Reducing the Cost of Qudit State Preparation by Learning a Sparse Structure for SNAP Gates

Preparing quantum states in bosonic qudits with SNAP--Displacement sequences requires both optimizing the gate parameters and deciding which Fock levels should be controlled by each SNAP gate. A fully parameterized ansatz assigns an independent phase to every Fock level in every gate, leading to a number of phases that grows steeply. This constitutes a problem for short to medium term systems as controlling many phases requires complex control pulses which are subject to increased control errors. Previous work reduced this cost by restricting the trainable phases to predefined sparse patterns, such as a diagonal or a grid, which however may not be optimal for a specific target state. In this work, we address this limitation by introducing a method that learns which phases are needed together with their values, using a differentiable mask. A sparsity penalty encourages the removal of unnecessary phases, while temperature annealing gradually turns the masks into binary decisions. We compare the proposed method with fully parameterized and predefined sparse ansatzes on Fourier and Haar-random target states. The evaluation considers both the minimum number of phases required to reach different infidelity thresholds and the overall trade-off between fidelity and phases required, measured through Pareto frontiers and hypervolume. The results show that learning the location of the phases together with their values provides competitive or improved fidelity--resource trade-offs, although the advantage depends on the target state and qudit dimension.

==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/fourier_5/initial_0/hypervolume_efficiency_phases/max_infidelity_0.001/hypervolume_bootstrap_samples=1000_phases_loglog_global.csv <==
d,architecture,hv,bootstrap_index
8,SD,0.6535798085668059,0
8,S A. Diagonal,0.6874152500101463,0
8,S A. MultiDiagonal,0.6478506573525028,0
8,S A. Grid,0.6648085396083029,0
8,Learnable,0.693065649369421,0
16,SD,0.46722981845360434,0
16,S A. Diagonal,0.4884475652417499,0
16,S A. MultiDiagonal,0.41085940645146624,0
16,S A. Grid,0.4603284649085578,0
16,Learnable,0.5455328622922248,0
32,SD,0.2686368605481361,0
32,S A. Diagonal,0.32722685061763657,0
32,S A. MultiDiagonal,0.2630241789575487,0
32,S A. Grid,0.27746454607198595,0
32,Learnable,0.426017661505607,0
64,SD,0.15013620246337767,0
64,S A. Diagonal,0.28106893337239974,0
64,S A. MultiDiagonal,0.2168055145328116,0
64,S A. Grid,0.23690402151126105,0
8,SD,0.6476041197326589,1
8,S A. Diagonal,0.6949363270353675,1
8,S A. MultiDiagonal,0.6566476836736209,1
8,S A. Grid,0.6699054009099781,1
8,Learnable,0.71733481486003,1
16,SD,0.46306099313530735,1
16,S A. Diagonal,0.48811429740951373,1
16,S A. MultiDiagonal,0.41027687210014896,1
16,S A. Grid,0.4606273690401724,1
16,Learnable,0.5465571960807468,1
32,SD,0.26695497993113104,1
32,S A. Diagonal,0.328534831289166,1
32,S A. MultiDiagonal,0.2632424342301105,1
32,S A. Grid,0.27948236380351915,1
32,Learnable,0.42613426586581193,1
64,SD,0.14172328450338328,1
64,S A. Diagonal,0.28161973307957605,1
64,S A. MultiDiagonal,0.22103214652905506,1
64,S A. Grid,0.24104217775826575,1
8,SD,0.6475393726215783,2
8,S A. Diagonal,0.6855085931699407,2
8,S A. MultiDiagonal,0.6494775836673514,2
8,S A. Grid,0.6676848749692615,2
8,Learnable,0.7015794200108418,2
16,SD,0.4681580461465536,2
16,S A. Diagonal,0.4901088291239071,2
16,S A. MultiDiagonal,0.4099814171060455,2
16,S A. Grid,0.4655321854031045,2
16,Learnable,0.5459606323297688,2
32,SD,0.26899810810147307,2
32,S A. Diagonal,0.32998543758820736,2
32,S A. MultiDiagonal,0.2768029572461191,2
32,S A. Grid,0.280153043483735,2
32,Learnable,0.3972902627872995,2
64,SD,0.13742291059685255,2
64,S A. Diagonal,0.27805223602824325,2
64,S A. MultiDiagonal,0.21703329971504157,2
64,S A. Grid,0.24370552006047896,2
8,SD,0.6522210723530519,3
8,S A. Diagonal,0.6784596595447789,3
8,S A. MultiDiagonal,0.6557274834685869,3
8,S A. Grid,0.6686170497367212,3
8,Learnable,0.7210206154737671,3
16,SD,0.46993196925822567,3
16,S A. Diagonal,0.4931115012415681,3
16,S A. MultiDiagonal,0.41415267993957217,3
16,S A. Grid,0.4609451801553295,3
16,Learnable,0.5526962496147951,3
32,SD,0.2648452712880243,3
32,S A. Diagonal,0.3298154069254758,3
32,S A. MultiDiagonal,0.2667012361768917,3
32,S A. Grid,0.275060269702689,3
32,Learnable,0.4021786684238844,3
64,SD,0.13854091680127803,3
64,S A. Diagonal,0.2852889170524374,3
64,S A. MultiDiagonal,0.22019624898416224,3
64,S A. Grid,0.23548863605776926,3
8,SD,0.652101409366177,4
8,S A. Diagonal,0.6863542840027254,4
8,S A. MultiDiagonal,0.6525636130650168,4
8,S A. Grid,0.667392451920448,4
8,Learnable,0.6854421204764994,4
16,SD,0.4672649945600622,4
16,S A. Diagonal,0.48397432893810854,4
16,S A. MultiDiagonal,0.408192581275301,4
16,S A. Grid,0.46370392545054895,4
16,Learnable,0.5500850659760068,4
32,SD,0.27396867140551934,4
32,S A. Diagonal,0.3265857992551795,4
32,S A. MultiDiagonal,0.26654182913294727,4
32,S A. Grid,0.27952741041464885,4
32,Learnable,0.39670759663149835,4
64,SD,0.13519678319557127,4
64,S A. Diagonal,0.27699030176881534,4
64,S A. MultiDiagonal,0.21498334272643407,4
64,S A. Grid,0.24007634335583586,4
8,SD,0.6497317372482492,5
8,S A. Diagonal,0.6871139198460106,5
8,S A. MultiDiagonal,0.6499214759321118,5
8,S A. Grid,0.6591714250125562,5
8,Learnable,0.7140133684428672,5
16,SD,0.46246833739429594,5
16,S A. Diagonal,0.4886291717544089,5
16,S A. MultiDiagonal,0.41606072430161484,5
16,S A. Grid,0.45729900881075697,5
16,Learnable,0.542445095074505,5
32,SD,0.26756902516628717,5
32,S A. Diagonal,0.3288170049602199,5
32,S A. MultiDiagonal,0.26860549938217937,5
32,S A. Grid,0.2775360159018002,5
32,Learnable,0.4216266179705208,5
64,SD,0.1365798039438583,5
64,S A. Diagonal,0.27825042739345035,5
64,S A. MultiDiagonal,0.2125052541894803,5
64,S A. Grid,0.24006145247982302,5
8,SD,0.6518271850682447,6
8,S A. Diagonal,0.6913370204888997,6
8,S A. MultiDiagonal,0.6509696221523674,6
8,S A. Grid,0.6652076043168322,6
8,Learnable,0.6919749477530508,6
16,SD,0.46501792051051244,6
16,S A. Diagonal,0.48982772324030655,6
16,S A. MultiDiagonal,0.4045977820852098,6
16,S A. Grid,0.4637095618980153,6
16,Learnable,0.5271604953208326,6
32,SD,0.26911586532764026,6
32,S A. Diagonal,0.3291871505436047,6
32,S A. MultiDiagonal,0.2725122912247142,6
32,S A. Grid,0.273942661361223,6
32,Learnable,0.41413215585589436,6
64,SD,0.1397050422594416,6
64,S A. Diagonal,0.29571282399064786,6
64,S A. MultiDiagonal,0.22314594022261952,6
64,S A. Grid,0.24177661589064953,6
8,SD,0.6519847650955768,7
8,S A. Diagonal,0.6888607002295327,7
8,S A. MultiDiagonal,0.6509863228287704,7
8,S A. Grid,0.65940925796637,7
8,Learnable,0.7074129291983211,7
16,SD,0.47271973231093034,7
16,S A. Diagonal,0.48366030528747417,7
16,S A. MultiDiagonal,0.40970046765708257,7
16,S A. Grid,0.4651916435917135,7
16,Learnable,0.5433486610887774,7
32,SD,0.26877734447937995,7
32,S A. Diagonal,0.32528675134202334,7
32,S A. MultiDiagonal,0.2787227342948228,7
32,S A. Grid,0.2758063706281141,7
32,Learnable,0.4185600657547401,7
64,SD,0.14488043216144814,7
64,S A. Diagonal,0.292693865911158,7
64,S A. MultiDiagonal,0.221051620263787,7
64,S A. Grid,0.2486055479493751,7
8,SD,0.6481433828987095,8
8,S A. Diagonal,0.6872118689892587,8
8,S A. MultiDiagonal,0.6553942944726169,8
8,S A. Grid,0.6644508853460367,8
8,Learnable,0.7019221225306771,8
16,SD,0.4717301441625289,8
16,S A. Diagonal,0.4901889340976607,8
16,S A. MultiDiagonal,0.41051098584698625,8
16,S A. Grid,0.4614363410503044,8
16,Learnable,0.572758117866324,8
32,SD,0.2663500302316128,8
32,S A. Diagonal,0.3302017467314305,8
32,S A. MultiDiagonal,0.27598569639918236,8
32,S A. Grid,0.27981891742175485,8
32,Learnable,0.39697929807145205,8
64,SD,0.15031251865695489,8
64,S A. Diagonal,0.28965824243530314,8
64,S A. MultiDiagonal,0.2223808174494808,8
64,S A. Grid,0.24602195591991177,8
8,SD,0.6532253540412573,9
8,S A. Diagonal,0.6926680444082398,9
8,S A. MultiDiagonal,0.64596615397232,9
8,S A. Grid,0.6681968857534057,9
8,Learnable,0.6821862458895878,9
16,SD,0.46267764819486806,9
16,S A. Diagonal,0.4866654130461181,9
16,S A. MultiDiagonal,0.4198104944894953,9
16,S A. Grid,0.46165015989071595,9
16,Learnable,0.5359400000850321,9
32,SD,0.26639903451820174,9
32,S A. Diagonal,0.3290433322504491,9
32,S A. MultiDiagonal,0.2655949502979516,9
32,S A. Grid,0.278727419740893,9
32,Learnable,0.4297758145407745,9
64,SD,0.1513928332857045,9
64,S A. Diagonal,0.28948595219471157,9
64,S A. MultiDiagonal,0.2128112536724818,9
64,S A. Grid,0.24546246120501508,9
8,SD,0.6465566036142977,10
8,S A. Diagonal,0.6917055483710141,10
8,S A. MultiDiagonal,0.6472459821072671,10
8,S A. Grid,0.666224493200951,10
8,Learnable,0.7025124865828426,10
16,SD,0.460913293332475,10
16,S A. Diagonal,0.48739157141544487,10
16,S A. MultiDiagonal,0.4267376418494716,10
16,S A. Grid,0.4598220192929866,10
16,Learnable,0.550318391415858,10
32,SD,0.27189948979988043,10
32,S A. Diagonal,0.3283136062220203,10
32,S A. MultiDiagonal,0.2667351894202977,10
32,S A. Grid,0.27645739186043167,10
32,Learnable,0.39476373953696,10
64,SD,0.1447204962317595,10
64,S A. Diagonal,0.29130924246875767,10
64,S A. MultiDiagonal,0.2124839321823239,10
64,S A. Grid,0.23928030406849254,10
8,SD,0.6517268797717686,11
8,S A. Diagonal,0.6779872477548037,11
8,S A. MultiDiagonal,0.6541512717114226,11
8,S A. Grid,0.6690636106049154,11
8,Learnable,0.7137283399631218,11
16,SD,0.4660223190488889,11
16,S A. Diagonal,0.49456317143127365,11
16,S A. MultiDiagonal,0.4068878890203034,11
16,S A. Grid,0.46850658399446293,11
16,Learnable,0.5575753219988953,11
32,SD,0.271199471373949,11
32,S A. Diagonal,0.3308416933822042,11
32,S A. MultiDiagonal,0.2666221119340831,11
32,S A. Grid,0.27588691713618263,11
32,Learnable,0.4210261562410777,11
64,SD,0.1392673530614524,11
64,S A. Diagonal,0.28091577470399093,11
64,S A. MultiDiagonal,0.21618530169995587,11
64,S A. Grid,0.24134716075255078,11
8,SD,0.6503437461510442,12
8,S A. Diagonal,0.6922950317425698,12
8,S A. MultiDiagonal,0.656300246504713,12
8,S A. Grid,0.660346092518942,12
8,Learnable,0.6602433082911652,12
16,SD,0.46895902420311697,12
16,S A. Diagonal,0.4899975793859417,12
16,S A. MultiDiagonal,0.4109862915292976,12
16,S A. Grid,0.46314414021494105,12
16,Learnable,0.5469907050625369,12
32,SD,0.2696997567129334,12
32,S A. Diagonal,0.33321375646286755,12
32,S A. MultiDiagonal,0.268969775542773,12
32,S A. Grid,0.2789129526343863,12
32,Learnable,0.41593398799604586,12
64,SD,0.14804012593824986,12
64,S A. Diagonal,0.28346310535559355,12
64,S A. MultiDiagonal,0.2129514733357491,12
64,S A. Grid,0.2440472624714571,12
8,SD,0.6481726310547746,13
8,S A. Diagonal,0.6828894341289699,13
8,S A. MultiDiagonal,0.6481075471496647,13
8,S A. Grid,0.6684468079968945,13
8,Learnable,0.7260130342894284,13
16,SD,0.47065719710555814,13
16,S A. Diagonal,0.48919508551079316,13
16,S A. MultiDiagonal,0.4080009847522907,13
16,S A. Grid,0.4631666585825094,13
16,Learnable,0.5300468107389122,13
32,SD,0.26578755461492615,13
32,S A. Diagonal,0.3289338025308387,13
32,S A. MultiDiagonal,0.2698628454017136,13
32,S A. Grid,0.27707588931460914,13
32,Learnable,0.4069349342350007,13
64,SD,0.15214880151620622,13
64,S A. Diagonal,0.28770836260534,13
64,S A. MultiDiagonal,0.21237388479475894,13
64,S A. Grid,0.23794350927391172,13
8,SD,0.6468357686837747,14
8,S A. Diagonal,0.6836514411703469,14
8,S A. MultiDiagonal,0.6542378963848199,14
8,S A. Grid,0.6611657428851557,14
8,Learnable,0.6802384222060651,14
16,SD,0.46638883619315036,14
16,S A. Diagonal,0.48927241048705816,14
16,S A. MultiDiagonal,0.41189063069637843,14
16,S A. Grid,0.4651716027415582,14
16,Learnable,0.5612926558236111,14
32,SD,0.2625493581438037,14
32,S A. Diagonal,0.3293591789202803,14
32,S A. MultiDiagonal,0.26667506611892633,14
32,S A. Grid,0.28224974504288397,14
32,Learnable,0.41365501264935073,14
64,SD,0.15071708296155922,14
64,S A. Diagonal,0.2853863633915019,14
64,S A. MultiDiagonal,0.21485105124089476,14
64,S A. Grid,0.24047609365816047,14
8,SD,0.6490786815482951,15
8,S A. Diagonal,0.6862472127720478,15
8,S A. MultiDiagonal,0.6498787637580615,15
8,S A. Grid,0.6733463237896365,15
8,Learnable,0.6881467438916571,15
16,SD,0.46998278097688895,15
16,S A. Diagonal,0.48857701233973994,15
16,S A. MultiDiagonal,0.4174689026389967,15
16,S A. Grid,0.453842679292743,15
16,Learnable,0.5601266859366603,15
32,SD,0.2698921001749969,15
32,S A. Diagonal,0.33074015994477596,15
32,S A. MultiDiagonal,0.271542452502194,15
32,S A. Grid,0.2879744654437202,15
32,Learnable,0.4177912545512463,15
64,SD,0.15324165255083366,15
64,S A. Diagonal,0.28429051107541603,15
64,S A. MultiDiagonal,0.2162067765979338,15
64,S A. Grid,0.24217310052261454,15
8,SD,0.6511515849552042,16
8,S A. Diagonal,0.6895429139182827,16
8,S A. MultiDiagonal,0.6432115849339797,16
8,S A. Grid,0.6602350885088768,16
8,Learnable,0.6915596782032786,16
16,SD,0.4637539587164441,16
16,S A. Diagonal,0.48629757701144044,16
16,S A. MultiDiagonal,0.4144623687988388,16
16,S A. Grid,0.45532389282580044,16
16,Learnable,0.5665765188269387,16
32,SD,0.26894584979858394,16
32,S A. Diagonal,0.33327111752383676,16
32,S A. MultiDiagonal,0.268904630006298,16
32,S A. Grid,0.27717829229011826,16
32,Learnable,0.4200920863748602,16
64,SD,0.13822501506583074,16
64,S A. Diagonal,0.2835678756312281,16
64,S A. MultiDiagonal,0.2142955947934571,16
64,S A. Grid,0.24202704608448478,16
8,SD,0.6461093994093359,17
8,S A. Diagonal,0.6823196625260797,17
8,S A. MultiDiagonal,0.6536724436811876,17
8,S A. Grid,0.6697584399549648,17
8,Learnable,0.692799236356008,17
16,SD,0.46327418773758344,17
16,S A. Diagonal,0.4854477749397433,17
16,S A. MultiDiagonal,0.4135338347309463,17
16,S A. Grid,0.4608385322192251,17
16,Learnable,0.5476364997651897,17
32,SD,0.2675962957995251,17
32,S A. Diagonal,0.3263618746540378,17
32,S A. MultiDiagonal,0.2728900513588519,17
32,S A. Grid,0.2770983463036111,17
32,Learnable,0.3925657545815563,17
64,SD,0.1371847842176824,17
64,S A. Diagonal,0.29103326703668697,17
64,S A. MultiDiagonal,0.21324044168518258,17
64,S A. Grid,0.2352900160524209,17
8,SD,0.6562849073914662,18
8,S A. Diagonal,0.6835374705472927,18
8,S A. MultiDiagonal,0.6675086338189754,18
8,S A. Grid,0.6635389678451523,18
8,Learnable,0.6865277860494501,18
16,SD,0.4636402621723874,18
16,S A. Diagonal,0.4956503880908577,18
16,S A. MultiDiagonal,0.4166532782300293,18
16,S A. Grid,0.45728844092109316,18
16,Learnable,0.5473478002944666,18
32,SD,0.2703072815479578,18
32,S A. Diagonal,0.3232214698652075,18
32,S A. MultiDiagonal,0.274812600041346,18
32,S A. Grid,0.2773612789427985,18
32,Learnable,0.41350923087541863,18
64,SD,0.14784969530310332,18
64,S A. Diagonal,0.2840743459099675,18
64,S A. MultiDiagonal,0.21689098706630122,18
64,S A. Grid,0.24638084332489146,18
8,SD,0.6496704899616466,19
8,S A. Diagonal,0.6809122080647456,19
8,S A. MultiDiagonal,0.6694095564666995,19
8,S A. Grid,0.6713451999850883,19
8,Learnable,0.693744450831624,19
16,SD,0.4655588887303107,19
16,S A. Diagonal,0.48768009925783823,19
16,S A. MultiDiagonal,0.4246331830061928,19
16,S A. Grid,0.4590123720545356,19
16,Learnable,0.5528260439186594,19
32,SD,0.26992987362900767,19
32,S A. Diagonal,0.3230727148750865,19
32,S A. MultiDiagonal,0.2726912672155481,19
32,S A. Grid,0.27460026373772495,19
32,Learnable,0.4250562080903106,19
64,SD,0.139897109443475,19
64,S A. Diagonal,0.29007111012636594,19
64,S A. MultiDiagonal,0.2148175055459453,19
64,S A. Grid,0.23921731863104342,19
8,SD,0.6450439624169992,20
8,S A. Diagonal,0.6907548637276113,20
8,S A. MultiDiagonal,0.650592651397263,20
8,S A. Grid,0.6589968222430657,20
8,Learnable,0.6947206304315304,20
16,SD,0.4723282251395069,20
16,S A. Diagonal,0.4921820077498143,20
16,S A. MultiDiagonal,0.4116799819224993,20
16,S A. Grid,0.4790108949747276,20
16,Learnable,0.5391477529773612,20
32,SD,0.26616498082775886,20
32,S A. Diagonal,0.32987961991842185,20
32,S A. MultiDiagonal,0.2656787568613025,20
32,S A. Grid,0.27887286003519224,20
32,Learnable,0.4248417856766945,20
64,SD,0.14439343098406632,20
64,S A. Diagonal,0.28269595081462223,20
64,S A. MultiDiagonal,0.21723581645033221,20
64,S A. Grid,0.24415558531157439,20
8,SD,0.6465855552462987,21
8,S A. Diagonal,0.6833185821805063,21
8,S A. MultiDiagonal,0.6516821101923901,21
8,S A. Grid,0.6659689666360661,21
8,Learnable,0.6881590929977868,21
16,SD,0.47305930446876554,21
16,S A. Diagonal,0.49153100983026027,21
16,S A. MultiDiagonal,0.41591156577250904,21
16,S A. Grid,0.4588176361102544,21
16,Learnable,0.5471486990766925,21
32,SD,0.2705381465691506,21
32,S A. Diagonal,0.34013420019359686,21
32,S A. MultiDiagonal,0.26981524023484094,21
32,S A. Grid,0.2859743019225136,21
32,Learnable,0.42258597938828424,21
64,SD,0.14147450525534805,21
64,S A. Diagonal,0.29131509269724354,21
64,S A. MultiDiagonal,0.22637968951249363,21
64,S A. Grid,0.24144744039889535,21
8,SD,0.6471027658161352,22
8,S A. Diagonal,0.6847336099024317,22
8,S A. MultiDiagonal,0.6537422530477052,22
8,S A. Grid,0.6672180866577165,22
8,Learnable,0.7211593678767749,22
16,SD,0.4672146207617319,22
16,S A. Diagonal,0.4905855354648704,22
16,S A. MultiDiagonal,0.40717766819468476,22
16,S A. Grid,0.46671205856992526,22
16,Learnable,0.5571190007732955,22
32,SD,0.2687421580221139,22
32,S A. Diagonal,0.3222620312304927,22
32,S A. MultiDiagonal,0.26950297648221655,22
32,S A. Grid,0.27814784515086555,22
32,Learnable,0.42839659887925213,22
64,SD,0.14896657730351784,22
64,S A. Diagonal,0.2790858279843239,22
64,S A. MultiDiagonal,0.21600131019275284,22
64,S A. Grid,0.24731202983827252,22
8,SD,0.6465030827317466,23
8,S A. Diagonal,0.6883549777298184,23
8,S A. MultiDiagonal,0.645374616770502,23
8,S A. Grid,0.6675323553284378,23
8,Learnable,0.6998739827368304,23
16,SD,0.4642444545835759,23
16,S A. Diagonal,0.48625194797650195,23
16,S A. MultiDiagonal,0.41636419658622215,23
16,S A. Grid,0.46041544145477437,23
16,Learnable,0.535834992934702,23
32,SD,0.27586889017022825,23
32,S A. Diagonal,0.32790240850759683,23
32,S A. MultiDiagonal,0.267873723385447,23
32,S A. Grid,0.2841877552417883,23
32,Learnable,0.4325573995435068,23
64,SD,0.13749971682730538,23
64,S A. Diagonal,0.2884184174933539,23
64,S A. MultiDiagonal,0.21383063387905957,23
64,S A. Grid,0.24366521134089403,23
8,SD,0.6443909281875878,24
8,S A. Diagonal,0.6887318579222663,24
8,S A. MultiDiagonal,0.6518759987549869,24
8,S A. Grid,0.6588258321036167,24
8,Learnable,0.6961885481174331,24
16,SD,0.465433716437379,24
16,S A. Diagonal,0.489500030943014,24
16,S A. MultiDiagonal,0.42094795464394824,24
16,S A. Grid,0.45989592720638744,24
16,Learnable,0.5434717400556769,24
32,SD,0.26356769278989534,24
32,S A. Diagonal,0.32771876422639895,24
32,S A. MultiDiagonal,0.26129158813211795,24
32,S A. Grid,0.2836804204371077,24
32,Learnable,0.421994700712833,24
64,SD,0.1411721276469038,24
64,S A. Diagonal,0.29785134114270817,24
64,S A. MultiDiagonal,0.21923718390417557,24
64,S A. Grid,0.24378509249263225,24
8,SD,0.6489673302186734,25
8,S A. Diagonal,0.6863973910776028,25
8,S A. MultiDiagonal,0.6458013999255044,25
8,S A. Grid,0.6649561879161461,25
8,Learnable,0.6807993068205598,25
16,SD,0.4630492298010116,25
16,S A. Diagonal,0.4937080033444393,25
16,S A. MultiDiagonal,0.412887167024489,25
16,S A. Grid,0.45926694248672467,25
16,Learnable,0.5321701628003157,25
32,SD,0.27085469258117906,25
32,S A. Diagonal,0.3348885822376017,25
32,S A. MultiDiagonal,0.2771772217168329,25
32,S A. Grid,0.279696166421351,25
32,Learnable,0.40606698197710084,25
64,SD,0.1362519938102947,25
64,S A. Diagonal,0.2994368892747273,25
64,S A. MultiDiagonal,0.22290792450270752,25
64,S A. Grid,0.23827056997674756,25
8,SD,0.6492619083678641,26
8,S A. Diagonal,0.6851544617236502,26
8,S A. MultiDiagonal,0.6443030709213851,26
8,S A. Grid,0.6585420470437762,26
8,Learnable,0.6792196539377174,26
16,SD,0.464496828697031,26
16,S A. Diagonal,0.49299508755515387,26
16,S A. MultiDiagonal,0.41041455368763524,26
16,S A. Grid,0.4634952457760788,26
16,Learnable,0.5507398642875603,26
32,SD,0.26645007229662665,26
32,S A. Diagonal,0.3297395514583699,26
32,S A. MultiDiagonal,0.26390560059575047,26
32,S A. Grid,0.27665700750275585,26
32,Learnable,0.4242751087448208,26
64,SD,0.13807042806879594,26
64,S A. Diagonal,0.2890371770477513,26
64,S A. MultiDiagonal,0.21152658454426898,26
64,S A. Grid,0.2397679317993308,26
8,SD,0.6515980133843976,27
8,S A. Diagonal,0.6870341833179946,27
8,S A. MultiDiagonal,0.6589590717414289,27
8,S A. Grid,0.66061010549839,27
8,Learnable,0.680153350885764,27
16,SD,0.46472251115441887,27
16,S A. Diagonal,0.49080055634689745,27
16,S A. MultiDiagonal,0.41291073225490255,27
16,S A. Grid,0.4574527290502355,27
16,Learnable,0.5419668262173631,27
32,SD,0.2700824845994655,27
32,S A. Diagonal,0.32715101930053014,27
32,S A. MultiDiagonal,0.2735383370345824,27
32,S A. Grid,0.2749671302203426,27
32,Learnable,0.4193274625919059,27
64,SD,0.13711528518958055,27
64,S A. Diagonal,0.2929099512295584,27
64,S A. MultiDiagonal,0.2159694617366399,27
64,S A. Grid,0.2479365958729633,27
8,SD,0.6471316481336622,28
8,S A. Diagonal,0.681789973060434,28
8,S A. MultiDiagonal,0.6500203935349043,28
8,S A. Grid,0.6582370597522639,28
8,Learnable,0.6934125088496553,28
16,SD,0.4644990911663535,28
16,S A. Diagonal,0.4938491684128502,28
16,S A. MultiDiagonal,0.4206712177380191,28
16,S A. Grid,0.4629928002050482,28
16,Learnable,0.5332251690277915,28
32,SD,0.2676369784792871,28
32,S A. Diagonal,0.32257158647852885,28
32,S A. MultiDiagonal,0.2652207294228057,28
32,S A. Grid,0.27999196381169544,28
32,Learnable,0.42163016816281046,28
64,SD,0.1526780747221285,28
64,S A. Diagonal,0.27731047588336655,28
64,S A. MultiDiagonal,0.21715540486238394,28
64,S A. Grid,0.24025971460913148,28
8,SD,0.6508729114970928,29
8,S A. Diagonal,0.6848363502057282,29
8,S A. MultiDiagonal,0.6582661998546994,29
8,S A. Grid,0.6622150540801774,29
8,Learnable,0.6994169710532693,29
16,SD,0.4637264759562609,29
16,S A. Diagonal,0.4890071989148086,29
16,S A. MultiDiagonal,0.41159650974724443,29
16,S A. Grid,0.4541021311216765,29
16,Learnable,0.5643817587389699,29
32,SD,0.27011263492482307,29
32,S A. Diagonal,0.33455950171539584,29
32,S A. MultiDiagonal,0.2657315073972055,29
32,S A. Grid,0.27686493456683836,29
32,Learnable,0.3986079210934002,29
64,SD,0.13692640289461844,29
64,S A. Diagonal,0.2925209862786308,29
64,S A. MultiDiagonal,0.22776166186582641,29
64,S A. Grid,0.23640599379196947,29
8,SD,0.6505756007772354,30
8,S A. Diagonal,0.6784671327755518,30
8,S A. MultiDiagonal,0.6602757868879896,30
8,S A. Grid,0.6668011462627594,30
8,Learnable,0.7303228039001519,30
16,SD,0.4591258885902589,30
16,S A. Diagonal,0.4850779394934905,30
16,S A. MultiDiagonal,0.4103801037312412,30
16,S A. Grid,0.46910321265854316,30
16,Learnable,0.545508666504576,30
32,SD,0.27355965292753526,30
32,S A. Diagonal,0.3272101738006847,30
32,S A. MultiDiagonal,0.26832784807971777,30
32,S A. Grid,0.2770372047015948,30
32,Learnable,0.4183145464851625,30
64,SD,0.15076423961779897,30
64,S A. Diagonal,0.28277239974788215,30
64,S A. MultiDiagonal,0.20997424724886024,30
64,S A. Grid,0.239120082968864,30
8,SD,0.6526071929080566,31
8,S A. Diagonal,0.6789684775707749,31
8,S A. MultiDiagonal,0.6523047140862956,31
8,S A. Grid,0.6593602565333151,31
8,Learnable,0.6871318570513842,31
16,SD,0.46918186617043567,31
16,S A. Diagonal,0.4918762635623119,31
16,S A. MultiDiagonal,0.4106598352993082,31
16,S A. Grid,0.46158427856996975,31
16,Learnable,0.5496202904487687,31
32,SD,0.2667399927698287,31
32,S A. Diagonal,0.3355308720199802,31
32,S A. MultiDiagonal,0.2675574566031689,31
32,S A. Grid,0.27972613419853165,31
32,Learnable,0.4086757261460116,31
64,SD,0.1497349195803909,31
64,S A. Diagonal,0.29672466037464,31
64,S A. MultiDiagonal,0.21311059919358388,31
64,S A. Grid,0.24818892102730217,31
8,SD,0.645016382132978,32
8,S A. Diagonal,0.6816528456558394,32
8,S A. MultiDiagonal,0.6466283435617532,32
8,S A. Grid,0.6651496752374935,32
8,Learnable,0.6891675092150724,32
16,SD,0.4610925140550121,32
16,S A. Diagonal,0.4903357606475197,32
16,S A. MultiDiagonal,0.406525697143743,32
16,S A. Grid,0.4537772028773046,32
16,Learnable,0.5440279406917544,32
32,SD,0.2702026809036356,32
32,S A. Diagonal,0.3313078051467669,32
32,S A. MultiDiagonal,0.273006558558924,32
32,S A. Grid,0.2806336438245958,32
32,Learnable,0.40148309594006143,32
64,SD,0.14659593211876346,32
64,S A. Diagonal,0.2788630720368153,32
64,S A. MultiDiagonal,0.2228646097015139,32
64,S A. Grid,0.2446966858480999,32
8,SD,0.645463786184316,33
8,S A. Diagonal,0.6832363508854676,33
8,S A. MultiDiagonal,0.6571353746111569,33
8,S A. Grid,0.6700143514403146,33
8,Learnable,0.6789476993244455,33
16,SD,0.46933090926810606,33
16,S A. Diagonal,0.48439094330477334,33
16,S A. MultiDiagonal,0.42020863257513574,33
16,S A. Grid,0.46376080059657365,33
16,Learnable,0.5547393227651444,33
32,SD,0.27114895510748327,33
32,S A. Diagonal,0.3225412968368876,33
32,S A. MultiDiagonal,0.27119969441366154,33
32,S A. Grid,0.2839772679896604,33
32,Learnable,0.426882505669195,33
64,SD,0.141153409579241,33
64,S A. Diagonal,0.2979747646604436,33
64,S A. MultiDiagonal,0.22004157673965155,33
64,S A. Grid,0.2393661609649242,33
8,SD,0.6504792411799114,34
8,S A. Diagonal,0.6869530084492239,34
8,S A. MultiDiagonal,0.6512486418546989,34
8,S A. Grid,0.6586700069868373,34
8,Learnable,0.6860114307824348,34
16,SD,0.46761706001943637,34
16,S A. Diagonal,0.4886071953416724,34
16,S A. MultiDiagonal,0.4207521290386125,34
16,S A. Grid,0.45960438734348413,34
16,Learnable,0.5305474077407496,34
32,SD,0.2677373036925364,34
32,S A. Diagonal,0.32709649569971777,34
32,S A. MultiDiagonal,0.2663573355787534,34
32,S A. Grid,0.27888501239359387,34
32,Learnable,0.3828282011244476,34
64,SD,0.14456731711442747,34
64,S A. Diagonal,0.2901861720237685,34
64,S A. MultiDiagonal,0.2143001991715644,34
64,S A. Grid,0.24764901874036543,34
8,SD,0.6506289450438125,35
8,S A. Diagonal,0.6847473038439336,35
8,S A. MultiDiagonal,0.6450356687611793,35
8,S A. Grid,0.6639084063707942,35
8,Learnable,0.6957538101598968,35
16,SD,0.46417774675621143,35
16,S A. Diagonal,0.49032994052866763,35
16,S A. MultiDiagonal,0.41618198431581177,35
16,S A. Grid,0.4660316824711675,35
16,Learnable,0.5608002106076666,35
32,SD,0.26917853299951655,35
32,S A. Diagonal,0.33173705501656514,35
32,S A. MultiDiagonal,0.26705495640865784,35
32,S A. Grid,0.28057297760501665,35
32,Learnable,0.39801987436898,35
64,SD,0.14477701543222132,35
64,S A. Diagonal,0.2831565779875889,35
64,S A. MultiDiagonal,0.22531045136574746,35
64,S A. Grid,0.24527705419037577,35
8,SD,0.6483305018877963,36
8,S A. Diagonal,0.6885657525985116,36
8,S A. MultiDiagonal,0.6546925429205606,36
8,S A. Grid,0.6725723520904707,36
8,Learnable,0.6982659653086485,36
16,SD,0.4698997468865816,36
16,S A. Diagonal,0.4904575343102747,36
16,S A. MultiDiagonal,0.4278483217937089,36
16,S A. Grid,0.4649122275304215,36
16,Learnable,0.5540720174874502,36
32,SD,0.26615537194607897,36
32,S A. Diagonal,0.3309993112587838,36
32,S A. MultiDiagonal,0.27096327666525827,36
32,S A. Grid,0.2882478039282509,36
32,Learnable,0.41947992331580086,36
64,SD,0.13626207795669504,36
64,S A. Diagonal,0.2928297308170789,36
64,S A. MultiDiagonal,0.2237078906735379,36
64,S A. Grid,0.24324986787963904,36
8,SD,0.6500061108887947,37
8,S A. Diagonal,0.6867601259868791,37
8,S A. MultiDiagonal,0.6481931647164766,37
8,S A. Grid,0.6610202838835971,37
8,Learnable,0.7238505047376909,37
16,SD,0.467028834225881,37
16,S A. Diagonal,0.4824180521133056,37
16,S A. MultiDiagonal,0.41158410894062786,37
16,S A. Grid,0.4654965806653191,37
16,Learnable,0.5517548659104906,37
32,SD,0.26706601859328627,37
32,S A. Diagonal,0.3287474179630806,37
32,S A. MultiDiagonal,0.2653405414150816,37
32,S A. Grid,0.28380189125492444,37
32,Learnable,0.41666303820019246,37
64,SD,0.14698030060183812,37
64,S A. Diagonal,0.286272524368876,37
64,S A. MultiDiagonal,0.21960587028231449,37
64,S A. Grid,0.24473508976486286,37
8,SD,0.6452089130044243,38
8,S A. Diagonal,0.678349064771927,38
8,S A. MultiDiagonal,0.6546515234012618,38
8,S A. Grid,0.6595790458624013,38
8,Learnable,0.7322871794213157,38
16,SD,0.46503368737960554,38
16,S A. Diagonal,0.48190783836357864,38
16,S A. MultiDiagonal,0.4081505647015655,38
16,S A. Grid,0.4644274351910088,38
16,Learnable,0.5519163663761065,38
32,SD,0.26639074546748853,38
32,S A. Diagonal,0.3312434472461098,38
32,S A. MultiDiagonal,0.27492766995921114,38
32,S A. Grid,0.28062291617376656,38
32,Learnable,0.3978318850059973,38
64,SD,0.14436196868482853,38
64,S A. Diagonal,0.2953607339719274,38
64,S A. MultiDiagonal,0.22316848997572464,38
64,S A. Grid,0.24493643373998258,38
8,SD,0.6517741642719809,39
8,S A. Diagonal,0.6874624593002663,39
8,S A. MultiDiagonal,0.6539706111382559,39
8,S A. Grid,0.6581035022163839,39
8,Learnable,0.7032718679093888,39
16,SD,0.4652883726254839,39
16,S A. Diagonal,0.48828347272664524,39
16,S A. MultiDiagonal,0.4102129617270447,39
16,S A. Grid,0.45862318594926843,39
16,Learnable,0.5409588498643263,39
32,SD,0.26848828444463113,39
32,S A. Diagonal,0.32874765740433254,39
32,S A. MultiDiagonal,0.26749905721203204,39
32,S A. Grid,0.2784625035133895,39
32,Learnable,0.42080203811733063,39
64,SD,0.14717582034565785,39
64,S A. Diagonal,0.27953871690019433,39
64,S A. MultiDiagonal,0.21230844992183495,39
64,S A. Grid,0.23661777195937161,39
8,SD,0.6485989714985076,40
8,S A. Diagonal,0.6772124011983307,40
8,S A. MultiDiagonal,0.6581085324064272,40
8,S A. Grid,0.6692688900019912,40
8,Learnable,0.6853500259292991,40
16,SD,0.47697511460665576,40
16,S A. Diagonal,0.4830040408562621,40
16,S A. MultiDiagonal,0.4196813687030968,40
16,S A. Grid,0.458766698006392,40
16,Learnable,0.5379331875209109,40
32,SD,0.26841106693679645,40
32,S A. Diagonal,0.320797239135808,40
32,S A. MultiDiagonal,0.2779350253291283,40
32,S A. Grid,0.28191944974786987,40
32,Learnable,0.4195902536854889,40
64,SD,0.14204853246741828,40
64,S A. Diagonal,0.2957041296334951,40
64,S A. MultiDiagonal,0.21357697585981592,40
64,S A. Grid,0.24187241413953836,40
8,SD,0.64395919864187,41
8,S A. Diagonal,0.6782238057697686,41
8,S A. MultiDiagonal,0.6413201677976207,41
8,S A. Grid,0.6573486027381974,41
8,Learnable,0.7055348556089881,41
16,SD,0.4645708630607006,41
16,S A. Diagonal,0.48887793117244915,41
16,S A. MultiDiagonal,0.4183668996220003,41
16,S A. Grid,0.46177373152494594,41
16,Learnable,0.5408715898575523,41
32,SD,0.2646624051945806,41
32,S A. Diagonal,0.3308841581599062,41
32,S A. MultiDiagonal,0.27214453864165744,41
32,S A. Grid,0.2763837201611465,41
32,Learnable,0.4322544042668505,41
64,SD,0.13309046473912328,41
64,S A. Diagonal,0.29451387546917196,41
64,S A. MultiDiagonal,0.21611703953985995,41
64,S A. Grid,0.2489666214435743,41
8,SD,0.6488879557982167,42
8,S A. Diagonal,0.6810862323362935,42
8,S A. MultiDiagonal,0.661113192664937,42
8,S A. Grid,0.6681356608614706,42
8,Learnable,0.6476241647356875,42
16,SD,0.4643134123122929,42
16,S A. Diagonal,0.4938181019506929,42
16,S A. MultiDiagonal,0.41581436391324,42
16,S A. Grid,0.46229521637967275,42
16,Learnable,0.5591225386562945,42
32,SD,0.2698859253919999,42
32,S A. Diagonal,0.32788831854778977,42
32,S A. MultiDiagonal,0.26663592242844364,42
32,S A. Grid,0.288092185472942,42
32,Learnable,0.4246684911472532,42
64,SD,0.13597866643641232,42
64,S A. Diagonal,0.3017217994423839,42
64,S A. MultiDiagonal,0.21183781466150298,42
64,S A. Grid,0.2426154068984247,42
8,SD,0.6478747959603487,43
8,S A. Diagonal,0.6798076930671266,43
8,S A. MultiDiagonal,0.6506095697500197,43
8,S A. Grid,0.6554459073087998,43
8,Learnable,0.6914453228670612,43
16,SD,0.46648490668638865,43
16,S A. Diagonal,0.4882855983431183,43
16,S A. MultiDiagonal,0.41127141951297835,43
16,S A. Grid,0.46025587789911154,43
16,Learnable,0.5415239930616829,43
32,SD,0.2674649969180511,43
32,S A. Diagonal,0.3223663482181789,43
32,S A. MultiDiagonal,0.2687535965616634,43
32,S A. Grid,0.2786134981732217,43
32,Learnable,0.41279572051586977,43
64,SD,0.15450162703091644,43
64,S A. Diagonal,0.2988405599688999,43
64,S A. MultiDiagonal,0.21647888142465138,43
64,S A. Grid,0.23678969008874115,43
8,SD,0.6522901481837665,44
8,S A. Diagonal,0.6900078751444159,44
8,S A. MultiDiagonal,0.6588056109747391,44
8,S A. Grid,0.6642454049067238,44
8,Learnable,0.692951330405374,44
16,SD,0.46802013211717486,44
16,S A. Diagonal,0.4861046028598628,44
16,S A. MultiDiagonal,0.4281348176453106,44
16,S A. Grid,0.46184367639839774,44
16,Learnable,0.55651696373456,44
32,SD,0.2637539025866258,44
32,S A. Diagonal,0.33117445477232277,44
32,S A. MultiDiagonal,0.26691461102642,44
32,S A. Grid,0.27708641269443846,44
32,Learnable,0.42245198767249575,44
64,SD,0.1426462859840587,44
64,S A. Diagonal,0.29241513266687147,44
64,S A. MultiDiagonal,0.2143644486055857,44
64,S A. Grid,0.2390767117386788,44
8,SD,0.6446664267825812,45
8,S A. Diagonal,0.6821931774645831,45
8,S A. MultiDiagonal,0.65574431150938,45
8,S A. Grid,0.6679339001139036,45
8,Learnable,0.6941248619388931,45
16,SD,0.46994756536988996,45
16,S A. Diagonal,0.4872009334030732,45
16,S A. MultiDiagonal,0.4237893686020358,45
16,S A. Grid,0.4589715816580951,45
16,Learnable,0.5551297721891691,45
32,SD,0.26425300732022095,45
32,S A. Diagonal,0.33137477052901454,45
32,S A. MultiDiagonal,0.2681325215198199,45
32,S A. Grid,0.2755859876917931,45
32,Learnable,0.4294557863065156,45
64,SD,0.1449394661005599,45
64,S A. Diagonal,0.2924466518549909,45
64,S A. MultiDiagonal,0.22774421955457982,45
64,S A. Grid,0.24563125464070545,45
8,SD,0.6497454772718649,46
8,S A. Diagonal,0.6876816376246634,46
8,S A. MultiDiagonal,0.6555981908902686,46
8,S A. Grid,0.6645510100434179,46
8,Learnable,0.6950662670951993,46
16,SD,0.4674036259567634,46
16,S A. Diagonal,0.4839596704172505,46
16,S A. MultiDiagonal,0.41877260098786573,46
16,S A. Grid,0.4607103655550666,46
16,Learnable,0.5399988811207375,46
32,SD,0.2654492580393475,46
32,S A. Diagonal,0.3271217386844161,46
32,S A. MultiDiagonal,0.26248255338162596,46
32,S A. Grid,0.2781975895904822,46
32,Learnable,0.41556655489879735,46
64,SD,0.15658723560412285,46
64,S A. Diagonal,0.29588615644261795,46
64,S A. MultiDiagonal,0.2151576669946978,46
64,S A. Grid,0.23851815017094222,46
8,SD,0.6460947936210023,47
8,S A. Diagonal,0.68774277469459,47
8,S A. MultiDiagonal,0.6483886754125171,47
8,S A. Grid,0.6566080544874926,47
8,Learnable,0.7217748283226304,47
16,SD,0.4700746609194777,47
16,S A. Diagonal,0.4952383678706496,47
16,S A. MultiDiagonal,0.41374769150189955,47
16,S A. Grid,0.47013616767924965,47
16,Learnable,0.5741498021523967,47
32,SD,0.2658236954108192,47
32,S A. Diagonal,0.3314234450314398,47
32,S A. MultiDiagonal,0.26890796515901083,47
32,S A. Grid,0.2787224054047486,47
32,Learnable,0.41976561771913923,47
64,SD,0.13492214859566187,47
64,S A. Diagonal,0.28525470963512,47
64,S A. MultiDiagonal,0.21607108930562424,47
64,S A. Grid,0.24575063282480442,47
8,SD,0.6545494744140605,48
8,S A. Diagonal,0.6780983598916582,48
8,S A. MultiDiagonal,0.6491801828429176,48
8,S A. Grid,0.6573157581137117,48
8,Learnable,0.7254999200678188,48
16,SD,0.4714453019093095,48
16,S A. Diagonal,0.4819292950849985,48
16,S A. MultiDiagonal,0.40943687122225414,48
16,S A. Grid,0.46414932142024234,48
16,Learnable,0.5732404165055985,48
32,SD,0.26491901758427194,48
32,S A. Diagonal,0.324766285825172,48
32,S A. MultiDiagonal,0.268756782328213,48
32,S A. Grid,0.2778053277620759,48
32,Learnable,0.4207248343662715,48
64,SD,0.15267179381653134,48
64,S A. Diagonal,0.285521344707163,48
64,S A. MultiDiagonal,0.2186419396681366,48
64,S A. Grid,0.23875148943623956,48
8,SD,0.6496267187145102,49
8,S A. Diagonal,0.6871090075832056,49
8,S A. MultiDiagonal,0.6455346753510434,49
8,S A. Grid,0.660827144193199,49
8,Learnable,0.6735908184121338,49
16,SD,0.468294199025324,49
16,S A. Diagonal,0.491706953866091,49
16,S A. MultiDiagonal,0.4114364719867327,49
16,S A. Grid,0.46385140208422315,49
16,Learnable,0.5386896011866268,49
32,SD,0.2715879613143523,49
32,S A. Diagonal,0.3308793904100097,49
32,S A. MultiDiagonal,0.277987509972595,49
32,S A. Grid,0.275476041186603,49
32,Learnable,0.43781705884296224,49
64,SD,0.13519820653134224,49
64,S A. Diagonal,0.2854223902501398,49
64,S A. MultiDiagonal,0.21159940582719627,49
64,S A. Grid,0.24247229410976784,49
8,SD,0.6535676495798763,50
8,S A. Diagonal,0.6803516825466115,50
8,S A. MultiDiagonal,0.6532397481742072,50
8,S A. Grid,0.6669326205496807,50
8,Learnable,0.6815490308832699,50
16,SD,0.4648906032156689,50
16,S A. Diagonal,0.48826334759772794,50
16,S A. MultiDiagonal,0.4108995803557519,50
16,S A. Grid,0.4613643849871511,50
16,Learnable,0.5507414262078347,50
32,SD,0.26555576235719835,50
32,S A. Diagonal,0.32611707490339886,50
32,S A. MultiDiagonal,0.2701806577261962,50
32,S A. Grid,0.28144083903609407,50
32,Learnable,0.42130350911566244,50
64,SD,0.1456566765581214,50
64,S A. Diagonal,0.2895460743904977,50
64,S A. MultiDiagonal,0.21398144673405473,50
64,S A. Grid,0.23646776617373416,50
8,SD,0.6474161595686376,51
8,S A. Diagonal,0.6827288999994274,51
8,S A. MultiDiagonal,0.6551294605628896,51
8,S A. Grid,0.6638604818996103,51
8,Learnable,0.6708126461727406,51
16,SD,0.4630637731912638,51
16,S A. Diagonal,0.4966800055042453,51
16,S A. MultiDiagonal,0.4186332855084797,51
16,S A. Grid,0.4758743457503287,51
16,Learnable,0.543865741478816,51
32,SD,0.26558875399871973,51
32,S A. Diagonal,0.33340178239372326,51
32,S A. MultiDiagonal,0.2772788316865428,51
32,S A. Grid,0.2784298896661534,51
32,Learnable,0.4150543268289725,51
64,SD,0.1523489602328597,51
64,S A. Diagonal,0.2745259310087811,51
64,S A. MultiDiagonal,0.2165341221063497,51
64,S A. Grid,0.2457400187031814,51
8,SD,0.6493322021011622,52
8,S A. Diagonal,0.6815868539789528,52
8,S A. MultiDiagonal,0.6490164013611848,52
8,S A. Grid,0.6646552122720091,52
8,Learnable,0.7013393052325022,52
16,SD,0.4702202103972625,52
16,S A. Diagonal,0.4914400468268624,52
16,S A. MultiDiagonal,0.41581957367515276,52
16,S A. Grid,0.4610369113392795,52
16,Learnable,0.5709091571795001,52
32,SD,0.26651413853943823,52
32,S A. Diagonal,0.3252097552630012,52
32,S A. MultiDiagonal,0.2759726617390318,52
32,S A. Grid,0.2831026695181701,52
32,Learnable,0.4051375792556418,52
64,SD,0.13466089123727135,52
64,S A. Diagonal,0.3013106337972715,52
64,S A. MultiDiagonal,0.21104136064880477,52
64,S A. Grid,0.23798792240360495,52
8,SD,0.648056357527102,53
8,S A. Diagonal,0.6793455952173519,53
8,S A. MultiDiagonal,0.6579513857995921,53
8,S A. Grid,0.6648162491049904,53
8,Learnable,0.6933648283078253,53
16,SD,0.46639454306686806,53
16,S A. Diagonal,0.4859651652501661,53
16,S A. MultiDiagonal,0.42089087418960236,53
16,S A. Grid,0.4597669952947622,53
16,Learnable,0.5428969141760557,53
32,SD,0.2665807138720641,53
32,S A. Diagonal,0.325555262386787,53
32,S A. MultiDiagonal,0.26995172361377123,53
32,S A. Grid,0.27665131469371923,53
32,Learnable,0.41417575719345134,53
64,SD,0.1502134026126644,53
64,S A. Diagonal,0.28336224878888794,53
64,S A. MultiDiagonal,0.21342747835283826,53
64,S A. Grid,0.24284020759989688,53
8,SD,0.6499875953066732,54
8,S A. Diagonal,0.6793067224732268,54
8,S A. MultiDiagonal,0.6569091139026547,54
8,S A. Grid,0.6680891112697798,54
8,Learnable,0.7060600443986458,54
16,SD,0.4581073006936113,54
16,S A. Diagonal,0.4921661094098707,54
16,S A. MultiDiagonal,0.4154336657325041,54
16,S A. Grid,0.4593981296100782,54
16,Learnable,0.5754090920694931,54
32,SD,0.27310916533549073,54
32,S A. Diagonal,0.33146876481640564,54
32,S A. MultiDiagonal,0.2752700841499076,54
32,S A. Grid,0.2786526656245023,54
32,Learnable,0.4145608375812333,54
64,SD,0.14264753680267658,54
64,S A. Diagonal,0.2882582878095919,54
64,S A. MultiDiagonal,0.22899604020965142,54
64,S A. Grid,0.23815590739029202,54
8,SD,0.6476747020796796,55
8,S A. Diagonal,0.6833989412873335,55
8,S A. MultiDiagonal,0.6546648287698213,55
8,S A. Grid,0.6694856297323148,55
8,Learnable,0.7105585114408257,55
16,SD,0.4605314240581825,55
16,S A. Diagonal,0.4838978257962393,55
16,S A. MultiDiagonal,0.4105289626774344,55
16,S A. Grid,0.4583712490247509,55
16,Learnable,0.5485362283957106,55
32,SD,0.2668702184367913,55
32,S A. Diagonal,0.32467775613290517,55
32,S A. MultiDiagonal,0.267179247345561,55
32,S A. Grid,0.2769534629195711,55
32,Learnable,0.43027497403492976,55
64,SD,0.13978138853633054,55
64,S A. Diagonal,0.28449755329526905,55
64,S A. MultiDiagonal,0.2113092069266769,55
64,S A. Grid,0.2331621910152064,55
8,SD,0.6561383055905713,56
8,S A. Diagonal,0.6827946755818526,56
8,S A. MultiDiagonal,0.6546368342826332,56
8,S A. Grid,0.6644451422492696,56
8,Learnable,0.6761363955845688,56
16,SD,0.4672052057703611,56
16,S A. Diagonal,0.48150553267020735,56
16,S A. MultiDiagonal,0.4081790451114712,56
16,S A. Grid,0.46096040291617135,56
16,Learnable,0.5582798632146017,56
32,SD,0.2678903844100109,56
32,S A. Diagonal,0.32866161712303066,56
32,S A. MultiDiagonal,0.26793577262330337,56
32,S A. Grid,0.2746509748763874,56
32,Learnable,0.41755150005052905,56
64,SD,0.13733681408019593,56
64,S A. Diagonal,0.28862908821113914,56
64,S A. MultiDiagonal,0.21358820788242305,56
64,S A. Grid,0.24254267993388862,56
8,SD,0.6482920238723483,57
8,S A. Diagonal,0.6901297904170044,57
8,S A. MultiDiagonal,0.6567283585168079,57
8,S A. Grid,0.6610729540275938,57
8,Learnable,0.7176901603948013,57
16,SD,0.46389650541892485,57
16,S A. Diagonal,0.48918417635532213,57
16,S A. MultiDiagonal,0.4132041700206298,57
16,S A. Grid,0.45746453072615717,57
16,Learnable,0.5375357507407623,57
32,SD,0.27106676065977653,57
32,S A. Diagonal,0.3273182508713285,57
32,S A. MultiDiagonal,0.2736741346518282,57
32,S A. Grid,0.2709003498555921,57
32,Learnable,0.41062936584589366,57
64,SD,0.13963092700026802,57
64,S A. Diagonal,0.29121318348196984,57
64,S A. MultiDiagonal,0.21380265521964228,57
64,S A. Grid,0.2371169963928884,57
8,SD,0.647013959951846,58
8,S A. Diagonal,0.6869710778805062,58
8,S A. MultiDiagonal,0.6457087956438202,58
8,S A. Grid,0.6591259183323906,58
8,Learnable,0.6510738714209956,58
16,SD,0.4622317597987515,58
16,S A. Diagonal,0.48778889552030824,58
16,S A. MultiDiagonal,0.4174761781262412,58
16,S A. Grid,0.46098248250596896,58
16,Learnable,0.5442967637489109,58
32,SD,0.27134119112820454,58
32,S A. Diagonal,0.3327678701519481,58
32,S A. MultiDiagonal,0.27583271947354526,58
32,S A. Grid,0.2851374833967858,58
32,Learnable,0.4238546709272418,58
64,SD,0.1412344289200844,58
64,S A. Diagonal,0.27336818697824605,58
64,S A. MultiDiagonal,0.21513997138547636,58
64,S A. Grid,0.24346911671993227,58
8,SD,0.6460087825035771,59
8,S A. Diagonal,0.68906460929146,59
8,S A. MultiDiagonal,0.6430801144163661,59
8,S A. Grid,0.6673428211773247,59
8,Learnable,0.6953979473463135,59
16,SD,0.4670242907537309,59
16,S A. Diagonal,0.493613087780045,59
16,S A. MultiDiagonal,0.4213593500621313,59
16,S A. Grid,0.4595992972380588,59
16,Learnable,0.5490415718799786,59
32,SD,0.26495446843683623,59
32,S A. Diagonal,0.3202117066236385,59
32,S A. MultiDiagonal,0.27311886757989523,59
32,S A. Grid,0.2841392227529611,59
32,Learnable,0.3872134373247465,59
64,SD,0.15052161261857047,59
64,S A. Diagonal,0.2811353212647409,59
64,S A. MultiDiagonal,0.21353092178924293,59
64,S A. Grid,0.2348380660430654,59
8,SD,0.6514978691748383,60
8,S A. Diagonal,0.6806744784615645,60
8,S A. MultiDiagonal,0.6489351513304847,60
8,S A. Grid,0.6679100737249788,60
8,Learnable,0.7038526577552737,60
16,SD,0.46210292718194124,60
16,S A. Diagonal,0.4892417741007804,60
16,S A. MultiDiagonal,0.4142291683142654,60
16,S A. Grid,0.46572972750454594,60
16,Learnable,0.5482191688395459,60
32,SD,0.26357978246866287,60
32,S A. Diagonal,0.3270730661240122,60
32,S A. MultiDiagonal,0.2735755971716366,60
32,S A. Grid,0.27223506015173626,60
32,Learnable,0.42701242161817393,60
64,SD,0.14170959485062926,60
64,S A. Diagonal,0.29674816624768063,60
64,S A. MultiDiagonal,0.21646052990099635,60
64,S A. Grid,0.24505069269689422,60
8,SD,0.6522485685461886,61
8,S A. Diagonal,0.6825747781026252,61
8,S A. MultiDiagonal,0.6569418089186249,61
8,S A. Grid,0.6619275946618091,61
8,Learnable,0.7065357013152056,61
16,SD,0.4634847221574505,61
16,S A. Diagonal,0.4868371087023887,61
16,S A. MultiDiagonal,0.42530058839394125,61
16,S A. Grid,0.4707711563939786,61
16,Learnable,0.5696221204375388,61
32,SD,0.2680284080416483,61
32,S A. Diagonal,0.3248036016623713,61
32,S A. MultiDiagonal,0.2768695891414735,61
32,S A. Grid,0.2762501730471061,61
32,Learnable,0.4160359052099474,61
64,SD,0.14515160040745795,61
64,S A. Diagonal,0.282456065080617,61
64,S A. MultiDiagonal,0.2111657525547317,61
64,S A. Grid,0.237041852862206,61
8,SD,0.6489185211846862,62
8,S A. Diagonal,0.6844829918785743,62
8,S A. MultiDiagonal,0.6493341219058117,62
8,S A. Grid,0.6653571780002469,62
8,Learnable,0.7058344250787016,62
16,SD,0.46446228389948535,62
16,S A. Diagonal,0.4870503089197247,62
16,S A. MultiDiagonal,0.4155446012529721,62
16,S A. Grid,0.45954111693744965,62
16,Learnable,0.5506177139596375,62
32,SD,0.26958732637529226,62
32,S A. Diagonal,0.33505944962292905,62
32,S A. MultiDiagonal,0.2710547776408823,62
32,S A. Grid,0.2784195493030141,62
32,Learnable,0.4061427676798455,62
64,SD,0.13999069205035258,62
64,S A. Diagonal,0.28411896879251614,62
64,S A. MultiDiagonal,0.2152997573649026,62
64,S A. Grid,0.23375257135053756,62
8,SD,0.647666959558538,63
8,S A. Diagonal,0.6834415687556151,63
8,S A. MultiDiagonal,0.6471000550716577,63
8,S A. Grid,0.6698361050309488,63
8,Learnable,0.6906726135796033,63
16,SD,0.4634565601739518,63
16,S A. Diagonal,0.4836105744722575,63
16,S A. MultiDiagonal,0.4111415546832516,63
16,S A. Grid,0.46118795947349167,63
16,Learnable,0.5629590274633918,63
32,SD,0.2679551566095655,63
32,S A. Diagonal,0.3223868165677324,63
32,S A. MultiDiagonal,0.2717838991800853,63
32,S A. Grid,0.27921047859132025,63
32,Learnable,0.4240192128249001,63
64,SD,0.1373474258248394,63
64,S A. Diagonal,0.289832084142967,63
64,S A. MultiDiagonal,0.21582354829060757,63
64,S A. Grid,0.24436109154281815,63
8,SD,0.6464603727695135,64
8,S A. Diagonal,0.6827766347492817,64
8,S A. MultiDiagonal,0.6550157095545177,64
8,S A. Grid,0.671291687183039,64
8,Learnable,0.6936572292463271,64
16,SD,0.46843870458681003,64
16,S A. Diagonal,0.4853349984584973,64
16,S A. MultiDiagonal,0.41738274185200186,64
16,S A. Grid,0.4707340765082313,64
16,Learnable,0.5323638508642882,64
32,SD,0.26897424595455355,64
32,S A. Diagonal,0.33289845313325,64
32,S A. MultiDiagonal,0.2697687262044558,64
32,S A. Grid,0.28367768605786225,64
32,Learnable,0.4208962940011092,64
64,SD,0.15207569625485395,64
64,S A. Diagonal,0.30550765521855466,64
64,S A. MultiDiagonal,0.2155540609923563,64
64,S A. Grid,0.243400335041091,64
8,SD,0.6457582652581144,65
8,S A. Diagonal,0.6840756156109771,65
8,S A. MultiDiagonal,0.644296763526332,65
8,S A. Grid,0.6618557631963862,65
8,Learnable,0.7031905681625216,65
16,SD,0.46625956158728904,65
16,S A. Diagonal,0.488013491851498,65
16,S A. MultiDiagonal,0.40599285206584546,65
16,S A. Grid,0.4626660686834968,65
16,Learnable,0.546666014288531,65
32,SD,0.2727251253807167,65
32,S A. Diagonal,0.327763661443498,65
32,S A. MultiDiagonal,0.2656011352172653,65
32,S A. Grid,0.2760380819315592,65
32,Learnable,0.3943179420444487,65
64,SD,0.1495476571558737,65
64,S A. Diagonal,0.2867772513866153,65
64,S A. MultiDiagonal,0.2236012457526029,65
64,S A. Grid,0.24000499567963993,65
8,SD,0.6462838074127615,66
8,S A. Diagonal,0.6852689035483336,66
8,S A. MultiDiagonal,0.6555084090611086,66
8,S A. Grid,0.6638854786746314,66
8,Learnable,0.6995891466537536,66
16,SD,0.4691233137266969,66
16,S A. Diagonal,0.486711576869472,66
16,S A. MultiDiagonal,0.42250295784813774,66
16,S A. Grid,0.458937135893499,66
16,Learnable,0.5641879653893291,66
32,SD,0.2682216286255688,66
32,S A. Diagonal,0.3255652058710886,66
32,S A. MultiDiagonal,0.26783330917201803,66
32,S A. Grid,0.28138188709208567,66
32,Learnable,0.416475353212139,66
64,SD,0.14058221783477237,66
64,S A. Diagonal,0.28887905830257,66
64,S A. MultiDiagonal,0.21726143568655937,66
64,S A. Grid,0.2395650502220593,66
8,SD,0.6531532530711381,67
8,S A. Diagonal,0.6791397144706552,67
8,S A. MultiDiagonal,0.6615988257186722,67
8,S A. Grid,0.6650874716182958,67
8,Learnable,0.7334211015860657,67
16,SD,0.4635030954013999,67
16,S A. Diagonal,0.4857979875588844,67
16,S A. MultiDiagonal,0.4135860444510938,67
16,S A. Grid,0.46364819103923327,67
16,Learnable,0.5721418788364148,67
32,SD,0.2678003313020345,67
32,S A. Diagonal,0.32984032943906927,67
32,S A. MultiDiagonal,0.27745038143788403,67
32,S A. Grid,0.27585542868925916,67
32,Learnable,0.4251634786319338,67
64,SD,0.16807417150000753,67
64,S A. Diagonal,0.29190474658378146,67
64,S A. MultiDiagonal,0.22419182551540667,67
64,S A. Grid,0.24493421384158226,67
8,SD,0.6503145988846308,68
8,S A. Diagonal,0.6901068280586795,68
8,S A. MultiDiagonal,0.6568660303004686,68
8,S A. Grid,0.6615263195909145,68
8,Learnable,0.6706790106970868,68
16,SD,0.47050605159062914,68
16,S A. Diagonal,0.4930437068804242,68
16,S A. MultiDiagonal,0.4136545309260177,68
16,S A. Grid,0.46577321438912334,68
16,Learnable,0.5468690009914875,68
32,SD,0.2681159825309235,68
32,S A. Diagonal,0.3293062071274639,68
32,S A. MultiDiagonal,0.266579919919949,68
32,S A. Grid,0.27748699992232617,68
32,Learnable,0.4188374812309619,68
64,SD,0.1496797652654603,68
64,S A. Diagonal,0.29118794886456495,68
64,S A. MultiDiagonal,0.21140136643053936,68
64,S A. Grid,0.2436394797265997,68
8,SD,0.650352102342858,69
8,S A. Diagonal,0.6781677592357256,69
8,S A. MultiDiagonal,0.6379340888376992,69
8,S A. Grid,0.6646797968442041,69
8,Learnable,0.6865353248894999,69
16,SD,0.46490661908082936,69
16,S A. Diagonal,0.4934019210013201,69
16,S A. MultiDiagonal,0.4145392986664262,69
16,S A. Grid,0.46177398539408143,69
16,Learnable,0.5442554859785234,69
32,SD,0.2632899361611598,69
32,S A. Diagonal,0.3221425008596862,69
32,S A. MultiDiagonal,0.2779475213322178,69
32,S A. Grid,0.27868966083758206,69
32,Learnable,0.4102290647848507,69
64,SD,0.1568084105881472,69
64,S A. Diagonal,0.2950859384995325,69
64,S A. MultiDiagonal,0.21887036614783867,69
64,S A. Grid,0.23081845958089936,69
8,SD,0.6493548968580374,70
8,S A. Diagonal,0.6833562282071541,70
8,S A. MultiDiagonal,0.6647494042750605,70
8,S A. Grid,0.6575982861447078,70
8,Learnable,0.6831251110037734,70
16,SD,0.4662537325740275,70
16,S A. Diagonal,0.49019262905361305,70
16,S A. MultiDiagonal,0.41091258930618707,70
16,S A. Grid,0.4569905646475147,70
16,Learnable,0.5583086426825201,70
32,SD,0.2666179200700759,70
32,S A. Diagonal,0.32183623906978953,70
32,S A. MultiDiagonal,0.2734291409846371,70
32,S A. Grid,0.2797237330439935,70
32,Learnable,0.4155533328308242,70
64,SD,0.15599813379572242,70
64,S A. Diagonal,0.28962203600232234,70
64,S A. MultiDiagonal,0.21488467141013015,70
64,S A. Grid,0.24622547894918778,70
8,SD,0.6465949021397014,71
8,S A. Diagonal,0.679443304580898,71
8,S A. MultiDiagonal,0.6513181300488252,71
8,S A. Grid,0.6665386833751178,71
8,Learnable,0.6860885188284613,71
16,SD,0.4621646931050479,71
16,S A. Diagonal,0.49768849747216737,71
16,S A. MultiDiagonal,0.4121117256675007,71
16,S A. Grid,0.4618244617748369,71
16,Learnable,0.5382153051004541,71
32,SD,0.266872198856704,71
32,S A. Diagonal,0.32361178124783874,71
32,S A. MultiDiagonal,0.27315932957953454,71
32,S A. Grid,0.27422413937980605,71
32,Learnable,0.4366379107827634,71
64,SD,0.14262034422057707,71
64,S A. Diagonal,0.28470324744047165,71
64,S A. MultiDiagonal,0.21801197374105313,71
64,S A. Grid,0.24786770893006815,71
8,SD,0.6495787598253036,72
8,S A. Diagonal,0.6800825989371074,72
8,S A. MultiDiagonal,0.6524588492401238,72
8,S A. Grid,0.6638720698324725,72
8,Learnable,0.7047279655378911,72
16,SD,0.4648373505610244,72
16,S A. Diagonal,0.4819671074285622,72
16,S A. MultiDiagonal,0.4060005453903248,72
16,S A. Grid,0.4655976390367327,72
16,Learnable,0.5495629017622957,72
32,SD,0.26999998873271563,72
32,S A. Diagonal,0.3209596062987927,72
32,S A. MultiDiagonal,0.2744233185604187,72
32,S A. Grid,0.27518193974947636,72
32,Learnable,0.4184128330132542,72
64,SD,0.13718002100225904,72
64,S A. Diagonal,0.28814397766606664,72
64,S A. MultiDiagonal,0.2203484345647594,72
64,S A. Grid,0.2422566444660231,72
8,SD,0.6517908221181093,73
8,S A. Diagonal,0.6865208341648363,73
8,S A. MultiDiagonal,0.6501670683580405,73
8,S A. Grid,0.6621455087033309,73
8,Learnable,0.7001104237533711,73
16,SD,0.4657794705963318,73
16,S A. Diagonal,0.48994945672968154,73
16,S A. MultiDiagonal,0.41160117342419095,73
16,S A. Grid,0.47352725532894396,73
16,Learnable,0.5372369850673561,73
32,SD,0.26536895811457517,73
32,S A. Diagonal,0.32847253101698676,73
32,S A. MultiDiagonal,0.26624454105387796,73
32,S A. Grid,0.27515247874453275,73
32,Learnable,0.3937466480060669,73
64,SD,0.15425288071920412,73
64,S A. Diagonal,0.29750291779417254,73
64,S A. MultiDiagonal,0.21598656693948892,73
64,S A. Grid,0.23509141781149184,73
8,SD,0.6492079668840428,74
8,S A. Diagonal,0.6799754469856927,74
8,S A. MultiDiagonal,0.6484911618945077,74
8,S A. Grid,0.6621916173734809,74
8,Learnable,0.6870262844292558,74
16,SD,0.4647514994333535,74
16,S A. Diagonal,0.48507548650264093,74
16,S A. MultiDiagonal,0.4132977154531801,74
16,S A. Grid,0.4616632187421007,74
16,Learnable,0.5463468023889438,74
32,SD,0.26812572902387594,74
32,S A. Diagonal,0.33563177925389676,74
32,S A. MultiDiagonal,0.276751340184225,74
32,S A. Grid,0.2746783153272003,74
32,Learnable,0.42557790217688085,74
64,SD,0.1496808112601643,74
64,S A. Diagonal,0.2914114407548209,74
64,S A. MultiDiagonal,0.22143887555566172,74
64,S A. Grid,0.24763495539541125,74
8,SD,0.6483159444173067,75
8,S A. Diagonal,0.6830891994256231,75
8,S A. MultiDiagonal,0.6527176841081579,75
8,S A. Grid,0.6631981074326043,75
8,Learnable,0.7232646050339414,75
16,SD,0.4615108505583132,75
16,S A. Diagonal,0.49300875322623394,75
16,S A. MultiDiagonal,0.4140313027718227,75
16,S A. Grid,0.4802507515829444,75
16,Learnable,0.5700945232272592,75
32,SD,0.26823142237418884,75
32,S A. Diagonal,0.32445575026189954,75
32,S A. MultiDiagonal,0.27185183276980635,75
32,S A. Grid,0.28271402867750833,75
32,Learnable,0.4265860298030039,75
64,SD,0.13387783694684696,75
64,S A. Diagonal,0.2833954412601268,75
64,S A. MultiDiagonal,0.21721533334425014,75
64,S A. Grid,0.23994349822971922,75
8,SD,0.649679129970973,76
8,S A. Diagonal,0.6884345873043766,76
8,S A. MultiDiagonal,0.652774269920726,76
8,S A. Grid,0.6657239655153278,76
8,Learnable,0.6862659814546557,76
16,SD,0.46720881264174885,76
16,S A. Diagonal,0.4918704669129954,76
16,S A. MultiDiagonal,0.41284906081232814,76
16,S A. Grid,0.4619854367009212,76
16,Learnable,0.5390968946054691,76
32,SD,0.2682246443844334,76
32,S A. Diagonal,0.3348343715490505,76
32,S A. MultiDiagonal,0.27628237101910025,76
32,S A. Grid,0.27544482447653307,76
32,Learnable,0.4007313823292203,76
64,SD,0.14105975852675554,76
64,S A. Diagonal,0.2850087108423331,76
64,S A. MultiDiagonal,0.21309410576345827,76
64,S A. Grid,0.2465688103579875,76
8,SD,0.6499504015540023,77
8,S A. Diagonal,0.682930980634161,77
8,S A. MultiDiagonal,0.6495821341334235,77
8,S A. Grid,0.6681234308376421,77
8,Learnable,0.6900657199925037,77
16,SD,0.4672094468534637,77
16,S A. Diagonal,0.4924994404299924,77
16,S A. MultiDiagonal,0.4114052608738699,77
16,S A. Grid,0.4576076186852957,77
16,Learnable,0.5424338097351598,77
32,SD,0.26479345538010257,77
32,S A. Diagonal,0.3280842100646442,77
32,S A. MultiDiagonal,0.26940026490765323,77
32,S A. Grid,0.28043136755583475,77
32,Learnable,0.4143890272201568,77
64,SD,0.14344400234221483,77
64,S A. Diagonal,0.282235513207606,77
64,S A. MultiDiagonal,0.21485479210259534,77
64,S A. Grid,0.24108923103521185,77
8,SD,0.655851512734807,78
8,S A. Diagonal,0.6809290329635945,78
8,S A. MultiDiagonal,0.6561003496112785,78
8,S A. Grid,0.6639408332269228,78
8,Learnable,0.6802784237098027,78
16,SD,0.4643645960872247,78
16,S A. Diagonal,0.4910250844332365,78
16,S A. MultiDiagonal,0.42108458313520725,78
16,S A. Grid,0.4624250391451249,78
16,Learnable,0.5633905406333842,78
32,SD,0.2666115427284713,78
32,S A. Diagonal,0.32419425561194815,78
32,S A. MultiDiagonal,0.2739557389695708,78
32,S A. Grid,0.28076947492286447,78
32,Learnable,0.3901148766003318,78
64,SD,0.14318665986887724,78
64,S A. Diagonal,0.2898496703177415,78
64,S A. MultiDiagonal,0.21487140033225893,78
64,S A. Grid,0.24135967095442154,78
8,SD,0.647818296295557,79
8,S A. Diagonal,0.6845966062778976,79
8,S A. MultiDiagonal,0.651206755133684,79
8,S A. Grid,0.6655424597686713,79
8,Learnable,0.709266145120197,79
16,SD,0.4648871477379063,79
16,S A. Diagonal,0.49084892198653574,79
16,S A. MultiDiagonal,0.4150682355605184,79
16,S A. Grid,0.46226144419344534,79
16,Learnable,0.5419842398327473,79
32,SD,0.2654413075738539,79
32,S A. Diagonal,0.33102546696038304,79
32,S A. MultiDiagonal,0.27394549125373363,79
32,S A. Grid,0.2756498085772888,79
32,Learnable,0.42252971206559253,79
64,SD,0.1599618244452447,79
64,S A. Diagonal,0.29144873007773764,79
64,S A. MultiDiagonal,0.21429634067895403,79
64,S A. Grid,0.2485877801134717,79
8,SD,0.6535430514200758,80
8,S A. Diagonal,0.6822148033324097,80
8,S A. MultiDiagonal,0.649590823711124,80
8,S A. Grid,0.6646363469345383,80
8,Learnable,0.7075286903009818,80
16,SD,0.4597170085837958,80
16,S A. Diagonal,0.4930371592592642,80
16,S A. MultiDiagonal,0.4179861001011431,80
16,S A. Grid,0.45701888284848097,80
16,Learnable,0.5444143716527428,80
32,SD,0.2740772919276262,80
32,S A. Diagonal,0.3241798133904972,80
32,S A. MultiDiagonal,0.26657300327368805,80
32,S A. Grid,0.2768637636135881,80
32,Learnable,0.4017187442668826,80
64,SD,0.15366904244693405,80
64,S A. Diagonal,0.2973389577333367,80
64,S A. MultiDiagonal,0.21624019523070093,80
64,S A. Grid,0.2442294839142871,80
8,SD,0.6478161462466767,81
8,S A. Diagonal,0.6791166594894895,81
8,S A. MultiDiagonal,0.6492089976310155,81
8,S A. Grid,0.6601041212499773,81
8,Learnable,0.6789347956821576,81
16,SD,0.4607215150585579,81
16,S A. Diagonal,0.495093107078322,81
16,S A. MultiDiagonal,0.41784832516285464,81
16,S A. Grid,0.4565779231125412,81
16,Learnable,0.550189991522785,81
32,SD,0.2673601397060119,81
32,S A. Diagonal,0.3264868431678302,81
32,S A. MultiDiagonal,0.2735485468885647,81
32,S A. Grid,0.27647109641139755,81
32,Learnable,0.42088430980099095,81
64,SD,0.14692492124929965,81
64,S A. Diagonal,0.27985937421081114,81
64,S A. MultiDiagonal,0.2123769682915288,81
64,S A. Grid,0.24199586365249565,81
8,SD,0.6502364603510052,82
8,S A. Diagonal,0.6789131347302368,82
8,S A. MultiDiagonal,0.6534897988067132,82
8,S A. Grid,0.6597882595499827,82
8,Learnable,0.6634138420987788,82
16,SD,0.46776115258079665,82
16,S A. Diagonal,0.4932443496197644,82
16,S A. MultiDiagonal,0.41117224602551966,82
16,S A. Grid,0.46431302825228776,82
16,Learnable,0.5455708618969324,82
32,SD,0.26349387448441375,82
32,S A. Diagonal,0.33804805986164843,82
32,S A. MultiDiagonal,0.271712237703717,82
32,S A. Grid,0.2781390161978655,82
32,Learnable,0.3870280283133103,82
64,SD,0.14819627616801528,82
64,S A. Diagonal,0.2728580441473756,82
64,S A. MultiDiagonal,0.21630466200130635,82
64,S A. Grid,0.2341844585823432,82
8,SD,0.6453937251162022,83
8,S A. Diagonal,0.6766813156662635,83
8,S A. MultiDiagonal,0.6516641958450549,83
8,S A. Grid,0.6599894565800867,83
8,Learnable,0.6982513101193785,83
16,SD,0.4695563814677697,83
16,S A. Diagonal,0.4915898159458867,83
16,S A. MultiDiagonal,0.41497607742351705,83
16,S A. Grid,0.46564555275921304,83
16,Learnable,0.5441377720315101,83
32,SD,0.2630537181860313,83
32,S A. Diagonal,0.3208435457286667,83
32,S A. MultiDiagonal,0.2651923749824236,83
32,S A. Grid,0.2783316734199208,83
32,Learnable,0.4157401378937128,83
64,SD,0.1308820037685412,83
64,S A. Diagonal,0.29261302016164575,83
64,S A. MultiDiagonal,0.2195488311631628,83
64,S A. Grid,0.23690835583418252,83
8,SD,0.6485590834208763,84
8,S A. Diagonal,0.6903022213416411,84
8,S A. MultiDiagonal,0.6510501335804648,84
8,S A. Grid,0.6631222692836732,84
8,Learnable,0.6966836274129342,84
16,SD,0.4653696922067728,84
16,S A. Diagonal,0.49171936893179435,84
16,S A. MultiDiagonal,0.4214556975976729,84
16,S A. Grid,0.45900918244168887,84
16,Learnable,0.5322102063182477,84
32,SD,0.26792924994958517,84
32,S A. Diagonal,0.32677644737876044,84
32,S A. MultiDiagonal,0.2724701588826759,84
32,S A. Grid,0.2803945956758431,84
32,Learnable,0.43690425819538725,84
64,SD,0.13902930510431494,84
64,S A. Diagonal,0.28724016770912747,84
64,S A. MultiDiagonal,0.21904311120040534,84
64,S A. Grid,0.23815826471563997,84
8,SD,0.6487630667242232,85
8,S A. Diagonal,0.6793807660791704,85
8,S A. MultiDiagonal,0.6589375032769429,85
8,S A. Grid,0.6654860014538437,85
8,Learnable,0.7029059847487521,85
16,SD,0.46594926185752994,85
16,S A. Diagonal,0.48885752617332573,85
16,S A. MultiDiagonal,0.4104500885290013,85
16,S A. Grid,0.4641433273842301,85
16,Learnable,0.5520501906558954,85
32,SD,0.2654161864564356,85
32,S A. Diagonal,0.3273651210708394,85
32,S A. MultiDiagonal,0.2792057236996023,85
32,S A. Grid,0.27583968616258414,85
32,Learnable,0.4076173063693427,85
64,SD,0.14758627417355455,85
64,S A. Diagonal,0.3030296313503154,85
64,S A. MultiDiagonal,0.21253444716620737,85
64,S A. Grid,0.2481462546626397,85
8,SD,0.6533313543064525,86
8,S A. Diagonal,0.6876044962985751,86
8,S A. MultiDiagonal,0.6594253288641266,86
8,S A. Grid,0.6640172391827968,86
8,Learnable,0.7012887502207565,86
16,SD,0.46521692521168756,86
16,S A. Diagonal,0.48486505447674205,86
16,S A. MultiDiagonal,0.4152250914238384,86
16,S A. Grid,0.4555842374766632,86
16,Learnable,0.5252548014275547,86
32,SD,0.2664069267151626,86
32,S A. Diagonal,0.3304629495308741,86
32,S A. MultiDiagonal,0.27040560421656745,86
32,S A. Grid,0.27639221846033313,86
32,Learnable,0.41579179155255386,86
64,SD,0.1418443715898275,86
64,S A. Diagonal,0.29401184820432885,86
64,S A. MultiDiagonal,0.22157817488787018,86
64,S A. Grid,0.24109694401102522,86
8,SD,0.6463683339305794,87
8,S A. Diagonal,0.6883713861108541,87
8,S A. MultiDiagonal,0.654386787625008,87
8,S A. Grid,0.6691040926918095,87
8,Learnable,0.7120564975696658,87
16,SD,0.4665912307320086,87
16,S A. Diagonal,0.48746309861924364,87
16,S A. MultiDiagonal,0.42189139637461337,87
16,S A. Grid,0.46154907167991727,87
16,Learnable,0.5602233442499447,87
32,SD,0.27188462734232055,87
32,S A. Diagonal,0.3244712771819165,87
32,S A. MultiDiagonal,0.2689354804480205,87
32,S A. Grid,0.28056054477243453,87
32,Learnable,0.4181530732492852,87
64,SD,0.14555561913913348,87
64,S A. Diagonal,0.28079410663167204,87
64,S A. MultiDiagonal,0.2097692549979579,87
64,S A. Grid,0.24211584822607368,87
8,SD,0.6534458429563599,88
8,S A. Diagonal,0.6825397397416497,88
8,S A. MultiDiagonal,0.6440107863544533,88
8,S A. Grid,0.6649104294931785,88
8,Learnable,0.6858612090171146,88
16,SD,0.4649387473597465,88
16,S A. Diagonal,0.4902065973418884,88
16,S A. MultiDiagonal,0.42477319805885105,88
16,S A. Grid,0.4623959857739234,88
16,Learnable,0.5659358312330549,88
32,SD,0.26628949141556774,88
32,S A. Diagonal,0.32403193363352817,88
32,S A. MultiDiagonal,0.27077934072357535,88
32,S A. Grid,0.2754557964397644,88
32,Learnable,0.44128093567260074,88
64,SD,0.14204770818021312,88
64,S A. Diagonal,0.2893921943466552,88
64,S A. MultiDiagonal,0.22909604766477998,88
64,S A. Grid,0.24319138185134254,88
8,SD,0.6462565872011334,89
8,S A. Diagonal,0.6861017146863364,89
8,S A. MultiDiagonal,0.6417657322707023,89
8,S A. Grid,0.6650253916033836,89
8,Learnable,0.6908098653155966,89
16,SD,0.46604136697026366,89
16,S A. Diagonal,0.48703962429478975,89
16,S A. MultiDiagonal,0.4170067390327579,89
16,S A. Grid,0.4660916781558347,89
16,Learnable,0.5672185288230036,89
32,SD,0.26546669303729253,89
32,S A. Diagonal,0.3330309328821609,89
32,S A. MultiDiagonal,0.2747025972156717,89
32,S A. Grid,0.2764712743795863,89
32,Learnable,0.4141262863909224,89
64,SD,0.14835354827956096,89
64,S A. Diagonal,0.2848554314039975,89
64,S A. MultiDiagonal,0.2228006867805056,89
64,S A. Grid,0.2376812920215881,89
8,SD,0.6526518674014137,90
8,S A. Diagonal,0.6832903113795168,90
8,S A. MultiDiagonal,0.655278028123685,90
8,S A. Grid,0.6634980493219725,90
8,Learnable,0.6948583836939815,90
16,SD,0.46505412064487905,90
16,S A. Diagonal,0.48739189856297105,90
16,S A. MultiDiagonal,0.4169353879969169,90
16,S A. Grid,0.4593923594627695,90
16,Learnable,0.5474560975573892,90
32,SD,0.27042603095066664,90
32,S A. Diagonal,0.3252989460343797,90
32,S A. MultiDiagonal,0.27616051975437494,90
32,S A. Grid,0.27844630650684415,90
32,Learnable,0.43253382704534155,90
64,SD,0.14644392156875202,90
64,S A. Diagonal,0.28004554173305535,90
64,S A. MultiDiagonal,0.22322710093723874,90
64,S A. Grid,0.24271553632181053,90
8,SD,0.6512153801155274,91
8,S A. Diagonal,0.6866570422165974,91
8,S A. MultiDiagonal,0.6510867027945311,91
8,S A. Grid,0.6638710398341341,91
8,Learnable,0.7118828288739583,91
16,SD,0.4684564127057588,91
16,S A. Diagonal,0.4870871031084952,91
16,S A. MultiDiagonal,0.4173526765083831,91
16,S A. Grid,0.45836866751769045,91
16,Learnable,0.5651985671251795,91
32,SD,0.27154758372403676,91
32,S A. Diagonal,0.33629280574650877,91
32,S A. MultiDiagonal,0.26651417557363055,91
32,S A. Grid,0.2738491841880342,91
32,Learnable,0.43002221674827745,91
64,SD,0.14530750393147107,91
64,S A. Diagonal,0.2944492353424781,91
64,S A. MultiDiagonal,0.21724989439212616,91
64,S A. Grid,0.23963659122362407,91
8,SD,0.6529992663875273,92
8,S A. Diagonal,0.6858679433785969,92
8,S A. MultiDiagonal,0.6452250715507895,92
8,S A. Grid,0.6606490181620297,92
8,Learnable,0.7021211246087483,92
16,SD,0.4607883529584819,92
16,S A. Diagonal,0.48907906137771945,92
16,S A. MultiDiagonal,0.4086005471029559,92
16,S A. Grid,0.46252101506426113,92
16,Learnable,0.550197879866873,92
32,SD,0.26643016569042044,92
32,S A. Diagonal,0.32651480527464655,92
32,S A. MultiDiagonal,0.26911934715487495,92
32,S A. Grid,0.2787385887884923,92
32,Learnable,0.42830211477463304,92
64,SD,0.14122845390831384,92
64,S A. Diagonal,0.27473814401131763,92
64,S A. MultiDiagonal,0.21408752657192465,92
64,S A. Grid,0.24163193196481786,92
8,SD,0.6465162760689886,93
8,S A. Diagonal,0.6868645172578868,93
8,S A. MultiDiagonal,0.6533480251701281,93
8,S A. Grid,0.660673172557622,93
8,Learnable,0.7162381551588821,93
16,SD,0.4648199939644171,93
16,S A. Diagonal,0.48963104849652417,93
16,S A. MultiDiagonal,0.4174222407528763,93
16,S A. Grid,0.46420081439490024,93
16,Learnable,0.5589754509872642,93
32,SD,0.2684440083437534,93
32,S A. Diagonal,0.3298478901274022,93
32,S A. MultiDiagonal,0.2723356356788491,93
32,S A. Grid,0.27848302165173694,93
32,Learnable,0.4079914727505246,93
64,SD,0.1478524414600869,93
64,S A. Diagonal,0.2932264206078496,93
64,S A. MultiDiagonal,0.2115234250162214,93
64,S A. Grid,0.2420781173905357,93
8,SD,0.6470597299952825,94
8,S A. Diagonal,0.6845332442576114,94
8,S A. MultiDiagonal,0.6500436257354751,94
8,S A. Grid,0.6669299273145397,94
8,Learnable,0.6994960654848366,94
16,SD,0.4677234687970906,94
16,S A. Diagonal,0.48846346278608777,94
16,S A. MultiDiagonal,0.4174478146445786,94
16,S A. Grid,0.45873644864504975,94
16,Learnable,0.5647590650740302,94
32,SD,0.26718853602600245,94
32,S A. Diagonal,0.32635890350170715,94
32,S A. MultiDiagonal,0.2707108219267858,94
32,S A. Grid,0.28138746888800686,94
32,Learnable,0.42114282893018334,94
64,SD,0.13460609075613053,94
64,S A. Diagonal,0.2803480122685389,94
64,S A. MultiDiagonal,0.22702814647433833,94
64,S A. Grid,0.2460428056121118,94
8,SD,0.6536509129521859,95
8,S A. Diagonal,0.6864952756149867,95
8,S A. MultiDiagonal,0.6495632426265017,95
8,S A. Grid,0.6651046739754293,95
8,Learnable,0.7169744017527923,95
16,SD,0.4608393074139629,95
16,S A. Diagonal,0.48671615222887415,95
16,S A. MultiDiagonal,0.4183481556315884,95
16,S A. Grid,0.4614448991063592,95
16,Learnable,0.5433837912615218,95
32,SD,0.2691080626815846,95
32,S A. Diagonal,0.33438172469143684,95
32,S A. MultiDiagonal,0.2721917242306828,95
32,S A. Grid,0.27362714498840846,95
32,Learnable,0.4043458825435406,95
64,SD,0.13648153571200405,95
64,S A. Diagonal,0.28863251036002874,95
64,S A. MultiDiagonal,0.22286314757201578,95
64,S A. Grid,0.23670226522538546,95
8,SD,0.6468834185254249,96
8,S A. Diagonal,0.693580203565435,96
8,S A. MultiDiagonal,0.6589601533816744,96
8,S A. Grid,0.6650455690390227,96
8,Learnable,0.682683679304912,96
16,SD,0.4655475564767783,96
16,S A. Diagonal,0.4856319211097086,96
16,S A. MultiDiagonal,0.4165578190649044,96
16,S A. Grid,0.47243807200284527,96
16,Learnable,0.5495737457116363,96
32,SD,0.2659537449670659,96
32,S A. Diagonal,0.32360256527903225,96
32,S A. MultiDiagonal,0.2706248305496252,96
32,S A. Grid,0.28651474773174757,96
32,Learnable,0.4060810499334737,96
64,SD,0.1471796280489078,96
64,S A. Diagonal,0.27436970407785466,96
64,S A. MultiDiagonal,0.21490234164757924,96
64,S A. Grid,0.23834514503397672,96
8,SD,0.6485140519754654,97
8,S A. Diagonal,0.6813349328558655,97
8,S A. MultiDiagonal,0.6503159853629346,97
8,S A. Grid,0.6692291837997152,97
8,Learnable,0.7032640380392298,97
16,SD,0.4654345429658143,97
16,S A. Diagonal,0.4826543774362613,97
16,S A. MultiDiagonal,0.4223812005220745,97
16,S A. Grid,0.4564347902541408,97
16,Learnable,0.5257735378496756,97
32,SD,0.27094898077727364,97
32,S A. Diagonal,0.3301618159119166,97
32,S A. MultiDiagonal,0.2748085023554618,97
32,S A. Grid,0.277084547455432,97
32,Learnable,0.3863842772026019,97
64,SD,0.14146836540696914,97
64,S A. Diagonal,0.29465016835641267,97
64,S A. MultiDiagonal,0.21322053740447705,97
64,S A. Grid,0.24010372372171834,97
8,SD,0.6493883239288715,98
8,S A. Diagonal,0.6772091702294389,98
8,S A. MultiDiagonal,0.6504835198792114,98
8,S A. Grid,0.6634766726205763,98
8,Learnable,0.675154173836174,98
16,SD,0.4679989270334744,98
16,S A. Diagonal,0.48306247386471574,98
16,S A. MultiDiagonal,0.41401292464261324,98
16,S A. Grid,0.4617417420339277,98
16,Learnable,0.5462901785451195,98
32,SD,0.26773661485794764,98
32,S A. Diagonal,0.32830240665198396,98
32,S A. MultiDiagonal,0.2723317243648747,98
32,S A. Grid,0.27886440588238043,98
32,Learnable,0.40245247484170604,98
64,SD,0.1352736735712001,98
64,S A. Diagonal,0.2935387352242986,98
64,S A. MultiDiagonal,0.224478709573266,98
64,S A. Grid,0.2381066808629412,98
8,SD,0.6496346828378683,99
8,S A. Diagonal,0.6843095014832514,99
8,S A. MultiDiagonal,0.6484791622685826,99
8,S A. Grid,0.6697299113370876,99
8,Learnable,0.7096130442969367,99
16,SD,0.46510983352200297,99
16,S A. Diagonal,0.4901991058077253,99
16,S A. MultiDiagonal,0.4103794123257769,99
16,S A. Grid,0.4664896977005591,99
16,Learnable,0.5651180836357859,99
32,SD,0.2697737302685773,99
32,S A. Diagonal,0.3225397144799622,99
32,S A. MultiDiagonal,0.2717821615120908,99
32,S A. Grid,0.2764487389564961,99
32,Learnable,0.3909139562438573,99
64,SD,0.1420514627966742,99
64,S A. Diagonal,0.29519554376664436,99
64,S A. MultiDiagonal,0.2105121002633551,99
64,S A. Grid,0.24154883828140802,99
8,SD,0.6483041269135464,100
8,S A. Diagonal,0.676168812169609,100
8,S A. MultiDiagonal,0.6494591741160295,100
8,S A. Grid,0.6690751878432093,100
8,Learnable,0.7237528869196901,100
16,SD,0.46966418666838405,100
16,S A. Diagonal,0.48831010174820644,100
16,S A. MultiDiagonal,0.4245497194391561,100
16,S A. Grid,0.4637140327512717,100
16,Learnable,0.5563868572334733,100
32,SD,0.2683736066743512,100
32,S A. Diagonal,0.32732073641816795,100
32,S A. MultiDiagonal,0.2645893057028992,100
32,S A. Grid,0.27856643580220175,100
32,Learnable,0.41732545375082986,100
64,SD,0.14130093573216726,100
64,S A. Diagonal,0.27232248014797455,100
64,S A. MultiDiagonal,0.21325550440434127,100
64,S A. Grid,0.23911870621908865,100
8,SD,0.6511096827088704,101
8,S A. Diagonal,0.6917157523052604,101
8,S A. MultiDiagonal,0.6475540697207272,101
8,S A. Grid,0.6671592396817319,101
8,Learnable,0.6912218644151263,101
16,SD,0.46122580534962354,101
16,S A. Diagonal,0.4849685527208042,101
16,S A. MultiDiagonal,0.40496337889428374,101
16,S A. Grid,0.46387232289313796,101
16,Learnable,0.5587014400234681,101
32,SD,0.26642445684268434,101
32,S A. Diagonal,0.3279977861274981,101
32,S A. MultiDiagonal,0.2714843170580359,101
32,S A. Grid,0.276910381198913,101
32,Learnable,0.3836618776455912,101
64,SD,0.14803861917417707,101
64,S A. Diagonal,0.2865100979827409,101
64,S A. MultiDiagonal,0.22056174659912225,101
64,S A. Grid,0.2415144981565503,101
8,SD,0.6464362982996775,102
8,S A. Diagonal,0.6801805560594719,102
8,S A. MultiDiagonal,0.6491880267907575,102
8,S A. Grid,0.6594642121901348,102
8,Learnable,0.663620967002686,102
16,SD,0.4625334569732207,102
16,S A. Diagonal,0.4902337353146775,102
16,S A. MultiDiagonal,0.42369425194693866,102
16,S A. Grid,0.4621813090141896,102
16,Learnable,0.553064797599404,102
32,SD,0.2720641465107825,102
32,S A. Diagonal,0.3345283308671664,102
32,S A. MultiDiagonal,0.27569169180493547,102
32,S A. Grid,0.28014001626687896,102
32,Learnable,0.42198971268836427,102
64,SD,0.1391056451692392,102
64,S A. Diagonal,0.2786491219423257,102
64,S A. MultiDiagonal,0.2183711265268756,102
64,S A. Grid,0.24556733746782763,102
8,SD,0.6459836239306921,103
8,S A. Diagonal,0.6867706523935362,103
8,S A. MultiDiagonal,0.6576279845557605,103
8,S A. Grid,0.6707982875407965,103
8,Learnable,0.6995601442192732,103
16,SD,0.4634266919788946,103
16,S A. Diagonal,0.49244773716346535,103
16,S A. MultiDiagonal,0.41155702797833915,103
16,S A. Grid,0.4663569355813195,103
16,Learnable,0.5567429178105868,103
32,SD,0.26432195430353933,103
32,S A. Diagonal,0.33250938786403705,103
32,S A. MultiDiagonal,0.27134589679423227,103
32,S A. Grid,0.2768369390410042,103
32,Learnable,0.4106606578304493,103
64,SD,0.14277963184528897,103
64,S A. Diagonal,0.2948667463454136,103
64,S A. MultiDiagonal,0.2171998272891349,103
64,S A. Grid,0.23797887595600048,103
8,SD,0.6504005665427544,104
8,S A. Diagonal,0.6843373883112612,104
8,S A. MultiDiagonal,0.6474898817982013,104
8,S A. Grid,0.6724239365904672,104
8,Learnable,0.7019787778960622,104
16,SD,0.462086349030247,104
16,S A. Diagonal,0.49486823992350604,104
16,S A. MultiDiagonal,0.41432961668781415,104
16,S A. Grid,0.4546733188775951,104
16,Learnable,0.5517122681855892,104
32,SD,0.26855979730895374,104
32,S A. Diagonal,0.322727882700416,104
32,S A. MultiDiagonal,0.26982709371133234,104
32,S A. Grid,0.27922097947149827,104
32,Learnable,0.42045719389442404,104
64,SD,0.14324943188289488,104
64,S A. Diagonal,0.27821394721915643,104
64,S A. MultiDiagonal,0.2144096521164875,104
64,S A. Grid,0.23483753975182686,104
8,SD,0.6500925932713306,105
8,S A. Diagonal,0.6804232909711546,105
8,S A. MultiDiagonal,0.6534129285856867,105
8,S A. Grid,0.6653239428208966,105
8,Learnable,0.7022734621494182,105
16,SD,0.4572751338271086,105
16,S A. Diagonal,0.48410874909788176,105
16,S A. MultiDiagonal,0.42311219168986636,105
16,S A. Grid,0.4578760013913958,105
16,Learnable,0.5557857130288146,105
32,SD,0.26711222571771026,105
32,S A. Diagonal,0.336540073339124,105
32,S A. MultiDiagonal,0.27076224798123366,105
32,S A. Grid,0.27775461711654986,105
32,Learnable,0.42373325176120646,105
64,SD,0.13880295929130199,105
64,S A. Diagonal,0.29270423480643715,105
64,S A. MultiDiagonal,0.2191036522239943,105
64,S A. Grid,0.24675215827593092,105
8,SD,0.6492778544246595,106
8,S A. Diagonal,0.6829329512352961,106
8,S A. MultiDiagonal,0.6485474652606259,106
8,S A. Grid,0.6589236508792767,106
8,Learnable,0.7265715380100967,106
16,SD,0.4711839944916769,106
16,S A. Diagonal,0.4901044107480325,106
16,S A. MultiDiagonal,0.41631598037935363,106
16,S A. Grid,0.45889319146374646,106
16,Learnable,0.537152644412243,106
32,SD,0.26779241753917254,106
32,S A. Diagonal,0.3298041712692474,106
32,S A. MultiDiagonal,0.2729599290229187,106
32,S A. Grid,0.28678287731488716,106
32,Learnable,0.42658108941299305,106
64,SD,0.14214587984203775,106
64,S A. Diagonal,0.2800637009051096,106
64,S A. MultiDiagonal,0.21486559338340966,106
64,S A. Grid,0.23986865256820178,106
8,SD,0.6462909301158748,107
8,S A. Diagonal,0.6778016662625527,107
8,S A. MultiDiagonal,0.6540871840129534,107
8,S A. Grid,0.6603769286414056,107
8,Learnable,0.7040386905544224,107
16,SD,0.46438985410042327,107
16,S A. Diagonal,0.4914597076342371,107
16,S A. MultiDiagonal,0.41903876545959196,107
16,S A. Grid,0.45929500614745,107
16,Learnable,0.5546929563179788,107
32,SD,0.2695538752467645,107
32,S A. Diagonal,0.3389340313675769,107
32,S A. MultiDiagonal,0.2684770541962991,107
32,S A. Grid,0.2792244705602694,107
32,Learnable,0.41909795029544517,107
64,SD,0.1425165870285375,107
64,S A. Diagonal,0.288702450410083,107
64,S A. MultiDiagonal,0.21146048489446828,107
64,S A. Grid,0.2431070028384495,107
8,SD,0.652596459757681,108
8,S A. Diagonal,0.6787666973643124,108
8,S A. MultiDiagonal,0.6671565075864375,108
8,S A. Grid,0.6683532077988263,108
8,Learnable,0.6945184642637457,108
16,SD,0.46526997612702564,108
16,S A. Diagonal,0.4891718256195578,108
16,S A. MultiDiagonal,0.41362166472261874,108
16,S A. Grid,0.4632034599346307,108
16,Learnable,0.5438706491913351,108
32,SD,0.26581888404058296,108
32,S A. Diagonal,0.32021012260243487,108
32,S A. MultiDiagonal,0.2687953612202295,108
32,S A. Grid,0.27765428955091054,108
32,Learnable,0.41220708241205545,108
64,SD,0.13657282462508955,108
64,S A. Diagonal,0.2835358925611084,108
64,S A. MultiDiagonal,0.21620627466486675,108
64,S A. Grid,0.24015153098125191,108
8,SD,0.6564597609414367,109
8,S A. Diagonal,0.6888767708910519,109
8,S A. MultiDiagonal,0.6501311574157859,109
8,S A. Grid,0.6666557940654373,109
8,Learnable,0.7008999603625359,109
16,SD,0.4626116794693677,109
16,S A. Diagonal,0.48565969341295856,109
16,S A. MultiDiagonal,0.4068967663044343,109
16,S A. Grid,0.47659692638526263,109
16,Learnable,0.5547889969093543,109
32,SD,0.27045921643593945,109
32,S A. Diagonal,0.3368350836453647,109
32,S A. MultiDiagonal,0.26543180725841586,109
32,S A. Grid,0.2795089889363874,109
32,Learnable,0.40483714299604906,109
64,SD,0.1366803530440826,109
64,S A. Diagonal,0.290843324024877,109
64,S A. MultiDiagonal,0.21169228598842882,109
64,S A. Grid,0.2385963225549499,109
8,SD,0.6497504443711809,110
8,S A. Diagonal,0.677216781713325,110
8,S A. MultiDiagonal,0.6430973615166942,110
8,S A. Grid,0.6711322233060186,110
8,Learnable,0.7127730235141068,110
16,SD,0.46199627213147687,110
16,S A. Diagonal,0.4927789323584645,110
16,S A. MultiDiagonal,0.4076000829505818,110
16,S A. Grid,0.45922473547146436,110
16,Learnable,0.5373287875621598,110
32,SD,0.2690971289297551,110
32,S A. Diagonal,0.32803161413889204,110
32,S A. MultiDiagonal,0.26873278214533325,110
32,S A. Grid,0.2825266716536989,110
32,Learnable,0.42051761684665123,110
64,SD,0.14322181091113723,110
64,S A. Diagonal,0.29198379163049043,110
64,S A. MultiDiagonal,0.2138675358159791,110
64,S A. Grid,0.24123932130970566,110
8,SD,0.650758272619346,111
8,S A. Diagonal,0.6943866173066046,111
8,S A. MultiDiagonal,0.6496941381123686,111
8,S A. Grid,0.6642411176129029,111
8,Learnable,0.6917334508486496,111
16,SD,0.46413514398289657,111
16,S A. Diagonal,0.49223947661995726,111
16,S A. MultiDiagonal,0.4164063857561041,111
16,S A. Grid,0.4558538247700462,111
16,Learnable,0.5619427144977864,111
32,SD,0.26781303172141846,111
32,S A. Diagonal,0.33076581434134966,111
32,S A. MultiDiagonal,0.2718490572383525,111
32,S A. Grid,0.27911514617159283,111
32,Learnable,0.42976667007935193,111
64,SD,0.133957353335612,111
64,S A. Diagonal,0.27906552901149445,111
64,S A. MultiDiagonal,0.21941101952625003,111
64,S A. Grid,0.23891036736614513,111
8,SD,0.6519721248156621,112
8,S A. Diagonal,0.6866286703024148,112
8,S A. MultiDiagonal,0.6522664077643674,112
8,S A. Grid,0.664187571533096,112
8,Learnable,0.6896273471362526,112
16,SD,0.4728663005463598,112
16,S A. Diagonal,0.4886591082414013,112
16,S A. MultiDiagonal,0.4132047441805895,112
16,S A. Grid,0.46677950611822994,112
16,Learnable,0.5444501117504102,112
32,SD,0.2682726767149629,112
32,S A. Diagonal,0.3306191591200365,112
32,S A. MultiDiagonal,0.264828307420083,112
32,S A. Grid,0.2803241172847788,112
32,Learnable,0.44017894641197164,112
64,SD,0.13407371830257553,112
64,S A. Diagonal,0.3064615652598184,112
64,S A. MultiDiagonal,0.21347439987578526,112
64,S A. Grid,0.2464965586767533,112
8,SD,0.646589765371488,113
8,S A. Diagonal,0.6887738506769595,113
8,S A. MultiDiagonal,0.6461016866510424,113
8,S A. Grid,0.6608081721352005,113
8,Learnable,0.6758602659994197,113
16,SD,0.47245866190663793,113
16,S A. Diagonal,0.4897695248976208,113
16,S A. MultiDiagonal,0.40709029077056613,113
16,S A. Grid,0.4654753266454408,113
16,Learnable,0.5471469000722772,113
32,SD,0.26611010027141463,113
32,S A. Diagonal,0.3297281718346954,113
32,S A. MultiDiagonal,0.27242205037159883,113
32,S A. Grid,0.2766455756971913,113
32,Learnable,0.4112793531171262,113
64,SD,0.15398684236215124,113
64,S A. Diagonal,0.2953520812290435,113
64,S A. MultiDiagonal,0.21168744773898257,113
64,S A. Grid,0.24154589035605523,113
8,SD,0.6487752039686084,114
8,S A. Diagonal,0.6830293397111005,114
8,S A. MultiDiagonal,0.6402105965386343,114
8,S A. Grid,0.6641139047598369,114
8,Learnable,0.702329381336827,114
16,SD,0.46455216252621895,114
16,S A. Diagonal,0.4868485148801403,114
16,S A. MultiDiagonal,0.4111651086104928,114
16,S A. Grid,0.45683530815040946,114
16,Learnable,0.5338548753175711,114
32,SD,0.26209579743904904,114
32,S A. Diagonal,0.3285199316365507,114
32,S A. MultiDiagonal,0.2672928973930398,114
32,S A. Grid,0.27448050521399076,114
32,Learnable,0.39591266374392164,114
64,SD,0.1508390557135226,114
64,S A. Diagonal,0.2865099923774909,114
64,S A. MultiDiagonal,0.21152038847821153,114
64,S A. Grid,0.23722578352438684,114
8,SD,0.6480368929575995,115
8,S A. Diagonal,0.6879004016245214,115
8,S A. MultiDiagonal,0.6464009882350038,115
8,S A. Grid,0.6688298472437625,115
8,Learnable,0.7253670495724156,115
16,SD,0.4617582062469484,115
16,S A. Diagonal,0.48814382855004784,115
16,S A. MultiDiagonal,0.4189981569270357,115
16,S A. Grid,0.46184120438159765,115
16,Learnable,0.5489480982603948,115
32,SD,0.2643564154618444,115
32,S A. Diagonal,0.32988641892263504,115
32,S A. MultiDiagonal,0.26282870728278857,115
32,S A. Grid,0.279534560526131,115
32,Learnable,0.4212785729056589,115
64,SD,0.1420125761658088,115
64,S A. Diagonal,0.2876803574299531,115
64,S A. MultiDiagonal,0.2205712453264876,115
64,S A. Grid,0.2528117607606416,115
8,SD,0.6528112521875724,116
8,S A. Diagonal,0.6866626866721762,116
8,S A. MultiDiagonal,0.647049203734991,116
8,S A. Grid,0.6625587640162054,116
8,Learnable,0.7132179438672299,116
16,SD,0.46545969197870996,116
16,S A. Diagonal,0.48415346706741025,116
16,S A. MultiDiagonal,0.4065182197575659,116
16,S A. Grid,0.47096263948329725,116
16,Learnable,0.542877298097518,116
32,SD,0.26769428038355614,116
32,S A. Diagonal,0.32378212667091966,116
32,S A. MultiDiagonal,0.27492712458609747,116
32,S A. Grid,0.27760296047705996,116
32,Learnable,0.4053343957110319,116
64,SD,0.13991681830873728,116
64,S A. Diagonal,0.2786646485249098,116
64,S A. MultiDiagonal,0.21543257631531082,116
64,S A. Grid,0.2392960085821208,116
8,SD,0.6483745145561942,117
8,S A. Diagonal,0.6783182952430901,117
8,S A. MultiDiagonal,0.6511090898506723,117
8,S A. Grid,0.6705091139974425,117
8,Learnable,0.7218602611083854,117
16,SD,0.4637197679611942,117
16,S A. Diagonal,0.4835072784153398,117
16,S A. MultiDiagonal,0.41153380609623336,117
16,S A. Grid,0.4631157271933351,117
16,Learnable,0.5354227063277689,117
32,SD,0.26885582939551206,117
32,S A. Diagonal,0.3290816650929247,117
32,S A. MultiDiagonal,0.2697770660497125,117
32,S A. Grid,0.27438925455847313,117
32,Learnable,0.4158893946442655,117
64,SD,0.1328968570774614,117
64,S A. Diagonal,0.29212403184820535,117
64,S A. MultiDiagonal,0.21864828490922944,117
64,S A. Grid,0.24139608488387176,117
8,SD,0.6494260682786023,118
8,S A. Diagonal,0.687168715399199,118
8,S A. MultiDiagonal,0.6478550418818078,118
8,S A. Grid,0.6607815412064927,118
8,Learnable,0.6763570757382592,118
16,SD,0.46641956231783577,118
16,S A. Diagonal,0.48637881338900835,118
16,S A. MultiDiagonal,0.4088435820079717,118
16,S A. Grid,0.46464200911451414,118
16,Learnable,0.5353075705543892,118
32,SD,0.26672664342625985,118
32,S A. Diagonal,0.3287727619240121,118
32,S A. MultiDiagonal,0.2696077024764417,118
32,S A. Grid,0.2786521894356118,118
32,Learnable,0.4001490407198833,118
64,SD,0.14020250264965403,118
64,S A. Diagonal,0.2950792714035401,118
64,S A. MultiDiagonal,0.21490292592198157,118
64,S A. Grid,0.2366731966807134,118
8,SD,0.6543867409424328,119
8,S A. Diagonal,0.6848145249574703,119
8,S A. MultiDiagonal,0.660974625976126,119
8,S A. Grid,0.6619217432604577,119
8,Learnable,0.7207881007241219,119
16,SD,0.46510419987539414,119
16,S A. Diagonal,0.48735316166547626,119
16,S A. MultiDiagonal,0.41411814988728485,119
16,S A. Grid,0.46120444705103447,119
16,Learnable,0.5513205239648332,119
32,SD,0.2724836490925445,119
32,S A. Diagonal,0.3317079297153186,119
32,S A. MultiDiagonal,0.27022438270943255,119
32,S A. Grid,0.27458791395252885,119
32,Learnable,0.41544271499483504,119
64,SD,0.15285172003676373,119
64,S A. Diagonal,0.28055870901821023,119
64,S A. MultiDiagonal,0.22302550879558322,119
64,S A. Grid,0.24070567013319416,119
8,SD,0.6476378256308326,120
8,S A. Diagonal,0.6801393327187555,120
8,S A. MultiDiagonal,0.6501778895638288,120
8,S A. Grid,0.6630122736923114,120
8,Learnable,0.6890601973798236,120
16,SD,0.4665620157721647,120
16,S A. Diagonal,0.48912889786569136,120
16,S A. MultiDiagonal,0.4184503332271877,120
16,S A. Grid,0.46383384810806344,120
16,Learnable,0.5505949325134298,120
32,SD,0.2672589853183078,120
32,S A. Diagonal,0.3289807958299342,120
32,S A. MultiDiagonal,0.2758665281689085,120
32,S A. Grid,0.2838910626996197,120
32,Learnable,0.40838985598905503,120
64,SD,0.15007955805493015,120
64,S A. Diagonal,0.2841497679942048,120
64,S A. MultiDiagonal,0.22070290189795372,120
64,S A. Grid,0.24225895517125196,120
8,SD,0.6573078326622424,121
8,S A. Diagonal,0.6785055718415633,121
8,S A. MultiDiagonal,0.6573693425578446,121
8,S A. Grid,0.6600880579013935,121
8,Learnable,0.6991659480778698,121
16,SD,0.47015419004359255,121
16,S A. Diagonal,0.48038718617556253,121
16,S A. MultiDiagonal,0.4183698123850194,121
16,S A. Grid,0.47596963833388645,121
16,Learnable,0.5327836411040809,121
32,SD,0.26818364789244836,121
32,S A. Diagonal,0.3250917775565906,121
32,S A. MultiDiagonal,0.2710198076534258,121
32,S A. Grid,0.2742067495180041,121
32,Learnable,0.39631751083674827,121
64,SD,0.14932117099924658,121
64,S A. Diagonal,0.30005862316290144,121
64,S A. MultiDiagonal,0.21087157241108956,121
64,S A. Grid,0.2459044662087147,121
8,SD,0.6521907672443259,122
8,S A. Diagonal,0.6792772244741963,122
8,S A. MultiDiagonal,0.6577242279829142,122
8,S A. Grid,0.6671153745326301,122
8,Learnable,0.6923965850092846,122
16,SD,0.46675499861996994,122
16,S A. Diagonal,0.4886339618866672,122
16,S A. MultiDiagonal,0.41313706948139156,122
16,S A. Grid,0.45832366709592415,122
16,Learnable,0.5587546524762876,122
32,SD,0.2678821840465956,122
32,S A. Diagonal,0.32084817896538703,122
32,S A. MultiDiagonal,0.273705037988015,122
32,S A. Grid,0.2815146240829325,122
32,Learnable,0.3964048771094506,122
64,SD,0.14207026430200465,122
64,S A. Diagonal,0.29046208794484274,122
64,S A. MultiDiagonal,0.21571091423421165,122
64,S A. Grid,0.24598137265791364,122
8,SD,0.6465606472809254,123
8,S A. Diagonal,0.6895869028388796,123
8,S A. MultiDiagonal,0.6493877927820789,123
8,S A. Grid,0.6680831495240142,123
8,Learnable,0.6625805561610496,123
16,SD,0.46462961674235936,123
16,S A. Diagonal,0.4905996695247243,123
16,S A. MultiDiagonal,0.41558974120027253,123
16,S A. Grid,0.45700331679786443,123
16,Learnable,0.5584943533989453,123
32,SD,0.26922058667995336,123
32,S A. Diagonal,0.3300247584397996,123
32,S A. MultiDiagonal,0.26798321505541317,123
32,S A. Grid,0.27485416542583496,123
32,Learnable,0.40257201606432785,123
64,SD,0.14446199152304662,123
64,S A. Diagonal,0.2856515251266449,123
64,S A. MultiDiagonal,0.211859922099013,123
64,S A. Grid,0.24500251718717397,123
8,SD,0.65064589554735,124
8,S A. Diagonal,0.6837407340279058,124
8,S A. MultiDiagonal,0.648286731432164,124
8,S A. Grid,0.6636597203379533,124
8,Learnable,0.690944484426725,124
16,SD,0.46287804929771637,124
16,S A. Diagonal,0.4905091994396387,124
16,S A. MultiDiagonal,0.41549528480721265,124
16,S A. Grid,0.45510276852240805,124
16,Learnable,0.5424761945314853,124
32,SD,0.2672438316593283,124
32,S A. Diagonal,0.3280567266965041,124
32,S A. MultiDiagonal,0.2706696119484307,124
32,S A. Grid,0.2761363861335836,124
32,Learnable,0.4329329273940492,124
64,SD,0.14558593401661923,124
64,S A. Diagonal,0.2881424153536177,124
64,S A. MultiDiagonal,0.21420987506564815,124
64,S A. Grid,0.24783431670927392,124
8,SD,0.6505680310342035,125
8,S A. Diagonal,0.6862416630340987,125
8,S A. MultiDiagonal,0.6554038612854715,125
8,S A. Grid,0.6660251592594183,125
8,Learnable,0.6843279246085074,125
16,SD,0.4660059571356886,125
16,S A. Diagonal,0.4832484924960532,125
16,S A. MultiDiagonal,0.4210833304267787,125
16,S A. Grid,0.46412701251716687,125
16,Learnable,0.5571815711052992,125
32,SD,0.2706059320153387,125
32,S A. Diagonal,0.3271321654610489,125
32,S A. MultiDiagonal,0.2656135110172486,125
32,S A. Grid,0.2713287338942595,125
32,Learnable,0.42786818015690076,125
64,SD,0.14988246025333785,125
64,S A. Diagonal,0.2987134322091355,125
64,S A. MultiDiagonal,0.21083131853697862,125
64,S A. Grid,0.2478339295022608,125
8,SD,0.6503146336353851,126
8,S A. Diagonal,0.6827450520207633,126
8,S A. MultiDiagonal,0.648112198433602,126
8,S A. Grid,0.6561753650761756,126
8,Learnable,0.6801328393337442,126
16,SD,0.4625404388967733,126
16,S A. Diagonal,0.4881153476868691,126
16,S A. MultiDiagonal,0.4191961819803378,126
16,S A. Grid,0.458693568051859,126
16,Learnable,0.5355829806055652,126
32,SD,0.2698918047903034,126
32,S A. Diagonal,0.3196481014188164,126
32,S A. MultiDiagonal,0.26895913170464114,126
32,S A. Grid,0.27441108431360706,126
32,Learnable,0.4132314990022763,126
64,SD,0.149230571286031,126
64,S A. Diagonal,0.2906163210410486,126
64,S A. MultiDiagonal,0.21271423025043878,126
64,S A. Grid,0.24496633390648032,126
8,SD,0.6512976540762938,127
8,S A. Diagonal,0.6878098463838387,127
8,S A. MultiDiagonal,0.6545693439554681,127
8,S A. Grid,0.6645689576103662,127
8,Learnable,0.7236987052285883,127
16,SD,0.4654415961014791,127
16,S A. Diagonal,0.482558565526109,127
16,S A. MultiDiagonal,0.4248264462741079,127
16,S A. Grid,0.4669707000911957,127
16,Learnable,0.5516049767820477,127
32,SD,0.2669196906742335,127
32,S A. Diagonal,0.3380057073388326,127
32,S A. MultiDiagonal,0.2687410767140222,127
32,S A. Grid,0.2793745529273469,127
32,Learnable,0.4291844012665634,127
64,SD,0.14631675997541677,127
64,S A. Diagonal,0.28598202664656175,127
64,S A. MultiDiagonal,0.2172427800436181,127
64,S A. Grid,0.23764081057191971,127
8,SD,0.6445095010507373,128
8,S A. Diagonal,0.6840127195588649,128
8,S A. MultiDiagonal,0.6495659380905717,128
8,S A. Grid,0.6647264084919415,128
8,Learnable,0.684603195847504,128
16,SD,0.4648302649306856,128
16,S A. Diagonal,0.4879252022319037,128
16,S A. MultiDiagonal,0.41648741003207096,128
16,S A. Grid,0.4716496586415447,128
16,Learnable,0.5775127933633569,128
32,SD,0.265523597161045,128
32,S A. Diagonal,0.3223783559553699,128
32,S A. MultiDiagonal,0.2730629780533195,128
32,S A. Grid,0.27280568068069433,128
32,Learnable,0.4098706116525665,128
64,SD,0.14770324056811146,128
64,S A. Diagonal,0.27654262273197733,128
64,S A. MultiDiagonal,0.21167413282619785,128
64,S A. Grid,0.23934706047007825,128
8,SD,0.6464445634293938,129
8,S A. Diagonal,0.6899070380797474,129
8,S A. MultiDiagonal,0.65167969078591,129
8,S A. Grid,0.6689219229300543,129
8,Learnable,0.699371790716403,129
16,SD,0.4679002445448931,129
16,S A. Diagonal,0.48773555495579524,129
16,S A. MultiDiagonal,0.4174316507376698,129
16,S A. Grid,0.46789695431728995,129
16,Learnable,0.5310834188471061,129
32,SD,0.2706169557917544,129
32,S A. Diagonal,0.3323870394250081,129
32,S A. MultiDiagonal,0.27319053747219313,129
32,S A. Grid,0.27244024809464745,129
32,Learnable,0.4176722132525752,129
64,SD,0.1656684668074739,129
64,S A. Diagonal,0.28854568103619804,129
64,S A. MultiDiagonal,0.21232098622972778,129
64,S A. Grid,0.23737899616920738,129
8,SD,0.6501429181856837,130
8,S A. Diagonal,0.6823442364341819,130
8,S A. MultiDiagonal,0.6488049584956548,130
8,S A. Grid,0.657056061650715,130
8,Learnable,0.7162419486822397,130
16,SD,0.46512963890314885,130
16,S A. Diagonal,0.4896405264120445,130
16,S A. MultiDiagonal,0.4214791936737224,130
16,S A. Grid,0.4600399247943803,130
16,Learnable,0.559114046448612,130
32,SD,0.2683866340138891,130
32,S A. Diagonal,0.33174889988692535,130
32,S A. MultiDiagonal,0.27877199758628746,130
32,S A. Grid,0.27911388832431333,130
32,Learnable,0.4294099320325806,130
64,SD,0.1342768286381593,130
64,S A. Diagonal,0.2925121253585318,130
64,S A. MultiDiagonal,0.21890065890454935,130
64,S A. Grid,0.249091513854638,130
8,SD,0.6480131260897033,131
8,S A. Diagonal,0.6816186977996909,131
8,S A. MultiDiagonal,0.6531222854197964,131
8,S A. Grid,0.6687657073304399,131
8,Learnable,0.6955585649671394,131
16,SD,0.46874725192619315,131
16,S A. Diagonal,0.48368125760276676,131
16,S A. MultiDiagonal,0.42223331639881634,131
16,S A. Grid,0.46537967774351563,131
16,Learnable,0.5471806547536605,131
32,SD,0.26805664393762324,131
32,S A. Diagonal,0.334493974525637,131
32,S A. MultiDiagonal,0.2688529680454955,131
32,S A. Grid,0.2807752113620084,131
32,Learnable,0.411517141204311,131
64,SD,0.14160778247524639,131
64,S A. Diagonal,0.286917041842494,131
64,S A. MultiDiagonal,0.21917799515945313,131
64,S A. Grid,0.2323228340345716,131
8,SD,0.651585063315477,132
8,S A. Diagonal,0.6798921455666675,132
8,S A. MultiDiagonal,0.6480939531151846,132
8,S A. Grid,0.6619333139281431,132
8,Learnable,0.6827605240156542,132
16,SD,0.4616690007167685,132
16,S A. Diagonal,0.48566722236838905,132
16,S A. MultiDiagonal,0.4120566250280552,132
16,S A. Grid,0.46046999603498234,132
16,Learnable,0.5499076808082239,132
32,SD,0.2682507151680472,132
32,S A. Diagonal,0.32968807297116254,132
32,S A. MultiDiagonal,0.2744290901464217,132
32,S A. Grid,0.28381914677673653,132
32,Learnable,0.42101241105448095,132
64,SD,0.13940228039953606,132
64,S A. Diagonal,0.2914464505094127,132
64,S A. MultiDiagonal,0.22235881645416888,132
64,S A. Grid,0.2416400030589954,132
8,SD,0.6487317136784087,133
8,S A. Diagonal,0.6824968285255092,133
8,S A. MultiDiagonal,0.6551603385380428,133
8,S A. Grid,0.6661362000337612,133
8,Learnable,0.6780016353852942,133
16,SD,0.465708080775064,133
16,S A. Diagonal,0.4929590115554228,133
16,S A. MultiDiagonal,0.4104763208354354,133
16,S A. Grid,0.4568079337966238,133
16,Learnable,0.5406552215357188,133
32,SD,0.2638555674675493,133
32,S A. Diagonal,0.3338031629716809,133
32,S A. MultiDiagonal,0.27339532814916734,133
32,S A. Grid,0.2746145036922582,133
32,Learnable,0.41518081908401583,133
64,SD,0.14024805638225685,133
64,S A. Diagonal,0.29896997786950097,133
64,S A. MultiDiagonal,0.21455244158848347,133
64,S A. Grid,0.2378777841574617,133
8,SD,0.6494773961239955,134
8,S A. Diagonal,0.6837184889412043,134
8,S A. MultiDiagonal,0.6550664930032287,134
8,S A. Grid,0.6648861673954263,134
8,Learnable,0.6807739657094223,134
16,SD,0.46506902448088633,134
16,S A. Diagonal,0.48789690856935225,134
16,S A. MultiDiagonal,0.41068347570744285,134
16,S A. Grid,0.4582504837426449,134
16,Learnable,0.5754977515568045,134
32,SD,0.27172955244480745,134
32,S A. Diagonal,0.32596183367178816,134
32,S A. MultiDiagonal,0.2699770984963314,134
32,S A. Grid,0.27400005894885093,134
32,Learnable,0.42154143765530017,134
64,SD,0.1432873181445854,134
64,S A. Diagonal,0.3012219725242283,134
64,S A. MultiDiagonal,0.22079539620540808,134
64,S A. Grid,0.23607965322520844,134
8,SD,0.652403457870967,135
8,S A. Diagonal,0.676322622371322,135
8,S A. MultiDiagonal,0.6570304520538078,135
8,S A. Grid,0.6600541233853656,135
8,Learnable,0.701887436532876,135
16,SD,0.467770678988755,135
16,S A. Diagonal,0.49295121440997036,135
16,S A. MultiDiagonal,0.42287793392830986,135
16,S A. Grid,0.46103199668207023,135
16,Learnable,0.5424711777186767,135
32,SD,0.26297546183446224,135
32,S A. Diagonal,0.32919202975003437,135
32,S A. MultiDiagonal,0.27151571837097876,135
32,S A. Grid,0.2805966332029467,135
32,Learnable,0.4178315419294256,135
64,SD,0.13832278613157656,135
64,S A. Diagonal,0.28897673732817475,135
64,S A. MultiDiagonal,0.21351448987606847,135
64,S A. Grid,0.24708480937675611,135
8,SD,0.6517079433100338,136
8,S A. Diagonal,0.683173720423247,136
8,S A. MultiDiagonal,0.6512422415960926,136
8,S A. Grid,0.6642115305575857,136
8,Learnable,0.7135638345333454,136
16,SD,0.46900213631890725,136
16,S A. Diagonal,0.48578420226857305,136
16,S A. MultiDiagonal,0.4184501584151856,136
16,S A. Grid,0.46216818282303934,136
16,Learnable,0.538009400091435,136
32,SD,0.2683144302255295,136
32,S A. Diagonal,0.32091073396981795,136
32,S A. MultiDiagonal,0.2736425601815556,136
32,S A. Grid,0.27780941752838717,136
32,Learnable,0.42649822658466763,136
64,SD,0.1429842633206196,136
64,S A. Diagonal,0.28448866673877715,136
64,S A. MultiDiagonal,0.22768607411227548,136
64,S A. Grid,0.23981584220468677,136
8,SD,0.6511983906645937,137
8,S A. Diagonal,0.6825104138174278,137
8,S A. MultiDiagonal,0.6598195597808546,137
8,S A. Grid,0.6716851993381346,137
8,Learnable,0.7253907567735189,137
16,SD,0.47111208939516347,137
16,S A. Diagonal,0.48575151147495155,137
16,S A. MultiDiagonal,0.40657583621103466,137
16,S A. Grid,0.46449898040836046,137
16,Learnable,0.5390563793295047,137
32,SD,0.263308367409204,137
32,S A. Diagonal,0.3322952960522439,137
32,S A. MultiDiagonal,0.2708421876804712,137
32,S A. Grid,0.287035288411384,137
32,Learnable,0.4257161589146212,137
64,SD,0.14021041451388852,137
64,S A. Diagonal,0.28301850406477924,137
64,S A. MultiDiagonal,0.22083568007111049,137
64,S A. Grid,0.2491281721702019,137
8,SD,0.6507700115687053,138
8,S A. Diagonal,0.6818407500982815,138
8,S A. MultiDiagonal,0.6545394373362283,138
8,S A. Grid,0.6713390591142995,138
8,Learnable,0.6918388536516346,138
16,SD,0.46224842219652884,138
16,S A. Diagonal,0.4869295859635542,138
16,S A. MultiDiagonal,0.4134457275219832,138
16,S A. Grid,0.4568383052649573,138
16,Learnable,0.5424101657769425,138
32,SD,0.26992339417086175,138
32,S A. Diagonal,0.32650872529247077,138
32,S A. MultiDiagonal,0.2676232013055787,138
32,S A. Grid,0.2757580150073699,138
32,Learnable,0.4208659686436454,138
64,SD,0.1375830390701183,138
64,S A. Diagonal,0.29052266220087164,138
64,S A. MultiDiagonal,0.21457538701001222,138
64,S A. Grid,0.23867301141746322,138
8,SD,0.647374937355388,139
8,S A. Diagonal,0.6864448839585245,139
8,S A. MultiDiagonal,0.6558282040671026,139
8,S A. Grid,0.6690721540312832,139
8,Learnable,0.6803683529654586,139
16,SD,0.4677926363772224,139
16,S A. Diagonal,0.48403117377692817,139
16,S A. MultiDiagonal,0.4159460780702117,139
16,S A. Grid,0.46317124538508303,139
16,Learnable,0.5469563940765935,139
32,SD,0.26446959801186404,139
32,S A. Diagonal,0.3258038542452343,139
32,S A. MultiDiagonal,0.2707385411922145,139
32,S A. Grid,0.27706974610680507,139
32,Learnable,0.39936604433775297,139
64,SD,0.14401657627647632,139
64,S A. Diagonal,0.29116674363177414,139
64,S A. MultiDiagonal,0.2133358224703667,139
64,S A. Grid,0.24639936170771548,139
8,SD,0.6459441818040028,140
8,S A. Diagonal,0.6827978561919995,140
8,S A. MultiDiagonal,0.6525136788481369,140
8,S A. Grid,0.6659453980832911,140
8,Learnable,0.6881439010790912,140
16,SD,0.46440923173402904,140
16,S A. Diagonal,0.48932803341327574,140
16,S A. MultiDiagonal,0.4085836056184207,140
16,S A. Grid,0.4634563418627939,140
16,Learnable,0.5506795955468242,140
32,SD,0.2685784017833424,140
32,S A. Diagonal,0.3313510868291369,140
32,S A. MultiDiagonal,0.26603186780673044,140
32,S A. Grid,0.2766137265114211,140
32,Learnable,0.3953168837292549,140
64,SD,0.1500328611912829,140
64,S A. Diagonal,0.27620372718537856,140
64,S A. MultiDiagonal,0.21918277392312474,140
64,S A. Grid,0.24116552639996933,140
8,SD,0.6486970460876635,141
8,S A. Diagonal,0.6755918319645456,141
8,S A. MultiDiagonal,0.6461788167289207,141
8,S A. Grid,0.6569493567756446,141
8,Learnable,0.6801161032109915,141
16,SD,0.4656521443790442,141
16,S A. Diagonal,0.48721867034951516,141
16,S A. MultiDiagonal,0.4102810209948126,141
16,S A. Grid,0.45739804195247613,141
16,Learnable,0.5539016276196143,141
32,SD,0.26827513084254745,141
32,S A. Diagonal,0.328872685717708,141
32,S A. MultiDiagonal,0.2755682904232813,141
32,S A. Grid,0.28162973214701437,141
32,Learnable,0.41364839347260546,141
64,SD,0.14176506354604873,141
64,S A. Diagonal,0.279658186548139,141
64,S A. MultiDiagonal,0.21102458451365108,141
64,S A. Grid,0.2444301378697542,141
8,SD,0.6514262349074439,142
8,S A. Diagonal,0.6790076940166455,142
8,S A. MultiDiagonal,0.6466414066190854,142
8,S A. Grid,0.6633136048680958,142
8,Learnable,0.7124823288136248,142
16,SD,0.466625980569141,142
16,S A. Diagonal,0.4973174907862502,142
16,S A. MultiDiagonal,0.41392560955519164,142
16,S A. Grid,0.4649803149534678,142
16,Learnable,0.5606483596197387,142
32,SD,0.2635628783063541,142
32,S A. Diagonal,0.3326419307244632,142
32,S A. MultiDiagonal,0.2624382450085355,142
32,S A. Grid,0.2755526084183343,142
32,Learnable,0.4228795593951433,142
64,SD,0.1453416532194319,142
64,S A. Diagonal,0.2814761821370302,142
64,S A. MultiDiagonal,0.21692196298810018,142
64,S A. Grid,0.24670331748688606,142
8,SD,0.6516272536193936,143
8,S A. Diagonal,0.688838971030326,143
8,S A. MultiDiagonal,0.6550082672983231,143
8,S A. Grid,0.6670144345248965,143
8,Learnable,0.6800818508329831,143
16,SD,0.4627156471968044,143
16,S A. Diagonal,0.48365823763879107,143
16,S A. MultiDiagonal,0.4141072326870018,143
16,S A. Grid,0.45582909431528745,143
16,Learnable,0.5864245011279413,143
32,SD,0.2685179434028041,143
32,S A. Diagonal,0.32833943352347206,143
32,S A. MultiDiagonal,0.2697944275167743,143
32,S A. Grid,0.2785924613154085,143
32,Learnable,0.3964859169493463,143
64,SD,0.15089433848062103,143
64,S A. Diagonal,0.2728361969179475,143
64,S A. MultiDiagonal,0.2098798336164791,143
64,S A. Grid,0.2367422072181241,143
8,SD,0.6462352035146759,144
8,S A. Diagonal,0.6870014940153069,144
8,S A. MultiDiagonal,0.6554242006497999,144
8,S A. Grid,0.6573204931788857,144
8,Learnable,0.6731813772900788,144
16,SD,0.47002036807847675,144
16,S A. Diagonal,0.49397090759079887,144
16,S A. MultiDiagonal,0.4162310983898151,144
16,S A. Grid,0.4614358314904757,144
16,Learnable,0.5502279482557122,144
32,SD,0.26855487067917266,144
32,S A. Diagonal,0.32458281342637085,144
32,S A. MultiDiagonal,0.26321631304735776,144
32,S A. Grid,0.2704380763640386,144
32,Learnable,0.43038060851178367,144
64,SD,0.1453777670541964,144
64,S A. Diagonal,0.287199331075302,144
64,S A. MultiDiagonal,0.2121986635374482,144
64,S A. Grid,0.2299020777105525,144
8,SD,0.6519772117088352,145
8,S A. Diagonal,0.6859109535466577,145
8,S A. MultiDiagonal,0.6439077128116966,145
8,S A. Grid,0.6612031695986598,145
8,Learnable,0.6694139803478303,145
16,SD,0.4644063876805844,145
16,S A. Diagonal,0.4896748182379582,145
16,S A. MultiDiagonal,0.41631313267862863,145
16,S A. Grid,0.4659742178595778,145
16,Learnable,0.5319824111645763,145
32,SD,0.2659452392964775,145
32,S A. Diagonal,0.3221184108330377,145
32,S A. MultiDiagonal,0.2667737694302553,145
32,S A. Grid,0.27642013048262687,145
32,Learnable,0.40473454131998515,145
64,SD,0.14366108662770147,145
64,S A. Diagonal,0.29551090897755666,145
64,S A. MultiDiagonal,0.2190313564690845,145
64,S A. Grid,0.24318199600871374,145
8,SD,0.647714083938624,146
8,S A. Diagonal,0.6880006246729078,146
8,S A. MultiDiagonal,0.6493760070307626,146
8,S A. Grid,0.6592351918950183,146
8,Learnable,0.6923026071784958,146
16,SD,0.46637110917894087,146
16,S A. Diagonal,0.4899848507240957,146
16,S A. MultiDiagonal,0.41397799357146725,146
16,S A. Grid,0.45618253622067095,146
16,Learnable,0.545495487441481,146
32,SD,0.27144746863213365,146
32,S A. Diagonal,0.3359848226674651,146
32,S A. MultiDiagonal,0.2687842178456234,146
32,S A. Grid,0.2762465259363229,146
32,Learnable,0.43165424293207766,146
64,SD,0.1411779096087017,146
64,S A. Diagonal,0.28857774138407216,146
64,S A. MultiDiagonal,0.22293109379280057,146
64,S A. Grid,0.24178928991530454,146
8,SD,0.648320842814529,147
8,S A. Diagonal,0.6862815678715858,147
8,S A. MultiDiagonal,0.6565603125183345,147
8,S A. Grid,0.6661122913342964,147
8,Learnable,0.6873240877540149,147
16,SD,0.4654222120343494,147
16,S A. Diagonal,0.4928224942231093,147
16,S A. MultiDiagonal,0.4140408302638718,147
16,S A. Grid,0.4663556679043717,147
16,Learnable,0.5682476907251659,147
32,SD,0.26889215224474655,147
32,S A. Diagonal,0.330737043462209,147
32,S A. MultiDiagonal,0.2737995592854696,147
32,S A. Grid,0.2780835360814412,147
32,Learnable,0.43004056464244556,147
64,SD,0.14643697939072017,147
64,S A. Diagonal,0.28934366271533724,147
64,S A. MultiDiagonal,0.21513050904591272,147
64,S A. Grid,0.23447171275724704,147
8,SD,0.6482666892141888,148
8,S A. Diagonal,0.6823879011366599,148
8,S A. MultiDiagonal,0.6507819880286575,148
8,S A. Grid,0.6677393150498885,148
8,Learnable,0.7161761200381994,148
16,SD,0.46546960783045155,148
16,S A. Diagonal,0.48463285522974714,148
16,S A. MultiDiagonal,0.41118802790015535,148
16,S A. Grid,0.4539899628545797,148
16,Learnable,0.5366042085603413,148
32,SD,0.2712988540750499,148
32,S A. Diagonal,0.32741286323790153,148
32,S A. MultiDiagonal,0.27034910410220164,148
32,S A. Grid,0.2949766391121127,148
32,Learnable,0.41948656439480675,148
64,SD,0.14761565239722385,148
64,S A. Diagonal,0.30544403616367,148
64,S A. MultiDiagonal,0.22099722263013422,148
64,S A. Grid,0.2494002524757467,148
8,SD,0.6513671318424888,149
8,S A. Diagonal,0.6809475456922407,149
8,S A. MultiDiagonal,0.6514973151643012,149
8,S A. Grid,0.665099911918849,149
8,Learnable,0.7296220593223678,149
16,SD,0.46421889262585136,149
16,S A. Diagonal,0.49455825041874835,149
16,S A. MultiDiagonal,0.40951007545733725,149
16,S A. Grid,0.45817245428081554,149
16,Learnable,0.5408050136280702,149
32,SD,0.2648394559603815,149
32,S A. Diagonal,0.3309057189424012,149
32,S A. MultiDiagonal,0.27402615635352134,149
32,S A. Grid,0.27972180561062904,149
32,Learnable,0.42389135148950535,149
64,SD,0.1423020245870708,149
64,S A. Diagonal,0.2869312415465849,149
64,S A. MultiDiagonal,0.2136395875759759,149
64,S A. Grid,0.24261953967593036,149
8,SD,0.651656987853137,150
8,S A. Diagonal,0.6843802921465219,150
8,S A. MultiDiagonal,0.6558364637329905,150
8,S A. Grid,0.6654797641484694,150
8,Learnable,0.7128547641250329,150
16,SD,0.46286689970423417,150
16,S A. Diagonal,0.48646802523710964,150
16,S A. MultiDiagonal,0.41463643565028285,150
16,S A. Grid,0.45608930149003113,150
16,Learnable,0.5488762829736517,150
32,SD,0.2668025561026442,150
32,S A. Diagonal,0.3236038252457507,150
32,S A. MultiDiagonal,0.2774417957009535,150
32,S A. Grid,0.2736577643612486,150
32,Learnable,0.423008356163202,150
64,SD,0.14741627071071586,150
64,S A. Diagonal,0.2888917494667489,150
64,S A. MultiDiagonal,0.21750960960174492,150
64,S A. Grid,0.23775121860741308,150
8,SD,0.6511463736871074,151
8,S A. Diagonal,0.683947598123829,151
8,S A. MultiDiagonal,0.6544452457922222,151
8,S A. Grid,0.6657684095986858,151
8,Learnable,0.687937618909085,151
16,SD,0.467993871065786,151
16,S A. Diagonal,0.4925921012174379,151
16,S A. MultiDiagonal,0.4194110039320264,151
16,S A. Grid,0.45889163101610625,151
16,Learnable,0.5385139934581132,151
32,SD,0.2690858784964197,151
32,S A. Diagonal,0.3343214518779277,151
32,S A. MultiDiagonal,0.2704686943938619,151
32,S A. Grid,0.28293925128011277,151
32,Learnable,0.42353855416432684,151
64,SD,0.1501806759928908,151
64,S A. Diagonal,0.2806675035399619,151
64,S A. MultiDiagonal,0.2157742560482086,151
64,S A. Grid,0.2386460623013959,151
8,SD,0.6513011429823188,152
8,S A. Diagonal,0.6817002364240599,152
8,S A. MultiDiagonal,0.6526310588123445,152
8,S A. Grid,0.66522112448105,152
8,Learnable,0.721013244044568,152
16,SD,0.46395520877352214,152
16,S A. Diagonal,0.4928571021979417,152
16,S A. MultiDiagonal,0.41534037523512385,152
16,S A. Grid,0.4574487623721265,152
16,Learnable,0.5534651031047098,152
32,SD,0.2683458710614377,152
32,S A. Diagonal,0.3337482725676926,152
32,S A. MultiDiagonal,0.2769896078887766,152
32,S A. Grid,0.2819518055284167,152
32,Learnable,0.4177146448920883,152
64,SD,0.14477858213299533,152
64,S A. Diagonal,0.29363467031583484,152
64,S A. MultiDiagonal,0.21760910858985844,152
64,S A. Grid,0.24246673885528403,152
8,SD,0.6445921785070018,153
8,S A. Diagonal,0.6854404529563115,153
8,S A. MultiDiagonal,0.6545563406931227,153
8,S A. Grid,0.6697164000615584,153
8,Learnable,0.659931955709623,153
16,SD,0.46692864039359105,153
16,S A. Diagonal,0.49040656188764703,153
16,S A. MultiDiagonal,0.41270412583423455,153
16,S A. Grid,0.4580205810548899,153
16,Learnable,0.5486942336325309,153
32,SD,0.2699365278898952,153
32,S A. Diagonal,0.33159065101474583,153
32,S A. MultiDiagonal,0.2735276089305742,153
32,S A. Grid,0.2741303715466052,153
32,Learnable,0.4014610405615393,153
64,SD,0.15064297676865515,153
64,S A. Diagonal,0.3036147447236123,153
64,S A. MultiDiagonal,0.22672561909220806,153
64,S A. Grid,0.23852335426865795,153
8,SD,0.6542224022893621,154
8,S A. Diagonal,0.6959225188575611,154
8,S A. MultiDiagonal,0.6579188031328649,154
8,S A. Grid,0.6604669192838435,154
8,Learnable,0.6998657812994169,154
16,SD,0.4675361342680522,154
16,S A. Diagonal,0.49097464437745875,154
16,S A. MultiDiagonal,0.41149383344810353,154
16,S A. Grid,0.45979923912579534,154
16,Learnable,0.5294295070805888,154
32,SD,0.26837288872084997,154
32,S A. Diagonal,0.3243136767666386,154
32,S A. MultiDiagonal,0.27291211936044774,154
32,S A. Grid,0.2739447702046849,154
32,Learnable,0.42118003397088927,154
64,SD,0.13752641727788273,154
64,S A. Diagonal,0.29451543573281547,154
64,S A. MultiDiagonal,0.2176248558248707,154
64,S A. Grid,0.23811611969567886,154
8,SD,0.6486306393181799,155
8,S A. Diagonal,0.6816878565822018,155
8,S A. MultiDiagonal,0.6628993413122575,155
8,S A. Grid,0.6679058622774314,155
8,Learnable,0.6951181972585974,155
16,SD,0.4674005337650821,155
16,S A. Diagonal,0.4953264889690294,155
16,S A. MultiDiagonal,0.42774519337646333,155
16,S A. Grid,0.46230182545917253,155
16,Learnable,0.55537976739479,155
32,SD,0.2683850455727362,155
32,S A. Diagonal,0.32619775200270473,155
32,S A. MultiDiagonal,0.27003104522591453,155
32,S A. Grid,0.2709178865576618,155
32,Learnable,0.42200544673198614,155
64,SD,0.14663315705341742,155
64,S A. Diagonal,0.28968548022046936,155
64,S A. MultiDiagonal,0.2167753126531329,155
64,S A. Grid,0.24369996265383737,155
8,SD,0.6531194448416602,156
8,S A. Diagonal,0.6853286581613591,156
8,S A. MultiDiagonal,0.6601397260150172,156
8,S A. Grid,0.6625030197944434,156
8,Learnable,0.6872447891569904,156
16,SD,0.46708699205181237,156
16,S A. Diagonal,0.4895021791334942,156
16,S A. MultiDiagonal,0.41371603766768433,156
16,S A. Grid,0.4561579805105085,156
16,Learnable,0.5600481519384387,156
32,SD,0.2659263504461259,156
32,S A. Diagonal,0.32634706881082,156
32,S A. MultiDiagonal,0.27450305721815643,156
32,S A. Grid,0.2795381556879873,156
32,Learnable,0.4181390930981908,156
64,SD,0.13844419659169865,156
64,S A. Diagonal,0.28130275571186364,156
64,S A. MultiDiagonal,0.21462864873599286,156
64,S A. Grid,0.23827313057005953,156
8,SD,0.6495682600353165,157
8,S A. Diagonal,0.6871092191897035,157
8,S A. MultiDiagonal,0.6527997700743224,157
8,S A. Grid,0.6627943284678806,157
8,Learnable,0.6944527310587736,157
16,SD,0.46701060180372245,157
16,S A. Diagonal,0.4951037963797167,157
16,S A. MultiDiagonal,0.41868764501386246,157
16,S A. Grid,0.4631937653572163,157
16,Learnable,0.5498087369905627,157
32,SD,0.2714932671423085,157
32,S A. Diagonal,0.33546449170996484,157
32,S A. MultiDiagonal,0.26669471104041675,157
32,S A. Grid,0.2718398427491354,157
32,Learnable,0.43122195043144534,157
64,SD,0.14732879057585674,157
64,S A. Diagonal,0.2896782807900951,157
64,S A. MultiDiagonal,0.21332099319594133,157
64,S A. Grid,0.23734260334869028,157
8,SD,0.6465919523077122,158
8,S A. Diagonal,0.6826074102136774,158
8,S A. MultiDiagonal,0.6570295150348788,158
8,S A. Grid,0.6687116437942331,158
8,Learnable,0.6828002490184613,158
16,SD,0.47123197415102375,158
16,S A. Diagonal,0.49183311994506596,158
16,S A. MultiDiagonal,0.41811145350567236,158
16,S A. Grid,0.46825585276357695,158
16,Learnable,0.540640425382805,158
32,SD,0.26699157767703796,158
32,S A. Diagonal,0.33128246434997016,158
32,S A. MultiDiagonal,0.27044735301898815,158
32,S A. Grid,0.2745477942955611,158
32,Learnable,0.41919678474690847,158
64,SD,0.15770099418449426,158
64,S A. Diagonal,0.2881997026119969,158
64,S A. MultiDiagonal,0.2233020255366286,158
64,S A. Grid,0.2424925562831124,158
8,SD,0.6536738727107684,159
8,S A. Diagonal,0.6829053921617384,159
8,S A. MultiDiagonal,0.6538258191371162,159
8,S A. Grid,0.660665778855917,159
8,Learnable,0.7108425177173281,159
16,SD,0.46449596513992736,159
16,S A. Diagonal,0.48929422061184147,159
16,S A. MultiDiagonal,0.4180573673309518,159
16,S A. Grid,0.46217336182634755,159
16,Learnable,0.5608024348440735,159
32,SD,0.268078365483837,159
32,S A. Diagonal,0.33060103128522755,159
32,S A. MultiDiagonal,0.2727384846304085,159
32,S A. Grid,0.28031225093318574,159
32,Learnable,0.42664295167685956,159
64,SD,0.14088411919072963,159
64,S A. Diagonal,0.2825439779936215,159
64,S A. MultiDiagonal,0.21599371647705473,159
64,S A. Grid,0.23814662181565333,159
8,SD,0.6442434665439427,160
8,S A. Diagonal,0.6931884382987789,160
8,S A. MultiDiagonal,0.6444272340086268,160
8,S A. Grid,0.6648845793669081,160
8,Learnable,0.6744754449490818,160
16,SD,0.4667590359158621,160
16,S A. Diagonal,0.4903655766742419,160
16,S A. MultiDiagonal,0.4119969364028397,160
16,S A. Grid,0.45866745474757886,160
16,Learnable,0.5521413153369281,160
32,SD,0.2694784422999773,160
32,S A. Diagonal,0.3272170951350151,160
32,S A. MultiDiagonal,0.2689135796645997,160
32,S A. Grid,0.28219076273405064,160
32,Learnable,0.42263739679468204,160
64,SD,0.13777355949295156,160
64,S A. Diagonal,0.2817336556667453,160
64,S A. MultiDiagonal,0.21839125369819856,160
64,S A. Grid,0.23429622792401328,160
8,SD,0.6522167566316777,161
8,S A. Diagonal,0.6811524333106495,161
8,S A. MultiDiagonal,0.6452789633055585,161
8,S A. Grid,0.666287039442526,161
8,Learnable,0.6931165950345128,161
16,SD,0.47193865016020375,161
16,S A. Diagonal,0.49019036198675314,161
16,S A. MultiDiagonal,0.4158968998444237,161
16,S A. Grid,0.464219673057655,161
16,Learnable,0.5450620807939647,161
32,SD,0.2819598648852701,161
32,S A. Diagonal,0.32449375182110596,161
32,S A. MultiDiagonal,0.2743378947193641,161
32,S A. Grid,0.28252906457830806,161
32,Learnable,0.4211132783228868,161
64,SD,0.1338832104025266,161
64,S A. Diagonal,0.28417188877802024,161
64,S A. MultiDiagonal,0.21367672664933862,161
64,S A. Grid,0.2454085029106633,161
8,SD,0.6482531286513917,162
8,S A. Diagonal,0.6781312326437501,162
8,S A. MultiDiagonal,0.6550963417878555,162
8,S A. Grid,0.6663062901351403,162
8,Learnable,0.7043300275444386,162
16,SD,0.464594301154754,162
16,S A. Diagonal,0.48242598781341406,162
16,S A. MultiDiagonal,0.41278884895072937,162
16,S A. Grid,0.45836364491770737,162
16,Learnable,0.5513635449445714,162
32,SD,0.2706024345629891,162
32,S A. Diagonal,0.3280714160614979,162
32,S A. MultiDiagonal,0.2700647316607553,162
32,S A. Grid,0.285886133065748,162
32,Learnable,0.42915024086176945,162
64,SD,0.13577633106210124,162
64,S A. Diagonal,0.27855301898584245,162
64,S A. MultiDiagonal,0.22555523984347456,162
64,S A. Grid,0.24664870044143594,162
8,SD,0.6560649984431619,163
8,S A. Diagonal,0.6809423787438822,163
8,S A. MultiDiagonal,0.6660524174508351,163
8,S A. Grid,0.6664941116640933,163
8,Learnable,0.7040707850824899,163
16,SD,0.4618404413018061,163
16,S A. Diagonal,0.4879802792625688,163
16,S A. MultiDiagonal,0.41633084093992906,163
16,S A. Grid,0.45941681860316785,163
16,Learnable,0.5527046058188939,163
32,SD,0.27089849779222747,163
32,S A. Diagonal,0.3221204635179069,163
32,S A. MultiDiagonal,0.2701477632795807,163
32,S A. Grid,0.27570039691067083,163
32,Learnable,0.42698099720177146,163
64,SD,0.14748108567918153,163
64,S A. Diagonal,0.29825782958919533,163
64,S A. MultiDiagonal,0.2186764199360895,163
64,S A. Grid,0.2383147758368369,163
8,SD,0.6516972416809446,164
8,S A. Diagonal,0.6812030984965548,164
8,S A. MultiDiagonal,0.6521005168200685,164
8,S A. Grid,0.6599483336018186,164
8,Learnable,0.7058200997323993,164
16,SD,0.4622316257551011,164
16,S A. Diagonal,0.49099494889440787,164
16,S A. MultiDiagonal,0.4081139187971968,164
16,S A. Grid,0.4581589655050356,164
16,Learnable,0.5487675679787245,164
32,SD,0.2707867502143517,164
32,S A. Diagonal,0.3275874517347291,164
32,S A. MultiDiagonal,0.26801844443251965,164
32,S A. Grid,0.27919439144000885,164
32,Learnable,0.4069328003258661,164
64,SD,0.14112782112879244,164
64,S A. Diagonal,0.28584276523795216,164
64,S A. MultiDiagonal,0.21220940567112567,164
64,S A. Grid,0.23560037300730918,164
8,SD,0.6539742478981876,165
8,S A. Diagonal,0.6854129247138645,165
8,S A. MultiDiagonal,0.6516631482241195,165
8,S A. Grid,0.6684256725623386,165
8,Learnable,0.674523544513089,165
16,SD,0.46270945473284814,165
16,S A. Diagonal,0.48936724153355504,165
16,S A. MultiDiagonal,0.41067551510322275,165
16,S A. Grid,0.4709562441954562,165
16,Learnable,0.5473687578036427,165
32,SD,0.27005916285189335,165
32,S A. Diagonal,0.31786754921320864,165
32,S A. MultiDiagonal,0.2702870794250448,165
32,S A. Grid,0.2768863040847811,165
32,Learnable,0.4098410391308515,165
64,SD,0.15622030678755072,165
64,S A. Diagonal,0.29535486266526945,165
64,S A. MultiDiagonal,0.22064603008537703,165
64,S A. Grid,0.2476374594288468,165
8,SD,0.6495056081864986,166
8,S A. Diagonal,0.6839163199833671,166
8,S A. MultiDiagonal,0.6555497674011566,166
8,S A. Grid,0.661416217010689,166
8,Learnable,0.7218438455685063,166
16,SD,0.4714413560841424,166
16,S A. Diagonal,0.47891803643882264,166
16,S A. MultiDiagonal,0.4059264315921494,166
16,S A. Grid,0.4612631371290402,166
16,Learnable,0.5448602985271688,166
32,SD,0.26479212538104757,166
32,S A. Diagonal,0.32968164414536455,166
32,S A. MultiDiagonal,0.2619400460777986,166
32,S A. Grid,0.2758199651060709,166
32,Learnable,0.41669889205991156,166
64,SD,0.13743268319559232,166
64,S A. Diagonal,0.28631186131440833,166
64,S A. MultiDiagonal,0.21471534469236778,166
64,S A. Grid,0.23574233214686444,166
8,SD,0.6472253968768735,167
8,S A. Diagonal,0.6908810764026054,167
8,S A. MultiDiagonal,0.6472567738529509,167
8,S A. Grid,0.6683432530173099,167
8,Learnable,0.6909611443529233,167
16,SD,0.4673410530370891,167
16,S A. Diagonal,0.4986022760706553,167
16,S A. MultiDiagonal,0.41270518287580715,167
16,S A. Grid,0.456277998451763,167
16,Learnable,0.5552016037963627,167
32,SD,0.2722135569181072,167
32,S A. Diagonal,0.32620258300586263,167
32,S A. MultiDiagonal,0.26644529837733627,167
32,S A. Grid,0.2768408753314214,167
32,Learnable,0.4231928806239144,167
64,SD,0.13975873139150258,167
64,S A. Diagonal,0.3030804844394118,167
64,S A. MultiDiagonal,0.22124997857688478,167
64,S A. Grid,0.24425638183620196,167
8,SD,0.6586617299756682,168
8,S A. Diagonal,0.6832352027767362,168
8,S A. MultiDiagonal,0.66023735643245,168
8,S A. Grid,0.6685148180604338,168
8,Learnable,0.7088495446782204,168
16,SD,0.46741624266213183,168
16,S A. Diagonal,0.48764798361133727,168
16,S A. MultiDiagonal,0.4091398155620515,168
16,S A. Grid,0.4769245324317066,168
16,Learnable,0.5403420180645718,168
32,SD,0.2692203193812539,168
32,S A. Diagonal,0.33962584732255957,168
32,S A. MultiDiagonal,0.2757539568988565,168
32,S A. Grid,0.2906907994840523,168
32,Learnable,0.38591479211446456,168
64,SD,0.14149495491263014,168
64,S A. Diagonal,0.27886098783742125,168
64,S A. MultiDiagonal,0.21483622823633006,168
64,S A. Grid,0.24205286962004097,168
8,SD,0.6506220048351202,169
8,S A. Diagonal,0.687368655721292,169
8,S A. MultiDiagonal,0.6489654805788153,169
8,S A. Grid,0.6637299553523979,169
8,Learnable,0.6965658129310944,169
16,SD,0.4686240580738208,169
16,S A. Diagonal,0.49032838494778325,169
16,S A. MultiDiagonal,0.4164677262077819,169
16,S A. Grid,0.4618162281481637,169
16,Learnable,0.556354864335022,169
32,SD,0.26978937068460235,169
32,S A. Diagonal,0.32640741563478626,169
32,S A. MultiDiagonal,0.27292379028535846,169
32,S A. Grid,0.2899057240351359,169
32,Learnable,0.42242629708274093,169
64,SD,0.15908591627607627,169
64,S A. Diagonal,0.291551164770466,169
64,S A. MultiDiagonal,0.21394266936429157,169
64,S A. Grid,0.24042522189908647,169
8,SD,0.6451444878013951,170
8,S A. Diagonal,0.6802504725008363,170
8,S A. MultiDiagonal,0.6544186306401208,170
8,S A. Grid,0.6645921885437001,170
8,Learnable,0.6801806924843655,170
16,SD,0.47119262736839057,170
16,S A. Diagonal,0.48620602189342976,170
16,S A. MultiDiagonal,0.4152351504670868,170
16,S A. Grid,0.45790886588125257,170
16,Learnable,0.5421574176338192,170
32,SD,0.27160416664477505,170
32,S A. Diagonal,0.3309405110587184,170
32,S A. MultiDiagonal,0.2726320540064224,170
32,S A. Grid,0.28160252414563613,170
32,Learnable,0.41428226025679704,170
64,SD,0.14897175293718729,170
64,S A. Diagonal,0.2833612380202123,170
64,S A. MultiDiagonal,0.22106740664207258,170
64,S A. Grid,0.24459630526176113,170
8,SD,0.6508513668213933,171
8,S A. Diagonal,0.6829739444772327,171
8,S A. MultiDiagonal,0.6424879173536057,171
8,S A. Grid,0.662765676400369,171
8,Learnable,0.6820130462046133,171
16,SD,0.46524502175527493,171
16,S A. Diagonal,0.48995226662250185,171
16,S A. MultiDiagonal,0.4104478114409044,171
16,S A. Grid,0.4576148774343095,171
16,Learnable,0.5692198270557808,171
32,SD,0.2745120473219417,171
32,S A. Diagonal,0.33275469203462105,171
32,S A. MultiDiagonal,0.2690884584112945,171
32,S A. Grid,0.2845902451825905,171
32,Learnable,0.4049133733150029,171
64,SD,0.13942670104139748,171
64,S A. Diagonal,0.28852244975860586,171
64,S A. MultiDiagonal,0.2181422232400601,171
64,S A. Grid,0.23858533711358632,171
8,SD,0.6468150200795006,172
8,S A. Diagonal,0.6806867816195512,172
8,S A. MultiDiagonal,0.6437796639352866,172
8,S A. Grid,0.6688439978004481,172
8,Learnable,0.7064268206021335,172
16,SD,0.4583290266304328,172
16,S A. Diagonal,0.48887509213091523,172
16,S A. MultiDiagonal,0.4077449829287819,172
16,S A. Grid,0.4590343109014209,172
16,Learnable,0.5569933367796004,172
32,SD,0.26624312166132835,172
32,S A. Diagonal,0.33383855305246807,172
32,S A. MultiDiagonal,0.27449178348533765,172
32,S A. Grid,0.2838879755270552,172
32,Learnable,0.42131915741477904,172
64,SD,0.14497309424334773,172
64,S A. Diagonal,0.2963432814417117,172
64,S A. MultiDiagonal,0.2136339006941613,172
64,S A. Grid,0.2505622099703567,172
8,SD,0.6431413025502475,173
8,S A. Diagonal,0.6843602409782086,173
8,S A. MultiDiagonal,0.6598358057617897,173
8,S A. Grid,0.6623502184634719,173
8,Learnable,0.6869709762898233,173
16,SD,0.4663117253330687,173
16,S A. Diagonal,0.4892234037636894,173
16,S A. MultiDiagonal,0.4151337867803361,173
16,S A. Grid,0.4578990473726751,173
16,Learnable,0.5507940595762559,173
32,SD,0.27146878273904257,173
32,S A. Diagonal,0.3311060814035006,173
32,S A. MultiDiagonal,0.2659944309677283,173
32,S A. Grid,0.2824163999309673,173
32,Learnable,0.41328900961196563,173
64,SD,0.15381241160013592,173
64,S A. Diagonal,0.2999395823480182,173
64,S A. MultiDiagonal,0.21463372927034105,173
64,S A. Grid,0.24122822614283868,173
8,SD,0.6516933548334428,174
8,S A. Diagonal,0.683342276164963,174
8,S A. MultiDiagonal,0.6430119874214685,174
8,S A. Grid,0.6592010628642898,174
8,Learnable,0.6885427822460053,174
16,SD,0.4584344100747749,174
16,S A. Diagonal,0.48602169853729377,174
16,S A. MultiDiagonal,0.4133411433770015,174
16,S A. Grid,0.4703881594322699,174
16,Learnable,0.5485348103926255,174
32,SD,0.26631598556721175,174
32,S A. Diagonal,0.33387411821767554,174
32,S A. MultiDiagonal,0.268805437857073,174
32,S A. Grid,0.27786056822419686,174
32,Learnable,0.4181117623294864,174
64,SD,0.13476035429933006,174
64,S A. Diagonal,0.28027252270429737,174
64,S A. MultiDiagonal,0.21488177313687923,174
64,S A. Grid,0.23964717233046,174
8,SD,0.6534355501707033,175
8,S A. Diagonal,0.6947591260021022,175
8,S A. MultiDiagonal,0.6442189146836752,175
8,S A. Grid,0.6686161375587397,175
8,Learnable,0.6827419710662428,175
16,SD,0.46158284940515604,175
16,S A. Diagonal,0.4848794479736045,175
16,S A. MultiDiagonal,0.41252087897871814,175
16,S A. Grid,0.45908768064608074,175
16,Learnable,0.5507760734891649,175
32,SD,0.26730347105428537,175
32,S A. Diagonal,0.3286077235516177,175
32,S A. MultiDiagonal,0.2721801940597388,175
32,S A. Grid,0.2917727639121658,175
32,Learnable,0.39544844707038446,175
64,SD,0.13542570100361587,175
64,S A. Diagonal,0.2936796144817594,175
64,S A. MultiDiagonal,0.21559261763345383,175
64,S A. Grid,0.24140802403059386,175
8,SD,0.6508065418941582,176
8,S A. Diagonal,0.6824295007265814,176
8,S A. MultiDiagonal,0.651045577306034,176
8,S A. Grid,0.6697196075314059,176
8,Learnable,0.6537889953544346,176
16,SD,0.46502720704955786,176
16,S A. Diagonal,0.48371489303306836,176
16,S A. MultiDiagonal,0.4248289560012409,176
16,S A. Grid,0.4554490073086247,176
16,Learnable,0.5547063069830726,176
32,SD,0.2714375837634066,176
32,S A. Diagonal,0.3281075930385736,176
32,S A. MultiDiagonal,0.27297296438624413,176
32,S A. Grid,0.2749450408887252,176
32,Learnable,0.4252528455178693,176
64,SD,0.15825046574077362,176
64,S A. Diagonal,0.29338326624362515,176
64,S A. MultiDiagonal,0.21533836159190362,176
64,S A. Grid,0.23915049907307656,176
8,SD,0.6516476985894826,177
8,S A. Diagonal,0.6879104265593099,177
8,S A. MultiDiagonal,0.6478499833665958,177
8,S A. Grid,0.6590746756657633,177
8,Learnable,0.6866485711746804,177
16,SD,0.4689442462579636,177
16,S A. Diagonal,0.4854519940819083,177
16,S A. MultiDiagonal,0.41222836813802,177
16,S A. Grid,0.4662713353062187,177
16,Learnable,0.5415090952758597,177
32,SD,0.27000181809177826,177
32,S A. Diagonal,0.32350261891642124,177
32,S A. MultiDiagonal,0.2662325082920357,177
32,S A. Grid,0.2786820846163029,177
32,Learnable,0.41324971764957713,177
64,SD,0.1355182745511213,177
64,S A. Diagonal,0.29431379992232237,177
64,S A. MultiDiagonal,0.2185124526066107,177
64,S A. Grid,0.24289772545597482,177
8,SD,0.6520840583066986,178
8,S A. Diagonal,0.681420761439496,178
8,S A. MultiDiagonal,0.6569802342879547,178
8,S A. Grid,0.6592980562802319,178
8,Learnable,0.7032080978153681,178
16,SD,0.46339010656409974,178
16,S A. Diagonal,0.48199956684044115,178
16,S A. MultiDiagonal,0.41148501697567724,178
16,S A. Grid,0.4530594366205688,178
16,Learnable,0.5507169793133967,178
32,SD,0.26879999295781865,178
32,S A. Diagonal,0.3256141237997108,178
32,S A. MultiDiagonal,0.27185344828671687,178
32,S A. Grid,0.2771473876864279,178
32,Learnable,0.42634654797687604,178
64,SD,0.13813243444476433,178
64,S A. Diagonal,0.28464929350665563,178
64,S A. MultiDiagonal,0.20914202961134915,178
64,S A. Grid,0.24324394713497116,178
8,SD,0.6494829125370434,179
8,S A. Diagonal,0.6811963793996304,179
8,S A. MultiDiagonal,0.6525140718201087,179
8,S A. Grid,0.6640477189027506,179
8,Learnable,0.7062607442405198,179
16,SD,0.47026765792861613,179
16,S A. Diagonal,0.4902431567641653,179
16,S A. MultiDiagonal,0.4229982526978117,179
16,S A. Grid,0.4657087177586537,179
16,Learnable,0.5330417693150267,179
32,SD,0.2667434252598088,179
32,S A. Diagonal,0.3232551845888517,179
32,S A. MultiDiagonal,0.27342500449095575,179
32,S A. Grid,0.2778291192279508,179
32,Learnable,0.3985485201456328,179
64,SD,0.13294738699401068,179
64,S A. Diagonal,0.29535899221145856,179
64,S A. MultiDiagonal,0.22331697295025105,179
64,S A. Grid,0.24826225709890754,179
8,SD,0.6457198478024869,180
8,S A. Diagonal,0.6833396639701067,180
8,S A. MultiDiagonal,0.6644508197782384,180
8,S A. Grid,0.6587042212310957,180
8,Learnable,0.6923585641360974,180
16,SD,0.4661640635644666,180
16,S A. Diagonal,0.48207502532171365,180
16,S A. MultiDiagonal,0.41670835777988996,180
16,S A. Grid,0.4604846566154301,180
16,Learnable,0.5385942095211566,180
32,SD,0.27541488289698224,180
32,S A. Diagonal,0.32843411237307657,180
32,S A. MultiDiagonal,0.26477688853508285,180
32,S A. Grid,0.2776809057616404,180
32,Learnable,0.390869840926214,180
64,SD,0.1370922063336853,180
64,S A. Diagonal,0.2846385070722761,180
64,S A. MultiDiagonal,0.21984460954824336,180
64,S A. Grid,0.24808617950352024,180
8,SD,0.6514462007441857,181
8,S A. Diagonal,0.6832589280636718,181
8,S A. MultiDiagonal,0.6491224224902521,181
8,S A. Grid,0.6626143040354968,181
8,Learnable,0.6941256111615706,181
16,SD,0.46965762473639316,181
16,S A. Diagonal,0.48913304816955994,181
16,S A. MultiDiagonal,0.4156074812128405,181
16,S A. Grid,0.46239117958869186,181
16,Learnable,0.5410895900097633,181
32,SD,0.27025181486289984,181
32,S A. Diagonal,0.33178560928712897,181
32,S A. MultiDiagonal,0.2754682664729156,181
32,S A. Grid,0.2787513099098343,181
32,Learnable,0.39469925959943863,181
64,SD,0.1416303379283717,181
64,S A. Diagonal,0.28931147528235834,181
64,S A. MultiDiagonal,0.21513783646790607,181
64,S A. Grid,0.2374334202436069,181
8,SD,0.6461562391399388,182
8,S A. Diagonal,0.6809948113741782,182
8,S A. MultiDiagonal,0.6477344600431167,182
8,S A. Grid,0.6630247977851216,182
8,Learnable,0.7024990436923513,182
16,SD,0.46297039226718933,182
16,S A. Diagonal,0.48715262324362746,182
16,S A. MultiDiagonal,0.4092866236552461,182
16,S A. Grid,0.46583224006579754,182
16,Learnable,0.5604814883924605,182
32,SD,0.2656521445093621,182
32,S A. Diagonal,0.3223917709249942,182
32,S A. MultiDiagonal,0.2728971828806139,182
32,S A. Grid,0.281857239135043,182
32,Learnable,0.4212536190203201,182
64,SD,0.1401939211281495,182
64,S A. Diagonal,0.29450613664845815,182
64,S A. MultiDiagonal,0.21889248302898182,182
64,S A. Grid,0.23841872005320353,182
8,SD,0.6463310991716318,183
8,S A. Diagonal,0.6925247801734615,183
8,S A. MultiDiagonal,0.6554892717509541,183
8,S A. Grid,0.6624901016357052,183
8,Learnable,0.7030033991463495,183
16,SD,0.47184193516693346,183
16,S A. Diagonal,0.4815706837429959,183
16,S A. MultiDiagonal,0.4144737121814871,183
16,S A. Grid,0.4617331571186224,183
16,Learnable,0.5408551837144381,183
32,SD,0.26540028476474753,183
32,S A. Diagonal,0.32716714346965625,183
32,S A. MultiDiagonal,0.27219193008218473,183
32,S A. Grid,0.2762741030203813,183
32,Learnable,0.39995021707769635,183
64,SD,0.1443217669205563,183
64,S A. Diagonal,0.2868468004179569,183
64,S A. MultiDiagonal,0.2221094407845047,183
64,S A. Grid,0.23979911094715528,183
8,SD,0.6513975189038074,184
8,S A. Diagonal,0.6765021055996889,184
8,S A. MultiDiagonal,0.6474814277445409,184
8,S A. Grid,0.6702428293648688,184
8,Learnable,0.6841764440106766,184
16,SD,0.4651472952409249,184
16,S A. Diagonal,0.49344839937800034,184
16,S A. MultiDiagonal,0.4132495885611221,184
16,S A. Grid,0.4569983510494691,184
16,Learnable,0.5658784958595102,184
32,SD,0.2646546339567235,184
32,S A. Diagonal,0.3298726218823197,184
32,S A. MultiDiagonal,0.27621451422824866,184
32,S A. Grid,0.2812093562781086,184
32,Learnable,0.4317797077360672,184
64,SD,0.1480645467387328,184
64,S A. Diagonal,0.29110168768120637,184
64,S A. MultiDiagonal,0.2158447449063596,184
64,S A. Grid,0.24783145729418207,184
8,SD,0.6521860172623781,185
8,S A. Diagonal,0.6831218195219875,185
8,S A. MultiDiagonal,0.6536236855889658,185
8,S A. Grid,0.6667797110955375,185
8,Learnable,0.7249176133148254,185
16,SD,0.4611282937527708,185
16,S A. Diagonal,0.4905858420993297,185
16,S A. MultiDiagonal,0.4253219991887849,185
16,S A. Grid,0.45775101843051796,185
16,Learnable,0.5536352033727873,185
32,SD,0.2698632315235909,185
32,S A. Diagonal,0.32343332644617895,185
32,S A. MultiDiagonal,0.27544189048642953,185
32,S A. Grid,0.2761645112130387,185
32,Learnable,0.4197236190646842,185
64,SD,0.14354413394665722,185
64,S A. Diagonal,0.3004299751389638,185
64,S A. MultiDiagonal,0.21539069064710198,185
64,S A. Grid,0.24231023570105797,185
8,SD,0.6485453082501333,186
8,S A. Diagonal,0.6826415450106968,186
8,S A. MultiDiagonal,0.6508946058040215,186
8,S A. Grid,0.6669439916373697,186
8,Learnable,0.6793887513711826,186
16,SD,0.46713870945195474,186
16,S A. Diagonal,0.4841345855808974,186
16,S A. MultiDiagonal,0.4161057918461729,186
16,S A. Grid,0.4717283384655919,186
16,Learnable,0.5473948538450243,186
32,SD,0.2761054939839875,186
32,S A. Diagonal,0.3248308157320135,186
32,S A. MultiDiagonal,0.27470387864849405,186
32,S A. Grid,0.2770297124418738,186
32,Learnable,0.39369271169796954,186
64,SD,0.13913077063776086,186
64,S A. Diagonal,0.3013762537367657,186
64,S A. MultiDiagonal,0.22074048944743846,186
64,S A. Grid,0.2416749781717833,186
8,SD,0.6445191609582438,187
8,S A. Diagonal,0.6857052620047589,187
8,S A. MultiDiagonal,0.647906765640001,187
8,S A. Grid,0.6656992103187627,187
8,Learnable,0.7056257128469148,187
16,SD,0.4647264866096243,187
16,S A. Diagonal,0.48650825885644833,187
16,S A. MultiDiagonal,0.4166240146535979,187
16,S A. Grid,0.45517375954242023,187
16,Learnable,0.543048589785496,187
32,SD,0.266146610870067,187
32,S A. Diagonal,0.3225208095155764,187
32,S A. MultiDiagonal,0.2738225412676163,187
32,S A. Grid,0.2789496381563293,187
32,Learnable,0.4228875370013454,187
64,SD,0.1360247073606837,187
64,S A. Diagonal,0.2945061421477405,187
64,S A. MultiDiagonal,0.2219521863767687,187
64,S A. Grid,0.24575198805679466,187
8,SD,0.6447916920542701,188
8,S A. Diagonal,0.6855547398315827,188
8,S A. MultiDiagonal,0.6618648126395146,188
8,S A. Grid,0.6602928986140146,188
8,Learnable,0.7003298234557915,188
16,SD,0.4673947469093177,188
16,S A. Diagonal,0.4893009276586626,188
16,S A. MultiDiagonal,0.4173265387709315,188
16,S A. Grid,0.47100954329374584,188
16,Learnable,0.5464983944175388,188
32,SD,0.269365486389941,188
32,S A. Diagonal,0.327671042944474,188
32,S A. MultiDiagonal,0.2684409649471666,188
32,S A. Grid,0.28360986398892385,188
32,Learnable,0.42698738834564154,188
64,SD,0.14505997009648852,188
64,S A. Diagonal,0.2933880791056255,188
64,S A. MultiDiagonal,0.21438257716380493,188
64,S A. Grid,0.24919455985379302,188
8,SD,0.6521102644364777,189
8,S A. Diagonal,0.6799236403519763,189
8,S A. MultiDiagonal,0.654016294625057,189
8,S A. Grid,0.6632318752476718,189
8,Learnable,0.7185010545116748,189
16,SD,0.46561363248297916,189
16,S A. Diagonal,0.47982595459512845,189
16,S A. MultiDiagonal,0.4102585009594719,189
16,S A. Grid,0.46215393933504956,189
16,Learnable,0.5742030816586232,189
32,SD,0.26645845964599907,189
32,S A. Diagonal,0.3263188073236234,189
32,S A. MultiDiagonal,0.26551820744555443,189
32,S A. Grid,0.27980194946570197,189
32,Learnable,0.42587193588930916,189
64,SD,0.14645205910320616,189
64,S A. Diagonal,0.30250515082232105,189
64,S A. MultiDiagonal,0.21608220585976357,189
64,S A. Grid,0.24306910232803294,189
8,SD,0.6524639228555863,190
8,S A. Diagonal,0.6903171137072588,190
8,S A. MultiDiagonal,0.6636800883322593,190
8,S A. Grid,0.6659741948382452,190
8,Learnable,0.6756750780366194,190
16,SD,0.4683381176819812,190
16,S A. Diagonal,0.491448841689067,190
16,S A. MultiDiagonal,0.4073318073669078,190
16,S A. Grid,0.45606908324702167,190
16,Learnable,0.5661704206696574,190
32,SD,0.26511139688369,190
32,S A. Diagonal,0.3360066860545249,190
32,S A. MultiDiagonal,0.27110510213733663,190
32,S A. Grid,0.281352732371003,190
32,Learnable,0.4039973975147457,190
64,SD,0.1425014874201341,190
64,S A. Diagonal,0.2742206568138649,190
64,S A. MultiDiagonal,0.22811874077319552,190
64,S A. Grid,0.24617501004439155,190
8,SD,0.6533224663858762,191
8,S A. Diagonal,0.6800273700215451,191
8,S A. MultiDiagonal,0.6468201953378145,191
8,S A. Grid,0.6620997928855022,191
8,Learnable,0.6862681072239011,191
16,SD,0.46058758066076855,191
16,S A. Diagonal,0.49373678833537293,191
16,S A. MultiDiagonal,0.41727152987529825,191
16,S A. Grid,0.4600531891906026,191
16,Learnable,0.5895312958734712,191
32,SD,0.2689860284465169,191
32,S A. Diagonal,0.32790475277742587,191
32,S A. MultiDiagonal,0.2748052846189133,191
32,S A. Grid,0.2796098465896928,191
32,Learnable,0.423790148476992,191
64,SD,0.15333937446444612,191
64,S A. Diagonal,0.27767259162743224,191
64,S A. MultiDiagonal,0.23134774820707932,191
64,S A. Grid,0.2477187931523261,191
8,SD,0.6520322623744061,192
8,S A. Diagonal,0.6916440656047537,192
8,S A. MultiDiagonal,0.662079923201255,192
8,S A. Grid,0.6667440686291267,192
8,Learnable,0.7049758003466107,192
16,SD,0.46543478788709625,192
16,S A. Diagonal,0.48501516090998803,192
16,S A. MultiDiagonal,0.42247968134015595,192
16,S A. Grid,0.47302690996004043,192
16,Learnable,0.5444517609844091,192
32,SD,0.27138479957357803,192
32,S A. Diagonal,0.3286115510429,192
32,S A. MultiDiagonal,0.27432174133991327,192
32,S A. Grid,0.27432592439268777,192
32,Learnable,0.41697110114927816,192
64,SD,0.14710579893101564,192
64,S A. Diagonal,0.2978850563229434,192
64,S A. MultiDiagonal,0.21181685925306995,192
64,S A. Grid,0.24277257239927175,192
8,SD,0.6463811705400604,193
8,S A. Diagonal,0.6821320833155983,193
8,S A. MultiDiagonal,0.6513827484827192,193
8,S A. Grid,0.6715153323381816,193
8,Learnable,0.7074273432851086,193
16,SD,0.46451632988340813,193
16,S A. Diagonal,0.4881295727398518,193
16,S A. MultiDiagonal,0.4170843524475379,193
16,S A. Grid,0.459293020285764,193
16,Learnable,0.537810292033569,193
32,SD,0.268974751934681,193
32,S A. Diagonal,0.3292832376418716,193
32,S A. MultiDiagonal,0.2747595180187079,193
32,S A. Grid,0.27984088577558164,193
32,Learnable,0.4192606346505894,193
64,SD,0.14900186151288697,193
64,S A. Diagonal,0.2726754284595764,193
64,S A. MultiDiagonal,0.21726717863767556,193
64,S A. Grid,0.23729534391566032,193
8,SD,0.6514708422607662,194
8,S A. Diagonal,0.6808496923236731,194
8,S A. MultiDiagonal,0.6512351497348784,194
8,S A. Grid,0.662694080624571,194
8,Learnable,0.6998603605596656,194
16,SD,0.4665754443854779,194
16,S A. Diagonal,0.4876639174880625,194
16,S A. MultiDiagonal,0.4133387242076094,194
16,S A. Grid,0.46586119580054447,194
16,Learnable,0.5608589159826503,194
32,SD,0.26399518616005674,194
32,S A. Diagonal,0.32416177877357844,194
32,S A. MultiDiagonal,0.26789208929234815,194
32,S A. Grid,0.27577712004286936,194
32,Learnable,0.39820711532690617,194
64,SD,0.14700631963881863,194
64,S A. Diagonal,0.30342817981918385,194
64,S A. MultiDiagonal,0.21343179255484485,194
64,S A. Grid,0.24160660470937934,194
8,SD,0.6469200411447762,195
8,S A. Diagonal,0.6845053733328681,195
8,S A. MultiDiagonal,0.6635680860060736,195
8,S A. Grid,0.6572283323142754,195
8,Learnable,0.69390139447499,195
16,SD,0.4611263926693828,195
16,S A. Diagonal,0.48784991780052744,195
16,S A. MultiDiagonal,0.42856772393560816,195
16,S A. Grid,0.47116329925540107,195
16,Learnable,0.555066187623126,195
32,SD,0.27088902975155826,195
32,S A. Diagonal,0.32359683717068133,195
32,S A. MultiDiagonal,0.2731730958510562,195
32,S A. Grid,0.2760574362520304,195
32,Learnable,0.40533483870792064,195
64,SD,0.14549953480047334,195
64,S A. Diagonal,0.28247335660585193,195
64,S A. MultiDiagonal,0.2141072452119855,195
64,S A. Grid,0.2486329404642081,195
8,SD,0.6522359661057463,196
8,S A. Diagonal,0.677092828478497,196
8,S A. MultiDiagonal,0.6526704890826155,196
8,S A. Grid,0.6639262477084722,196
8,Learnable,0.6877113262579834,196
16,SD,0.45923545928516224,196
16,S A. Diagonal,0.4808659360989987,196
16,S A. MultiDiagonal,0.4142497041938848,196
16,S A. Grid,0.4607648451749312,196
16,Learnable,0.5676528883587335,196
32,SD,0.2721159509287169,196
32,S A. Diagonal,0.3263237696080358,196
32,S A. MultiDiagonal,0.26548216259129814,196
32,S A. Grid,0.27679121843793764,196
32,Learnable,0.4200891224009125,196
64,SD,0.14037147723531035,196
64,S A. Diagonal,0.2744110048213656,196
64,S A. MultiDiagonal,0.21371801180343902,196
64,S A. Grid,0.23733112160469033,196
8,SD,0.6452191938975775,197
8,S A. Diagonal,0.6786216818866107,197
8,S A. MultiDiagonal,0.6518119660877293,197
8,S A. Grid,0.6659582917726699,197
8,Learnable,0.6749097346365851,197
16,SD,0.46665603106525866,197
16,S A. Diagonal,0.49114202081349223,197
16,S A. MultiDiagonal,0.42189287852923496,197
16,S A. Grid,0.46810529002588297,197
16,Learnable,0.5411836150379191,197
32,SD,0.2675123753162878,197
32,S A. Diagonal,0.32303100171848914,197
32,S A. MultiDiagonal,0.27926511511161733,197
32,S A. Grid,0.2790541281676832,197
32,Learnable,0.4160717358135812,197
64,SD,0.13147953811889818,197
64,S A. Diagonal,0.2872492246444066,197
64,S A. MultiDiagonal,0.21240659329660982,197
64,S A. Grid,0.2477278370578536,197
8,SD,0.6461127894529881,198
8,S A. Diagonal,0.6887609225132761,198
8,S A. MultiDiagonal,0.6696794002651696,198
8,S A. Grid,0.6757679439477644,198
8,Learnable,0.7149994245698017,198
16,SD,0.4647581139283281,198
16,S A. Diagonal,0.4879555155504928,198
16,S A. MultiDiagonal,0.4065024933290695,198
16,S A. Grid,0.4576788106912141,198
16,Learnable,0.5643404284307237,198
32,SD,0.26448607364018595,198
32,S A. Diagonal,0.3254983164151517,198
32,S A. MultiDiagonal,0.27058715974772557,198
32,S A. Grid,0.27815556365479377,198
32,Learnable,0.39473608520307957,198
64,SD,0.15178351421067454,198
64,S A. Diagonal,0.28468394416103737,198
64,S A. MultiDiagonal,0.21371313597174552,198
64,S A. Grid,0.23588037340829493,198
8,SD,0.653360044858232,199
8,S A. Diagonal,0.6823660450443528,199
8,S A. MultiDiagonal,0.6581170443377053,199
8,S A. Grid,0.6672191821976188,199
8,Learnable,0.6723710687784145,199
16,SD,0.46167476421388687,199
16,S A. Diagonal,0.4931636646381675,199
16,S A. MultiDiagonal,0.41675698955813034,199
16,S A. Grid,0.4491290799237594,199
16,Learnable,0.5546472673113706,199
32,SD,0.26452110786443245,199
32,S A. Diagonal,0.33071834704748226,199
32,S A. MultiDiagonal,0.27294555411410915,199
32,S A. Grid,0.27991803087099565,199
32,Learnable,0.41835124501604043,199
64,SD,0.13550519942954228,199
64,S A. Diagonal,0.29201576685031067,199
64,S A. MultiDiagonal,0.22745535522250537,199
64,S A. Grid,0.24061841776456783,199
8,SD,0.6478765778506377,200
8,S A. Diagonal,0.6810085609004073,200
8,S A. MultiDiagonal,0.6509045401584749,200
8,S A. Grid,0.6585390976014853,200
8,Learnable,0.7015890086961389,200
16,SD,0.4665546803113073,200
16,S A. Diagonal,0.49197529453745786,200
16,S A. MultiDiagonal,0.41659877091704367,200
16,S A. Grid,0.4612006964576542,200
16,Learnable,0.5534570693649457,200
32,SD,0.26746592706156763,200
32,S A. Diagonal,0.3246419265065196,200
32,S A. MultiDiagonal,0.27081754707396555,200
32,S A. Grid,0.2781790894321866,200
32,Learnable,0.4157341944688734,200
64,SD,0.14339487606731255,200
64,S A. Diagonal,0.2781476900967705,200
64,S A. MultiDiagonal,0.2260134992758189,200
64,S A. Grid,0.23122560959512478,200
8,SD,0.6450316170672965,201
8,S A. Diagonal,0.6835083036792291,201
8,S A. MultiDiagonal,0.6524929076205651,201
8,S A. Grid,0.6709370532638895,201
8,Learnable,0.7089991185697955,201
16,SD,0.4703135514441038,201
16,S A. Diagonal,0.48970195441648756,201
16,S A. MultiDiagonal,0.4146862528321521,201
16,S A. Grid,0.4591248769022889,201
16,Learnable,0.5467924275245621,201
32,SD,0.26839407597434956,201
32,S A. Diagonal,0.32175778623625706,201
32,S A. MultiDiagonal,0.265808938843355,201
32,S A. Grid,0.27592981547837425,201
32,Learnable,0.4275746756208059,201
64,SD,0.1399193187292109,201
64,S A. Diagonal,0.2829877302019108,201
64,S A. MultiDiagonal,0.2135493338945456,201
64,S A. Grid,0.24035711391794537,201
8,SD,0.6487177971520446,202
8,S A. Diagonal,0.6848885759564763,202
8,S A. MultiDiagonal,0.655793587495,202
8,S A. Grid,0.6640138631333733,202
8,Learnable,0.7178283048464749,202
16,SD,0.46441255628663114,202
16,S A. Diagonal,0.4859092214959821,202
16,S A. MultiDiagonal,0.41592541227180113,202
16,S A. Grid,0.4650611252856517,202
16,Learnable,0.5359299812783238,202
32,SD,0.2637044188013994,202
32,S A. Diagonal,0.32573051046222995,202
32,S A. MultiDiagonal,0.26630115451175895,202
32,S A. Grid,0.2726023772685584,202
32,Learnable,0.39331015449161627,202
64,SD,0.13249483538056298,202
64,S A. Diagonal,0.29154668820806884,202
64,S A. MultiDiagonal,0.21423038363024327,202
64,S A. Grid,0.24110379636366103,202
8,SD,0.6497729476949735,203
8,S A. Diagonal,0.6759988775845756,203
8,S A. MultiDiagonal,0.6647220320187985,203
8,S A. Grid,0.6681583526317768,203
8,Learnable,0.7044039331406827,203
16,SD,0.46438754313165354,203
16,S A. Diagonal,0.49661301338020525,203
16,S A. MultiDiagonal,0.4137576768982774,203
16,S A. Grid,0.4614392742632514,203
16,Learnable,0.55438215087229,203
32,SD,0.2665147228150171,203
32,S A. Diagonal,0.3297863988021751,203
32,S A. MultiDiagonal,0.2706257680225932,203
32,S A. Grid,0.27933928772589534,203
32,Learnable,0.42695918843827946,203
64,SD,0.13924503026797452,203
64,S A. Diagonal,0.2958673360617678,203
64,S A. MultiDiagonal,0.21560420967949392,203
64,S A. Grid,0.2401504928934938,203
8,SD,0.6515103211831401,204
8,S A. Diagonal,0.683384295425318,204
8,S A. MultiDiagonal,0.6557447240472433,204
8,S A. Grid,0.6682107506492331,204
8,Learnable,0.7014429419361923,204
16,SD,0.46476132283505855,204
16,S A. Diagonal,0.4880886971296812,204
16,S A. MultiDiagonal,0.4193926451569289,204
16,S A. Grid,0.45382773506968466,204
16,Learnable,0.5362380539792264,204
32,SD,0.26965575015857723,204
32,S A. Diagonal,0.3347230461186322,204
32,S A. MultiDiagonal,0.27257929624078364,204
32,S A. Grid,0.282869992932285,204
32,Learnable,0.40795008587311715,204
64,SD,0.1353553148856067,204
64,S A. Diagonal,0.2950930853647982,204
64,S A. MultiDiagonal,0.2200993173014169,204
64,S A. Grid,0.2345617392133444,204
8,SD,0.6474744197811435,205
8,S A. Diagonal,0.6904939534733016,205
8,S A. MultiDiagonal,0.6565141481134091,205
8,S A. Grid,0.6630974378145735,205
8,Learnable,0.6697736179983135,205
16,SD,0.45664163899450383,205
16,S A. Diagonal,0.4820409712203759,205
16,S A. MultiDiagonal,0.4078562981312308,205
16,S A. Grid,0.46497215818367077,205
16,Learnable,0.57360686863948,205
32,SD,0.26413622232316925,205
32,S A. Diagonal,0.32220236761846377,205
32,S A. MultiDiagonal,0.2802798631005228,205
32,S A. Grid,0.2859737600925656,205
32,Learnable,0.4114690084421928,205
64,SD,0.14112658543744697,205
64,S A. Diagonal,0.29162222903002727,205
64,S A. MultiDiagonal,0.216037036165075,205
64,S A. Grid,0.23507336514692873,205
8,SD,0.6490917261677868,206
8,S A. Diagonal,0.6867449334936342,206
8,S A. MultiDiagonal,0.6438921315030198,206
8,S A. Grid,0.6627413346100703,206
8,Learnable,0.6979601701784148,206
16,SD,0.4662693877537614,206
16,S A. Diagonal,0.4862980886330347,206
16,S A. MultiDiagonal,0.4182483563188081,206
16,S A. Grid,0.4597741204085115,206
16,Learnable,0.5465811003856257,206
32,SD,0.2687658347988119,206
32,S A. Diagonal,0.3274488560193778,206
32,S A. MultiDiagonal,0.26635989309736713,206
32,S A. Grid,0.28221084053871676,206
32,Learnable,0.4264189572163397,206
64,SD,0.1354332521917695,206
64,S A. Diagonal,0.29243349047457545,206
64,S A. MultiDiagonal,0.21654241542180835,206
64,S A. Grid,0.2367453719140783,206
8,SD,0.6524249145516708,207
8,S A. Diagonal,0.6764054376342411,207
8,S A. MultiDiagonal,0.6458918222572303,207
8,S A. Grid,0.6679047845884958,207
8,Learnable,0.6947274031633273,207
16,SD,0.4658506183488565,207
16,S A. Diagonal,0.4848125009453425,207
16,S A. MultiDiagonal,0.4164041217830339,207
16,S A. Grid,0.4630085475408252,207
16,Learnable,0.5470342182644387,207
32,SD,0.26853066090881705,207
32,S A. Diagonal,0.32971959845928434,207
32,S A. MultiDiagonal,0.2700640245975523,207
32,S A. Grid,0.2777693210519092,207
32,Learnable,0.3980465119101822,207
64,SD,0.16470884178152878,207
64,S A. Diagonal,0.2858235296403447,207
64,S A. MultiDiagonal,0.21866375904471894,207
64,S A. Grid,0.23869777166102574,207
8,SD,0.6485345575982266,208
8,S A. Diagonal,0.6861986144938469,208
8,S A. MultiDiagonal,0.6683865638147319,208
8,S A. Grid,0.6667715097612136,208
8,Learnable,0.7093028320329917,208
16,SD,0.46937264216606345,208
16,S A. Diagonal,0.489450277598262,208
16,S A. MultiDiagonal,0.411774847543373,208
16,S A. Grid,0.4626708482149049,208
16,Learnable,0.53676396626009,208
32,SD,0.26756861935303405,208
32,S A. Diagonal,0.33012331420377,208
32,S A. MultiDiagonal,0.27018269078493623,208
32,S A. Grid,0.2747582223927733,208
32,Learnable,0.4273230769643987,208
64,SD,0.1459413430624059,208
64,S A. Diagonal,0.2771415535675123,208
64,S A. MultiDiagonal,0.22077103746415896,208
64,S A. Grid,0.23854901869641973,208
8,SD,0.6511850468262986,209
8,S A. Diagonal,0.67939859146946,209
8,S A. MultiDiagonal,0.65066149120083,209
8,S A. Grid,0.6690713541525194,209
8,Learnable,0.7132278135015153,209
16,SD,0.4595511145163135,209
16,S A. Diagonal,0.4880852987679857,209
16,S A. MultiDiagonal,0.40949975063736527,209
16,S A. Grid,0.4613335010798681,209
16,Learnable,0.57115245475239,209
32,SD,0.2685932370055468,209
32,S A. Diagonal,0.3261361361624977,209
32,S A. MultiDiagonal,0.2672225862448452,209
32,S A. Grid,0.27439786656182763,209
32,Learnable,0.4300242085728507,209
64,SD,0.14266294760097345,209
64,S A. Diagonal,0.28293710864314864,209
64,S A. MultiDiagonal,0.21623608286600357,209
64,S A. Grid,0.24955371899746068,209
8,SD,0.6476424909931358,210
8,S A. Diagonal,0.6877696100324038,210
8,S A. MultiDiagonal,0.650213414499869,210
8,S A. Grid,0.6621601973612765,210
8,Learnable,0.692210826499936,210
16,SD,0.461431488115085,210
16,S A. Diagonal,0.49301008442436123,210
16,S A. MultiDiagonal,0.410439312344369,210
16,S A. Grid,0.46081346555019553,210
16,Learnable,0.5509997108118588,210
32,SD,0.2707656236078822,210
32,S A. Diagonal,0.33261185225042755,210
32,S A. MultiDiagonal,0.2712781841602171,210
32,S A. Grid,0.274995855057566,210
32,Learnable,0.4041584977350823,210
64,SD,0.14319019865480553,210
64,S A. Diagonal,0.2941086489505791,210
64,S A. MultiDiagonal,0.21792385679301965,210
64,S A. Grid,0.2429328645750316,210
8,SD,0.6466793184203561,211
8,S A. Diagonal,0.6836193315160509,211
8,S A. MultiDiagonal,0.6496954177940127,211
8,S A. Grid,0.6664161486706874,211
8,Learnable,0.6981566734617122,211
16,SD,0.46293620618900233,211
16,S A. Diagonal,0.4940377252762354,211
16,S A. MultiDiagonal,0.41461169769725614,211
16,S A. Grid,0.46060330931749516,211
16,Learnable,0.5437663668138558,211
32,SD,0.2701787807992964,211
32,S A. Diagonal,0.3331550726343173,211
32,S A. MultiDiagonal,0.27391942321414003,211
32,S A. Grid,0.27968281518610605,211
32,Learnable,0.41868257674899223,211
64,SD,0.14370071060175293,211
64,S A. Diagonal,0.29601846770349605,211
64,S A. MultiDiagonal,0.2134078489743072,211
64,S A. Grid,0.2388314807724288,211
8,SD,0.648799198297513,212
8,S A. Diagonal,0.6886581346320191,212
8,S A. MultiDiagonal,0.6530914762761179,212
8,S A. Grid,0.6669609312263232,212
8,Learnable,0.724392393865263,212
16,SD,0.4639613908826087,212
16,S A. Diagonal,0.4860318530262457,212
16,S A. MultiDiagonal,0.41617285006131205,212
16,S A. Grid,0.46602358684295037,212
16,Learnable,0.5486696508549919,212
32,SD,0.26553436189290763,212
32,S A. Diagonal,0.33659264954624435,212
32,S A. MultiDiagonal,0.2680901741116371,212
32,S A. Grid,0.27644962084640634,212
32,Learnable,0.425290654115945,212
64,SD,0.15023337584490032,212
64,S A. Diagonal,0.2915518589515181,212
64,S A. MultiDiagonal,0.21948022996485492,212
64,S A. Grid,0.24563732545948802,212
8,SD,0.6482698752524325,213
8,S A. Diagonal,0.6848292469987692,213
8,S A. MultiDiagonal,0.6415026205939528,213
8,S A. Grid,0.6655339143098866,213
8,Learnable,0.7186759002268129,213
16,SD,0.4636202348845255,213
16,S A. Diagonal,0.49194228032712983,213
16,S A. MultiDiagonal,0.4261163378950441,213
16,S A. Grid,0.46113335977380576,213
16,Learnable,0.560476099690555,213
32,SD,0.268998187480053,213
32,S A. Diagonal,0.3332384005176734,213
32,S A. MultiDiagonal,0.26652587121578064,213
32,S A. Grid,0.27738172053532173,213
32,Learnable,0.41937687787690814,213
64,SD,0.13569801520560762,213
64,S A. Diagonal,0.28375131781648344,213
64,S A. MultiDiagonal,0.21802115075412282,213
64,S A. Grid,0.23473065787199296,213
8,SD,0.6470465452563808,214
8,S A. Diagonal,0.6886219523925761,214
8,S A. MultiDiagonal,0.6497494093005767,214
8,S A. Grid,0.6634168786971996,214
8,Learnable,0.7027729260562612,214
16,SD,0.4679866716850574,214
16,S A. Diagonal,0.4880653267292238,214
16,S A. MultiDiagonal,0.42197442646389766,214
16,S A. Grid,0.4605438634645253,214
16,Learnable,0.5381382773419201,214
32,SD,0.27804547862195594,214
32,S A. Diagonal,0.3213907653365558,214
32,S A. MultiDiagonal,0.27565225523221937,214
32,S A. Grid,0.2812879734286884,214
32,Learnable,0.4410236356331724,214
64,SD,0.14496453166380702,214
64,S A. Diagonal,0.3025196028002385,214
64,S A. MultiDiagonal,0.2201728468077423,214
64,S A. Grid,0.2457160717960773,214
8,SD,0.6507262091735893,215
8,S A. Diagonal,0.6887006714038075,215
8,S A. MultiDiagonal,0.652236956036182,215
8,S A. Grid,0.6621701133160133,215
8,Learnable,0.7148398433937605,215
16,SD,0.4652806252683665,215
16,S A. Diagonal,0.49537940236530537,215
16,S A. MultiDiagonal,0.4114247115780295,215
16,S A. Grid,0.46454136650878686,215
16,Learnable,0.5347313581735706,215
32,SD,0.2717372056338825,215
32,S A. Diagonal,0.32645793906162346,215
32,S A. MultiDiagonal,0.27142189542068385,215
32,S A. Grid,0.2812643435371334,215
32,Learnable,0.4091997827806071,215
64,SD,0.13873024913786378,215
64,S A. Diagonal,0.2926957647282524,215
64,S A. MultiDiagonal,0.2137772444190742,215
64,S A. Grid,0.23877066231244692,215
8,SD,0.6480105176901239,216
8,S A. Diagonal,0.6837442091698814,216
8,S A. MultiDiagonal,0.6556618144348532,216
8,S A. Grid,0.663428244318622,216
8,Learnable,0.6810760079986677,216
16,SD,0.46699348099453375,216
16,S A. Diagonal,0.49009686131775926,216
16,S A. MultiDiagonal,0.4152462843472334,216
16,S A. Grid,0.46602815598062547,216
16,Learnable,0.5523787358843928,216
32,SD,0.2696516104769189,216
32,S A. Diagonal,0.32850672261938285,216
32,S A. MultiDiagonal,0.26910135878797325,216
32,S A. Grid,0.27831347726981825,216
32,Learnable,0.4172601466522405,216
64,SD,0.14125081397123906,216
64,S A. Diagonal,0.28685281820371933,216
64,S A. MultiDiagonal,0.22784919427016487,216
64,S A. Grid,0.24233890758018656,216
8,SD,0.65406771702274,217
8,S A. Diagonal,0.6842777098549335,217
8,S A. MultiDiagonal,0.6568563222059208,217
8,S A. Grid,0.6675568522237607,217
8,Learnable,0.689323640706162,217
16,SD,0.4643245682551685,217
16,S A. Diagonal,0.49204378471327415,217
16,S A. MultiDiagonal,0.42231662814882226,217
16,S A. Grid,0.4606633553372,217
16,Learnable,0.5451975291333199,217
32,SD,0.26813677887818643,217
32,S A. Diagonal,0.3317535107098367,217
32,S A. MultiDiagonal,0.27423937675752225,217
32,S A. Grid,0.2788323948336124,217
32,Learnable,0.4290854786519128,217
64,SD,0.14387405357892152,217
64,S A. Diagonal,0.2869855631563009,217
64,S A. MultiDiagonal,0.2151807678483933,217
64,S A. Grid,0.24460482188386834,217
8,SD,0.6480173388102841,218
8,S A. Diagonal,0.6881619067891571,218
8,S A. MultiDiagonal,0.6397355707151424,218
8,S A. Grid,0.6621092998955288,218
8,Learnable,0.6954622663118051,218
16,SD,0.466989955623908,218
16,S A. Diagonal,0.4916051408558464,218
16,S A. MultiDiagonal,0.40480434169242735,218
16,S A. Grid,0.46472477257789757,218
16,Learnable,0.5541762486085614,218
32,SD,0.26937179840843595,218
32,S A. Diagonal,0.33793407558936994,218
32,S A. MultiDiagonal,0.2726272815433243,218
32,S A. Grid,0.28327660688720446,218
32,Learnable,0.4292585649173648,218
64,SD,0.1531199230845329,218
64,S A. Diagonal,0.29545521703298516,218
64,S A. MultiDiagonal,0.22033459872084174,218
64,S A. Grid,0.23936226969350194,218
8,SD,0.6490041402430142,219
8,S A. Diagonal,0.6860014060426327,219
8,S A. MultiDiagonal,0.6553157433836608,219
8,S A. Grid,0.66412460150493,219
8,Learnable,0.7031595177835934,219
16,SD,0.4700463500592701,219
16,S A. Diagonal,0.4892086592670033,219
16,S A. MultiDiagonal,0.41686624035663256,219
16,S A. Grid,0.46421106183350275,219
16,Learnable,0.5517287075924485,219
32,SD,0.26906889282758917,219
32,S A. Diagonal,0.32450795968055035,219
32,S A. MultiDiagonal,0.27380945418832403,219
32,S A. Grid,0.27778015072441953,219
32,Learnable,0.40571031476846875,219
64,SD,0.1375160053516076,219
64,S A. Diagonal,0.2977077331590403,219
64,S A. MultiDiagonal,0.2204363048443675,219
64,S A. Grid,0.24944046918920632,219
8,SD,0.646827705040576,220
8,S A. Diagonal,0.6824639268365231,220
8,S A. MultiDiagonal,0.6568946787900016,220
8,S A. Grid,0.6666918549099572,220
8,Learnable,0.7032022047454913,220
16,SD,0.4688987944295927,220
16,S A. Diagonal,0.4866178737078251,220
16,S A. MultiDiagonal,0.4140847049125668,220
16,S A. Grid,0.4607674538621632,220
16,Learnable,0.5590293993960324,220
32,SD,0.2644198862877839,220
32,S A. Diagonal,0.3216809886597737,220
32,S A. MultiDiagonal,0.27104922461879977,220
32,S A. Grid,0.28042693272511393,220
32,Learnable,0.40230515357248914,220
64,SD,0.14937517899876387,220
64,S A. Diagonal,0.29240121239141287,220
64,S A. MultiDiagonal,0.21524003074537562,220
64,S A. Grid,0.24564057874926165,220
8,SD,0.6524599394808438,221
8,S A. Diagonal,0.6848736921313321,221
8,S A. MultiDiagonal,0.6399255289668592,221
8,S A. Grid,0.665954827943029,221
8,Learnable,0.700555414497062,221
16,SD,0.468898441637944,221
16,S A. Diagonal,0.488959532539289,221
16,S A. MultiDiagonal,0.4274276985632825,221
16,S A. Grid,0.45828244966022835,221
16,Learnable,0.5457133865790169,221
32,SD,0.26915541292905965,221
32,S A. Diagonal,0.329786528269099,221
32,S A. MultiDiagonal,0.2681270852798505,221
32,S A. Grid,0.2768550549581579,221
32,Learnable,0.41796477230646195,221
64,SD,0.14503469453264223,221
64,S A. Diagonal,0.2943314411332559,221
64,S A. MultiDiagonal,0.21196967473879533,221
64,S A. Grid,0.24718396348031774,221
8,SD,0.6478848521108933,222
8,S A. Diagonal,0.691179711039533,222
8,S A. MultiDiagonal,0.6442046482499795,222
8,S A. Grid,0.6626698538250186,222
8,Learnable,0.7220879338063234,222
16,SD,0.46398512564449346,222
16,S A. Diagonal,0.4854385641004787,222
16,S A. MultiDiagonal,0.4133711852088109,222
16,S A. Grid,0.46570068543192905,222
16,Learnable,0.5390569836543542,222
32,SD,0.26776745241577443,222
32,S A. Diagonal,0.3255237593439741,222
32,S A. MultiDiagonal,0.27166760684742364,222
32,S A. Grid,0.27435847253458123,222
32,Learnable,0.4016953038836626,222
64,SD,0.1354278683282163,222
64,S A. Diagonal,0.2864125024173949,222
64,S A. MultiDiagonal,0.2310894771894561,222
64,S A. Grid,0.23876844930625535,222
8,SD,0.6527639123468918,223
8,S A. Diagonal,0.6818452767671016,223
8,S A. MultiDiagonal,0.6509387601863852,223
8,S A. Grid,0.6682795666923145,223
8,Learnable,0.6760511394352744,223
16,SD,0.4747589760327422,223
16,S A. Diagonal,0.4798947657970371,223
16,S A. MultiDiagonal,0.40642458023919104,223
16,S A. Grid,0.4606556841589279,223
16,Learnable,0.5363241281172795,223
32,SD,0.2641176823342556,223
32,S A. Diagonal,0.31995894483938564,223
32,S A. MultiDiagonal,0.27695337866943803,223
32,S A. Grid,0.27979429779506526,223
32,Learnable,0.4218219802857242,223
64,SD,0.14157215867467407,223
64,S A. Diagonal,0.28061985792500554,223
64,S A. MultiDiagonal,0.21031618790822665,223
64,S A. Grid,0.24288731677376557,223
8,SD,0.6486504843651785,224
8,S A. Diagonal,0.6827579225879007,224
8,S A. MultiDiagonal,0.6544079485567161,224
8,S A. Grid,0.6625823718181617,224
8,Learnable,0.6948440359928001,224
16,SD,0.4720540502237386,224
16,S A. Diagonal,0.49228100655396984,224
16,S A. MultiDiagonal,0.4093528359150028,224
16,S A. Grid,0.4576796533708807,224
16,Learnable,0.5639068557484521,224
32,SD,0.27329257805296947,224
32,S A. Diagonal,0.324043543782677,224
32,S A. MultiDiagonal,0.27097593017920696,224
32,S A. Grid,0.270714309202926,224
32,Learnable,0.3891190716326686,224
64,SD,0.13554072602567085,224
64,S A. Diagonal,0.29004359821060344,224
64,S A. MultiDiagonal,0.21668247579919692,224
64,S A. Grid,0.23839099472233424,224
8,SD,0.6500574474715646,225
8,S A. Diagonal,0.6878643711989666,225
8,S A. MultiDiagonal,0.6470647173295536,225
8,S A. Grid,0.6646466439279186,225
8,Learnable,0.6913321687969358,225
16,SD,0.4674467598113551,225
16,S A. Diagonal,0.48547641818634035,225
16,S A. MultiDiagonal,0.41214095649577487,225
16,S A. Grid,0.4618688298086854,225
16,Learnable,0.5437858879930779,225
32,SD,0.2726537484251226,225
32,S A. Diagonal,0.326993629058328,225
32,S A. MultiDiagonal,0.26791905068114474,225
32,S A. Grid,0.2762463906858697,225
32,Learnable,0.43106636885975746,225
64,SD,0.14977072863349516,225
64,S A. Diagonal,0.29940478104991086,225
64,S A. MultiDiagonal,0.21133647296190822,225
64,S A. Grid,0.23953346367235048,225
8,SD,0.6491312558916222,226
8,S A. Diagonal,0.6749822813549994,226
8,S A. MultiDiagonal,0.6541106375877818,226
8,S A. Grid,0.6624899313687483,226
8,Learnable,0.7295623030061004,226
16,SD,0.4623529686898264,226
16,S A. Diagonal,0.49069852125139685,226
16,S A. MultiDiagonal,0.4104964756961925,226
16,S A. Grid,0.45554646174192237,226
16,Learnable,0.556003147668929,226
32,SD,0.262365953398643,226
32,S A. Diagonal,0.3287063879246953,226
32,S A. MultiDiagonal,0.26873328522074613,226
32,S A. Grid,0.27585635156910177,226
32,Learnable,0.43194471840959614,226
64,SD,0.14341909580099196,226
64,S A. Diagonal,0.29131238067662146,226
64,S A. MultiDiagonal,0.21585972906337103,226
64,S A. Grid,0.24412118243242922,226
8,SD,0.646347259359628,227
8,S A. Diagonal,0.68908329485906,227
8,S A. MultiDiagonal,0.6475754884160019,227
8,S A. Grid,0.6593487253290623,227
8,Learnable,0.7035815419942888,227
16,SD,0.4644676046322713,227
16,S A. Diagonal,0.49329585145279764,227
16,S A. MultiDiagonal,0.4003831765061197,227
16,S A. Grid,0.46135163273609586,227
16,Learnable,0.5429988601409514,227
32,SD,0.27045793722714034,227
32,S A. Diagonal,0.3304531752285054,227
32,S A. MultiDiagonal,0.26885171293550747,227
32,S A. Grid,0.28076435076781897,227
32,Learnable,0.4204035420404627,227
64,SD,0.14015695887314492,227
64,S A. Diagonal,0.2995803943320861,227
64,S A. MultiDiagonal,0.2269583849464894,227
64,S A. Grid,0.24330116364793858,227
8,SD,0.6500390246529502,228
8,S A. Diagonal,0.6865645748008925,228
8,S A. MultiDiagonal,0.6515993688117975,228
8,S A. Grid,0.6648720129338936,228
8,Learnable,0.73584232371862,228
16,SD,0.4666828906624563,228
16,S A. Diagonal,0.48983704157937763,228
16,S A. MultiDiagonal,0.4067641093825328,228
16,S A. Grid,0.45815362403348103,228
16,Learnable,0.5453492172996565,228
32,SD,0.266709747626505,228
32,S A. Diagonal,0.32474183990811734,228
32,S A. MultiDiagonal,0.2761040647366432,228
32,S A. Grid,0.2836799600988184,228
32,Learnable,0.4022728056540738,228
64,SD,0.14102635592223586,228
64,S A. Diagonal,0.2803163730231304,228
64,S A. MultiDiagonal,0.21783872813526506,228
64,S A. Grid,0.23830861037756595,228
8,SD,0.6515712022473927,229
8,S A. Diagonal,0.6837375231859958,229
8,S A. MultiDiagonal,0.6521545230588768,229
8,S A. Grid,0.6642136708495955,229
8,Learnable,0.7067130951870132,229
16,SD,0.46306543201859807,229
16,S A. Diagonal,0.477602946125456,229
16,S A. MultiDiagonal,0.4112476803828325,229
16,S A. Grid,0.4653428525681532,229
16,Learnable,0.5471344285379969,229
32,SD,0.2651673824311699,229
32,S A. Diagonal,0.32073862068150966,229
32,S A. MultiDiagonal,0.26996346167434815,229
32,S A. Grid,0.2811847894205418,229
32,Learnable,0.41661583569056543,229
64,SD,0.15199198358696892,229
64,S A. Diagonal,0.28462284196156773,229
64,S A. MultiDiagonal,0.22946556864260725,229
64,S A. Grid,0.24107924354561278,229
8,SD,0.6544781730619736,230
8,S A. Diagonal,0.6816234013973383,230
8,S A. MultiDiagonal,0.6495123802281138,230
8,S A. Grid,0.6650336475789403,230
8,Learnable,0.705257333549947,230
16,SD,0.46511796165100594,230
16,S A. Diagonal,0.49230168306017574,230
16,S A. MultiDiagonal,0.4149276215773025,230
16,S A. Grid,0.4689612259430623,230
16,Learnable,0.5620425802631979,230
32,SD,0.26656187983792756,230
32,S A. Diagonal,0.33732587814308723,230
32,S A. MultiDiagonal,0.2691630031837864,230
32,S A. Grid,0.278470343224816,230
32,Learnable,0.4213937374992275,230
64,SD,0.14433704721810292,230
64,S A. Diagonal,0.2842175200216106,230
64,S A. MultiDiagonal,0.21013941944530315,230
64,S A. Grid,0.23841709724555737,230
8,SD,0.6519453795498823,231
8,S A. Diagonal,0.6816223423236275,231
8,S A. MultiDiagonal,0.6559663362945959,231
8,S A. Grid,0.6655441382973549,231
8,Learnable,0.7121020562733579,231
16,SD,0.4640968079903006,231
16,S A. Diagonal,0.4900547531118803,231
16,S A. MultiDiagonal,0.42155192585059487,231
16,S A. Grid,0.4638327383523233,231
16,Learnable,0.5332345243483749,231
32,SD,0.2690530711737902,231
32,S A. Diagonal,0.337035988387386,231
32,S A. MultiDiagonal,0.27680827329654795,231
32,S A. Grid,0.2713064323879184,231
32,Learnable,0.4171638122562755,231
64,SD,0.1521129600903848,231
64,S A. Diagonal,0.2904517797106752,231
64,S A. MultiDiagonal,0.2121991265784963,231
64,S A. Grid,0.23827367128879196,231
8,SD,0.6536851606008165,232
8,S A. Diagonal,0.681633421294725,232
8,S A. MultiDiagonal,0.6512136983219354,232
8,S A. Grid,0.6636680941124148,232
8,Learnable,0.6827373914025495,232
16,SD,0.46616961277891256,232
16,S A. Diagonal,0.49270047487490115,232
16,S A. MultiDiagonal,0.41312068994127416,232
16,S A. Grid,0.4653417451162824,232
16,Learnable,0.554796894405983,232
32,SD,0.27194736858783414,232
32,S A. Diagonal,0.32729074351615123,232
32,S A. MultiDiagonal,0.2762403382178089,232
32,S A. Grid,0.27347704179088433,232
32,Learnable,0.3883234977044845,232
64,SD,0.13883897588956615,232
64,S A. Diagonal,0.2824416492363815,232
64,S A. MultiDiagonal,0.22395657400874086,232
64,S A. Grid,0.2390444393755651,232
8,SD,0.6488015975160841,233
8,S A. Diagonal,0.6808816567766182,233
8,S A. MultiDiagonal,0.6445488572290747,233
8,S A. Grid,0.6634321087447633,233
8,Learnable,0.6788127381245244,233
16,SD,0.464877179445467,233
16,S A. Diagonal,0.4869726635960208,233
16,S A. MultiDiagonal,0.42236516901150767,233
16,S A. Grid,0.45896381882823134,233
16,Learnable,0.5363218458336104,233
32,SD,0.26835754101780174,233
32,S A. Diagonal,0.3242149209077577,233
32,S A. MultiDiagonal,0.27546421171249863,233
32,S A. Grid,0.27739834394524704,233
32,Learnable,0.42237168447218243,233
64,SD,0.140020014962833,233
64,S A. Diagonal,0.27648272134873336,233
64,S A. MultiDiagonal,0.21553810871723283,233
64,S A. Grid,0.23661409485288398,233
8,SD,0.6489258812508693,234
8,S A. Diagonal,0.6853710571908065,234
8,S A. MultiDiagonal,0.6547329827593757,234
8,S A. Grid,0.6634278321439634,234
8,Learnable,0.688888198448301,234
16,SD,0.4650205324392339,234
16,S A. Diagonal,0.49177894530796007,234
16,S A. MultiDiagonal,0.4140851639187376,234
16,S A. Grid,0.4547872325522652,234
16,Learnable,0.5347507988226565,234
32,SD,0.269141463852265,234
32,S A. Diagonal,0.3236125753864091,234
32,S A. MultiDiagonal,0.2772851079433505,234
32,S A. Grid,0.27607983594892116,234
32,Learnable,0.39904058430376177,234
64,SD,0.13951019315843563,234
64,S A. Diagonal,0.29478801711785735,234
64,S A. MultiDiagonal,0.2135013985226389,234
64,S A. Grid,0.2480101525368202,234
8,SD,0.6478387077605462,235
8,S A. Diagonal,0.6884517155752989,235
8,S A. MultiDiagonal,0.6603013126748742,235
8,S A. Grid,0.6593237853550316,235
8,Learnable,0.6969810332154204,235
16,SD,0.46166727408513375,235
16,S A. Diagonal,0.4855404210109232,235
16,S A. MultiDiagonal,0.41177946026401,235
16,S A. Grid,0.46608199822239454,235
16,Learnable,0.5346608776770259,235
32,SD,0.26747043545262417,235
32,S A. Diagonal,0.3365774096846211,235
32,S A. MultiDiagonal,0.278448329466376,235
32,S A. Grid,0.27962234326649277,235
32,Learnable,0.41583770691427746,235
64,SD,0.13618697396332322,235
64,S A. Diagonal,0.3019048091728468,235
64,S A. MultiDiagonal,0.2144349400714154,235
64,S A. Grid,0.24495836842918967,235
8,SD,0.6495502129996802,236
8,S A. Diagonal,0.6897037290176303,236
8,S A. MultiDiagonal,0.6531939585231952,236
8,S A. Grid,0.6604066479293229,236
8,Learnable,0.6972341934725075,236
16,SD,0.4686679862596865,236
16,S A. Diagonal,0.49070339552685766,236
16,S A. MultiDiagonal,0.4205322431329406,236
16,S A. Grid,0.4643028745684993,236
16,Learnable,0.5466881501660805,236
32,SD,0.2776051109020139,236
32,S A. Diagonal,0.32517947783019596,236
32,S A. MultiDiagonal,0.2719881287338322,236
32,S A. Grid,0.2768872045950147,236
32,Learnable,0.4185839494094861,236
64,SD,0.1442952764433356,236
64,S A. Diagonal,0.28596017527460893,236
64,S A. MultiDiagonal,0.21650279345583817,236
64,S A. Grid,0.2433989923491519,236
8,SD,0.6490204712805094,237
8,S A. Diagonal,0.6866203861066269,237
8,S A. MultiDiagonal,0.6543692140674873,237
8,S A. Grid,0.6612365680251464,237
8,Learnable,0.7010332249705101,237
16,SD,0.4629599780273605,237
16,S A. Diagonal,0.48645308073663784,237
16,S A. MultiDiagonal,0.41904131071669876,237
16,S A. Grid,0.4577402594291887,237
16,Learnable,0.5508522683450543,237
32,SD,0.26886783217994786,237
32,S A. Diagonal,0.329201924469751,237
32,S A. MultiDiagonal,0.26878284963981086,237
32,S A. Grid,0.29601490485896254,237
32,Learnable,0.3991168187161114,237
64,SD,0.1410769476129597,237
64,S A. Diagonal,0.29292327415787744,237
64,S A. MultiDiagonal,0.2235791828865813,237
64,S A. Grid,0.2374967315730006,237
8,SD,0.6526131477708244,238
8,S A. Diagonal,0.6827799406382501,238
8,S A. MultiDiagonal,0.6397243694638957,238
8,S A. Grid,0.6621512748038527,238
8,Learnable,0.6832666050735205,238
16,SD,0.4643213533169702,238
16,S A. Diagonal,0.4875579079502168,238
16,S A. MultiDiagonal,0.4188975059055781,238
16,S A. Grid,0.45959587407133584,238
16,Learnable,0.5391823587449651,238
32,SD,0.267859702089118,238
32,S A. Diagonal,0.3262975053721844,238
32,S A. MultiDiagonal,0.26974973484685716,238
32,S A. Grid,0.28119374049071055,238
32,Learnable,0.4249149905521717,238
64,SD,0.16103016649586666,238
64,S A. Diagonal,0.27556623581599193,238
64,S A. MultiDiagonal,0.21422210476347642,238
64,S A. Grid,0.23907516347662475,238
8,SD,0.649175717382762,239
8,S A. Diagonal,0.6801197364888694,239
8,S A. MultiDiagonal,0.6607468372700713,239
8,S A. Grid,0.6639504568502417,239
8,Learnable,0.6978078691621289,239
16,SD,0.4643033787451475,239
16,S A. Diagonal,0.4888432408737504,239
16,S A. MultiDiagonal,0.4193506569977214,239
16,S A. Grid,0.465202236011276,239
16,Learnable,0.5371224552481919,239
32,SD,0.26982754455519004,239
32,S A. Diagonal,0.32751875558208887,239
32,S A. MultiDiagonal,0.2708214037166404,239
32,S A. Grid,0.27555149497515635,239
32,Learnable,0.4202888220817077,239
64,SD,0.15930964979698012,239
64,S A. Diagonal,0.2872256712889559,239
64,S A. MultiDiagonal,0.22648727581946815,239
64,S A. Grid,0.2482634011277502,239
8,SD,0.6546525665208418,240
8,S A. Diagonal,0.6889960052143895,240
8,S A. MultiDiagonal,0.6527463304984514,240
8,S A. Grid,0.6664034422189565,240
8,Learnable,0.6936069154989517,240
16,SD,0.4703781060418655,240
16,S A. Diagonal,0.4948435307497807,240
16,S A. MultiDiagonal,0.4111777930110334,240
16,S A. Grid,0.4572014332838926,240
16,Learnable,0.5338116280562336,240
32,SD,0.2693056912429528,240
32,S A. Diagonal,0.323462694936821,240
32,S A. MultiDiagonal,0.2806743419139702,240
32,S A. Grid,0.2787947877785113,240
32,Learnable,0.41635949773926745,240
64,SD,0.14945830305285057,240
64,S A. Diagonal,0.2822571087733281,240
64,S A. MultiDiagonal,0.21880725704100956,240
64,S A. Grid,0.24147234673512952,240
8,SD,0.6491221833633899,241
8,S A. Diagonal,0.6852332959210954,241
8,S A. MultiDiagonal,0.6495366777693588,241
8,S A. Grid,0.6750642872014606,241
8,Learnable,0.6915913731391629,241
16,SD,0.4698406157539847,241
16,S A. Diagonal,0.49080022563857106,241
16,S A. MultiDiagonal,0.4094403066450095,241
16,S A. Grid,0.45813887155765176,241
16,Learnable,0.5411934312680646,241
32,SD,0.27077369665337675,241
32,S A. Diagonal,0.3280788001131866,241
32,S A. MultiDiagonal,0.2654391535157623,241
32,S A. Grid,0.27761355936468585,241
32,Learnable,0.4164432885974163,241
64,SD,0.13913528910992998,241
64,S A. Diagonal,0.29602199032446896,241
64,S A. MultiDiagonal,0.2141133711042133,241
64,S A. Grid,0.2480313902131619,241
8,SD,0.649810878917021,242
8,S A. Diagonal,0.6803265474493817,242
8,S A. MultiDiagonal,0.6545540060019662,242
8,S A. Grid,0.6626002868304771,242
8,Learnable,0.7018584099776751,242
16,SD,0.47033942596142075,242
16,S A. Diagonal,0.4858737666979937,242
16,S A. MultiDiagonal,0.4108686567754799,242
16,S A. Grid,0.46963813229751034,242
16,Learnable,0.5716330553761402,242
32,SD,0.27117593372365245,242
32,S A. Diagonal,0.3269379153029921,242
32,S A. MultiDiagonal,0.2678405085036103,242
32,S A. Grid,0.276598439720531,242
32,Learnable,0.43135667946889833,242
64,SD,0.14327445519630516,242
64,S A. Diagonal,0.2784242717290596,242
64,S A. MultiDiagonal,0.21525661143852082,242
64,S A. Grid,0.24223177970097243,242
8,SD,0.6468990958174049,243
8,S A. Diagonal,0.6945615933704556,243
8,S A. MultiDiagonal,0.6466508168114351,243
8,S A. Grid,0.6679898057167492,243
8,Learnable,0.6863943900518681,243
16,SD,0.47284138186910774,243
16,S A. Diagonal,0.48941649093997924,243
16,S A. MultiDiagonal,0.4115694522527798,243
16,S A. Grid,0.4659368547910199,243
16,Learnable,0.5579928295134647,243
32,SD,0.2663574278883656,243
32,S A. Diagonal,0.32205710102098867,243
32,S A. MultiDiagonal,0.2704871876249942,243
32,S A. Grid,0.27694215626477303,243
32,Learnable,0.4259901355181557,243
64,SD,0.13565295558564464,243
64,S A. Diagonal,0.2936624394372555,243
64,S A. MultiDiagonal,0.22178375292119445,243
64,S A. Grid,0.23298386538799032,243
8,SD,0.6534960466160152,244
8,S A. Diagonal,0.6808389473526614,244
8,S A. MultiDiagonal,0.6564276533024201,244
8,S A. Grid,0.6696931010405127,244
8,Learnable,0.7100327570719225,244
16,SD,0.47116085682014663,244
16,S A. Diagonal,0.4937462947012383,244
16,S A. MultiDiagonal,0.41623192532882114,244
16,S A. Grid,0.4655378272767796,244
16,Learnable,0.5438995718551004,244
32,SD,0.26592616485092346,244
32,S A. Diagonal,0.3291288423436247,244
32,S A. MultiDiagonal,0.27016949719718525,244
32,S A. Grid,0.27738272486315496,244
32,Learnable,0.41907090928188845,244
64,SD,0.15276256138555785,244
64,S A. Diagonal,0.2907383112525604,244
64,S A. MultiDiagonal,0.21870788829072277,244
64,S A. Grid,0.24246127281012714,244
8,SD,0.6516383771120935,245
8,S A. Diagonal,0.685313604233754,245
8,S A. MultiDiagonal,0.6556757532702167,245
8,S A. Grid,0.6627082626030902,245
8,Learnable,0.687398605329178,245
16,SD,0.46269484401554667,245
16,S A. Diagonal,0.49183054533336035,245
16,S A. MultiDiagonal,0.41205896149441107,245
16,S A. Grid,0.4653109449984628,245
16,Learnable,0.5426880934662413,245
32,SD,0.2687302676301029,245
32,S A. Diagonal,0.32692904832010417,245
32,S A. MultiDiagonal,0.2759369158338483,245
32,S A. Grid,0.2788225395337204,245
32,Learnable,0.44268313134917797,245
64,SD,0.13635057420773028,245
64,S A. Diagonal,0.27018655859777296,245
64,S A. MultiDiagonal,0.21304976009286364,245
64,S A. Grid,0.24150742385595647,245
8,SD,0.6424605240644883,246
8,S A. Diagonal,0.6931267649106736,246
8,S A. MultiDiagonal,0.6593925395450176,246
8,S A. Grid,0.6608901292932207,246
8,Learnable,0.6969238877199697,246
16,SD,0.46474344724961214,246
16,S A. Diagonal,0.4938726083447138,246
16,S A. MultiDiagonal,0.41252922239915035,246
16,S A. Grid,0.45943947485973563,246
16,Learnable,0.572728103123073,246
32,SD,0.2673185155431439,246
32,S A. Diagonal,0.3288499132858267,246
32,S A. MultiDiagonal,0.2659990711216943,246
32,S A. Grid,0.27698696189538863,246
32,Learnable,0.4294953580099395,246
64,SD,0.14759022082489837,246
64,S A. Diagonal,0.29914514520690755,246
64,S A. MultiDiagonal,0.21758185405102995,246
64,S A. Grid,0.23963539846010357,246
8,SD,0.6493060084432036,247
8,S A. Diagonal,0.687085702468714,247
8,S A. MultiDiagonal,0.6616565812479545,247
8,S A. Grid,0.6680050459597907,247
8,Learnable,0.7034950443443477,247
16,SD,0.46361862190109865,247
16,S A. Diagonal,0.4786720197977351,247
16,S A. MultiDiagonal,0.4114489188439413,247
16,S A. Grid,0.46275928000676597,247
16,Learnable,0.5455465266974672,247
32,SD,0.26862867626113673,247
32,S A. Diagonal,0.3252786251844454,247
32,S A. MultiDiagonal,0.26582400568858394,247
32,S A. Grid,0.27479209739459554,247
32,Learnable,0.42660857660697593,247
64,SD,0.1446056347197957,247
64,S A. Diagonal,0.29432647885338425,247
64,S A. MultiDiagonal,0.21593622059425127,247
64,S A. Grid,0.24022808064346368,247
8,SD,0.6470229122023514,248
8,S A. Diagonal,0.6870025929248611,248
8,S A. MultiDiagonal,0.658459411398113,248
8,S A. Grid,0.6710921828134238,248
8,Learnable,0.6883062922689841,248
16,SD,0.46538140016666896,248
16,S A. Diagonal,0.4933496759929284,248
16,S A. MultiDiagonal,0.41572386114161214,248
16,S A. Grid,0.46286758111046333,248
16,Learnable,0.5452686168679225,248
32,SD,0.2708557970176209,248
32,S A. Diagonal,0.3285079611173287,248
32,S A. MultiDiagonal,0.2666725649403568,248
32,S A. Grid,0.2781012034128678,248
32,Learnable,0.41952013416581974,248
64,SD,0.14142144527876147,248
64,S A. Diagonal,0.2892383157700693,248
64,S A. MultiDiagonal,0.21780871448931005,248
64,S A. Grid,0.24422160275307803,248
8,SD,0.6488274436951885,249
8,S A. Diagonal,0.6814345539643946,249
8,S A. MultiDiagonal,0.649879406745105,249
8,S A. Grid,0.6615192724574701,249
8,Learnable,0.7171862297506015,249
16,SD,0.46911080606075706,249
16,S A. Diagonal,0.4892943005442451,249
16,S A. MultiDiagonal,0.4179095400089843,249
16,S A. Grid,0.4625442636958461,249
16,Learnable,0.5497444821343626,249
32,SD,0.2683323767030605,249
32,S A. Diagonal,0.3211616361633056,249
32,S A. MultiDiagonal,0.26912906141415605,249
32,S A. Grid,0.2746884276516105,249
32,Learnable,0.4110517017324693,249
64,SD,0.1396860778548647,249
64,S A. Diagonal,0.28313986293738813,249
64,S A. MultiDiagonal,0.2140026614406671,249
64,S A. Grid,0.24348017886357012,249
8,SD,0.6482089466697831,250
8,S A. Diagonal,0.6804500712850248,250
8,S A. MultiDiagonal,0.6538122810708344,250
8,S A. Grid,0.6625411367228718,250
8,Learnable,0.6992718401771512,250
16,SD,0.4641984066834822,250
16,S A. Diagonal,0.49030016818181166,250
16,S A. MultiDiagonal,0.41009738700442894,250
16,S A. Grid,0.46057845026019667,250
16,Learnable,0.5635346656578629,250
32,SD,0.26735215683967256,250
32,S A. Diagonal,0.3283488183549438,250
32,S A. MultiDiagonal,0.270587911892121,250
32,S A. Grid,0.2795636280551276,250
32,Learnable,0.41243297386001043,250
64,SD,0.14563603266303607,250
64,S A. Diagonal,0.2880409550355078,250
64,S A. MultiDiagonal,0.21210238629942785,250
64,S A. Grid,0.24436612289640924,250
8,SD,0.645929534686207,251
8,S A. Diagonal,0.6888695791410596,251
8,S A. MultiDiagonal,0.6594486519049185,251
8,S A. Grid,0.6626441035864589,251
8,Learnable,0.7103156663496957,251
16,SD,0.4674386285636746,251
16,S A. Diagonal,0.4884378472006222,251
16,S A. MultiDiagonal,0.4184201101137272,251
16,S A. Grid,0.4619851061352346,251
16,Learnable,0.5343437731999735,251
32,SD,0.2677804705109183,251
32,S A. Diagonal,0.3220006975329442,251
32,S A. MultiDiagonal,0.26925064852683717,251
32,S A. Grid,0.27560651823186666,251
32,Learnable,0.42558331530833055,251
64,SD,0.1339315831752052,251
64,S A. Diagonal,0.2888916842041147,251
64,S A. MultiDiagonal,0.2264059362946384,251
64,S A. Grid,0.24019425869379343,251
8,SD,0.6510791657986675,252
8,S A. Diagonal,0.6849016630199483,252
8,S A. MultiDiagonal,0.6463216390549796,252
8,S A. Grid,0.6753257195917608,252
8,Learnable,0.6985445719055928,252
16,SD,0.46437032906867887,252
16,S A. Diagonal,0.4870447443659583,252
16,S A. MultiDiagonal,0.4195700285983184,252
16,S A. Grid,0.4646654495274986,252
16,Learnable,0.5364978184066016,252
32,SD,0.26714010463099847,252
32,S A. Diagonal,0.33058930038509493,252
32,S A. MultiDiagonal,0.270941152498712,252
32,S A. Grid,0.28370639700082473,252
32,Learnable,0.4381974588802629,252
64,SD,0.139331957064854,252
64,S A. Diagonal,0.28195829117678145,252
64,S A. MultiDiagonal,0.23695145672021767,252
64,S A. Grid,0.2408178365736265,252
8,SD,0.6515251683000843,253
8,S A. Diagonal,0.680297337378448,253
8,S A. MultiDiagonal,0.635436807710228,253
8,S A. Grid,0.665283206756776,253
8,Learnable,0.7202837411296116,253
16,SD,0.46617106141828474,253
16,S A. Diagonal,0.48590789953921815,253
16,S A. MultiDiagonal,0.414098781311164,253
16,S A. Grid,0.46870334452432,253
16,Learnable,0.5271098660209312,253
32,SD,0.26503164847854,253
32,S A. Diagonal,0.33238336659236056,253
32,S A. MultiDiagonal,0.2743166855382718,253
32,S A. Grid,0.27299400613475566,253
32,Learnable,0.4166779690788285,253
64,SD,0.13648852353166785,253
64,S A. Diagonal,0.279800137897222,253
64,S A. MultiDiagonal,0.22379574344808,253
64,S A. Grid,0.24853809084770181,253
8,SD,0.6500791741301735,254
8,S A. Diagonal,0.6891195981450514,254
8,S A. MultiDiagonal,0.6514425301404559,254
8,S A. Grid,0.6601283028840065,254
8,Learnable,0.7108317302363719,254
16,SD,0.4649022910865629,254
16,S A. Diagonal,0.4935913595891241,254
16,S A. MultiDiagonal,0.41928365197940587,254
16,S A. Grid,0.4616053104629303,254
16,Learnable,0.5350227710297338,254
32,SD,0.2696150487408741,254
32,S A. Diagonal,0.324385637016253,254
32,S A. MultiDiagonal,0.2752662090374184,254
32,S A. Grid,0.27655519167454695,254
32,Learnable,0.4187478290835508,254
64,SD,0.13814874461107293,254
64,S A. Diagonal,0.2999820731210879,254
64,S A. MultiDiagonal,0.21393607046171786,254
64,S A. Grid,0.24059385922385848,254
8,SD,0.6553410962471039,255
8,S A. Diagonal,0.686317853962498,255
8,S A. MultiDiagonal,0.6606261366212919,255
8,S A. Grid,0.666514633301573,255
8,Learnable,0.6707683574945162,255
16,SD,0.4688398566748513,255
16,S A. Diagonal,0.48630139264537264,255
16,S A. MultiDiagonal,0.43431823898736693,255
16,S A. Grid,0.4587541990134679,255
16,Learnable,0.5532673376158846,255
32,SD,0.2656294476504619,255
32,S A. Diagonal,0.33092831796175676,255
32,S A. MultiDiagonal,0.2742320783421428,255
32,S A. Grid,0.28259709893096074,255
32,Learnable,0.4321716961375328,255
64,SD,0.1491777617979492,255
64,S A. Diagonal,0.29723009269274975,255
64,S A. MultiDiagonal,0.21729318695558553,255
64,S A. Grid,0.23561800679427924,255
8,SD,0.6496602874311999,256
8,S A. Diagonal,0.6847182080711638,256
8,S A. MultiDiagonal,0.6386746980597637,256
8,S A. Grid,0.6588370773575793,256
8,Learnable,0.6847023023772343,256
16,SD,0.4672178521216587,256
16,S A. Diagonal,0.4887308392100904,256
16,S A. MultiDiagonal,0.41630361664851767,256
16,S A. Grid,0.4659239240364316,256
16,Learnable,0.5507770412890415,256
32,SD,0.2692752006389344,256
32,S A. Diagonal,0.3221263074551683,256
32,S A. MultiDiagonal,0.272247807868523,256
32,S A. Grid,0.2757637381510731,256
32,Learnable,0.4185691803705504,256
64,SD,0.13951635886195032,256
64,S A. Diagonal,0.30762040906556065,256
64,S A. MultiDiagonal,0.2169708432483793,256
64,S A. Grid,0.24472037223397655,256
8,SD,0.6463135455746143,257
8,S A. Diagonal,0.681386405256454,257
8,S A. MultiDiagonal,0.6584904381872652,257
8,S A. Grid,0.6621718079544466,257
8,Learnable,0.7134224372894966,257
16,SD,0.46937864823735936,257
16,S A. Diagonal,0.4960887572608363,257
16,S A. MultiDiagonal,0.41663801732887296,257
16,S A. Grid,0.47189212560609817,257
16,Learnable,0.5350584235702958,257
32,SD,0.2676371347852311,257
32,S A. Diagonal,0.34063164441790517,257
32,S A. MultiDiagonal,0.2720271525854263,257
32,S A. Grid,0.273023721761447,257
32,Learnable,0.42013788920312783,257
64,SD,0.13561600182041403,257
64,S A. Diagonal,0.27598782199194427,257
64,S A. MultiDiagonal,0.22621817091928925,257
64,S A. Grid,0.24279778148593362,257
8,SD,0.6476961404321647,258
8,S A. Diagonal,0.6821826315571402,258
8,S A. MultiDiagonal,0.6651124509939513,258
8,S A. Grid,0.6685948461589274,258
8,Learnable,0.695164807549448,258
16,SD,0.4653115334609088,258
16,S A. Diagonal,0.4927463997965135,258
16,S A. MultiDiagonal,0.4157118040165852,258
16,S A. Grid,0.4616378471534458,258
16,Learnable,0.53760123576615,258
32,SD,0.2643943620911634,258
32,S A. Diagonal,0.3309654359320767,258
32,S A. MultiDiagonal,0.27048824651917835,258
32,S A. Grid,0.28252190993897397,258
32,Learnable,0.43477348377124364,258
64,SD,0.13767296709867638,258
64,S A. Diagonal,0.29495690648551487,258
64,S A. MultiDiagonal,0.21512289378393956,258
64,S A. Grid,0.2382146710099604,258
8,SD,0.6457800110625073,259
8,S A. Diagonal,0.6862380057219849,259
8,S A. MultiDiagonal,0.657699067959451,259
8,S A. Grid,0.6630470900100296,259
8,Learnable,0.702562341697307,259
16,SD,0.4675895229769572,259
16,S A. Diagonal,0.4871667643226449,259
16,S A. MultiDiagonal,0.41105705748023574,259
16,S A. Grid,0.46029887592911967,259
16,Learnable,0.5616714385681947,259
32,SD,0.2655415352447278,259
32,S A. Diagonal,0.3318268150060961,259
32,S A. MultiDiagonal,0.2724601027408015,259
32,S A. Grid,0.2803134866332744,259
32,Learnable,0.4188178611511565,259
64,SD,0.14721149837337166,259
64,S A. Diagonal,0.2864909649211184,259
64,S A. MultiDiagonal,0.21784759657187683,259
64,S A. Grid,0.23669859745262672,259
8,SD,0.6485272110143737,260
8,S A. Diagonal,0.6924507840732758,260
8,S A. MultiDiagonal,0.6440444026795348,260
8,S A. Grid,0.6624048023092585,260
8,Learnable,0.7072758563643542,260
16,SD,0.464812657295538,260
16,S A. Diagonal,0.4869359786321368,260
16,S A. MultiDiagonal,0.4225075706205679,260
16,S A. Grid,0.4616078214000077,260
16,Learnable,0.5497267008129493,260
32,SD,0.265814165767468,260
32,S A. Diagonal,0.3277435160749361,260
32,S A. MultiDiagonal,0.26784021017579906,260
32,S A. Grid,0.27726106449908067,260
32,Learnable,0.4228055600318231,260
64,SD,0.14112526037772893,260
64,S A. Diagonal,0.2940703418148295,260
64,S A. MultiDiagonal,0.2192062903885477,260
64,S A. Grid,0.24260500826442635,260
8,SD,0.6510558104648265,261
8,S A. Diagonal,0.6769009359192555,261
8,S A. MultiDiagonal,0.6601494596203393,261
8,S A. Grid,0.6589486370914621,261
8,Learnable,0.7010591496762719,261
16,SD,0.46743197629349625,261
16,S A. Diagonal,0.4888321085692146,261
16,S A. MultiDiagonal,0.4195892815665644,261
16,S A. Grid,0.4543271097383057,261
16,Learnable,0.5590597865467605,261
32,SD,0.26846226449782684,261
32,S A. Diagonal,0.32554333910999594,261
32,S A. MultiDiagonal,0.26931769190074406,261
32,S A. Grid,0.27922303517927205,261
32,Learnable,0.4336912830988029,261
64,SD,0.14610879211903693,261
64,S A. Diagonal,0.2828401734280808,261
64,S A. MultiDiagonal,0.2164037488748084,261
64,S A. Grid,0.2364296800398074,261
8,SD,0.6549847864585355,262
8,S A. Diagonal,0.6884070395969275,262
8,S A. MultiDiagonal,0.654105003421348,262
8,S A. Grid,0.6612210503981203,262
8,Learnable,0.7289902592640846,262
16,SD,0.4664880180031472,262
16,S A. Diagonal,0.4917653490354247,262
16,S A. MultiDiagonal,0.4211658246878542,262
16,S A. Grid,0.4677490171612815,262
16,Learnable,0.5543576124085394,262
32,SD,0.26654323047575246,262
32,S A. Diagonal,0.3270539775543548,262
32,S A. MultiDiagonal,0.27593281666222813,262
32,S A. Grid,0.27471470192366887,262
32,Learnable,0.42236760232814574,262
64,SD,0.14676775136320938,262
64,S A. Diagonal,0.2862665541301641,262
64,S A. MultiDiagonal,0.2116825863551657,262
64,S A. Grid,0.2529888012555469,262
8,SD,0.6490757287247393,263
8,S A. Diagonal,0.6908031142865418,263
8,S A. MultiDiagonal,0.651182917322098,263
8,S A. Grid,0.6667782174191915,263
8,Learnable,0.7151757073313926,263
16,SD,0.46274033225720274,263
16,S A. Diagonal,0.49250275764758467,263
16,S A. MultiDiagonal,0.410464067788329,263
16,S A. Grid,0.465262208742826,263
16,Learnable,0.5443370571260511,263
32,SD,0.27101681964715757,263
32,S A. Diagonal,0.3239392408996897,263
32,S A. MultiDiagonal,0.2713715591939345,263
32,S A. Grid,0.2752949781703298,263
32,Learnable,0.4234705467678286,263
64,SD,0.1477733532642314,263
64,S A. Diagonal,0.2947724698308255,263
64,S A. MultiDiagonal,0.23289965027131115,263
64,S A. Grid,0.23701837942938353,263
8,SD,0.6483358753169154,264
8,S A. Diagonal,0.6824041914305736,264
8,S A. MultiDiagonal,0.6472323859544215,264
8,S A. Grid,0.6708365968553016,264
8,Learnable,0.7151844998398925,264
16,SD,0.46319145064715533,264
16,S A. Diagonal,0.49250817497808785,264
16,S A. MultiDiagonal,0.41766111135211564,264
16,S A. Grid,0.4622243275843555,264
16,Learnable,0.5342710539266162,264
32,SD,0.2713384949742061,264
32,S A. Diagonal,0.3220729722596883,264
32,S A. MultiDiagonal,0.2695658225449956,264
32,S A. Grid,0.2837475560335339,264
32,Learnable,0.4035802700379421,264
64,SD,0.149100246052773,264
64,S A. Diagonal,0.27857268342509467,264
64,S A. MultiDiagonal,0.21306556056163378,264
64,S A. Grid,0.24992730953765532,264
8,SD,0.647223098969363,265
8,S A. Diagonal,0.686476493494911,265
8,S A. MultiDiagonal,0.6426535989332622,265
8,S A. Grid,0.6669962418661272,265
8,Learnable,0.6951660262596523,265
16,SD,0.46211599817646765,265
16,S A. Diagonal,0.4855273770445093,265
16,S A. MultiDiagonal,0.4234868419761071,265
16,S A. Grid,0.4644931083111393,265
16,Learnable,0.5653666093603327,265
32,SD,0.26567945515006064,265
32,S A. Diagonal,0.32707782205677277,265
32,S A. MultiDiagonal,0.27667049161254,265
32,S A. Grid,0.2789394570200527,265
32,Learnable,0.42714247272981587,265
64,SD,0.14724991699709672,265
64,S A. Diagonal,0.2908046272730817,265
64,S A. MultiDiagonal,0.2102956660218216,265
64,S A. Grid,0.23531299578087567,265
8,SD,0.6449358522660298,266
8,S A. Diagonal,0.6843339302452975,266
8,S A. MultiDiagonal,0.6567181768584551,266
8,S A. Grid,0.6608255557831122,266
8,Learnable,0.6732518476786887,266
16,SD,0.46090288759212467,266
16,S A. Diagonal,0.4823865171685295,266
16,S A. MultiDiagonal,0.4235301966642714,266
16,S A. Grid,0.4555338369471812,266
16,Learnable,0.5476051583448804,266
32,SD,0.2707971361188958,266
32,S A. Diagonal,0.32996357371726387,266
32,S A. MultiDiagonal,0.27175258744153485,266
32,S A. Grid,0.2737127290439406,266
32,Learnable,0.42301952280609983,266
64,SD,0.14529299063662177,266
64,S A. Diagonal,0.294547311990148,266
64,S A. MultiDiagonal,0.21903909689664636,266
64,S A. Grid,0.2381173283449744,266
8,SD,0.648832472649749,267
8,S A. Diagonal,0.6817486524552682,267
8,S A. MultiDiagonal,0.6587831130695601,267
8,S A. Grid,0.6604086311760409,267
8,Learnable,0.6798470527498921,267
16,SD,0.4650932785066344,267
16,S A. Diagonal,0.48568430097543264,267
16,S A. MultiDiagonal,0.409408710607648,267
16,S A. Grid,0.46492266444850483,267
16,Learnable,0.5599040212414578,267
32,SD,0.269303901698723,267
32,S A. Diagonal,0.3373942455043719,267
32,S A. MultiDiagonal,0.27458053439390967,267
32,S A. Grid,0.28086802323526705,267
32,Learnable,0.4034309796561957,267
64,SD,0.14936084857845391,267
64,S A. Diagonal,0.2829991234503204,267
64,S A. MultiDiagonal,0.21876762030189803,267
64,S A. Grid,0.23930039313059226,267
8,SD,0.6491437202930287,268
8,S A. Diagonal,0.6806327509778061,268
8,S A. MultiDiagonal,0.6539027916957002,268
8,S A. Grid,0.6686065792640699,268
8,Learnable,0.720276769710705,268
16,SD,0.46163852426617413,268
16,S A. Diagonal,0.48353554996660036,268
16,S A. MultiDiagonal,0.4068670337148913,268
16,S A. Grid,0.45930428775517695,268
16,Learnable,0.559756386666313,268
32,SD,0.2667785845511764,268
32,S A. Diagonal,0.3276884412759199,268
32,S A. MultiDiagonal,0.26615546295125736,268
32,S A. Grid,0.28078991439487033,268
32,Learnable,0.42546999403402697,268
64,SD,0.13963061139723978,268
64,S A. Diagonal,0.2849739119848347,268
64,S A. MultiDiagonal,0.22059970192819522,268
64,S A. Grid,0.24118334741935793,268
8,SD,0.6530775701697198,269
8,S A. Diagonal,0.68576641062598,269
8,S A. MultiDiagonal,0.6577916182444482,269
8,S A. Grid,0.6632699452173954,269
8,Learnable,0.714408321751072,269
16,SD,0.4648394055964132,269
16,S A. Diagonal,0.49193390926839836,269
16,S A. MultiDiagonal,0.4097396069064807,269
16,S A. Grid,0.4632483387140616,269
16,Learnable,0.5438541145582825,269
32,SD,0.27119725075601825,269
32,S A. Diagonal,0.3437850378794526,269
32,S A. MultiDiagonal,0.26701659881163997,269
32,S A. Grid,0.27941027623923387,269
32,Learnable,0.41785975046515333,269
64,SD,0.1397432912863947,269
64,S A. Diagonal,0.2878067229270633,269
64,S A. MultiDiagonal,0.2162138946304179,269
64,S A. Grid,0.24204692237196526,269
8,SD,0.6490388181915254,270
8,S A. Diagonal,0.68686422477593,270
8,S A. MultiDiagonal,0.66439521713567,270
8,S A. Grid,0.6629679400119167,270
8,Learnable,0.7067055834539419,270
16,SD,0.4676726243155924,270
16,S A. Diagonal,0.49046346765208165,270
16,S A. MultiDiagonal,0.41254803021482983,270
16,S A. Grid,0.4723599876086733,270
16,Learnable,0.5442822839883188,270
32,SD,0.2640759496909009,270
32,S A. Diagonal,0.3250444344128276,270
32,S A. MultiDiagonal,0.27130586375565585,270
32,S A. Grid,0.2748090110319097,270
32,Learnable,0.4215475801010488,270
64,SD,0.13977660801556677,270
64,S A. Diagonal,0.29175943625404777,270
64,S A. MultiDiagonal,0.21399689381705872,270
64,S A. Grid,0.23278550931363223,270
8,SD,0.6469838625302029,271
8,S A. Diagonal,0.6848232145351791,271
8,S A. MultiDiagonal,0.650585976135017,271
8,S A. Grid,0.6563635411404971,271
8,Learnable,0.7115240088330417,271
16,SD,0.4649360139042381,271
16,S A. Diagonal,0.487187704084418,271
16,S A. MultiDiagonal,0.4102269454033194,271
16,S A. Grid,0.4616792555424252,271
16,Learnable,0.5754456458497902,271
32,SD,0.2685129622359885,271
32,S A. Diagonal,0.33311999767904066,271
32,S A. MultiDiagonal,0.2781690912284398,271
32,S A. Grid,0.2760756551349333,271
32,Learnable,0.4224359229910328,271
64,SD,0.14226765836405247,271
64,S A. Diagonal,0.2787270535319783,271
64,S A. MultiDiagonal,0.2159965415814156,271
64,S A. Grid,0.2484306196777492,271
8,SD,0.6523652900295832,272
8,S A. Diagonal,0.6850124989338545,272
8,S A. MultiDiagonal,0.6521012968505262,272
8,S A. Grid,0.6635966388252665,272
8,Learnable,0.7315881458242213,272
16,SD,0.4632162365181451,272
16,S A. Diagonal,0.48558224595662886,272
16,S A. MultiDiagonal,0.40882574700588653,272
16,S A. Grid,0.4559543103343847,272
16,Learnable,0.5664157790639844,272
32,SD,0.2707855791527102,272
32,S A. Diagonal,0.32933936071376513,272
32,S A. MultiDiagonal,0.2698405891693345,272
32,S A. Grid,0.27676976043025187,272
32,Learnable,0.4404388410031607,272
64,SD,0.15230608184826788,272
64,S A. Diagonal,0.304543304968896,272
64,S A. MultiDiagonal,0.22094425925959515,272
64,S A. Grid,0.24002515961682103,272
8,SD,0.6463989930519136,273
8,S A. Diagonal,0.6846971045060395,273
8,S A. MultiDiagonal,0.6492761465895007,273
8,S A. Grid,0.6690341270414347,273
8,Learnable,0.6994919508630766,273
16,SD,0.4631593248994189,273
16,S A. Diagonal,0.4859410213193827,273
16,S A. MultiDiagonal,0.4178851106529716,273
16,S A. Grid,0.4588056592380816,273
16,Learnable,0.5521824314946174,273
32,SD,0.26861414151608803,273
32,S A. Diagonal,0.3332416280022591,273
32,S A. MultiDiagonal,0.2703000972567029,273
32,S A. Grid,0.2788793949316629,273
32,Learnable,0.42270897089461945,273
64,SD,0.142926626410932,273
64,S A. Diagonal,0.29255509340042185,273
64,S A. MultiDiagonal,0.21628973281404684,273
64,S A. Grid,0.24382168670917836,273
8,SD,0.6521275542086763,274
8,S A. Diagonal,0.6874682888257588,274
8,S A. MultiDiagonal,0.6566487513647015,274
8,S A. Grid,0.6608940717358243,274
8,Learnable,0.6897277625527504,274
16,SD,0.4665543992950957,274
16,S A. Diagonal,0.4900516353935204,274
16,S A. MultiDiagonal,0.4100841779050857,274
16,S A. Grid,0.4626634460037461,274
16,Learnable,0.544935059276108,274
32,SD,0.2638352837320106,274
32,S A. Diagonal,0.32184914625806393,274
32,S A. MultiDiagonal,0.27309946774395233,274
32,S A. Grid,0.28046409353822876,274
32,Learnable,0.39951573596941603,274
64,SD,0.14588633162564002,274
64,S A. Diagonal,0.28957706652996007,274
64,S A. MultiDiagonal,0.21358553660767937,274
64,S A. Grid,0.24745252161899345,274
8,SD,0.6486737210163639,275
8,S A. Diagonal,0.6844553525322951,275
8,S A. MultiDiagonal,0.6431684839764986,275
8,S A. Grid,0.6627685639571234,275
8,Learnable,0.6968460621515287,275
16,SD,0.4660626707459399,275
16,S A. Diagonal,0.48930199931167484,275
16,S A. MultiDiagonal,0.40852382046721736,275
16,S A. Grid,0.4662986408154445,275
16,Learnable,0.5514988419233489,275
32,SD,0.268330260575457,275
32,S A. Diagonal,0.3323733283329213,275
32,S A. MultiDiagonal,0.26569693226029467,275
32,S A. Grid,0.28640576617424846,275
32,Learnable,0.41203558633323606,275
64,SD,0.1551928711877298,275
64,S A. Diagonal,0.2938404235289624,275
64,S A. MultiDiagonal,0.21224420256321502,275
64,S A. Grid,0.23570991440675418,275
8,SD,0.6507270047751471,276
8,S A. Diagonal,0.6799718581191507,276
8,S A. MultiDiagonal,0.6551920839578329,276
8,S A. Grid,0.6613103112250791,276
8,Learnable,0.6997805534106195,276
16,SD,0.46410482350050647,276
16,S A. Diagonal,0.4953836101794323,276
16,S A. MultiDiagonal,0.4213967682095821,276
16,S A. Grid,0.46752693843125703,276
16,Learnable,0.5466486331298138,276
32,SD,0.27399451666214664,276
32,S A. Diagonal,0.32191754385884425,276
32,S A. MultiDiagonal,0.2688790023387848,276
32,S A. Grid,0.28415264323392236,276
32,Learnable,0.42349748921897407,276
64,SD,0.13854029996749315,276
64,S A. Diagonal,0.27772361578139665,276
64,S A. MultiDiagonal,0.21145070348826359,276
64,S A. Grid,0.2460048732588668,276
8,SD,0.648897998415919,277
8,S A. Diagonal,0.6826322817285883,277
8,S A. MultiDiagonal,0.6521582433236681,277
8,S A. Grid,0.6627007554767179,277
8,Learnable,0.7179674044478039,277
16,SD,0.4627810004027024,277
16,S A. Diagonal,0.49389347782898635,277
16,S A. MultiDiagonal,0.407088889893006,277
16,S A. Grid,0.46361608535197796,277
16,Learnable,0.5391593462702522,277
32,SD,0.272462495418805,277
32,S A. Diagonal,0.32802310726515604,277
32,S A. MultiDiagonal,0.27319271307843257,277
32,S A. Grid,0.28294490006425826,277
32,Learnable,0.40870399723061085,277
64,SD,0.13488608285791,277
64,S A. Diagonal,0.2949299056561518,277
64,S A. MultiDiagonal,0.21455277267282627,277
64,S A. Grid,0.24377748341978356,277
8,SD,0.6457200377102066,278
8,S A. Diagonal,0.6790316023782943,278
8,S A. MultiDiagonal,0.6562664977356167,278
8,S A. Grid,0.6655966131959439,278
8,Learnable,0.6994529830284737,278
16,SD,0.4637234413391146,278
16,S A. Diagonal,0.48833770823535877,278
16,S A. MultiDiagonal,0.4154140803748694,278
16,S A. Grid,0.4593841543922535,278
16,Learnable,0.5529004710397193,278
32,SD,0.27054515779886523,278
32,S A. Diagonal,0.32531944389375694,278
32,S A. MultiDiagonal,0.2714346890647409,278
32,S A. Grid,0.27558564693016807,278
32,Learnable,0.4267684254407907,278
64,SD,0.13933040023069732,278
64,S A. Diagonal,0.29037550809014373,278
64,S A. MultiDiagonal,0.21672448215139778,278
64,S A. Grid,0.2350439440215381,278
8,SD,0.6510976068362981,279
8,S A. Diagonal,0.6862713128668481,279
8,S A. MultiDiagonal,0.6466666018686644,279
8,S A. Grid,0.6587840352695374,279
8,Learnable,0.6983334407980074,279
16,SD,0.46265455947095774,279
16,S A. Diagonal,0.48668904093388216,279
16,S A. MultiDiagonal,0.41443971593397977,279
16,S A. Grid,0.46080356599629174,279
16,Learnable,0.5544744500289229,279
32,SD,0.2700710997628613,279
32,S A. Diagonal,0.32630156153240514,279
32,S A. MultiDiagonal,0.27636112344700886,279
32,S A. Grid,0.2800362264859152,279
32,Learnable,0.4344348953745032,279
64,SD,0.13758299337027183,279
64,S A. Diagonal,0.2828495403151551,279
64,S A. MultiDiagonal,0.22215226926376225,279
64,S A. Grid,0.24200792109883051,279
8,SD,0.6509251037568361,280
8,S A. Diagonal,0.6812175130693848,280
8,S A. MultiDiagonal,0.6547525377470167,280
8,S A. Grid,0.6618387996944993,280
8,Learnable,0.6634728789061897,280
16,SD,0.4632057827355226,280
16,S A. Diagonal,0.48250103688920687,280
16,S A. MultiDiagonal,0.41485373595196334,280
16,S A. Grid,0.4605735506877497,280
16,Learnable,0.5599390899402259,280
32,SD,0.26525032685986055,280
32,S A. Diagonal,0.33130479355444875,280
32,S A. MultiDiagonal,0.27154367559063375,280
32,S A. Grid,0.2763561008833695,280
32,Learnable,0.40660839653921327,280
64,SD,0.1617368850772391,280
64,S A. Diagonal,0.28050503973238033,280
64,S A. MultiDiagonal,0.21337909816672726,280
64,S A. Grid,0.25167185490546495,280
8,SD,0.649532391464448,281
8,S A. Diagonal,0.6861585176820401,281
8,S A. MultiDiagonal,0.6556738720191492,281
8,S A. Grid,0.6696327173373902,281
8,Learnable,0.7055136213907249,281
16,SD,0.4686808922981745,281
16,S A. Diagonal,0.4855359238236286,281
16,S A. MultiDiagonal,0.41695718561569783,281
16,S A. Grid,0.4601938724436039,281
16,Learnable,0.5339468363786204,281
32,SD,0.27071073038689375,281
32,S A. Diagonal,0.33301140201105117,281
32,S A. MultiDiagonal,0.2673161164035387,281
32,S A. Grid,0.2796928842635961,281
32,Learnable,0.43199355476687645,281
64,SD,0.13615830626676972,281
64,S A. Diagonal,0.29338620728002784,281
64,S A. MultiDiagonal,0.214439477981492,281
64,S A. Grid,0.24680440476889048,281
8,SD,0.6461739885791693,282
8,S A. Diagonal,0.6849002458948843,282
8,S A. MultiDiagonal,0.6527003423480083,282
8,S A. Grid,0.6645788022498031,282
8,Learnable,0.7036121128295478,282
16,SD,0.4664937057907906,282
16,S A. Diagonal,0.4928758139025381,282
16,S A. MultiDiagonal,0.41148909011228546,282
16,S A. Grid,0.4649432962836326,282
16,Learnable,0.5387889380973724,282
32,SD,0.26550147182501527,282
32,S A. Diagonal,0.32167292814053744,282
32,S A. MultiDiagonal,0.2697510213379273,282
32,S A. Grid,0.2774558438877293,282
32,Learnable,0.423477661311146,282
64,SD,0.14252572646630324,282
64,S A. Diagonal,0.28886686319472366,282
64,S A. MultiDiagonal,0.2158296489019818,282
64,S A. Grid,0.24693216699957707,282
8,SD,0.6524327069022081,283
8,S A. Diagonal,0.6888485195733263,283
8,S A. MultiDiagonal,0.658108495486144,283
8,S A. Grid,0.6619084735945695,283
8,Learnable,0.6893398592425736,283
16,SD,0.46989376055143456,283
16,S A. Diagonal,0.4898940275379351,283
16,S A. MultiDiagonal,0.4064264913334506,283
16,S A. Grid,0.4604918559640543,283
16,Learnable,0.5637702522332012,283
32,SD,0.2670273278978243,283
32,S A. Diagonal,0.32938271775769556,283
32,S A. MultiDiagonal,0.2730589468895372,283
32,S A. Grid,0.2773424519548807,283
32,Learnable,0.418846730467872,283
64,SD,0.14511104258871177,283
64,S A. Diagonal,0.28259488059919746,283
64,S A. MultiDiagonal,0.21338016075027127,283
64,S A. Grid,0.23816211772787083,283
8,SD,0.6559623588882666,284
8,S A. Diagonal,0.6896944305464542,284
8,S A. MultiDiagonal,0.6581333950150599,284
8,S A. Grid,0.6685008793516063,284
8,Learnable,0.6812967174772067,284
16,SD,0.46508645884822497,284
16,S A. Diagonal,0.48631397097138296,284
16,S A. MultiDiagonal,0.4134023763502156,284
16,S A. Grid,0.4584074551439945,284
16,Learnable,0.5659783760757512,284
32,SD,0.26894862223757143,284
32,S A. Diagonal,0.32817054653739974,284
32,S A. MultiDiagonal,0.2678157362145559,284
32,S A. Grid,0.2739865163803884,284
32,Learnable,0.405071269338627,284
64,SD,0.13590175267967583,284
64,S A. Diagonal,0.2780003155454471,284
64,S A. MultiDiagonal,0.21486235610919557,284
64,S A. Grid,0.2354927374801662,284
8,SD,0.6529113167826922,285
8,S A. Diagonal,0.680509991126608,285
8,S A. MultiDiagonal,0.6598470352547091,285
8,S A. Grid,0.6639919919998237,285
8,Learnable,0.6743184132135581,285
16,SD,0.4696428617750497,285
16,S A. Diagonal,0.4886975629239072,285
16,S A. MultiDiagonal,0.4094226668161328,285
16,S A. Grid,0.4722232965966009,285
16,Learnable,0.5460700685889599,285
32,SD,0.26544296411234697,285
32,S A. Diagonal,0.33348824958168605,285
32,S A. MultiDiagonal,0.2716677684260167,285
32,S A. Grid,0.27550959997080793,285
32,Learnable,0.422485899197507,285
64,SD,0.14341753931782553,285
64,S A. Diagonal,0.3004438113606959,285
64,S A. MultiDiagonal,0.21250552447189797,285
64,S A. Grid,0.23842128368526194,285
8,SD,0.6524840019711248,286
8,S A. Diagonal,0.6742888568581001,286
8,S A. MultiDiagonal,0.6715641285644505,286
8,S A. Grid,0.6661739958709829,286
8,Learnable,0.6907994648614029,286
16,SD,0.4668590708450577,286
16,S A. Diagonal,0.4898023248899248,286
16,S A. MultiDiagonal,0.4139311554068301,286
16,S A. Grid,0.4668875440930362,286
16,Learnable,0.558944997177511,286
32,SD,0.2737566328878894,286
32,S A. Diagonal,0.32960747764719034,286
32,S A. MultiDiagonal,0.2736514242016477,286
32,S A. Grid,0.2872154957593369,286
32,Learnable,0.3984429824605395,286
64,SD,0.1523698293240126,286
64,S A. Diagonal,0.2923234412656851,286
64,S A. MultiDiagonal,0.2163829844009426,286
64,S A. Grid,0.23531085221822076,286
8,SD,0.6525542579240786,287
8,S A. Diagonal,0.6777614374042223,287
8,S A. MultiDiagonal,0.6503274440567576,287
8,S A. Grid,0.6682082967579052,287
8,Learnable,0.705105167297509,287
16,SD,0.46361521886547585,287
16,S A. Diagonal,0.48925564747362893,287
16,S A. MultiDiagonal,0.4234906537660824,287
16,S A. Grid,0.4630385896701957,287
16,Learnable,0.5506393341063806,287
32,SD,0.2702228851986286,287
32,S A. Diagonal,0.3299170639141418,287
32,S A. MultiDiagonal,0.2755611777928198,287
32,S A. Grid,0.274001858842992,287
32,Learnable,0.40348742039214475,287
64,SD,0.1386135866154537,287
64,S A. Diagonal,0.2944500362554515,287
64,S A. MultiDiagonal,0.21977609436022966,287
64,S A. Grid,0.24096136946200336,287
8,SD,0.6480419455109803,288
8,S A. Diagonal,0.6874959601693249,288
8,S A. MultiDiagonal,0.6571845293701521,288
8,S A. Grid,0.6627208794344628,288
8,Learnable,0.6991002993452663,288
16,SD,0.46517479294054964,288
16,S A. Diagonal,0.48777885482673594,288
16,S A. MultiDiagonal,0.41912934893154974,288
16,S A. Grid,0.4623294275288312,288
16,Learnable,0.5574621285005835,288
32,SD,0.2703040685707139,288
32,S A. Diagonal,0.3249133836615222,288
32,S A. MultiDiagonal,0.2685253613964846,288
32,S A. Grid,0.2826742785399651,288
32,Learnable,0.4223106886696856,288
64,SD,0.13918907091724286,288
64,S A. Diagonal,0.28259597621038024,288
64,S A. MultiDiagonal,0.2187977398763501,288
64,S A. Grid,0.23978622854904375,288
8,SD,0.6514815779711443,289
8,S A. Diagonal,0.6869820308467679,289
8,S A. MultiDiagonal,0.6542159656731251,289
8,S A. Grid,0.6568748172478603,289
8,Learnable,0.7002414277835561,289
16,SD,0.46309901649630436,289
16,S A. Diagonal,0.4915337664665211,289
16,S A. MultiDiagonal,0.4220555325460099,289
16,S A. Grid,0.45697676709925067,289
16,Learnable,0.530568184854266,289
32,SD,0.26360018369481814,289
32,S A. Diagonal,0.3222542974056124,289
32,S A. MultiDiagonal,0.2742280138302493,289
32,S A. Grid,0.2795393211777514,289
32,Learnable,0.4151900134636277,289
64,SD,0.14577376384959237,289
64,S A. Diagonal,0.27849278247057346,289
64,S A. MultiDiagonal,0.214615461143846,289
64,S A. Grid,0.2374556562202197,289
8,SD,0.6455542640349283,290
8,S A. Diagonal,0.6828005393581502,290
8,S A. MultiDiagonal,0.6576393452749214,290
8,S A. Grid,0.6584789977578884,290
8,Learnable,0.684083058571101,290
16,SD,0.4615765140156757,290
16,S A. Diagonal,0.5068976799026286,290
16,S A. MultiDiagonal,0.4166548790399943,290
16,S A. Grid,0.460181304790228,290
16,Learnable,0.5545038146386975,290
32,SD,0.26745396779889213,290
32,S A. Diagonal,0.3247088649864118,290
32,S A. MultiDiagonal,0.2724336767909349,290
32,S A. Grid,0.2802860808278861,290
32,Learnable,0.41013568267785594,290
64,SD,0.14294454536932688,290
64,S A. Diagonal,0.3017283127672584,290
64,S A. MultiDiagonal,0.21562265296812622,290
64,S A. Grid,0.251978472328672,290
8,SD,0.6543261709668279,291
8,S A. Diagonal,0.6916792414385663,291
8,S A. MultiDiagonal,0.6470059614363615,291
8,S A. Grid,0.6684539123515536,291
8,Learnable,0.7061454305632827,291
16,SD,0.46779611710763824,291
16,S A. Diagonal,0.49299463869783827,291
16,S A. MultiDiagonal,0.4111815358602612,291
16,S A. Grid,0.45713560574875944,291
16,Learnable,0.5625420992018044,291
32,SD,0.26944071283727783,291
32,S A. Diagonal,0.32812910367552217,291
32,S A. MultiDiagonal,0.26750511881447075,291
32,S A. Grid,0.27556661987768233,291
32,Learnable,0.41575636345597883,291
64,SD,0.14866617179295716,291
64,S A. Diagonal,0.30124873687973497,291
64,S A. MultiDiagonal,0.2294057563722401,291
64,S A. Grid,0.24545566073688035,291
8,SD,0.6514100453275868,292
8,S A. Diagonal,0.6816636498595479,292
8,S A. MultiDiagonal,0.6514815562116835,292
8,S A. Grid,0.6605611289189423,292
8,Learnable,0.6733365080618173,292
16,SD,0.46788275978466365,292
16,S A. Diagonal,0.48801879502001827,292
16,S A. MultiDiagonal,0.41417082313888853,292
16,S A. Grid,0.46095982984006445,292
16,Learnable,0.5645405404805595,292
32,SD,0.2680162975232728,292
32,S A. Diagonal,0.31916291226713,292
32,S A. MultiDiagonal,0.26984359860439067,292
32,S A. Grid,0.2749418418403301,292
32,Learnable,0.44164887822553567,292
64,SD,0.13493068223331078,292
64,S A. Diagonal,0.29623240536451656,292
64,S A. MultiDiagonal,0.22224642822810714,292
64,S A. Grid,0.24875767267996768,292
8,SD,0.6456356975448438,293
8,S A. Diagonal,0.6834578996266826,293
8,S A. MultiDiagonal,0.6580794786725748,293
8,S A. Grid,0.665740010708644,293
8,Learnable,0.6984316828900644,293
16,SD,0.46390369760406674,293
16,S A. Diagonal,0.486531355034969,293
16,S A. MultiDiagonal,0.41983567762013335,293
16,S A. Grid,0.4563241313833009,293
16,Learnable,0.5312550374394835,293
32,SD,0.2628998034791585,293
32,S A. Diagonal,0.32607851596547677,293
32,S A. MultiDiagonal,0.27440858452164096,293
32,S A. Grid,0.27573621633152007,293
32,Learnable,0.42465958104070245,293
64,SD,0.14898785442326853,293
64,S A. Diagonal,0.300365422462071,293
64,S A. MultiDiagonal,0.2147672896356386,293
64,S A. Grid,0.24220973482956693,293
8,SD,0.6474274955527544,294
8,S A. Diagonal,0.6867578544815425,294
8,S A. MultiDiagonal,0.6480790637910521,294
8,S A. Grid,0.6658907701353274,294
8,Learnable,0.6992112862137337,294
16,SD,0.46926880904612134,294
16,S A. Diagonal,0.4926369978184358,294
16,S A. MultiDiagonal,0.4184827066467015,294
16,S A. Grid,0.46017895908200757,294
16,Learnable,0.5470490208435843,294
32,SD,0.2697064906712055,294
32,S A. Diagonal,0.3280399000075659,294
32,S A. MultiDiagonal,0.2672251776806568,294
32,S A. Grid,0.27362378875429333,294
32,Learnable,0.4099047707321472,294
64,SD,0.14055282365207952,294
64,S A. Diagonal,0.29583886090678163,294
64,S A. MultiDiagonal,0.21322384102070374,294
64,S A. Grid,0.24023690430881142,294
8,SD,0.6479261717171566,295
8,S A. Diagonal,0.6878868937295173,295
8,S A. MultiDiagonal,0.6647592832124953,295
8,S A. Grid,0.66807373738695,295
8,Learnable,0.7039516924938798,295
16,SD,0.4675002928165798,295
16,S A. Diagonal,0.4865639300954393,295
16,S A. MultiDiagonal,0.411705251735527,295
16,S A. Grid,0.46408120561376315,295
16,Learnable,0.5464548559557636,295
32,SD,0.2707596675901662,295
32,S A. Diagonal,0.32999649017359256,295
32,S A. MultiDiagonal,0.2745167803380465,295
32,S A. Grid,0.2825939087997297,295
32,Learnable,0.42118176956775416,295
64,SD,0.13840337329008634,295
64,S A. Diagonal,0.27579344310165,295
64,S A. MultiDiagonal,0.21312557435404467,295
64,S A. Grid,0.24109841995475678,295
8,SD,0.6492428953039521,296
8,S A. Diagonal,0.6812051283195976,296
8,S A. MultiDiagonal,0.6555471670133393,296
8,S A. Grid,0.6661894602064439,296
8,Learnable,0.7112143765787626,296
16,SD,0.46300292461079606,296
16,S A. Diagonal,0.48351925929898487,296
16,S A. MultiDiagonal,0.4139445786379774,296
16,S A. Grid,0.46259530081757366,296
16,Learnable,0.5471578821785085,296
32,SD,0.2641746692142689,296
32,S A. Diagonal,0.32945401933694796,296
32,S A. MultiDiagonal,0.2711763693852124,296
32,S A. Grid,0.2777658428685994,296
32,Learnable,0.40894901144792944,296
64,SD,0.15684981936648315,296
64,S A. Diagonal,0.2929536172487713,296
64,S A. MultiDiagonal,0.21833360053946416,296
64,S A. Grid,0.24167403403799004,296
8,SD,0.6462814158404053,297
8,S A. Diagonal,0.6867892640337893,297
8,S A. MultiDiagonal,0.6504835780083128,297
8,S A. Grid,0.6633239740256557,297
8,Learnable,0.7031128025458422,297
16,SD,0.4648389571940431,297
16,S A. Diagonal,0.49594929545809674,297
16,S A. MultiDiagonal,0.4121182752457776,297
16,S A. Grid,0.46477703491653233,297
16,Learnable,0.5345138392508729,297
32,SD,0.26844010299434684,297
32,S A. Diagonal,0.3247890623327646,297
32,S A. MultiDiagonal,0.26762313443018226,297
32,S A. Grid,0.2787420284622417,297
32,Learnable,0.41725597752786914,297
64,SD,0.15912001051134644,297
64,S A. Diagonal,0.297558715215359,297
64,S A. MultiDiagonal,0.22293916748463427,297
64,S A. Grid,0.23916215320437217,297
8,SD,0.6481721176134946,298
8,S A. Diagonal,0.6853873148667526,298
8,S A. MultiDiagonal,0.6464003473603239,298
8,S A. Grid,0.6612303520135401,298
8,Learnable,0.7015581178376649,298
16,SD,0.46527825294549996,298
16,S A. Diagonal,0.4886309178031533,298
16,S A. MultiDiagonal,0.41302818666460933,298
16,S A. Grid,0.466159902211169,298
16,Learnable,0.5461912622774722,298
32,SD,0.26692490393383533,298
32,S A. Diagonal,0.33489670574321406,298
32,S A. MultiDiagonal,0.2721836500682483,298
32,S A. Grid,0.28732249408185856,298
32,Learnable,0.42604022870534536,298
64,SD,0.14586988248657826,298
64,S A. Diagonal,0.2925943879796136,298
64,S A. MultiDiagonal,0.21271289183066946,298
64,S A. Grid,0.2485346955580926,298
8,SD,0.650211909979144,299
8,S A. Diagonal,0.6779134527363547,299
8,S A. MultiDiagonal,0.6558326750572383,299
8,S A. Grid,0.6712449676174106,299
8,Learnable,0.6680063328772186,299
16,SD,0.4673556377238544,299
16,S A. Diagonal,0.4877505187596759,299
16,S A. MultiDiagonal,0.4329755730212963,299
16,S A. Grid,0.46076068663470554,299
16,Learnable,0.5457794196336883,299
32,SD,0.2639774678150671,299
32,S A. Diagonal,0.32932534560548343,299
32,S A. MultiDiagonal,0.26547712788784056,299
32,S A. Grid,0.27718046527458373,299
32,Learnable,0.42561155649180155,299
64,SD,0.13699936771303226,299
64,S A. Diagonal,0.28971607894034235,299
64,S A. MultiDiagonal,0.21284593183178718,299
64,S A. Grid,0.24001435965701332,299
8,SD,0.6493047584869381,300
8,S A. Diagonal,0.6847441365936584,300
8,S A. MultiDiagonal,0.6513701597636125,300
8,S A. Grid,0.6596919922406178,300
8,Learnable,0.6976593358567698,300
16,SD,0.46646972907255074,300
16,S A. Diagonal,0.4929013857380709,300
16,S A. MultiDiagonal,0.4118155847248679,300
16,S A. Grid,0.45961146385601437,300
16,Learnable,0.5398220033727325,300
32,SD,0.26490734878978794,300
32,S A. Diagonal,0.33025527631443363,300
32,S A. MultiDiagonal,0.2652879537707711,300
32,S A. Grid,0.277155179836331,300
32,Learnable,0.3989565816329936,300
64,SD,0.1505781815436208,300
64,S A. Diagonal,0.2874346141229028,300
64,S A. MultiDiagonal,0.21428433792710117,300
64,S A. Grid,0.23751520391501163,300
8,SD,0.6521393803203843,301
8,S A. Diagonal,0.6826962569613119,301
8,S A. MultiDiagonal,0.6571375418749307,301
8,S A. Grid,0.6622994963608708,301
8,Learnable,0.6742894373655564,301
16,SD,0.4656284252380571,301
16,S A. Diagonal,0.48870602220921455,301
16,S A. MultiDiagonal,0.40339494759535943,301
16,S A. Grid,0.4631821542998252,301
16,Learnable,0.551036736522744,301
32,SD,0.26599960274081724,301
32,S A. Diagonal,0.3281265110830244,301
32,S A. MultiDiagonal,0.2726716723677297,301
32,S A. Grid,0.2769187087418112,301
32,Learnable,0.4275158788682837,301
64,SD,0.14192586667725726,301
64,S A. Diagonal,0.28405355938759064,301
64,S A. MultiDiagonal,0.22052512589048878,301
64,S A. Grid,0.24533050367310233,301
8,SD,0.6490231859785531,302
8,S A. Diagonal,0.6840913588557312,302
8,S A. MultiDiagonal,0.6568696076120266,302
8,S A. Grid,0.6612053559255295,302
8,Learnable,0.6757513606985688,302
16,SD,0.4649061074864148,302
16,S A. Diagonal,0.4862428572534965,302
16,S A. MultiDiagonal,0.42717356643987797,302
16,S A. Grid,0.4556987228996624,302
16,Learnable,0.5395841471219386,302
32,SD,0.2670415817016474,302
32,S A. Diagonal,0.32673292576750934,302
32,S A. MultiDiagonal,0.27285712845589694,302
32,S A. Grid,0.2793877610931067,302
32,Learnable,0.4010197579580724,302
64,SD,0.1356683325013745,302
64,S A. Diagonal,0.2903480644598677,302
64,S A. MultiDiagonal,0.22398712613184696,302
64,S A. Grid,0.242993236619982,302
8,SD,0.6483590737587888,303
8,S A. Diagonal,0.6870755019762163,303
8,S A. MultiDiagonal,0.643441892547909,303
8,S A. Grid,0.661854895518208,303
8,Learnable,0.6957547692395065,303
16,SD,0.47461734709072767,303
16,S A. Diagonal,0.49250528005850347,303
16,S A. MultiDiagonal,0.4147814354972518,303
16,S A. Grid,0.4576773870448274,303
16,Learnable,0.5700910581509288,303
32,SD,0.26692426274977354,303
32,S A. Diagonal,0.3186102796293383,303
32,S A. MultiDiagonal,0.27377044721578175,303
32,S A. Grid,0.28205729098945675,303
32,Learnable,0.42219481077869503,303
64,SD,0.15402555371291382,303
64,S A. Diagonal,0.288082411094413,303
64,S A. MultiDiagonal,0.20756031517591655,303
64,S A. Grid,0.23899518823616764,303
8,SD,0.6512512006823412,304
8,S A. Diagonal,0.6833672598468894,304
8,S A. MultiDiagonal,0.6509856507947525,304
8,S A. Grid,0.6672824588224552,304
8,Learnable,0.7133396696673734,304
16,SD,0.46201615675635793,304
16,S A. Diagonal,0.4892181289098462,304
16,S A. MultiDiagonal,0.4198044990965485,304
16,S A. Grid,0.4652822059534177,304
16,Learnable,0.5360611079985953,304
32,SD,0.26322161682268663,304
32,S A. Diagonal,0.32689903786191243,304
32,S A. MultiDiagonal,0.2810001842283834,304
32,S A. Grid,0.2753105545994907,304
32,Learnable,0.41300376656531135,304
64,SD,0.15097391361850168,304
64,S A. Diagonal,0.29233028035208813,304
64,S A. MultiDiagonal,0.21181391868380436,304
64,S A. Grid,0.23901753278618898,304
8,SD,0.6499091430415016,305
8,S A. Diagonal,0.679130242115186,305
8,S A. MultiDiagonal,0.658040617518293,305
8,S A. Grid,0.662728961126532,305
8,Learnable,0.7136141569469159,305
16,SD,0.46711745850469494,305
16,S A. Diagonal,0.4868202182222044,305
16,S A. MultiDiagonal,0.40737736793448254,305
16,S A. Grid,0.4621672382292699,305
16,Learnable,0.5551832012053032,305
32,SD,0.27288621142600994,305
32,S A. Diagonal,0.3211750417055391,305
32,S A. MultiDiagonal,0.27028104949790066,305
32,S A. Grid,0.27340238786665866,305
32,Learnable,0.4238255438491946,305
64,SD,0.1482321819734721,305
64,S A. Diagonal,0.2913193003741368,305
64,S A. MultiDiagonal,0.21830133085887715,305
64,S A. Grid,0.2477757497689307,305
8,SD,0.6425354373008272,306
8,S A. Diagonal,0.6826907922467665,306
8,S A. MultiDiagonal,0.6518009070451706,306
8,S A. Grid,0.6607502386831272,306
8,Learnable,0.7030231333197872,306
16,SD,0.461282460520865,306
16,S A. Diagonal,0.48724070297265415,306
16,S A. MultiDiagonal,0.4215345626521923,306
16,S A. Grid,0.46458207862553935,306
16,Learnable,0.5479227641938996,306
32,SD,0.2669266812575257,306
32,S A. Diagonal,0.3375092182098606,306
32,S A. MultiDiagonal,0.2717852726658926,306
32,S A. Grid,0.27611768801507,306
32,Learnable,0.3992323016641,306
64,SD,0.13906322381654723,306
64,S A. Diagonal,0.28281307050982196,306
64,S A. MultiDiagonal,0.21438977180945945,306
64,S A. Grid,0.25197960155062615,306
8,SD,0.6447799966344022,307
8,S A. Diagonal,0.680928218729059,307
8,S A. MultiDiagonal,0.6518277419767793,307
8,S A. Grid,0.6622030503911072,307
8,Learnable,0.6714307836119081,307
16,SD,0.464203055591459,307
16,S A. Diagonal,0.4857897638971404,307
16,S A. MultiDiagonal,0.4089050847003104,307
16,S A. Grid,0.4644619147167217,307
16,Learnable,0.5313837439645523,307
32,SD,0.2658880164321764,307
32,S A. Diagonal,0.32859742871558073,307
32,S A. MultiDiagonal,0.2689104649481769,307
32,S A. Grid,0.2793360693149046,307
32,Learnable,0.401139294748568,307
64,SD,0.15183888541882323,307
64,S A. Diagonal,0.28579470920390543,307
64,S A. MultiDiagonal,0.21432880609894012,307
64,S A. Grid,0.24299208606265166,307
8,SD,0.6422433035641681,308
8,S A. Diagonal,0.6769322030748232,308
8,S A. MultiDiagonal,0.6496293725293795,308
8,S A. Grid,0.6653768251744873,308
8,Learnable,0.7158891178421771,308
16,SD,0.46718837619756803,308
16,S A. Diagonal,0.4848244374038178,308
16,S A. MultiDiagonal,0.4148980841265245,308
16,S A. Grid,0.4708534005288948,308
16,Learnable,0.5662374435960122,308
32,SD,0.2677037610997165,308
32,S A. Diagonal,0.3200267284623287,308
32,S A. MultiDiagonal,0.27482316889504066,308
32,S A. Grid,0.27806807506832437,308
32,Learnable,0.4198375647923695,308
64,SD,0.14586530957592914,308
64,S A. Diagonal,0.27802538005202054,308
64,S A. MultiDiagonal,0.21841542149880436,308
64,S A. Grid,0.242226887716606,308
8,SD,0.6458657250839647,309
8,S A. Diagonal,0.6830885188375219,309
8,S A. MultiDiagonal,0.6640040458326169,309
8,S A. Grid,0.6634167084790036,309
8,Learnable,0.6868764769768035,309
16,SD,0.4683617139684604,309
16,S A. Diagonal,0.48659391473327795,309
16,S A. MultiDiagonal,0.4123126435751473,309
16,S A. Grid,0.4636887919988837,309
16,Learnable,0.5479367235397646,309
32,SD,0.2687899431295999,309
32,S A. Diagonal,0.3274469636107079,309
32,S A. MultiDiagonal,0.26898853865292593,309
32,S A. Grid,0.2760235806360548,309
32,Learnable,0.4128135288705027,309
64,SD,0.14542641904813833,309
64,S A. Diagonal,0.3069976907122846,309
64,S A. MultiDiagonal,0.22718237398735647,309
64,S A. Grid,0.24248440022263568,309
8,SD,0.6512624758944037,310
8,S A. Diagonal,0.683724230755192,310
8,S A. MultiDiagonal,0.650045389686227,310
8,S A. Grid,0.6673221208593058,310
8,Learnable,0.6943242930162837,310
16,SD,0.46699589654046436,310
16,S A. Diagonal,0.4882564246541986,310
16,S A. MultiDiagonal,0.4071882349116589,310
16,S A. Grid,0.45903794208176574,310
16,Learnable,0.5404312220020513,310
32,SD,0.2727958847770508,310
32,S A. Diagonal,0.33383945484779587,310
32,S A. MultiDiagonal,0.26966092236551215,310
32,S A. Grid,0.2759020278507436,310
32,Learnable,0.40281553916133483,310
64,SD,0.1414926713508708,310
64,S A. Diagonal,0.2839900775443072,310
64,S A. MultiDiagonal,0.2158696054971724,310
64,S A. Grid,0.2503787268670442,310
8,SD,0.6455027290336673,311
8,S A. Diagonal,0.6784476394198915,311
8,S A. MultiDiagonal,0.6501228628884227,311
8,S A. Grid,0.6643789704633245,311
8,Learnable,0.701686810849089,311
16,SD,0.4658214825662036,311
16,S A. Diagonal,0.48436470071268645,311
16,S A. MultiDiagonal,0.4140881940801853,311
16,S A. Grid,0.46437478798917353,311
16,Learnable,0.5584622950724698,311
32,SD,0.27378527643293216,311
32,S A. Diagonal,0.3313884159778182,311
32,S A. MultiDiagonal,0.2724695814518242,311
32,S A. Grid,0.2753073564839966,311
32,Learnable,0.42585645433436486,311
64,SD,0.13720695980772277,311
64,S A. Diagonal,0.29328729397860703,311
64,S A. MultiDiagonal,0.21214595706429745,311
64,S A. Grid,0.24052322456272845,311
8,SD,0.6476087297681447,312
8,S A. Diagonal,0.6837397335617889,312
8,S A. MultiDiagonal,0.6500444267694699,312
8,S A. Grid,0.661429689324344,312
8,Learnable,0.7155824358958314,312
16,SD,0.46834912718713995,312
16,S A. Diagonal,0.48991843898755594,312
16,S A. MultiDiagonal,0.41207573641471945,312
16,S A. Grid,0.4576180160009937,312
16,Learnable,0.5511388341867727,312
32,SD,0.266214057128376,312
32,S A. Diagonal,0.3373811876690501,312
32,S A. MultiDiagonal,0.2706648622851758,312
32,S A. Grid,0.2848010750391621,312
32,Learnable,0.42731557579219503,312
64,SD,0.14148341752552837,312
64,S A. Diagonal,0.28919615175515145,312
64,S A. MultiDiagonal,0.20702141773704494,312
64,S A. Grid,0.24488209003411882,312
8,SD,0.6510152803058034,313
8,S A. Diagonal,0.6815466463357642,313
8,S A. MultiDiagonal,0.6486281193153259,313
8,S A. Grid,0.6710996782919364,313
8,Learnable,0.6970932192851305,313
16,SD,0.46367414875761137,313
16,S A. Diagonal,0.49106439682976866,313
16,S A. MultiDiagonal,0.41556006348840796,313
16,S A. Grid,0.45278687345361823,313
16,Learnable,0.5599169566007124,313
32,SD,0.2666698692469046,313
32,S A. Diagonal,0.3273347350354703,313
32,S A. MultiDiagonal,0.270650776116929,313
32,S A. Grid,0.27670597007541264,313
32,Learnable,0.40259894480458736,313
64,SD,0.1396897028863943,313
64,S A. Diagonal,0.2922733595778112,313
64,S A. MultiDiagonal,0.21593928210954666,313
64,S A. Grid,0.2511524214266656,313
8,SD,0.652184127557787,314
8,S A. Diagonal,0.6771584846901584,314
8,S A. MultiDiagonal,0.6489870683887123,314
8,S A. Grid,0.6678707749440556,314
8,Learnable,0.6938347242266151,314
16,SD,0.46561218290180395,314
16,S A. Diagonal,0.4858640068110719,314
16,S A. MultiDiagonal,0.4168121160719234,314
16,S A. Grid,0.47159540292769075,314
16,Learnable,0.5568771550504765,314
32,SD,0.2672494694043847,314
32,S A. Diagonal,0.3208719361184586,314
32,S A. MultiDiagonal,0.2716370770994297,314
32,S A. Grid,0.27850316951086773,314
32,Learnable,0.4282079004537346,314
64,SD,0.15190538943082177,314
64,S A. Diagonal,0.2941284366753154,314
64,S A. MultiDiagonal,0.21566875900508506,314
64,S A. Grid,0.24989605816841606,314
8,SD,0.6474121728538258,315
8,S A. Diagonal,0.6845664109125247,315
8,S A. MultiDiagonal,0.6506412869651632,315
8,S A. Grid,0.6667954452324389,315
8,Learnable,0.694659855092865,315
16,SD,0.4687824887913912,315
16,S A. Diagonal,0.4913797336177873,315
16,S A. MultiDiagonal,0.4223690359470229,315
16,S A. Grid,0.4635805132306638,315
16,Learnable,0.5406719547771612,315
32,SD,0.26779914960534634,315
32,S A. Diagonal,0.33110625243196345,315
32,S A. MultiDiagonal,0.2691571160148527,315
32,S A. Grid,0.283807644235047,315
32,Learnable,0.38516812933006017,315
64,SD,0.14526321683217755,315
64,S A. Diagonal,0.2947395263154791,315
64,S A. MultiDiagonal,0.21147453231724378,315
64,S A. Grid,0.2435461089938722,315
8,SD,0.6484899416706157,316
8,S A. Diagonal,0.6864127111763749,316
8,S A. MultiDiagonal,0.6409665474508177,316
8,S A. Grid,0.66452002667696,316
8,Learnable,0.6946490014057484,316
16,SD,0.46668308108673784,316
16,S A. Diagonal,0.4876104738359905,316
16,S A. MultiDiagonal,0.41597013511219655,316
16,S A. Grid,0.4608926017547307,316
16,Learnable,0.5748016055601708,316
32,SD,0.26896637484203645,316
32,S A. Diagonal,0.32656095189896045,316
32,S A. MultiDiagonal,0.26952619354236584,316
32,S A. Grid,0.27687883743257763,316
32,Learnable,0.41302542707833384,316
64,SD,0.13635417254858884,316
64,S A. Diagonal,0.295658077136076,316
64,S A. MultiDiagonal,0.21527177772282238,316
64,S A. Grid,0.236869995883841,316
8,SD,0.649717488377211,317
8,S A. Diagonal,0.6786788428803623,317
8,S A. MultiDiagonal,0.6540930172948761,317
8,S A. Grid,0.6635025846582988,317
8,Learnable,0.6833631813585959,317
16,SD,0.46557254344468435,317
16,S A. Diagonal,0.49196393086197326,317
16,S A. MultiDiagonal,0.4082189901824615,317
16,S A. Grid,0.46380668865740093,317
16,Learnable,0.5576813924619556,317
32,SD,0.26595733375084374,317
32,S A. Diagonal,0.32673071886307825,317
32,S A. MultiDiagonal,0.2663732902182486,317
32,S A. Grid,0.27142803183277636,317
32,Learnable,0.4112387667494979,317
64,SD,0.16168968728019456,317
64,S A. Diagonal,0.2798597046140208,317
64,S A. MultiDiagonal,0.21720144579698886,317
64,S A. Grid,0.23776256182981576,317
8,SD,0.648605938052831,318
8,S A. Diagonal,0.6819838844235651,318
8,S A. MultiDiagonal,0.6559646440953092,318
8,S A. Grid,0.6679216686341083,318
8,Learnable,0.7034424673250758,318
16,SD,0.4630604875118575,318
16,S A. Diagonal,0.4878565564910762,318
16,S A. MultiDiagonal,0.41400157700249013,318
16,S A. Grid,0.47361163143073204,318
16,Learnable,0.5471162812900003,318
32,SD,0.26895309373343057,318
32,S A. Diagonal,0.32124389968198974,318
32,S A. MultiDiagonal,0.2695112096633234,318
32,S A. Grid,0.2726529697376293,318
32,Learnable,0.4314811780849433,318
64,SD,0.14252060387852464,318
64,S A. Diagonal,0.2861959908332952,318
64,S A. MultiDiagonal,0.2158653642856451,318
64,S A. Grid,0.2471546827916224,318
8,SD,0.6504353082259716,319
8,S A. Diagonal,0.6846124970013502,319
8,S A. MultiDiagonal,0.6450772956647235,319
8,S A. Grid,0.6613069498349762,319
8,Learnable,0.7012101739450146,319
16,SD,0.4684343937270177,319
16,S A. Diagonal,0.4832216803607124,319
16,S A. MultiDiagonal,0.419584065615418,319
16,S A. Grid,0.45811859644309405,319
16,Learnable,0.5570802535892351,319
32,SD,0.26489199194638957,319
32,S A. Diagonal,0.327014607179291,319
32,S A. MultiDiagonal,0.26834027659403203,319
32,S A. Grid,0.2772556060989546,319
32,Learnable,0.43097930327293155,319
64,SD,0.14126796321278057,319
64,S A. Diagonal,0.285966356550615,319
64,S A. MultiDiagonal,0.2156289524337664,319
64,S A. Grid,0.2477218157444418,319
8,SD,0.6437024224628455,320
8,S A. Diagonal,0.6853999801512496,320
8,S A. MultiDiagonal,0.6432315795037655,320
8,S A. Grid,0.6612323469721699,320
8,Learnable,0.7047176415428632,320
16,SD,0.4647928261567976,320
16,S A. Diagonal,0.4888374669669101,320
16,S A. MultiDiagonal,0.4174098738481089,320
16,S A. Grid,0.4625208382881683,320
16,Learnable,0.5386907044622611,320
32,SD,0.27137824736670396,320
32,S A. Diagonal,0.3277492811641939,320
32,S A. MultiDiagonal,0.2712025378180912,320
32,S A. Grid,0.2776217824791509,320
32,Learnable,0.4171532846789372,320
64,SD,0.15094622802621274,320
64,S A. Diagonal,0.29037652679818915,320
64,S A. MultiDiagonal,0.21500478174984816,320
64,S A. Grid,0.2360346163131882,320
8,SD,0.6502528858678668,321
8,S A. Diagonal,0.6927267305801026,321
8,S A. MultiDiagonal,0.6504662952380541,321
8,S A. Grid,0.6737497725433835,321
8,Learnable,0.7060385255553566,321
16,SD,0.46640139163659705,321
16,S A. Diagonal,0.49037592537653185,321
16,S A. MultiDiagonal,0.416953869808035,321
16,S A. Grid,0.468689225925516,321
16,Learnable,0.5549983556800032,321
32,SD,0.27052866503665335,321
32,S A. Diagonal,0.329269697080395,321
32,S A. MultiDiagonal,0.2655867100523453,321
32,S A. Grid,0.2778774719550319,321
32,Learnable,0.41743608023644985,321
64,SD,0.14830502071431995,321
64,S A. Diagonal,0.29632503880522054,321
64,S A. MultiDiagonal,0.222884641435226,321
64,S A. Grid,0.23569299776950295,321
8,SD,0.6514100121655608,322
8,S A. Diagonal,0.6877532585863924,322
8,S A. MultiDiagonal,0.6577163638499088,322
8,S A. Grid,0.6671453953004589,322
8,Learnable,0.7020121331999996,322
16,SD,0.46896656892002775,322
16,S A. Diagonal,0.4973203242785221,322
16,S A. MultiDiagonal,0.41788417785375576,322
16,S A. Grid,0.45775604189430436,322
16,Learnable,0.5368727203248157,322
32,SD,0.2721930643303506,322
32,S A. Diagonal,0.329480298758974,322
32,S A. MultiDiagonal,0.27285666866730085,322
32,S A. Grid,0.28098051638412774,322
32,Learnable,0.4257265618451901,322
64,SD,0.14221254621409207,322
64,S A. Diagonal,0.2951367290808767,322
64,S A. MultiDiagonal,0.22294143856514662,322
64,S A. Grid,0.2324238021198111,322
8,SD,0.6497351091214097,323
8,S A. Diagonal,0.6849059753493778,323
8,S A. MultiDiagonal,0.6431069358048622,323
8,S A. Grid,0.668910344831851,323
8,Learnable,0.7064552031072213,323
16,SD,0.470331844355114,323
16,S A. Diagonal,0.4913807283331936,323
16,S A. MultiDiagonal,0.40740514880666506,323
16,S A. Grid,0.45530719812209797,323
16,Learnable,0.5582504087448762,323
32,SD,0.2667198038577387,323
32,S A. Diagonal,0.32409947784104737,323
32,S A. MultiDiagonal,0.26851575483586176,323
32,S A. Grid,0.2765527352293778,323
32,Learnable,0.4136550379258795,323
64,SD,0.15041716525191975,323
64,S A. Diagonal,0.28206781358319366,323
64,S A. MultiDiagonal,0.23201527587774629,323
64,S A. Grid,0.24693606800230167,323
8,SD,0.6513028669776013,324
8,S A. Diagonal,0.6867416624590623,324
8,S A. MultiDiagonal,0.6499045183634977,324
8,S A. Grid,0.6640608143936931,324
8,Learnable,0.7121583640522443,324
16,SD,0.46264246617539084,324
16,S A. Diagonal,0.4881470216873803,324
16,S A. MultiDiagonal,0.41215845997978984,324
16,S A. Grid,0.4602774406654699,324
16,Learnable,0.5515740569486596,324
32,SD,0.2620635326849019,324
32,S A. Diagonal,0.3271645990855665,324
32,S A. MultiDiagonal,0.2801851788197621,324
32,S A. Grid,0.27668333757139585,324
32,Learnable,0.4031474400367785,324
64,SD,0.15031075622089807,324
64,S A. Diagonal,0.2810024690520666,324
64,S A. MultiDiagonal,0.21707568925299325,324
64,S A. Grid,0.23714977347901303,324
8,SD,0.6503103688153186,325
8,S A. Diagonal,0.6818979979501814,325
8,S A. MultiDiagonal,0.6554605014555696,325
8,S A. Grid,0.6692022524276349,325
8,Learnable,0.7002969028262984,325
16,SD,0.4628921501988181,325
16,S A. Diagonal,0.49913090986731506,325
16,S A. MultiDiagonal,0.41984503255614647,325
16,S A. Grid,0.4639010512146161,325
16,Learnable,0.5397254656389437,325
32,SD,0.26710868237211166,325
32,S A. Diagonal,0.3244521895126562,325
32,S A. MultiDiagonal,0.26478790235191807,325
32,S A. Grid,0.27657910673169844,325
32,Learnable,0.4154211248430294,325
64,SD,0.13975124647289816,325
64,S A. Diagonal,0.28721916822827653,325
64,S A. MultiDiagonal,0.21452056998744684,325
64,S A. Grid,0.24201119366753937,325
8,SD,0.648551586217485,326
8,S A. Diagonal,0.6831092571560412,326
8,S A. MultiDiagonal,0.65607012865197,326
8,S A. Grid,0.6674898229280665,326
8,Learnable,0.7121634891876816,326
16,SD,0.4645518833513985,326
16,S A. Diagonal,0.4880313371400534,326
16,S A. MultiDiagonal,0.41146594555628074,326
16,S A. Grid,0.4704728325193181,326
16,Learnable,0.5587938662704321,326
32,SD,0.265773432413559,326
32,S A. Diagonal,0.33490811536524756,326
32,S A. MultiDiagonal,0.26897152684953485,326
32,S A. Grid,0.278130236929493,326
32,Learnable,0.40966466502597343,326
64,SD,0.14528263715320383,326
64,S A. Diagonal,0.28565472798545716,326
64,S A. MultiDiagonal,0.21983666258847923,326
64,S A. Grid,0.2367867985294412,326
8,SD,0.6522510505000038,327
8,S A. Diagonal,0.6807682489269464,327
8,S A. MultiDiagonal,0.6497142120531123,327
8,S A. Grid,0.6673506221092457,327
8,Learnable,0.7089558364631705,327
16,SD,0.465143865780865,327
16,S A. Diagonal,0.4907518684745246,327
16,S A. MultiDiagonal,0.40765334153983784,327
16,S A. Grid,0.4702465428163142,327
16,Learnable,0.5685796463176015,327
32,SD,0.2692286344060081,327
32,S A. Diagonal,0.33084590128802516,327
32,S A. MultiDiagonal,0.26812176665946535,327
32,S A. Grid,0.27891932927535523,327
32,Learnable,0.4156541172951605,327
64,SD,0.1431445903720914,327
64,S A. Diagonal,0.28908159949922424,327
64,S A. MultiDiagonal,0.21654683934623992,327
64,S A. Grid,0.2371430771100824,327
8,SD,0.6444759234429522,328
8,S A. Diagonal,0.6841488210334354,328
8,S A. MultiDiagonal,0.6553579430060741,328
8,S A. Grid,0.6675530760699171,328
8,Learnable,0.691446310504057,328
16,SD,0.47036657291489314,328
16,S A. Diagonal,0.4897774444045811,328
16,S A. MultiDiagonal,0.4210564331932935,328
16,S A. Grid,0.4576486850064664,328
16,Learnable,0.5392193458659706,328
32,SD,0.26424467872316565,328
32,S A. Diagonal,0.3257918074920454,328
32,S A. MultiDiagonal,0.274078306557487,328
32,S A. Grid,0.2774099276620422,328
32,Learnable,0.4360839712940474,328
64,SD,0.16247149880458017,328
64,S A. Diagonal,0.2946989350736794,328
64,S A. MultiDiagonal,0.21658793515542007,328
64,S A. Grid,0.23889021607703453,328
8,SD,0.649571242847782,329
8,S A. Diagonal,0.6804285533793333,329
8,S A. MultiDiagonal,0.6509913635356749,329
8,S A. Grid,0.6591451220058325,329
8,Learnable,0.6831114279774859,329
16,SD,0.46020903053284656,329
16,S A. Diagonal,0.48789299716419043,329
16,S A. MultiDiagonal,0.4215019885531955,329
16,S A. Grid,0.4640816487227448,329
16,Learnable,0.5672662496089843,329
32,SD,0.26710892970820005,329
32,S A. Diagonal,0.3255845709251445,329
32,S A. MultiDiagonal,0.27327607532779236,329
32,S A. Grid,0.2778181852836291,329
32,Learnable,0.41194701230514214,329
64,SD,0.1393399248689475,329
64,S A. Diagonal,0.29253175386749364,329
64,S A. MultiDiagonal,0.21044669316664938,329
64,S A. Grid,0.24405268377474137,329
8,SD,0.6475090233743142,330
8,S A. Diagonal,0.6918661311962044,330
8,S A. MultiDiagonal,0.6606587448956643,330
8,S A. Grid,0.6601352374136172,330
8,Learnable,0.6870454561457193,330
16,SD,0.46918695423401424,330
16,S A. Diagonal,0.49503842053066555,330
16,S A. MultiDiagonal,0.41808755261089936,330
16,S A. Grid,0.46765832804687735,330
16,Learnable,0.5739820750317985,330
32,SD,0.26395951681750435,330
32,S A. Diagonal,0.3315626849719989,330
32,S A. MultiDiagonal,0.270413685774272,330
32,S A. Grid,0.28162126978815993,330
32,Learnable,0.38867810611904274,330
64,SD,0.14116901343409052,330
64,S A. Diagonal,0.28623684595712606,330
64,S A. MultiDiagonal,0.21793734901208156,330
64,S A. Grid,0.2456237339585059,330
8,SD,0.6487018462358303,331
8,S A. Diagonal,0.6809962664876478,331
8,S A. MultiDiagonal,0.658389761272264,331
8,S A. Grid,0.6665954669677973,331
8,Learnable,0.6860589984930349,331
16,SD,0.47053451373921273,331
16,S A. Diagonal,0.4867627994803447,331
16,S A. MultiDiagonal,0.4062449258705157,331
16,S A. Grid,0.4551942111281817,331
16,Learnable,0.5341363897919171,331
32,SD,0.2708874279075433,331
32,S A. Diagonal,0.3318720906570002,331
32,S A. MultiDiagonal,0.27573802794652597,331
32,S A. Grid,0.2768302656369791,331
32,Learnable,0.3914980260624944,331
64,SD,0.14460073394742048,331
64,S A. Diagonal,0.27857961393668196,331
64,S A. MultiDiagonal,0.21114242164896024,331
64,S A. Grid,0.24271956462687766,331
8,SD,0.6557997479826989,332
8,S A. Diagonal,0.6880819069806949,332
8,S A. MultiDiagonal,0.6547656330810899,332
8,S A. Grid,0.6602614431385276,332
8,Learnable,0.7098573160412232,332
16,SD,0.46928885652680585,332
16,S A. Diagonal,0.48849684598825827,332
16,S A. MultiDiagonal,0.40485745820621327,332
16,S A. Grid,0.46176554467803366,332
16,Learnable,0.5673697688018761,332
32,SD,0.26591222167680295,332
32,S A. Diagonal,0.32733333784253327,332
32,S A. MultiDiagonal,0.2652854553133544,332
32,S A. Grid,0.2751289470745632,332
32,Learnable,0.4027742254041754,332
64,SD,0.13504493978184218,332
64,S A. Diagonal,0.281691183341231,332
64,S A. MultiDiagonal,0.2163833042870157,332
64,S A. Grid,0.24415652381210257,332
8,SD,0.6478434821760622,333
8,S A. Diagonal,0.6875216863130537,333
8,S A. MultiDiagonal,0.6473290365741758,333
8,S A. Grid,0.6617869253813028,333
8,Learnable,0.7017808889271001,333
16,SD,0.46776430828415094,333
16,S A. Diagonal,0.4858578488131929,333
16,S A. MultiDiagonal,0.4165389695905857,333
16,S A. Grid,0.4633625113440074,333
16,Learnable,0.5386536731774302,333
32,SD,0.27170750515844627,333
32,S A. Diagonal,0.33960795001181054,333
32,S A. MultiDiagonal,0.2654470133856661,333
32,S A. Grid,0.2816696019777757,333
32,Learnable,0.3849903574366133,333
64,SD,0.14623104235679152,333
64,S A. Diagonal,0.2824372119864964,333
64,S A. MultiDiagonal,0.2156891810423675,333
64,S A. Grid,0.24947264787642948,333
8,SD,0.6510351795635895,334
8,S A. Diagonal,0.6782308347202749,334
8,S A. MultiDiagonal,0.6472277955373078,334
8,S A. Grid,0.6646787219514606,334
8,Learnable,0.6972064710634951,334
16,SD,0.46237133870551717,334
16,S A. Diagonal,0.4874469390565485,334
16,S A. MultiDiagonal,0.4115977753978314,334
16,S A. Grid,0.45879294659565395,334
16,Learnable,0.5588088930872079,334
32,SD,0.27060882918996343,334
32,S A. Diagonal,0.3278366542409191,334
32,S A. MultiDiagonal,0.2695384550989759,334
32,S A. Grid,0.28518030618563067,334
32,Learnable,0.41746017075095254,334
64,SD,0.1408984074724528,334
64,S A. Diagonal,0.29360943228703335,334
64,S A. MultiDiagonal,0.2107333657411844,334
64,S A. Grid,0.2410736077073672,334
8,SD,0.6530841368402398,335
8,S A. Diagonal,0.6907621213381856,335
8,S A. MultiDiagonal,0.6443691135304951,335
8,S A. Grid,0.6611536056154754,335
8,Learnable,0.6926870905132021,335
16,SD,0.4694570797061399,335
16,S A. Diagonal,0.49383532484764775,335
16,S A. MultiDiagonal,0.40792512667254555,335
16,S A. Grid,0.46299728967076736,335
16,Learnable,0.5496381909185181,335
32,SD,0.27275557407108736,335
32,S A. Diagonal,0.3239776079042561,335
32,S A. MultiDiagonal,0.2641658732953903,335
32,S A. Grid,0.2800352208899726,335
32,Learnable,0.39150076164381353,335
64,SD,0.13814574387663522,335
64,S A. Diagonal,0.28108196108807676,335
64,S A. MultiDiagonal,0.21317273407638285,335
64,S A. Grid,0.2435672568551539,335
8,SD,0.647246630228648,336
8,S A. Diagonal,0.6889881671175497,336
8,S A. MultiDiagonal,0.6599388656168126,336
8,S A. Grid,0.6620057430816941,336
8,Learnable,0.7006077521770004,336
16,SD,0.47124911135862013,336
16,S A. Diagonal,0.4901236202699802,336
16,S A. MultiDiagonal,0.42016510784974703,336
16,S A. Grid,0.4666978164946128,336
16,Learnable,0.5612697372181186,336
32,SD,0.2705661931599035,336
32,S A. Diagonal,0.33045575357323925,336
32,S A. MultiDiagonal,0.27516741621068475,336
32,S A. Grid,0.2741192013956773,336
32,Learnable,0.42733531339161346,336
64,SD,0.14020218725019773,336
64,S A. Diagonal,0.2988702424648088,336
64,S A. MultiDiagonal,0.21570777826258547,336
64,S A. Grid,0.24815568218053619,336
8,SD,0.6468942635621108,337
8,S A. Diagonal,0.684400480929174,337
8,S A. MultiDiagonal,0.6492538973974856,337
8,S A. Grid,0.6643490193794399,337
8,Learnable,0.6962049294403634,337
16,SD,0.46040336735764714,337
16,S A. Diagonal,0.48199553613986623,337
16,S A. MultiDiagonal,0.4131993170606423,337
16,S A. Grid,0.4552725313324347,337
16,Learnable,0.5485082177248415,337
32,SD,0.2710218195825031,337
32,S A. Diagonal,0.32776283846728893,337
32,S A. MultiDiagonal,0.2719853436845222,337
32,S A. Grid,0.2738176836200098,337
32,Learnable,0.4073718484036961,337
64,SD,0.15042092312218264,337
64,S A. Diagonal,0.30033925167782044,337
64,S A. MultiDiagonal,0.2139415083458057,337
64,S A. Grid,0.2441462873801921,337
8,SD,0.6569581993298399,338
8,S A. Diagonal,0.6866127974087695,338
8,S A. MultiDiagonal,0.6528073840683427,338
8,S A. Grid,0.6581120344061642,338
8,Learnable,0.699955623662837,338
16,SD,0.4703640262540945,338
16,S A. Diagonal,0.48388018093394985,338
16,S A. MultiDiagonal,0.42076499053402144,338
16,S A. Grid,0.46209833673892553,338
16,Learnable,0.5548543415282645,338
32,SD,0.2674397956399792,338
32,S A. Diagonal,0.32405022434435826,338
32,S A. MultiDiagonal,0.2646086334615202,338
32,S A. Grid,0.27040567299249985,338
32,Learnable,0.414617736751091,338
64,SD,0.13600331774407817,338
64,S A. Diagonal,0.2899078944981072,338
64,S A. MultiDiagonal,0.21783370866576707,338
64,S A. Grid,0.24367678430212147,338
8,SD,0.6507789456391067,339
8,S A. Diagonal,0.6915327297790612,339
8,S A. MultiDiagonal,0.6522561698857083,339
8,S A. Grid,0.6700748691965566,339
8,Learnable,0.7147328795026368,339
16,SD,0.46479676570793965,339
16,S A. Diagonal,0.4951449251084594,339
16,S A. MultiDiagonal,0.4140434144413074,339
16,S A. Grid,0.46286835842121526,339
16,Learnable,0.5660495396222391,339
32,SD,0.26698357175234133,339
32,S A. Diagonal,0.32662198807826537,339
32,S A. MultiDiagonal,0.2668010153266513,339
32,S A. Grid,0.2778478032282231,339
32,Learnable,0.4230678761558365,339
64,SD,0.16346311767607521,339
64,S A. Diagonal,0.2881208828534093,339
64,S A. MultiDiagonal,0.21565090618326854,339
64,S A. Grid,0.23617511549784287,339
8,SD,0.6464295293369822,340
8,S A. Diagonal,0.6784421650792983,340
8,S A. MultiDiagonal,0.6454172303725563,340
8,S A. Grid,0.66540132941903,340
8,Learnable,0.7045273691248595,340
16,SD,0.4651376376496002,340
16,S A. Diagonal,0.49376100464874817,340
16,S A. MultiDiagonal,0.4213728331293449,340
16,S A. Grid,0.4690085969063276,340
16,Learnable,0.5348374809426428,340
32,SD,0.26755196522845337,340
32,S A. Diagonal,0.32451161551675456,340
32,S A. MultiDiagonal,0.27107603782460893,340
32,S A. Grid,0.27912619530646077,340
32,Learnable,0.424136929979651,340
64,SD,0.13665117129659127,340
64,S A. Diagonal,0.2916089676631514,340
64,S A. MultiDiagonal,0.2132230416002932,340
64,S A. Grid,0.23229898127134457,340
8,SD,0.647701314192364,341
8,S A. Diagonal,0.6806339514558166,341
8,S A. MultiDiagonal,0.6455148437292683,341
8,S A. Grid,0.6698442199223382,341
8,Learnable,0.7074764663509534,341
16,SD,0.4636529318981917,341
16,S A. Diagonal,0.49375951575163474,341
16,S A. MultiDiagonal,0.4170432238205029,341
16,S A. Grid,0.4645415595988145,341
16,Learnable,0.5483835555301478,341
32,SD,0.2723179602748711,341
32,S A. Diagonal,0.3277140690641487,341
32,S A. MultiDiagonal,0.2694724195714886,341
32,S A. Grid,0.2775020840646153,341
32,Learnable,0.407599780484458,341
64,SD,0.1590696919119364,341
64,S A. Diagonal,0.28469280387061546,341
64,S A. MultiDiagonal,0.22511544816974982,341
64,S A. Grid,0.24827626389131083,341
8,SD,0.6472702581612065,342
8,S A. Diagonal,0.6861172040004816,342
8,S A. MultiDiagonal,0.6581370663903641,342
8,S A. Grid,0.6608511489144226,342
8,Learnable,0.7131886475924706,342
16,SD,0.47071802418780584,342
16,S A. Diagonal,0.48452081435453576,342
16,S A. MultiDiagonal,0.4071079335638136,342
16,S A. Grid,0.460528003283422,342
16,Learnable,0.556604679734066,342
32,SD,0.26549229819700804,342
32,S A. Diagonal,0.32916265119600047,342
32,S A. MultiDiagonal,0.2673268401643714,342
32,S A. Grid,0.27632052107961214,342
32,Learnable,0.4173598031888853,342
64,SD,0.13838135263597892,342
64,S A. Diagonal,0.28239377992607384,342
64,S A. MultiDiagonal,0.21587425853300785,342
64,S A. Grid,0.24414070157312,342
8,SD,0.6450049050051432,343
8,S A. Diagonal,0.688112342895487,343
8,S A. MultiDiagonal,0.6573504790326431,343
8,S A. Grid,0.6572347806185588,343
8,Learnable,0.6956076723362197,343
16,SD,0.4648635303696191,343
16,S A. Diagonal,0.48805201247844765,343
16,S A. MultiDiagonal,0.41867650191992833,343
16,S A. Grid,0.45543061546764024,343
16,Learnable,0.5367895990001816,343
32,SD,0.26759196218998066,343
32,S A. Diagonal,0.3241921309088349,343
32,S A. MultiDiagonal,0.272105391224039,343
32,S A. Grid,0.2774128685102377,343
32,Learnable,0.4258998446683452,343
64,SD,0.1329777532530712,343
64,S A. Diagonal,0.2959864745074134,343
64,S A. MultiDiagonal,0.21798594406452826,343
64,S A. Grid,0.23643892099812652,343
8,SD,0.6484608168047993,344
8,S A. Diagonal,0.6761437973437385,344
8,S A. MultiDiagonal,0.656028472894596,344
8,S A. Grid,0.6663912452886751,344
8,Learnable,0.6913971819267835,344
16,SD,0.4601632909039259,344
16,S A. Diagonal,0.48308895756311154,344
16,S A. MultiDiagonal,0.41710888281688063,344
16,S A. Grid,0.4723390158132137,344
16,Learnable,0.547073732991847,344
32,SD,0.2692537061478897,344
32,S A. Diagonal,0.32446901006378037,344
32,S A. MultiDiagonal,0.27087940380464376,344
32,S A. Grid,0.28006144660133014,344
32,Learnable,0.4367087410578449,344
64,SD,0.14669040180554327,344
64,S A. Diagonal,0.2937550758077827,344
64,S A. MultiDiagonal,0.21323823436748707,344
64,S A. Grid,0.23891266080608803,344
8,SD,0.6538654235767173,345
8,S A. Diagonal,0.687807485274208,345
8,S A. MultiDiagonal,0.6503436429059014,345
8,S A. Grid,0.6645518893047817,345
8,Learnable,0.6887688582106508,345
16,SD,0.46460357320671913,345
16,S A. Diagonal,0.49371759449826536,345
16,S A. MultiDiagonal,0.4157835141988143,345
16,S A. Grid,0.46156137280200327,345
16,Learnable,0.5551842125661215,345
32,SD,0.26843983376980973,345
32,S A. Diagonal,0.3284913773935148,345
32,S A. MultiDiagonal,0.26892241217030405,345
32,S A. Grid,0.2778872752217524,345
32,Learnable,0.4178693999520445,345
64,SD,0.14163590794332676,345
64,S A. Diagonal,0.30205043372702095,345
64,S A. MultiDiagonal,0.21235406057460182,345
64,S A. Grid,0.2451818198201532,345
8,SD,0.6509363788075799,346
8,S A. Diagonal,0.6894914276076507,346
8,S A. MultiDiagonal,0.6560552313162442,346
8,S A. Grid,0.6792759280500854,346
8,Learnable,0.7112195086174697,346
16,SD,0.46450722771778163,346
16,S A. Diagonal,0.49111096341329624,346
16,S A. MultiDiagonal,0.4125692954148298,346
16,S A. Grid,0.4606167413222849,346
16,Learnable,0.5591552165283031,346
32,SD,0.2725268734698451,346
32,S A. Diagonal,0.33075773350721693,346
32,S A. MultiDiagonal,0.27503496699211755,346
32,S A. Grid,0.2777986457773798,346
32,Learnable,0.4297461612503118,346
64,SD,0.13436614459100737,346
64,S A. Diagonal,0.2915698501677315,346
64,S A. MultiDiagonal,0.216658602983473,346
64,S A. Grid,0.2540888084257993,346
8,SD,0.647363060788559,347
8,S A. Diagonal,0.6779369418201332,347
8,S A. MultiDiagonal,0.6473380189023632,347
8,S A. Grid,0.6662329753528665,347
8,Learnable,0.7015932648960347,347
16,SD,0.4661508636770065,347
16,S A. Diagonal,0.4908476230380324,347
16,S A. MultiDiagonal,0.411270387766909,347
16,S A. Grid,0.4684025851692337,347
16,Learnable,0.5363505506985182,347
32,SD,0.2702803249150139,347
32,S A. Diagonal,0.32066452637673876,347
32,S A. MultiDiagonal,0.27440265551048304,347
32,S A. Grid,0.27890891135461005,347
32,Learnable,0.4199027617443744,347
64,SD,0.149519485234404,347
64,S A. Diagonal,0.29225673862018164,347
64,S A. MultiDiagonal,0.21403512671188302,347
64,S A. Grid,0.24763218774323603,347
8,SD,0.6524004152282427,348
8,S A. Diagonal,0.6883713553889775,348
8,S A. MultiDiagonal,0.6611916729024226,348
8,S A. Grid,0.6655058835535326,348
8,Learnable,0.6909689566861978,348
16,SD,0.4736305608894528,348
16,S A. Diagonal,0.4867394002735248,348
16,S A. MultiDiagonal,0.41708560062865935,348
16,S A. Grid,0.46753836712184615,348
16,Learnable,0.5556099151166073,348
32,SD,0.2691258632749563,348
32,S A. Diagonal,0.3389160749982405,348
32,S A. MultiDiagonal,0.2758077570184264,348
32,S A. Grid,0.27955467928312683,348
32,Learnable,0.41785933231259187,348
64,SD,0.14705196585088148,348
64,S A. Diagonal,0.29791938173030535,348
64,S A. MultiDiagonal,0.21329956522316665,348
64,S A. Grid,0.23796704614596295,348
8,SD,0.6497113423361216,349
8,S A. Diagonal,0.6807187742402403,349
8,S A. MultiDiagonal,0.668563407822822,349
8,S A. Grid,0.6722915139829561,349
8,Learnable,0.6945935291298421,349
16,SD,0.4652670110805017,349
16,S A. Diagonal,0.48749027023041924,349
16,S A. MultiDiagonal,0.414158967685375,349
16,S A. Grid,0.4645266146235567,349
16,Learnable,0.5581098396638678,349
32,SD,0.2673357238110414,349
32,S A. Diagonal,0.33153719765212836,349
32,S A. MultiDiagonal,0.2710628407085109,349
32,S A. Grid,0.27515186108249856,349
32,Learnable,0.4226547765243465,349
64,SD,0.15100863639733902,349
64,S A. Diagonal,0.282010130124813,349
64,S A. MultiDiagonal,0.21998562892559864,349
64,S A. Grid,0.2431603061602292,349
8,SD,0.649121820659872,350
8,S A. Diagonal,0.6850061881423506,350
8,S A. MultiDiagonal,0.6414955267079347,350
8,S A. Grid,0.671780105950432,350
8,Learnable,0.683725010920601,350
16,SD,0.46194730879116974,350
16,S A. Diagonal,0.48648958214912297,350
16,S A. MultiDiagonal,0.41123467716511675,350
16,S A. Grid,0.4663875905663659,350
16,Learnable,0.5582237463249302,350
32,SD,0.2653715018387153,350
32,S A. Diagonal,0.3278730092784097,350
32,S A. MultiDiagonal,0.27095390096189564,350
32,S A. Grid,0.27707204667756563,350
32,Learnable,0.42869878875469253,350
64,SD,0.13700032348596294,350
64,S A. Diagonal,0.2867815232084862,350
64,S A. MultiDiagonal,0.22380604513521596,350
64,S A. Grid,0.24715513492421556,350
8,SD,0.6575332775558815,351
8,S A. Diagonal,0.68164798874268,351
8,S A. MultiDiagonal,0.6508556455815802,351
8,S A. Grid,0.662887682169793,351
8,Learnable,0.7045250203260902,351
16,SD,0.46214124606809365,351
16,S A. Diagonal,0.4786075660591782,351
16,S A. MultiDiagonal,0.420260402983481,351
16,S A. Grid,0.4602504135454527,351
16,Learnable,0.5521986245955322,351
32,SD,0.2702657547059071,351
32,S A. Diagonal,0.32729395910777515,351
32,S A. MultiDiagonal,0.2722028877922538,351
32,S A. Grid,0.276009860235237,351
32,Learnable,0.41543475655267004,351
64,SD,0.1468425543939412,351
64,S A. Diagonal,0.3055082067871911,351
64,S A. MultiDiagonal,0.21407736399853777,351
64,S A. Grid,0.248093602866182,351
8,SD,0.6491247552892677,352
8,S A. Diagonal,0.6826844546957416,352
8,S A. MultiDiagonal,0.6577087774478251,352
8,S A. Grid,0.6633173725298679,352
8,Learnable,0.703223758442048,352
16,SD,0.4654523380308855,352
16,S A. Diagonal,0.4854979757417811,352
16,S A. MultiDiagonal,0.415092547726749,352
16,S A. Grid,0.4613026669622721,352
16,Learnable,0.5516155112856814,352
32,SD,0.27147717777775393,352
32,S A. Diagonal,0.3214387827935724,352
32,S A. MultiDiagonal,0.2690089941910798,352
32,S A. Grid,0.27673268347500807,352
32,Learnable,0.4249955765595339,352
64,SD,0.13892407456916975,352
64,S A. Diagonal,0.2964255663755006,352
64,S A. MultiDiagonal,0.22070680720831715,352
64,S A. Grid,0.24208408973588252,352
8,SD,0.6547565845963575,353
8,S A. Diagonal,0.683185741806035,353
8,S A. MultiDiagonal,0.6534797464833415,353
8,S A. Grid,0.6664970825701592,353
8,Learnable,0.6732864841114939,353
16,SD,0.46169095510720015,353
16,S A. Diagonal,0.48516853346225214,353
16,S A. MultiDiagonal,0.4084952768472291,353
16,S A. Grid,0.45979880147932567,353
16,Learnable,0.5431823494314255,353
32,SD,0.2663980356568167,353
32,S A. Diagonal,0.3275040490912954,353
32,S A. MultiDiagonal,0.2710939300315295,353
32,S A. Grid,0.275222668749287,353
32,Learnable,0.41311497237037054,353
64,SD,0.1433709823730532,353
64,S A. Diagonal,0.29428698409665505,353
64,S A. MultiDiagonal,0.2160250240404809,353
64,S A. Grid,0.24677755897824727,353
8,SD,0.6466179986967691,354
8,S A. Diagonal,0.6874688703212494,354
8,S A. MultiDiagonal,0.6497406998477023,354
8,S A. Grid,0.6629277587271587,354
8,Learnable,0.7037767562038152,354
16,SD,0.4704794637309161,354
16,S A. Diagonal,0.4888705645819338,354
16,S A. MultiDiagonal,0.4210396250673981,354
16,S A. Grid,0.4616527404558909,354
16,Learnable,0.5391954787353035,354
32,SD,0.26829959623019933,354
32,S A. Diagonal,0.32838022543497286,354
32,S A. MultiDiagonal,0.26567648962279256,354
32,S A. Grid,0.2759190633767957,354
32,Learnable,0.42197719114252646,354
64,SD,0.15506985315550242,354
64,S A. Diagonal,0.28108410865265665,354
64,S A. MultiDiagonal,0.2194489109996547,354
64,S A. Grid,0.2369889771677267,354
8,SD,0.6503134860906844,355
8,S A. Diagonal,0.6877572468911735,355
8,S A. MultiDiagonal,0.6444171684425253,355
8,S A. Grid,0.6632634137171756,355
8,Learnable,0.7161748529302236,355
16,SD,0.46330262136491784,355
16,S A. Diagonal,0.4893440577878525,355
16,S A. MultiDiagonal,0.4162571533986822,355
16,S A. Grid,0.462452886083373,355
16,Learnable,0.5473127234262724,355
32,SD,0.2617659774035398,355
32,S A. Diagonal,0.32744462292088533,355
32,S A. MultiDiagonal,0.2681835750687944,355
32,S A. Grid,0.2805721983515956,355
32,Learnable,0.39934491299191277,355
64,SD,0.14994546048807475,355
64,S A. Diagonal,0.27944042638876626,355
64,S A. MultiDiagonal,0.22681367374507289,355
64,S A. Grid,0.24821493842129472,355
8,SD,0.652273619672997,356
8,S A. Diagonal,0.6802644569800312,356
8,S A. MultiDiagonal,0.6477841212583461,356
8,S A. Grid,0.6627669317885506,356
8,Learnable,0.6972696164498763,356
16,SD,0.46528009978063406,356
16,S A. Diagonal,0.4919797777822875,356
16,S A. MultiDiagonal,0.4142265384139942,356
16,S A. Grid,0.460477938619713,356
16,Learnable,0.5358343618889244,356
32,SD,0.26949972697865643,356
32,S A. Diagonal,0.324358537645727,356
32,S A. MultiDiagonal,0.2793078814082517,356
32,S A. Grid,0.27891186873526297,356
32,Learnable,0.4332770802876219,356
64,SD,0.14140712951422507,356
64,S A. Diagonal,0.2881179637459189,356
64,S A. MultiDiagonal,0.2218778467597184,356
64,S A. Grid,0.24064187268934803,356
8,SD,0.6470845995230271,357
8,S A. Diagonal,0.686053652542858,357
8,S A. MultiDiagonal,0.6545718631556645,357
8,S A. Grid,0.669078542320184,357
8,Learnable,0.6819188646365598,357
16,SD,0.46317436698180314,357
16,S A. Diagonal,0.48559285959925524,357
16,S A. MultiDiagonal,0.40938818389578807,357
16,S A. Grid,0.4579030073074043,357
16,Learnable,0.5642744323600092,357
32,SD,0.2701626291280581,357
32,S A. Diagonal,0.3217531954297033,357
32,S A. MultiDiagonal,0.27031206470480285,357
32,S A. Grid,0.27629955401042056,357
32,Learnable,0.4335129272416458,357
64,SD,0.1386198034109562,357
64,S A. Diagonal,0.28559033847050835,357
64,S A. MultiDiagonal,0.20840656698626273,357
64,S A. Grid,0.24211170131007087,357
8,SD,0.650699337478429,358
8,S A. Diagonal,0.6823277813169938,358
8,S A. MultiDiagonal,0.6446628625110602,358
8,S A. Grid,0.6638199820300928,358
8,Learnable,0.7119008361745172,358
16,SD,0.46263451015895773,358
16,S A. Diagonal,0.48351410320562627,358
16,S A. MultiDiagonal,0.4140501416981273,358
16,S A. Grid,0.4688213253392952,358
16,Learnable,0.5566315378999823,358
32,SD,0.26483599528345536,358
32,S A. Diagonal,0.3206412174519,358
32,S A. MultiDiagonal,0.26936614241157025,358
32,S A. Grid,0.27753245262066567,358
32,Learnable,0.4239531557138585,358
64,SD,0.1405302846382665,358
64,S A. Diagonal,0.28262418445260634,358
64,S A. MultiDiagonal,0.21022462141024606,358
64,S A. Grid,0.24558385421466028,358
8,SD,0.6494927577736088,359
8,S A. Diagonal,0.682917580609167,359
8,S A. MultiDiagonal,0.6489839479528413,359
8,S A. Grid,0.6618982535893343,359
8,Learnable,0.7143730455652322,359
16,SD,0.4590124978288936,359
16,S A. Diagonal,0.4924953838506879,359
16,S A. MultiDiagonal,0.4176287530269953,359
16,S A. Grid,0.45947800226814417,359
16,Learnable,0.5478241517630537,359
32,SD,0.26649866620477336,359
32,S A. Diagonal,0.3324325257238696,359
32,S A. MultiDiagonal,0.2721625353066058,359
32,S A. Grid,0.28023950811248616,359
32,Learnable,0.41751366483944996,359
64,SD,0.13527827388029787,359
64,S A. Diagonal,0.3011247239657893,359
64,S A. MultiDiagonal,0.21527837201535077,359
64,S A. Grid,0.24166300889643838,359
8,SD,0.649162532926897,360
8,S A. Diagonal,0.6868685668647461,360
8,S A. MultiDiagonal,0.6502752696411941,360
8,S A. Grid,0.6577693893729019,360
8,Learnable,0.7140919010705966,360
16,SD,0.46516766613476107,360
16,S A. Diagonal,0.48467124374847015,360
16,S A. MultiDiagonal,0.41411186045202913,360
16,S A. Grid,0.455243528609402,360
16,Learnable,0.5470923640625098,360
32,SD,0.26815264984503695,360
32,S A. Diagonal,0.32483834392578875,360
32,S A. MultiDiagonal,0.2689896503348458,360
32,S A. Grid,0.2728421242389401,360
32,Learnable,0.41540321329378904,360
64,SD,0.14328084744784747,360
64,S A. Diagonal,0.29219647055701425,360
64,S A. MultiDiagonal,0.21456348090021266,360
64,S A. Grid,0.23690537250588417,360
8,SD,0.6497779355992157,361
8,S A. Diagonal,0.6831459639714681,361
8,S A. MultiDiagonal,0.6485168994618297,361
8,S A. Grid,0.6645737561395149,361
8,Learnable,0.6882045015394547,361
16,SD,0.46946114087063373,361
16,S A. Diagonal,0.48758052442234817,361
16,S A. MultiDiagonal,0.40830289485787036,361
16,S A. Grid,0.4684576008258934,361
16,Learnable,0.5570713481652325,361
32,SD,0.2685485429628238,361
32,S A. Diagonal,0.32558540517870155,361
32,S A. MultiDiagonal,0.2681799432262241,361
32,S A. Grid,0.2725096551392129,361
32,Learnable,0.4208158515259446,361
64,SD,0.15407238207755367,361
64,S A. Diagonal,0.29035450127629914,361
64,S A. MultiDiagonal,0.21056160923655726,361
64,S A. Grid,0.2383008034826732,361
8,SD,0.6498569022815317,362
8,S A. Diagonal,0.6815411551128333,362
8,S A. MultiDiagonal,0.659778684666597,362
8,S A. Grid,0.6591973264354705,362
8,Learnable,0.6729738943495103,362
16,SD,0.4649888981028373,362
16,S A. Diagonal,0.4880420701630676,362
16,S A. MultiDiagonal,0.41659716707915917,362
16,S A. Grid,0.4623245916455785,362
16,Learnable,0.5535964282314236,362
32,SD,0.269267925335202,362
32,S A. Diagonal,0.3319529475478331,362
32,S A. MultiDiagonal,0.2720332116003312,362
32,S A. Grid,0.27862649558847286,362
32,Learnable,0.3951518654143903,362
64,SD,0.14830341624560617,362
64,S A. Diagonal,0.28358167042295945,362
64,S A. MultiDiagonal,0.2113809674707754,362
64,S A. Grid,0.24189041446888532,362
8,SD,0.6500033009769827,363
8,S A. Diagonal,0.6870370353795163,363
8,S A. MultiDiagonal,0.6403079418892876,363
8,S A. Grid,0.6644984318572039,363
8,Learnable,0.697743230288554,363
16,SD,0.46602518079487343,363
16,S A. Diagonal,0.48641088670140353,363
16,S A. MultiDiagonal,0.4107245693346193,363
16,S A. Grid,0.46153836068031884,363
16,Learnable,0.5451115531655034,363
32,SD,0.26507689649099514,363
32,S A. Diagonal,0.32903678201925657,363
32,S A. MultiDiagonal,0.2727004769185225,363
32,S A. Grid,0.2819646767384891,363
32,Learnable,0.42002955946505116,363
64,SD,0.1518004290059076,363
64,S A. Diagonal,0.2942952846538689,363
64,S A. MultiDiagonal,0.22226795810618244,363
64,S A. Grid,0.23756901822331455,363
8,SD,0.6498253381735385,364
8,S A. Diagonal,0.6822982892607816,364
8,S A. MultiDiagonal,0.655350294464632,364
8,S A. Grid,0.6647397362533776,364
8,Learnable,0.6965959458199451,364
16,SD,0.46555671322426034,364
16,S A. Diagonal,0.4882554111318911,364
16,S A. MultiDiagonal,0.4207899404966441,364
16,S A. Grid,0.4583282785413784,364
16,Learnable,0.5372469962323632,364
32,SD,0.26419371872046565,364
32,S A. Diagonal,0.32543492487319936,364
32,S A. MultiDiagonal,0.2676041649683104,364
32,S A. Grid,0.28013767779213994,364
32,Learnable,0.3883760588479981,364
64,SD,0.14881022213719236,364
64,S A. Diagonal,0.2832261832203922,364
64,S A. MultiDiagonal,0.22300750961442056,364
64,S A. Grid,0.23826519484544517,364
8,SD,0.6490602402682454,365
8,S A. Diagonal,0.6858935536033642,365
8,S A. MultiDiagonal,0.6618998072084927,365
8,S A. Grid,0.66451920304592,365
8,Learnable,0.6785686745842943,365
16,SD,0.4667045275328422,365
16,S A. Diagonal,0.4878066814606643,365
16,S A. MultiDiagonal,0.4119846102922349,365
16,S A. Grid,0.46766847087760927,365
16,Learnable,0.5385218604791326,365
32,SD,0.26794878883025164,365
32,S A. Diagonal,0.3238856815254715,365
32,S A. MultiDiagonal,0.2692210058839235,365
32,S A. Grid,0.27590160274568176,365
32,Learnable,0.42375918409397356,365
64,SD,0.14219336403171698,365
64,S A. Diagonal,0.2876920219300867,365
64,S A. MultiDiagonal,0.21385151554524467,365
64,S A. Grid,0.2450357185536667,365
8,SD,0.6453947467956367,366
8,S A. Diagonal,0.6855904812785516,366
8,S A. MultiDiagonal,0.6441232240664572,366
8,S A. Grid,0.6623780858624149,366
8,Learnable,0.698878946676085,366
16,SD,0.4617791366638856,366
16,S A. Diagonal,0.48705767120283233,366
16,S A. MultiDiagonal,0.41509546543242914,366
16,S A. Grid,0.4617954945456753,366
16,Learnable,0.5356608488522242,366
32,SD,0.2672284922581325,366
32,S A. Diagonal,0.32269189003462684,366
32,S A. MultiDiagonal,0.2649965129549976,366
32,S A. Grid,0.280575223460672,366
32,Learnable,0.40543186678064447,366
64,SD,0.15151486248402518,366
64,S A. Diagonal,0.2936296819173553,366
64,S A. MultiDiagonal,0.21365195695851635,366
64,S A. Grid,0.24505863874235387,366
8,SD,0.6475779626781379,367
8,S A. Diagonal,0.6861945581368102,367
8,S A. MultiDiagonal,0.6500224627678557,367
8,S A. Grid,0.6662804389613806,367
8,Learnable,0.7372390894459677,367
16,SD,0.4632030339334736,367
16,S A. Diagonal,0.48593583194548995,367
16,S A. MultiDiagonal,0.4187512812117029,367
16,S A. Grid,0.4542003773637875,367
16,Learnable,0.5722068379265094,367
32,SD,0.27011248743247207,367
32,S A. Diagonal,0.33508561847354495,367
32,S A. MultiDiagonal,0.27149040628469456,367
32,S A. Grid,0.27621576992592045,367
32,Learnable,0.4271069411264674,367
64,SD,0.1607421419364438,367
64,S A. Diagonal,0.27348153563925864,367
64,S A. MultiDiagonal,0.2113359457782852,367
64,S A. Grid,0.247477371154887,367
8,SD,0.6454394991772917,368
8,S A. Diagonal,0.6818210928915365,368
8,S A. MultiDiagonal,0.6449086739484512,368
8,S A. Grid,0.6601310912273598,368
8,Learnable,0.7077321636062335,368
16,SD,0.461062323528335,368
16,S A. Diagonal,0.49113888751312174,368
16,S A. MultiDiagonal,0.42232607098955577,368
16,S A. Grid,0.46016349955360414,368
16,Learnable,0.5378589801674567,368
32,SD,0.2731776788361339,368
32,S A. Diagonal,0.32619643653490477,368
32,S A. MultiDiagonal,0.2762018673716928,368
32,S A. Grid,0.27678948690659577,368
32,Learnable,0.41394850061031524,368
64,SD,0.15715339381775992,368
64,S A. Diagonal,0.28657684559742214,368
64,S A. MultiDiagonal,0.2190854685842391,368
64,S A. Grid,0.2378708136471408,368
8,SD,0.6532601901665233,369
8,S A. Diagonal,0.6776467153779921,369
8,S A. MultiDiagonal,0.6584212460923614,369
8,S A. Grid,0.6636973313338276,369
8,Learnable,0.6906741333153152,369
16,SD,0.46492037020799254,369
16,S A. Diagonal,0.4874481999463957,369
16,S A. MultiDiagonal,0.41750409256886795,369
16,S A. Grid,0.4585780527703261,369
16,Learnable,0.5570262122025503,369
32,SD,0.2673068755765363,369
32,S A. Diagonal,0.32937101443764666,369
32,S A. MultiDiagonal,0.2711810674738694,369
32,S A. Grid,0.2774250930093552,369
32,Learnable,0.39934765622378776,369
64,SD,0.14676177107754915,369
64,S A. Diagonal,0.27567522580459175,369
64,S A. MultiDiagonal,0.21514561025583034,369
64,S A. Grid,0.24548067063216003,369
8,SD,0.6480878946469975,370
8,S A. Diagonal,0.6833263634223117,370
8,S A. MultiDiagonal,0.6538308098296068,370
8,S A. Grid,0.6676760292924162,370
8,Learnable,0.6935510049572298,370
16,SD,0.46778744942090833,370
16,S A. Diagonal,0.4837987875995359,370
16,S A. MultiDiagonal,0.4133875638713731,370
16,S A. Grid,0.4551590038978877,370
16,Learnable,0.5414837249702402,370
32,SD,0.27299852130032004,370
32,S A. Diagonal,0.3310540641732206,370
32,S A. MultiDiagonal,0.2629191225132707,370
32,S A. Grid,0.27432405710894087,370
32,Learnable,0.4190031270790356,370
64,SD,0.15372749808040165,370
64,S A. Diagonal,0.28329514368606545,370
64,S A. MultiDiagonal,0.22446481366994064,370
64,S A. Grid,0.23428935963021474,370
8,SD,0.648685437018406,371
8,S A. Diagonal,0.6878584630858066,371
8,S A. MultiDiagonal,0.6560902529875693,371
8,S A. Grid,0.6611508341324565,371
8,Learnable,0.689418695036332,371
16,SD,0.46542152903462997,371
16,S A. Diagonal,0.49198322357130764,371
16,S A. MultiDiagonal,0.41297510062913445,371
16,S A. Grid,0.46102951532349323,371
16,Learnable,0.5342153672499674,371
32,SD,0.2687255711903266,371
32,S A. Diagonal,0.32594029950770104,371
32,S A. MultiDiagonal,0.2653538630601084,371
32,S A. Grid,0.2752906468324401,371
32,Learnable,0.42153722167699104,371
64,SD,0.141383430698607,371
64,S A. Diagonal,0.29507194129653264,371
64,S A. MultiDiagonal,0.21638790826815762,371
64,S A. Grid,0.24167320631414774,371
8,SD,0.6501645525668893,372
8,S A. Diagonal,0.6940338456316621,372
8,S A. MultiDiagonal,0.6529705825050435,372
8,S A. Grid,0.6609569295469174,372
8,Learnable,0.7147563538190871,372
16,SD,0.4636429839649435,372
16,S A. Diagonal,0.4889514864360267,372
16,S A. MultiDiagonal,0.41291487267434673,372
16,S A. Grid,0.4613107264896711,372
16,Learnable,0.566184199402512,372
32,SD,0.26540042102131967,372
32,S A. Diagonal,0.33007781937608227,372
32,S A. MultiDiagonal,0.26740558044459084,372
32,S A. Grid,0.27300929615323904,372
32,Learnable,0.40665392553588753,372
64,SD,0.13258958636958454,372
64,S A. Diagonal,0.2865138122324766,372
64,S A. MultiDiagonal,0.22438383604747747,372
64,S A. Grid,0.24818227095194517,372
8,SD,0.6495649816271822,373
8,S A. Diagonal,0.6884519647555154,373
8,S A. MultiDiagonal,0.6497773028006936,373
8,S A. Grid,0.6629127804341652,373
8,Learnable,0.7042702704713811,373
16,SD,0.46741200547881473,373
16,S A. Diagonal,0.4941795592483182,373
16,S A. MultiDiagonal,0.4042804759959336,373
16,S A. Grid,0.46365282964245524,373
16,Learnable,0.5347151334555672,373
32,SD,0.26953128798538184,373
32,S A. Diagonal,0.33673103750597916,373
32,S A. MultiDiagonal,0.27501007180838155,373
32,S A. Grid,0.2789062744179267,373
32,Learnable,0.4284222976770839,373
64,SD,0.14395575290455326,373
64,S A. Diagonal,0.2817890943539421,373
64,S A. MultiDiagonal,0.21789319782360111,373
64,S A. Grid,0.23169219418413767,373
8,SD,0.651435098407433,374
8,S A. Diagonal,0.6887722758459645,374
8,S A. MultiDiagonal,0.667770466178436,374
8,S A. Grid,0.6693933000880781,374
8,Learnable,0.7041338308462338,374
16,SD,0.46689166919528025,374
16,S A. Diagonal,0.4933095440887772,374
16,S A. MultiDiagonal,0.3999609404071332,374
16,S A. Grid,0.46350839305014946,374
16,Learnable,0.5375380229268937,374
32,SD,0.27039381140282825,374
32,S A. Diagonal,0.33555421685027587,374
32,S A. MultiDiagonal,0.2703102207486046,374
32,S A. Grid,0.2748155216568736,374
32,Learnable,0.42611650510732546,374
64,SD,0.14442208199071577,374
64,S A. Diagonal,0.28275658818315863,374
64,S A. MultiDiagonal,0.21968837555635617,374
64,S A. Grid,0.24130691678857907,374
8,SD,0.6486515234441662,375
8,S A. Diagonal,0.677554867188711,375
8,S A. MultiDiagonal,0.6521721078340521,375
8,S A. Grid,0.6613823301139701,375
8,Learnable,0.6885858597379417,375
16,SD,0.4696475273468032,375
16,S A. Diagonal,0.4831143757509209,375
16,S A. MultiDiagonal,0.4176338966687369,375
16,S A. Grid,0.4688549398637933,375
16,Learnable,0.5814804557139547,375
32,SD,0.27279883894020607,375
32,S A. Diagonal,0.32640685771938904,375
32,S A. MultiDiagonal,0.2743632068416058,375
32,S A. Grid,0.2764671749999368,375
32,Learnable,0.42246194178813373,375
64,SD,0.13913004873076848,375
64,S A. Diagonal,0.28717089084113623,375
64,S A. MultiDiagonal,0.2175592982370917,375
64,S A. Grid,0.2442066564761137,375
8,SD,0.652503786251491,376
8,S A. Diagonal,0.6787634883367468,376
8,S A. MultiDiagonal,0.6597795441484663,376
8,S A. Grid,0.6636207473745128,376
8,Learnable,0.6871197938647133,376
16,SD,0.46551043703509015,376
16,S A. Diagonal,0.4899016288638507,376
16,S A. MultiDiagonal,0.4172750630407918,376
16,S A. Grid,0.4660757657766996,376
16,Learnable,0.5543467018162265,376
32,SD,0.2685251660191204,376
32,S A. Diagonal,0.3243433863347305,376
32,S A. MultiDiagonal,0.26961603908843645,376
32,S A. Grid,0.27793922877126775,376
32,Learnable,0.43135484625670173,376
64,SD,0.1374357366895625,376
64,S A. Diagonal,0.29479440842861293,376
64,S A. MultiDiagonal,0.21849107684019126,376
64,S A. Grid,0.24548040527800885,376
8,SD,0.6494681220698413,377
8,S A. Diagonal,0.684305300578252,377
8,S A. MultiDiagonal,0.6532322769530519,377
8,S A. Grid,0.6623740209783925,377
8,Learnable,0.7023009211566809,377
16,SD,0.4638852992750271,377
16,S A. Diagonal,0.4885028946682515,377
16,S A. MultiDiagonal,0.419926823712297,377
16,S A. Grid,0.4600242111889471,377
16,Learnable,0.5452012024604446,377
32,SD,0.2676839361041491,377
32,S A. Diagonal,0.3293923567431345,377
32,S A. MultiDiagonal,0.2627601137232948,377
32,S A. Grid,0.27916346345393883,377
32,Learnable,0.4332087228788156,377
64,SD,0.14174306751112994,377
64,S A. Diagonal,0.2707451580339633,377
64,S A. MultiDiagonal,0.21532104507598218,377
64,S A. Grid,0.2394876547266499,377
8,SD,0.6497544286445467,378
8,S A. Diagonal,0.6837164411200108,378
8,S A. MultiDiagonal,0.6623191354137171,378
8,S A. Grid,0.6681552998953801,378
8,Learnable,0.6937583719162856,378
16,SD,0.4661393865019291,378
16,S A. Diagonal,0.48780900195245364,378
16,S A. MultiDiagonal,0.4201354951763388,378
16,S A. Grid,0.47230874167079995,378
16,Learnable,0.5616935713165766,378
32,SD,0.2709348834524836,378
32,S A. Diagonal,0.33304131226675404,378
32,S A. MultiDiagonal,0.2727404079858081,378
32,S A. Grid,0.2765203953826122,378
32,Learnable,0.40610178654204865,378
64,SD,0.15038293737710282,378
64,S A. Diagonal,0.2885187024840813,378
64,S A. MultiDiagonal,0.2237953734078392,378
64,S A. Grid,0.24729220433924576,378
8,SD,0.6552022777324422,379
8,S A. Diagonal,0.6793518886617289,379
8,S A. MultiDiagonal,0.656212362552878,379
8,S A. Grid,0.6646466045328452,379
8,Learnable,0.6985108204081314,379
16,SD,0.4657312752020848,379
16,S A. Diagonal,0.4925928306496172,379
16,S A. MultiDiagonal,0.4151758455351874,379
16,S A. Grid,0.45824619705383185,379
16,Learnable,0.5373074479421073,379
32,SD,0.267105269786613,379
32,S A. Diagonal,0.32826207456345724,379
32,S A. MultiDiagonal,0.2779715958348645,379
32,S A. Grid,0.2787496545134057,379
32,Learnable,0.41421607111043174,379
64,SD,0.14385936070623762,379
64,S A. Diagonal,0.27952130451530377,379
64,S A. MultiDiagonal,0.21605022684187528,379
64,S A. Grid,0.24868863930036783,379
8,SD,0.6482778542082079,380
8,S A. Diagonal,0.6809139427015972,380
8,S A. MultiDiagonal,0.643450379790461,380
8,S A. Grid,0.6667461272959823,380
8,Learnable,0.6747217866924746,380
16,SD,0.4643945002429938,380
16,S A. Diagonal,0.4811672561918686,380
16,S A. MultiDiagonal,0.4135751435616712,380
16,S A. Grid,0.45929140526821,380
16,Learnable,0.5384849759884127,380
32,SD,0.2659403308931545,380
32,S A. Diagonal,0.32672197392696,380
32,S A. MultiDiagonal,0.27504223010774154,380
32,S A. Grid,0.28038509904737496,380
32,Learnable,0.4318254369528239,380
64,SD,0.1552094003159251,380
64,S A. Diagonal,0.2945664705877258,380
64,S A. MultiDiagonal,0.22448140595232863,380
64,S A. Grid,0.24373089658955943,380
8,SD,0.6481731148579994,381
8,S A. Diagonal,0.6748233140039889,381
8,S A. MultiDiagonal,0.6517593913533749,381
8,S A. Grid,0.6564406361762174,381
8,Learnable,0.7142986708758969,381
16,SD,0.469765041558103,381
16,S A. Diagonal,0.48512779639674536,381
16,S A. MultiDiagonal,0.4103873059717967,381
16,S A. Grid,0.45770890035505474,381
16,Learnable,0.5585762153330753,381
32,SD,0.2683490596038154,381
32,S A. Diagonal,0.32720386844348104,381
32,S A. MultiDiagonal,0.2613985264901957,381
32,S A. Grid,0.27428621756346006,381
32,Learnable,0.4207805615936582,381
64,SD,0.14347395603089433,381
64,S A. Diagonal,0.29331905166326877,381
64,S A. MultiDiagonal,0.21496003025246016,381
64,S A. Grid,0.2535209900913542,381
8,SD,0.6449275250319396,382
8,S A. Diagonal,0.6931678648509512,382
8,S A. MultiDiagonal,0.6553010706675885,382
8,S A. Grid,0.668306851188148,382
8,Learnable,0.7179585504334709,382
16,SD,0.4661669845449778,382
16,S A. Diagonal,0.4875445638965762,382
16,S A. MultiDiagonal,0.4084609623930968,382
16,S A. Grid,0.4653631351339762,382
16,Learnable,0.5497666658275993,382
32,SD,0.273189106845818,382
32,S A. Diagonal,0.32701845621712433,382
32,S A. MultiDiagonal,0.27677688740353545,382
32,S A. Grid,0.2795502965637166,382
32,Learnable,0.4230589944460211,382
64,SD,0.14626731523396475,382
64,S A. Diagonal,0.2923955951378712,382
64,S A. MultiDiagonal,0.21266133340346802,382
64,S A. Grid,0.24598698130802826,382
8,SD,0.65559310761955,383
8,S A. Diagonal,0.6794746183246476,383
8,S A. MultiDiagonal,0.6520107583149544,383
8,S A. Grid,0.661091727879964,383
8,Learnable,0.7033744607643051,383
16,SD,0.46814468634364914,383
16,S A. Diagonal,0.4912872873485082,383
16,S A. MultiDiagonal,0.40921373727817995,383
16,S A. Grid,0.46188197116129454,383
16,Learnable,0.546478550949921,383
32,SD,0.27009759180810816,383
32,S A. Diagonal,0.33414969516382054,383
32,S A. MultiDiagonal,0.2746866447008126,383
32,S A. Grid,0.2805145358240939,383
32,Learnable,0.391255239832233,383
64,SD,0.1412949265823397,383
64,S A. Diagonal,0.28654925020636407,383
64,S A. MultiDiagonal,0.21658175783857164,383
64,S A. Grid,0.23583791371830076,383
8,SD,0.6477225690217685,384
8,S A. Diagonal,0.6796331084619308,384
8,S A. MultiDiagonal,0.6451648795233048,384
8,S A. Grid,0.6667653354404234,384
8,Learnable,0.7283337629068614,384
16,SD,0.4643194497622807,384
16,S A. Diagonal,0.4874551936434224,384
16,S A. MultiDiagonal,0.4102027234597544,384
16,S A. Grid,0.46074074271044085,384
16,Learnable,0.5242842063399014,384
32,SD,0.2739144927120515,384
32,S A. Diagonal,0.3258982204586125,384
32,S A. MultiDiagonal,0.2697547418639794,384
32,S A. Grid,0.28116683817286736,384
32,Learnable,0.4286225485484598,384
64,SD,0.1454793568670052,384
64,S A. Diagonal,0.2930172018912871,384
64,S A. MultiDiagonal,0.21570544273158387,384
64,S A. Grid,0.23839464218379702,384
8,SD,0.6473622612638632,385
8,S A. Diagonal,0.6844741310501073,385
8,S A. MultiDiagonal,0.660917337781631,385
8,S A. Grid,0.6649117341199946,385
8,Learnable,0.6741209794511716,385
16,SD,0.4679688487102376,385
16,S A. Diagonal,0.4840170411456546,385
16,S A. MultiDiagonal,0.40903447864194775,385
16,S A. Grid,0.4612477711507914,385
16,Learnable,0.5458804839218965,385
32,SD,0.26772389021884646,385
32,S A. Diagonal,0.3284171080582393,385
32,S A. MultiDiagonal,0.2752483373700041,385
32,S A. Grid,0.2761620413092379,385
32,Learnable,0.4213502686940591,385
64,SD,0.15003483545242585,385
64,S A. Diagonal,0.2838537602568491,385
64,S A. MultiDiagonal,0.21438738724834572,385
64,S A. Grid,0.22858673133171523,385
8,SD,0.6489001349672113,386
8,S A. Diagonal,0.6828928243148036,386
8,S A. MultiDiagonal,0.6513942189542165,386
8,S A. Grid,0.6656595647282205,386
8,Learnable,0.6858976910039315,386
16,SD,0.4644023777810289,386
16,S A. Diagonal,0.4879943401703063,386
16,S A. MultiDiagonal,0.42113071047985384,386
16,S A. Grid,0.46837396584305163,386
16,Learnable,0.5478542403486865,386
32,SD,0.27388701502282603,386
32,S A. Diagonal,0.3363609907110251,386
32,S A. MultiDiagonal,0.27507309777857447,386
32,S A. Grid,0.27375294271007605,386
32,Learnable,0.43220389640975826,386
64,SD,0.13916764422406272,386
64,S A. Diagonal,0.2895210736789536,386
64,S A. MultiDiagonal,0.2143287838750404,386
64,S A. Grid,0.23635489567941298,386
8,SD,0.645940368332902,387
8,S A. Diagonal,0.678835297795965,387
8,S A. MultiDiagonal,0.6490708570127768,387
8,S A. Grid,0.656459862934715,387
8,Learnable,0.6869755484239566,387
16,SD,0.46380510159764704,387
16,S A. Diagonal,0.4930094283920985,387
16,S A. MultiDiagonal,0.42073746808353635,387
16,S A. Grid,0.464603880072429,387
16,Learnable,0.5547276106724597,387
32,SD,0.266413824194795,387
32,S A. Diagonal,0.3221468904500997,387
32,S A. MultiDiagonal,0.2691748556801108,387
32,S A. Grid,0.2712594892498413,387
32,Learnable,0.4083172163422621,387
64,SD,0.15258928954134005,387
64,S A. Diagonal,0.2969202201396649,387
64,S A. MultiDiagonal,0.21535943390404094,387
64,S A. Grid,0.23925476930277925,387
8,SD,0.6491546637734076,388
8,S A. Diagonal,0.6726845815866543,388
8,S A. MultiDiagonal,0.6432260396715446,388
8,S A. Grid,0.6678258845465554,388
8,Learnable,0.7250781153830816,388
16,SD,0.4683030232348976,388
16,S A. Diagonal,0.4882254005488298,388
16,S A. MultiDiagonal,0.4139515160297389,388
16,S A. Grid,0.4573569883044687,388
16,Learnable,0.5371192007111554,388
32,SD,0.2733789529795965,388
32,S A. Diagonal,0.32589833033854015,388
32,S A. MultiDiagonal,0.26552813963314725,388
32,S A. Grid,0.28059296529668537,388
32,Learnable,0.42138951207074177,388
64,SD,0.14321650857022333,388
64,S A. Diagonal,0.29098941178054843,388
64,S A. MultiDiagonal,0.21160816615914238,388
64,S A. Grid,0.24299039427856917,388
8,SD,0.6492872658494686,389
8,S A. Diagonal,0.6840811042745235,389
8,S A. MultiDiagonal,0.6576735082683577,389
8,S A. Grid,0.6729056944868657,389
8,Learnable,0.7003377408806115,389
16,SD,0.46137688403689453,389
16,S A. Diagonal,0.4967622511644948,389
16,S A. MultiDiagonal,0.4057147135276468,389
16,S A. Grid,0.4684074307549634,389
16,Learnable,0.5507581321637702,389
32,SD,0.2655535846762321,389
32,S A. Diagonal,0.3228578428095852,389
32,S A. MultiDiagonal,0.26882955589366014,389
32,S A. Grid,0.2735539102880975,389
32,Learnable,0.4313673722623009,389
64,SD,0.14881687831772472,389
64,S A. Diagonal,0.3025978821296724,389
64,S A. MultiDiagonal,0.22519950774638708,389
64,S A. Grid,0.23538270136143352,389
8,SD,0.6482500701541306,390
8,S A. Diagonal,0.6802202527949311,390
8,S A. MultiDiagonal,0.6600405978970303,390
8,S A. Grid,0.6642032372732939,390
8,Learnable,0.7230864681259805,390
16,SD,0.46522887305802835,390
16,S A. Diagonal,0.48726069575322584,390
16,S A. MultiDiagonal,0.4124320735109189,390
16,S A. Grid,0.4625554629335822,390
16,Learnable,0.5551329263678021,390
32,SD,0.26689391543677154,390
32,S A. Diagonal,0.33390470292441377,390
32,S A. MultiDiagonal,0.26768482523144266,390
32,S A. Grid,0.28087791313129223,390
32,Learnable,0.4180062258521908,390
64,SD,0.1361794031733792,390
64,S A. Diagonal,0.29301330771022577,390
64,S A. MultiDiagonal,0.21932670187316683,390
64,S A. Grid,0.24032698648396444,390
8,SD,0.6488777536580774,391
8,S A. Diagonal,0.6852702076260061,391
8,S A. MultiDiagonal,0.653933037239625,391
8,S A. Grid,0.6639729792082585,391
8,Learnable,0.7143394936002585,391
16,SD,0.46691478586590673,391
16,S A. Diagonal,0.49039597123323003,391
16,S A. MultiDiagonal,0.4128423037896458,391
16,S A. Grid,0.45990433689776783,391
16,Learnable,0.5431608442725232,391
32,SD,0.2721052632882011,391
32,S A. Diagonal,0.3360172678816016,391
32,S A. MultiDiagonal,0.2715047505346379,391
32,S A. Grid,0.2832743385969401,391
32,Learnable,0.4099235810741358,391
64,SD,0.1404299271390856,391
64,S A. Diagonal,0.29737538799445595,391
64,S A. MultiDiagonal,0.2118141492648699,391
64,S A. Grid,0.24240365114414944,391
8,SD,0.6510106197875114,392
8,S A. Diagonal,0.6838973084888813,392
8,S A. MultiDiagonal,0.6453048751659702,392
8,S A. Grid,0.6692570938645378,392
8,Learnable,0.6817511511397655,392
16,SD,0.4737878301029824,392
16,S A. Diagonal,0.4903796667027468,392
16,S A. MultiDiagonal,0.41771676021344206,392
16,S A. Grid,0.4638027791209289,392
16,Learnable,0.542775477850147,392
32,SD,0.2712627625784957,392
32,S A. Diagonal,0.32812543162821683,392
32,S A. MultiDiagonal,0.27633061731169034,392
32,S A. Grid,0.2761649502355752,392
32,Learnable,0.4019068899827192,392
64,SD,0.141815615369254,392
64,S A. Diagonal,0.3014107209840271,392
64,S A. MultiDiagonal,0.22350434715355152,392
64,S A. Grid,0.25035825056641714,392
8,SD,0.6481167792793329,393
8,S A. Diagonal,0.6800879085379096,393
8,S A. MultiDiagonal,0.6559564124091253,393
8,S A. Grid,0.662539586573904,393
8,Learnable,0.723356119838185,393
16,SD,0.46611993135411395,393
16,S A. Diagonal,0.4836141946797236,393
16,S A. MultiDiagonal,0.41356068095904486,393
16,S A. Grid,0.4642685927995242,393
16,Learnable,0.5589707394881639,393
32,SD,0.26923625329554596,393
32,S A. Diagonal,0.3238394591383694,393
32,S A. MultiDiagonal,0.2715018778860321,393
32,S A. Grid,0.28185440398033035,393
32,Learnable,0.42405110067225765,393
64,SD,0.13976330626052572,393
64,S A. Diagonal,0.2921498447949881,393
64,S A. MultiDiagonal,0.21714035031227666,393
64,S A. Grid,0.24491391753223815,393
8,SD,0.649525978937904,394
8,S A. Diagonal,0.6844747894251209,394
8,S A. MultiDiagonal,0.6472661459393343,394
8,S A. Grid,0.6626316296507218,394
8,Learnable,0.7153436419142252,394
16,SD,0.4635603954594968,394
16,S A. Diagonal,0.4850135603275967,394
16,S A. MultiDiagonal,0.4182791822571754,394
16,S A. Grid,0.45906592306695176,394
16,Learnable,0.5357046296814872,394
32,SD,0.27099808052748575,394
32,S A. Diagonal,0.3215808465641866,394
32,S A. MultiDiagonal,0.2715332680703571,394
32,S A. Grid,0.2853147724638473,394
32,Learnable,0.42471942090933196,394
64,SD,0.15541243067563343,394
64,S A. Diagonal,0.2978241479210625,394
64,S A. MultiDiagonal,0.22120770278841634,394
64,S A. Grid,0.24084491988228343,394
8,SD,0.6482120240468292,395
8,S A. Diagonal,0.6865541468998283,395
8,S A. MultiDiagonal,0.6572776498913346,395
8,S A. Grid,0.6598296143313779,395
8,Learnable,0.7120645430902022,395
16,SD,0.46712835284844295,395
16,S A. Diagonal,0.4923822761971318,395
16,S A. MultiDiagonal,0.41273093224625934,395
16,S A. Grid,0.4562719080633955,395
16,Learnable,0.5492418614985185,395
32,SD,0.26659533761045423,395
32,S A. Diagonal,0.32450837913945774,395
32,S A. MultiDiagonal,0.27489291026002194,395
32,S A. Grid,0.2760269635008324,395
32,Learnable,0.412977302023089,395
64,SD,0.14450576130631798,395
64,S A. Diagonal,0.2861142965027281,395
64,S A. MultiDiagonal,0.21457692749134466,395
64,S A. Grid,0.24224264829808573,395
8,SD,0.6493151851032604,396
8,S A. Diagonal,0.6869370413577961,396
8,S A. MultiDiagonal,0.6490273062450183,396
8,S A. Grid,0.6585933246097834,396
8,Learnable,0.6824241708959332,396
16,SD,0.4668931809782709,396
16,S A. Diagonal,0.503842728655736,396
16,S A. MultiDiagonal,0.41116811002748893,396
16,S A. Grid,0.45615268470494713,396
16,Learnable,0.5407056915683368,396
32,SD,0.2695229283469732,396
32,S A. Diagonal,0.3299557204368253,396
32,S A. MultiDiagonal,0.27063195074233204,396
32,S A. Grid,0.28017912273808926,396
32,Learnable,0.4054286798943028,396
64,SD,0.13546080996976617,396
64,S A. Diagonal,0.29436886579099214,396
64,S A. MultiDiagonal,0.22290659481087488,396
64,S A. Grid,0.2439210909298175,396
8,SD,0.6485774449048535,397
8,S A. Diagonal,0.6841440919253892,397
8,S A. MultiDiagonal,0.6472592697098205,397
8,S A. Grid,0.662696482709075,397
8,Learnable,0.712927842307495,397
16,SD,0.46530400556598966,397
16,S A. Diagonal,0.4968616207363197,397
16,S A. MultiDiagonal,0.4128054569877619,397
16,S A. Grid,0.4629842080807632,397
16,Learnable,0.5295968893404113,397
32,SD,0.27070061314038896,397
32,S A. Diagonal,0.32523963909441655,397
32,S A. MultiDiagonal,0.270940164903067,397
32,S A. Grid,0.28015295281440483,397
32,Learnable,0.43783580670934635,397
64,SD,0.13533443714172338,397
64,S A. Diagonal,0.28377773209396123,397
64,S A. MultiDiagonal,0.2101998368377206,397
64,S A. Grid,0.23905748315709419,397
8,SD,0.6533254866989857,398
8,S A. Diagonal,0.689523877103536,398
8,S A. MultiDiagonal,0.6583371862739344,398
8,S A. Grid,0.6629023332113244,398
8,Learnable,0.7036639817271294,398
16,SD,0.466469269195789,398
16,S A. Diagonal,0.4955522431503722,398
16,S A. MultiDiagonal,0.41221087380390925,398
16,S A. Grid,0.47644014683222163,398
16,Learnable,0.5405516190612891,398
32,SD,0.2631369528584271,398
32,S A. Diagonal,0.32448216244451655,398
32,S A. MultiDiagonal,0.26443438455680823,398
32,S A. Grid,0.2808858644102698,398
32,Learnable,0.41369777367796684,398
64,SD,0.13348312951936347,398
64,S A. Diagonal,0.2879646004059154,398
64,S A. MultiDiagonal,0.2233254782081441,398
64,S A. Grid,0.23397943359067738,398
8,SD,0.6516658005675131,399
8,S A. Diagonal,0.6899234235139395,399
8,S A. MultiDiagonal,0.6472324759813445,399
8,S A. Grid,0.6742661178587699,399
8,Learnable,0.6989788846135871,399
16,SD,0.46935537764362306,399
16,S A. Diagonal,0.48830965994451586,399
16,S A. MultiDiagonal,0.4173591388746773,399
16,S A. Grid,0.4590243146982881,399
16,Learnable,0.5645903879314531,399
32,SD,0.26565297941492755,399
32,S A. Diagonal,0.3286047742449332,399
32,S A. MultiDiagonal,0.27722017863947085,399
32,S A. Grid,0.28717270309161863,399
32,Learnable,0.4198057113801172,399
64,SD,0.14393969734074635,399
64,S A. Diagonal,0.2830129696965305,399
64,S A. MultiDiagonal,0.21779889158677082,399
64,S A. Grid,0.2372121384293166,399
8,SD,0.6458023124303797,400
8,S A. Diagonal,0.6780251569375383,400
8,S A. MultiDiagonal,0.6440258080848393,400
8,S A. Grid,0.6641976795495631,400
8,Learnable,0.7059886601940272,400
16,SD,0.4623841344216024,400
16,S A. Diagonal,0.4838354904188914,400
16,S A. MultiDiagonal,0.40615003893981116,400
16,S A. Grid,0.4604884148324353,400
16,Learnable,0.5575126922860167,400
32,SD,0.2692466321560416,400
32,S A. Diagonal,0.32372837275833566,400
32,S A. MultiDiagonal,0.27995387576811276,400
32,S A. Grid,0.2784732188315995,400
32,Learnable,0.42491400211942426,400
64,SD,0.15259523712968073,400
64,S A. Diagonal,0.2944710355492973,400
64,S A. MultiDiagonal,0.21483943277702827,400
64,S A. Grid,0.24525456867399092,400
8,SD,0.6489806655749895,401
8,S A. Diagonal,0.6883094126887251,401
8,S A. MultiDiagonal,0.6601483736214242,401
8,S A. Grid,0.6590138216430967,401
8,Learnable,0.6957765687484547,401
16,SD,0.4669934482334498,401
16,S A. Diagonal,0.4923325558173247,401
16,S A. MultiDiagonal,0.40957169881518807,401
16,S A. Grid,0.46056051585867785,401
16,Learnable,0.559913299864782,401
32,SD,0.2614076490009565,401
32,S A. Diagonal,0.32560865208971357,401
32,S A. MultiDiagonal,0.2745724607083596,401
32,S A. Grid,0.2816993488282802,401
32,Learnable,0.4139201395671668,401
64,SD,0.13380358008978255,401
64,S A. Diagonal,0.29107063950912365,401
64,S A. MultiDiagonal,0.21826366169218658,401
64,S A. Grid,0.24336449330405055,401
8,SD,0.6582415388595055,402
8,S A. Diagonal,0.6831536575662012,402
8,S A. MultiDiagonal,0.6480978424682967,402
8,S A. Grid,0.6656215872720062,402
8,Learnable,0.6823541946779659,402
16,SD,0.46504294677236274,402
16,S A. Diagonal,0.48027066327079343,402
16,S A. MultiDiagonal,0.41667757732048316,402
16,S A. Grid,0.45691175554398733,402
16,Learnable,0.5446930128383484,402
32,SD,0.2652315965831439,402
32,S A. Diagonal,0.3188138812617861,402
32,S A. MultiDiagonal,0.2707852615338603,402
32,S A. Grid,0.2763159558786695,402
32,Learnable,0.3926599636894857,402
64,SD,0.14522034919003987,402
64,S A. Diagonal,0.29427251189332404,402
64,S A. MultiDiagonal,0.21464632170380993,402
64,S A. Grid,0.2411247505093973,402
8,SD,0.6542416760431797,403
8,S A. Diagonal,0.6832754280246822,403
8,S A. MultiDiagonal,0.6422456566182771,403
8,S A. Grid,0.6726066367084981,403
8,Learnable,0.6936247859664512,403
16,SD,0.4654468986446511,403
16,S A. Diagonal,0.48805804776153244,403
16,S A. MultiDiagonal,0.40999558353724663,403
16,S A. Grid,0.4621201768091196,403
16,Learnable,0.5612809999864228,403
32,SD,0.26820854763867474,403
32,S A. Diagonal,0.33397754195031737,403
32,S A. MultiDiagonal,0.2730760712976337,403
32,S A. Grid,0.27669616089626803,403
32,Learnable,0.4061051782527189,403
64,SD,0.14795793067780322,403
64,S A. Diagonal,0.29398319579701776,403
64,S A. MultiDiagonal,0.2175839032340887,403
64,S A. Grid,0.24224082984638196,403
8,SD,0.6545694502295554,404
8,S A. Diagonal,0.6821079655167911,404
8,S A. MultiDiagonal,0.6525067120440502,404
8,S A. Grid,0.6637694632427598,404
8,Learnable,0.7003423329605412,404
16,SD,0.4639622528403221,404
16,S A. Diagonal,0.48770824621004105,404
16,S A. MultiDiagonal,0.4183940163730355,404
16,S A. Grid,0.46314242120738836,404
16,Learnable,0.5486395800056472,404
32,SD,0.2697727467646195,404
32,S A. Diagonal,0.32353189631479523,404
32,S A. MultiDiagonal,0.27109310017754285,404
32,S A. Grid,0.276599802731134,404
32,Learnable,0.41536280381209745,404
64,SD,0.1508069957830205,404
64,S A. Diagonal,0.28567994191940355,404
64,S A. MultiDiagonal,0.2086560232149374,404
64,S A. Grid,0.24420802075786524,404
8,SD,0.6522442807755965,405
8,S A. Diagonal,0.6900125600369699,405
8,S A. MultiDiagonal,0.6522548051440069,405
8,S A. Grid,0.661812218515341,405
8,Learnable,0.705008924541119,405
16,SD,0.47147245499862295,405
16,S A. Diagonal,0.4847749098426316,405
16,S A. MultiDiagonal,0.4170962638318878,405
16,S A. Grid,0.4627986039831289,405
16,Learnable,0.5559500078915693,405
32,SD,0.2663986909378002,405
32,S A. Diagonal,0.3367833677623669,405
32,S A. MultiDiagonal,0.2703745814669377,405
32,S A. Grid,0.27652354213071323,405
32,Learnable,0.4252621632976191,405
64,SD,0.15261893618454264,405
64,S A. Diagonal,0.2780708162071404,405
64,S A. MultiDiagonal,0.21834922967146306,405
64,S A. Grid,0.24429414112328338,405
8,SD,0.6488148705763003,406
8,S A. Diagonal,0.6840440189696251,406
8,S A. MultiDiagonal,0.6582534362525875,406
8,S A. Grid,0.665299335608326,406
8,Learnable,0.678526031055993,406
16,SD,0.4620032411129987,406
16,S A. Diagonal,0.48836252579027467,406
16,S A. MultiDiagonal,0.4109304751014849,406
16,S A. Grid,0.46218198774878483,406
16,Learnable,0.5513886101605845,406
32,SD,0.2668150011281385,406
32,S A. Diagonal,0.32670673128632355,406
32,S A. MultiDiagonal,0.2708839674617421,406
32,S A. Grid,0.2788167721749963,406
32,Learnable,0.41501279819715625,406
64,SD,0.1524752133278387,406
64,S A. Diagonal,0.28057933909795596,406
64,S A. MultiDiagonal,0.22036756146398334,406
64,S A. Grid,0.24473068937247353,406
8,SD,0.6472302560752592,407
8,S A. Diagonal,0.6844361820719761,407
8,S A. MultiDiagonal,0.6586372400316748,407
8,S A. Grid,0.6685613083753899,407
8,Learnable,0.7048484966963436,407
16,SD,0.46563456988925256,407
16,S A. Diagonal,0.49215069844230147,407
16,S A. MultiDiagonal,0.40942361432067864,407
16,S A. Grid,0.45837510908038337,407
16,Learnable,0.5496097693867772,407
32,SD,0.2696180624580886,407
32,S A. Diagonal,0.3283352788563084,407
32,S A. MultiDiagonal,0.2668959263969989,407
32,S A. Grid,0.2801952001157003,407
32,Learnable,0.4066248206682426,407
64,SD,0.14528230956151444,407
64,S A. Diagonal,0.2990207074919714,407
64,S A. MultiDiagonal,0.22276534153422461,407
64,S A. Grid,0.23608892682333796,407
8,SD,0.6487002639923067,408
8,S A. Diagonal,0.6827687610877797,408
8,S A. MultiDiagonal,0.6465459367656475,408
8,S A. Grid,0.660850299606046,408
8,Learnable,0.7254631576255198,408
16,SD,0.46914763710734264,408
16,S A. Diagonal,0.4822615955592715,408
16,S A. MultiDiagonal,0.41226131453801296,408
16,S A. Grid,0.4593273559622155,408
16,Learnable,0.5459281052898104,408
32,SD,0.2704305971852339,408
32,S A. Diagonal,0.3308269163342583,408
32,S A. MultiDiagonal,0.2721093108481269,408
32,S A. Grid,0.279330463796611,408
32,Learnable,0.3967928797967439,408
64,SD,0.14708628808304422,408
64,S A. Diagonal,0.2892451006504505,408
64,S A. MultiDiagonal,0.21333378769524217,408
64,S A. Grid,0.24299599764781377,408
8,SD,0.6521190183183061,409
8,S A. Diagonal,0.6794320194963056,409
8,S A. MultiDiagonal,0.6566259217289468,409
8,S A. Grid,0.6636455682924312,409
8,Learnable,0.7023445478332108,409
16,SD,0.4635530651814227,409
16,S A. Diagonal,0.49342221110073137,409
16,S A. MultiDiagonal,0.40682003973177416,409
16,S A. Grid,0.46093581974651837,409
16,Learnable,0.5397282076098694,409
32,SD,0.26606499725557403,409
32,S A. Diagonal,0.3266533764264918,409
32,S A. MultiDiagonal,0.26578139942219536,409
32,S A. Grid,0.28853563973800167,409
32,Learnable,0.4169765954515366,409
64,SD,0.1432895528405884,409
64,S A. Diagonal,0.2816189326861389,409
64,S A. MultiDiagonal,0.22219912414154522,409
64,S A. Grid,0.23491882722355026,409
8,SD,0.647545788497583,410
8,S A. Diagonal,0.6883449159548712,410
8,S A. MultiDiagonal,0.6480728254920071,410
8,S A. Grid,0.6661582370931725,410
8,Learnable,0.6993963318318517,410
16,SD,0.46859044596759436,410
16,S A. Diagonal,0.4838084898768227,410
16,S A. MultiDiagonal,0.4106865557476791,410
16,S A. Grid,0.4617917282527264,410
16,Learnable,0.5394364344985627,410
32,SD,0.26781446259006186,410
32,S A. Diagonal,0.334713594588938,410
32,S A. MultiDiagonal,0.27091685142641186,410
32,S A. Grid,0.2838254848912351,410
32,Learnable,0.4249313881985877,410
64,SD,0.14794021556056916,410
64,S A. Diagonal,0.2965514363702624,410
64,S A. MultiDiagonal,0.21077343463400805,410
64,S A. Grid,0.2453453510160677,410
8,SD,0.6472973046663636,411
8,S A. Diagonal,0.6824282491411313,411
8,S A. MultiDiagonal,0.6473025693223933,411
8,S A. Grid,0.666386933142649,411
8,Learnable,0.707906170825038,411
16,SD,0.46410084433915255,411
16,S A. Diagonal,0.49257825313524795,411
16,S A. MultiDiagonal,0.4151728628110428,411
16,S A. Grid,0.4599516980166197,411
16,Learnable,0.5373449722726015,411
32,SD,0.266975915273004,411
32,S A. Diagonal,0.32886259679674923,411
32,S A. MultiDiagonal,0.2681628344234006,411
32,S A. Grid,0.27903358254124633,411
32,Learnable,0.4089759269039488,411
64,SD,0.14266834529021377,411
64,S A. Diagonal,0.292905288245491,411
64,S A. MultiDiagonal,0.21886828333473057,411
64,S A. Grid,0.24759854045481952,411
8,SD,0.6459377131435105,412
8,S A. Diagonal,0.6879573069680347,412
8,S A. MultiDiagonal,0.6549568940807293,412
8,S A. Grid,0.6665358654049396,412
8,Learnable,0.7141257144339526,412
16,SD,0.4688704032411847,412
16,S A. Diagonal,0.4824073555328945,412
16,S A. MultiDiagonal,0.40514040928709405,412
16,S A. Grid,0.46161342107503633,412
16,Learnable,0.5624129745562124,412
32,SD,0.2689569933912466,412
32,S A. Diagonal,0.3278036372024394,412
32,S A. MultiDiagonal,0.2667270004035628,412
32,S A. Grid,0.2718487507187056,412
32,Learnable,0.4295239466069695,412
64,SD,0.1391531834519159,412
64,S A. Diagonal,0.2964263402541973,412
64,S A. MultiDiagonal,0.21555227470756794,412
64,S A. Grid,0.24058194050873902,412
8,SD,0.647870768195477,413
8,S A. Diagonal,0.6802342596135237,413
8,S A. MultiDiagonal,0.6424358336388695,413
8,S A. Grid,0.6685095632814979,413
8,Learnable,0.6946735959078751,413
16,SD,0.4661493703594918,413
16,S A. Diagonal,0.49133599627517766,413
16,S A. MultiDiagonal,0.4150462086009597,413
16,S A. Grid,0.46261626463049044,413
16,Learnable,0.529616877789555,413
32,SD,0.26285046313840565,413
32,S A. Diagonal,0.3279290927509876,413
32,S A. MultiDiagonal,0.277070277261032,413
32,S A. Grid,0.27323065471677643,413
32,Learnable,0.42649510898854537,413
64,SD,0.14680866926111158,413
64,S A. Diagonal,0.2947671379447477,413
64,S A. MultiDiagonal,0.21523653797570594,413
64,S A. Grid,0.2504494215545744,413
8,SD,0.6535257343741352,414
8,S A. Diagonal,0.6874168920645345,414
8,S A. MultiDiagonal,0.6586384157748667,414
8,S A. Grid,0.663100039489205,414
8,Learnable,0.6942701627765206,414
16,SD,0.4704410950248469,414
16,S A. Diagonal,0.49449418825512925,414
16,S A. MultiDiagonal,0.410717762229291,414
16,S A. Grid,0.46083132528837395,414
16,Learnable,0.5457757204717909,414
32,SD,0.26983313558930333,414
32,S A. Diagonal,0.33364189833704294,414
32,S A. MultiDiagonal,0.27079642313679564,414
32,S A. Grid,0.2790378909997745,414
32,Learnable,0.4324900412777985,414
64,SD,0.14551794090851716,414
64,S A. Diagonal,0.2835227821392455,414
64,S A. MultiDiagonal,0.22000234102754035,414
64,S A. Grid,0.24907923865192907,414
8,SD,0.6478978933983269,415
8,S A. Diagonal,0.680266613733167,415
8,S A. MultiDiagonal,0.6472061231755137,415
8,S A. Grid,0.6662259361869696,415
8,Learnable,0.7011630157474402,415
16,SD,0.4679925316706791,415
16,S A. Diagonal,0.4880482605474351,415
16,S A. MultiDiagonal,0.4133667099629718,415
16,S A. Grid,0.46369426630851884,415
16,Learnable,0.5548853089290477,415
32,SD,0.26478503550645044,415
32,S A. Diagonal,0.3274363666959006,415
32,S A. MultiDiagonal,0.2684769066678408,415
32,S A. Grid,0.27636095637760283,415
32,Learnable,0.40478560280683507,415
64,SD,0.14918568850457933,415
64,S A. Diagonal,0.28875116330809425,415
64,S A. MultiDiagonal,0.216649579020746,415
64,S A. Grid,0.23658146573957878,415
8,SD,0.6487153859567951,416
8,S A. Diagonal,0.6806799630527629,416
8,S A. MultiDiagonal,0.658394056683823,416
8,S A. Grid,0.6652283888002869,416
8,Learnable,0.6736015976340122,416
16,SD,0.46482545934816305,416
16,S A. Diagonal,0.4903222226524778,416
16,S A. MultiDiagonal,0.41404407194590376,416
16,S A. Grid,0.4652757788130565,416
16,Learnable,0.5307624084741525,416
32,SD,0.2724831602294545,416
32,S A. Diagonal,0.32760431342591045,416
32,S A. MultiDiagonal,0.27599802256082334,416
32,S A. Grid,0.27855103827149164,416
32,Learnable,0.42230060253820956,416
64,SD,0.14273006746196218,416
64,S A. Diagonal,0.29315706318937473,416
64,S A. MultiDiagonal,0.21893869245936187,416
64,S A. Grid,0.23875628878897032,416
8,SD,0.6455683378287553,417
8,S A. Diagonal,0.6907879452308622,417
8,S A. MultiDiagonal,0.6479703630628927,417
8,S A. Grid,0.6612591069952451,417
8,Learnable,0.7033810260296208,417
16,SD,0.4640822558974004,417
16,S A. Diagonal,0.4903040896120129,417
16,S A. MultiDiagonal,0.41096775882017855,417
16,S A. Grid,0.46196030749991795,417
16,Learnable,0.5338762382324743,417
32,SD,0.26815229839165733,417
32,S A. Diagonal,0.3330383955583275,417
32,S A. MultiDiagonal,0.268359788891758,417
32,S A. Grid,0.2747999050830551,417
32,Learnable,0.40894144490526946,417
64,SD,0.1406823778823292,417
64,S A. Diagonal,0.2830933730494767,417
64,S A. MultiDiagonal,0.2267850332616085,417
64,S A. Grid,0.23784670047086764,417
8,SD,0.6475967785867449,418
8,S A. Diagonal,0.6807604957748445,418
8,S A. MultiDiagonal,0.6580183081149711,418
8,S A. Grid,0.6576919700073383,418
8,Learnable,0.7049280046664248,418
16,SD,0.45855740202193285,418
16,S A. Diagonal,0.4905283121855688,418
16,S A. MultiDiagonal,0.41771776611717026,418
16,S A. Grid,0.45789162129104494,418
16,Learnable,0.5246560767417453,418
32,SD,0.2670805066211299,418
32,S A. Diagonal,0.33105813651689425,418
32,S A. MultiDiagonal,0.26990838540809103,418
32,S A. Grid,0.27843611122930745,418
32,Learnable,0.4299614041772943,418
64,SD,0.13951717857163778,418
64,S A. Diagonal,0.29424338888232915,418
64,S A. MultiDiagonal,0.21664976192127564,418
64,S A. Grid,0.2393359189662142,418
8,SD,0.6484028620078254,419
8,S A. Diagonal,0.6810260785133133,419
8,S A. MultiDiagonal,0.6480338525657774,419
8,S A. Grid,0.6671287535428563,419
8,Learnable,0.7054038782942931,419
16,SD,0.46994067175197046,419
16,S A. Diagonal,0.49011724134109425,419
16,S A. MultiDiagonal,0.41240882070895085,419
16,S A. Grid,0.46021507374503173,419
16,Learnable,0.5528125864396103,419
32,SD,0.27170043411337547,419
32,S A. Diagonal,0.326476356998634,419
32,S A. MultiDiagonal,0.26539633702781473,419
32,S A. Grid,0.2817231020475528,419
32,Learnable,0.4168506852085107,419
64,SD,0.15776468754613876,419
64,S A. Diagonal,0.29291041314405153,419
64,S A. MultiDiagonal,0.20828458390472132,419
64,S A. Grid,0.24339101802337917,419
8,SD,0.6488588347860577,420
8,S A. Diagonal,0.6833037478930428,420
8,S A. MultiDiagonal,0.6513407393975419,420
8,S A. Grid,0.6639813265417034,420
8,Learnable,0.701257816615465,420
16,SD,0.46243871635427664,420
16,S A. Diagonal,0.4858072218345138,420
16,S A. MultiDiagonal,0.4121990853811146,420
16,S A. Grid,0.4626215633938352,420
16,Learnable,0.5593707914913567,420
32,SD,0.2671718520691578,420
32,S A. Diagonal,0.33203115912280345,420
32,S A. MultiDiagonal,0.2685287274810286,420
32,S A. Grid,0.2779369185125805,420
32,Learnable,0.40344019134362985,420
64,SD,0.1330927200337659,420
64,S A. Diagonal,0.2913700625750041,420
64,S A. MultiDiagonal,0.2178318305276391,420
64,S A. Grid,0.24269686794848697,420
8,SD,0.6497614592547242,421
8,S A. Diagonal,0.6820090472365805,421
8,S A. MultiDiagonal,0.6532850382323687,421
8,S A. Grid,0.6663589996915695,421
8,Learnable,0.6539680602940284,421
16,SD,0.4648038588518593,421
16,S A. Diagonal,0.4852259083937639,421
16,S A. MultiDiagonal,0.4091934390947971,421
16,S A. Grid,0.4543248511353256,421
16,Learnable,0.5441981570906071,421
32,SD,0.2684721459934104,421
32,S A. Diagonal,0.3249502589529084,421
32,S A. MultiDiagonal,0.274413239651601,421
32,S A. Grid,0.274224703142116,421
32,Learnable,0.4210536797355085,421
64,SD,0.14922180069267577,421
64,S A. Diagonal,0.2887246109076006,421
64,S A. MultiDiagonal,0.2146817809709246,421
64,S A. Grid,0.23801883616219544,421
8,SD,0.6497378406408287,422
8,S A. Diagonal,0.6864847772914667,422
8,S A. MultiDiagonal,0.6475882910998365,422
8,S A. Grid,0.6711517085054356,422
8,Learnable,0.7268869816025628,422
16,SD,0.4645551854775447,422
16,S A. Diagonal,0.48649173475559304,422
16,S A. MultiDiagonal,0.4118409770950957,422
16,S A. Grid,0.4672875463485389,422
16,Learnable,0.5569063124765538,422
32,SD,0.2674771665588974,422
32,S A. Diagonal,0.3402144709397995,422
32,S A. MultiDiagonal,0.2714189388272692,422
32,S A. Grid,0.2838994205223624,422
32,Learnable,0.41959266920582744,422
64,SD,0.13792084217510994,422
64,S A. Diagonal,0.280690942381571,422
64,S A. MultiDiagonal,0.21435776056974776,422
64,S A. Grid,0.24580950380793942,422
8,SD,0.649837204833037,423
8,S A. Diagonal,0.6869633759795679,423
8,S A. MultiDiagonal,0.6556729625962192,423
8,S A. Grid,0.6675129876042908,423
8,Learnable,0.6842339601791481,423
16,SD,0.4669937422982286,423
16,S A. Diagonal,0.48261605358490167,423
16,S A. MultiDiagonal,0.41306738388036174,423
16,S A. Grid,0.4659011890702337,423
16,Learnable,0.5354512370846758,423
32,SD,0.264824820981332,423
32,S A. Diagonal,0.3278706373828326,423
32,S A. MultiDiagonal,0.26757064932632024,423
32,S A. Grid,0.27818190411061244,423
32,Learnable,0.42055036591052436,423
64,SD,0.167589302744174,423
64,S A. Diagonal,0.28801048241980265,423
64,S A. MultiDiagonal,0.2208652896157831,423
64,S A. Grid,0.23848157252501095,423
8,SD,0.6515923590114767,424
8,S A. Diagonal,0.6831744130495362,424
8,S A. MultiDiagonal,0.6459032135794274,424
8,S A. Grid,0.6628085267093005,424
8,Learnable,0.7296765522993428,424
16,SD,0.4715214701864874,424
16,S A. Diagonal,0.49375676563282345,424
16,S A. MultiDiagonal,0.41075061515601885,424
16,S A. Grid,0.4604268474578112,424
16,Learnable,0.5425922338906357,424
32,SD,0.2681245253004616,424
32,S A. Diagonal,0.32785968988550196,424
32,S A. MultiDiagonal,0.27122387341513726,424
32,S A. Grid,0.2736438713443049,424
32,Learnable,0.419576677659296,424
64,SD,0.1361090230144573,424
64,S A. Diagonal,0.286477304828463,424
64,S A. MultiDiagonal,0.21455577329030834,424
64,S A. Grid,0.24007223624311347,424
8,SD,0.6486361279448298,425
8,S A. Diagonal,0.686025245540721,425
8,S A. MultiDiagonal,0.6609566034939344,425
8,S A. Grid,0.6615261751484856,425
8,Learnable,0.6982903521313458,425
16,SD,0.4633471413907906,425
16,S A. Diagonal,0.4823049164376615,425
16,S A. MultiDiagonal,0.42783712528103635,425
16,S A. Grid,0.46542568108741844,425
16,Learnable,0.5717139615977453,425
32,SD,0.26241698468708186,425
32,S A. Diagonal,0.3319043918172998,425
32,S A. MultiDiagonal,0.2712772970593146,425
32,S A. Grid,0.2795112243438749,425
32,Learnable,0.42544449504620624,425
64,SD,0.13611000216322755,425
64,S A. Diagonal,0.2872434472133616,425
64,S A. MultiDiagonal,0.21246760071304716,425
64,S A. Grid,0.2391692620758204,425
8,SD,0.6505584572414904,426
8,S A. Diagonal,0.6867929066376608,426
8,S A. MultiDiagonal,0.6469113659023116,426
8,S A. Grid,0.6659815057282964,426
8,Learnable,0.7102613210862045,426
16,SD,0.46065346710017385,426
16,S A. Diagonal,0.4898217564475376,426
16,S A. MultiDiagonal,0.4145179854689509,426
16,S A. Grid,0.46755735986342994,426
16,Learnable,0.5786825690532129,426
32,SD,0.268102292767283,426
32,S A. Diagonal,0.33009577452159594,426
32,S A. MultiDiagonal,0.2715257909247555,426
32,S A. Grid,0.2782847056529269,426
32,Learnable,0.42349724036930736,426
64,SD,0.15009816888082889,426
64,S A. Diagonal,0.27959233778454284,426
64,S A. MultiDiagonal,0.2175613603278609,426
64,S A. Grid,0.2458435026507091,426
8,SD,0.6475826609613337,427
8,S A. Diagonal,0.6780299118702089,427
8,S A. MultiDiagonal,0.6531980527899873,427
8,S A. Grid,0.6571787658631681,427
8,Learnable,0.7086088833435673,427
16,SD,0.46065999105095834,427
16,S A. Diagonal,0.4930170915200627,427
16,S A. MultiDiagonal,0.4159552563960895,427
16,S A. Grid,0.46386184428999366,427
16,Learnable,0.5631469356827606,427
32,SD,0.2706139014749339,427
32,S A. Diagonal,0.3243735063168176,427
32,S A. MultiDiagonal,0.26965839618807863,427
32,S A. Grid,0.2813805060908331,427
32,Learnable,0.42609500708568787,427
64,SD,0.15469718057343948,427
64,S A. Diagonal,0.2774552081269893,427
64,S A. MultiDiagonal,0.21927176079485622,427
64,S A. Grid,0.2469687888527401,427
8,SD,0.6471691709142997,428
8,S A. Diagonal,0.6860755453926681,428
8,S A. MultiDiagonal,0.6552507022340656,428
8,S A. Grid,0.6650268172665534,428
8,Learnable,0.7035633331478823,428
16,SD,0.47224979458946287,428
16,S A. Diagonal,0.4856033157190738,428
16,S A. MultiDiagonal,0.4104581594646037,428
16,S A. Grid,0.45761559368162763,428
16,Learnable,0.5503065243564815,428
32,SD,0.2674967084775507,428
32,S A. Diagonal,0.33246434680154757,428
32,S A. MultiDiagonal,0.27545198764306106,428
32,S A. Grid,0.28332152202278815,428
32,Learnable,0.42007883276599217,428
64,SD,0.13416408551933312,428
64,S A. Diagonal,0.30809924679057976,428
64,S A. MultiDiagonal,0.21180491553646272,428
64,S A. Grid,0.24300895664684657,428
8,SD,0.6464257172283419,429
8,S A. Diagonal,0.6769444151964367,429
8,S A. MultiDiagonal,0.6495366221339252,429
8,S A. Grid,0.6695109668535858,429
8,Learnable,0.7238631329119499,429
16,SD,0.46569921154508664,429
16,S A. Diagonal,0.4901435828143017,429
16,S A. MultiDiagonal,0.41878749609325383,429
16,S A. Grid,0.458871922608603,429
16,Learnable,0.5387206447876746,429
32,SD,0.2717520647632513,429
32,S A. Diagonal,0.3286932288195621,429
32,S A. MultiDiagonal,0.2749744343706574,429
32,S A. Grid,0.2762168886838627,429
32,Learnable,0.4121438581499452,429
64,SD,0.1498343140248274,429
64,S A. Diagonal,0.28320714765213506,429
64,S A. MultiDiagonal,0.21370401974378966,429
64,S A. Grid,0.23651637849003354,429
8,SD,0.6513988625857116,430
8,S A. Diagonal,0.6848289714965059,430
8,S A. MultiDiagonal,0.6555767958404185,430
8,S A. Grid,0.669378322371389,430
8,Learnable,0.6697601154762517,430
16,SD,0.4642123487431994,430
16,S A. Diagonal,0.4961662301858296,430
16,S A. MultiDiagonal,0.40834227000996265,430
16,S A. Grid,0.45836738034210056,430
16,Learnable,0.5512396825830835,430
32,SD,0.2687097953394656,430
32,S A. Diagonal,0.33567643068134834,430
32,S A. MultiDiagonal,0.2677946862241451,430
32,S A. Grid,0.27832602985509336,430
32,Learnable,0.4047707117664684,430
64,SD,0.1481288754933657,430
64,S A. Diagonal,0.2877335930281809,430
64,S A. MultiDiagonal,0.2202671852631055,430
64,S A. Grid,0.24432582736866,430
8,SD,0.6543124652388325,431
8,S A. Diagonal,0.687782849308055,431
8,S A. MultiDiagonal,0.6576169571296775,431
8,S A. Grid,0.6630837575638389,431
8,Learnable,0.6895197124121875,431
16,SD,0.4614567193697262,431
16,S A. Diagonal,0.49010897745819293,431
16,S A. MultiDiagonal,0.4184742058021472,431
16,S A. Grid,0.4603236938803605,431
16,Learnable,0.5511609220481373,431
32,SD,0.2682555710802961,431
32,S A. Diagonal,0.32625879224810783,431
32,S A. MultiDiagonal,0.2708323772221342,431
32,S A. Grid,0.27912706113316293,431
32,Learnable,0.4059406525356097,431
64,SD,0.14453355242559945,431
64,S A. Diagonal,0.29445973395776637,431
64,S A. MultiDiagonal,0.22440873793483035,431
64,S A. Grid,0.24398162778847104,431
8,SD,0.6481580212802113,432
8,S A. Diagonal,0.6865544405058546,432
8,S A. MultiDiagonal,0.6555713189328043,432
8,S A. Grid,0.6649558362963515,432
8,Learnable,0.6961270510862922,432
16,SD,0.4606620037586938,432
16,S A. Diagonal,0.4879423631287205,432
16,S A. MultiDiagonal,0.4136177012845176,432
16,S A. Grid,0.45803649294406307,432
16,Learnable,0.5543181779696256,432
32,SD,0.2698932051282954,432
32,S A. Diagonal,0.32772399648024786,432
32,S A. MultiDiagonal,0.2721909356996802,432
32,S A. Grid,0.27866553695261553,432
32,Learnable,0.3957180220367821,432
64,SD,0.1352950702247685,432
64,S A. Diagonal,0.28769440298188337,432
64,S A. MultiDiagonal,0.2180136366376309,432
64,S A. Grid,0.23579526885772234,432
8,SD,0.6508405401048587,433
8,S A. Diagonal,0.6855877286776789,433
8,S A. MultiDiagonal,0.6462320628009341,433
8,S A. Grid,0.6703042341087655,433
8,Learnable,0.7159085605508583,433
16,SD,0.46477765633149837,433
16,S A. Diagonal,0.49560040320307014,433
16,S A. MultiDiagonal,0.41938377800224597,433
16,S A. Grid,0.4696443694448519,433
16,Learnable,0.5637615394852894,433
32,SD,0.2712059122032854,433
32,S A. Diagonal,0.32088803025663204,433
32,S A. MultiDiagonal,0.27044707683124575,433
32,S A. Grid,0.27674599763227176,433
32,Learnable,0.42706057157578453,433
64,SD,0.1573145324218842,433
64,S A. Diagonal,0.2930804892896323,433
64,S A. MultiDiagonal,0.2184970833083047,433
64,S A. Grid,0.23864053217824652,433
8,SD,0.6471113381657718,434
8,S A. Diagonal,0.6924552311358887,434
8,S A. MultiDiagonal,0.651297645166024,434
8,S A. Grid,0.6615448771564518,434
8,Learnable,0.718243296809111,434
16,SD,0.46905686669829255,434
16,S A. Diagonal,0.4880796686288684,434
16,S A. MultiDiagonal,0.40132569364322956,434
16,S A. Grid,0.45700503021728217,434
16,Learnable,0.5554451259346844,434
32,SD,0.2629906641566119,434
32,S A. Diagonal,0.3301153879294034,434
32,S A. MultiDiagonal,0.2750621748666855,434
32,S A. Grid,0.2861853080526031,434
32,Learnable,0.4179107546031422,434
64,SD,0.1375537396643088,434
64,S A. Diagonal,0.29215405704742864,434
64,S A. MultiDiagonal,0.21394609483099986,434
64,S A. Grid,0.24430039324166097,434
8,SD,0.6484951910374714,435
8,S A. Diagonal,0.6790125372284405,435
8,S A. MultiDiagonal,0.6455110922580356,435
8,S A. Grid,0.6624475122360692,435
8,Learnable,0.6946690331539513,435
16,SD,0.4650848325548828,435
16,S A. Diagonal,0.4831181924113804,435
16,S A. MultiDiagonal,0.41402150430299994,435
16,S A. Grid,0.4716744693502478,435
16,Learnable,0.5565889981438457,435
32,SD,0.2692500856700722,435
32,S A. Diagonal,0.32697045049553936,435
32,S A. MultiDiagonal,0.2686986639607854,435
32,S A. Grid,0.2755967719714414,435
32,Learnable,0.43181697231399496,435
64,SD,0.15241589165440067,435
64,S A. Diagonal,0.28631378876345864,435
64,S A. MultiDiagonal,0.20671865694978858,435
64,S A. Grid,0.24558915094493633,435
8,SD,0.6466303609509342,436
8,S A. Diagonal,0.6936979574794471,436
8,S A. MultiDiagonal,0.6490131003118123,436
8,S A. Grid,0.6599036650460566,436
8,Learnable,0.6710627444728,436
16,SD,0.46425134736261453,436
16,S A. Diagonal,0.4834211063316598,436
16,S A. MultiDiagonal,0.4109942670429776,436
16,S A. Grid,0.4618708558380298,436
16,Learnable,0.5389230257569978,436
32,SD,0.2738641499884331,436
32,S A. Diagonal,0.32729877150087927,436
32,S A. MultiDiagonal,0.2742505809554096,436
32,S A. Grid,0.27482067982699443,436
32,Learnable,0.4191698533889082,436
64,SD,0.15884377227547963,436
64,S A. Diagonal,0.27767176816649086,436
64,S A. MultiDiagonal,0.21516679752601775,436
64,S A. Grid,0.2357042625089215,436
8,SD,0.6484369389893898,437
8,S A. Diagonal,0.6853074352866289,437
8,S A. MultiDiagonal,0.653049144579753,437
8,S A. Grid,0.665939310780796,437
8,Learnable,0.7037757539550034,437
16,SD,0.47334849524314015,437
16,S A. Diagonal,0.4898236121444567,437
16,S A. MultiDiagonal,0.41245868857846935,437
16,S A. Grid,0.4666117797998977,437
16,Learnable,0.5442454587317189,437
32,SD,0.26879108411592917,437
32,S A. Diagonal,0.3270557708207286,437
32,S A. MultiDiagonal,0.26784529949384295,437
32,S A. Grid,0.27560360665621497,437
32,Learnable,0.4125022700511932,437
64,SD,0.14254807232294125,437
64,S A. Diagonal,0.2787567175702467,437
64,S A. MultiDiagonal,0.2205296633961236,437
64,S A. Grid,0.24501905587123995,437
8,SD,0.6549364765470321,438
8,S A. Diagonal,0.6795219227847762,438
8,S A. MultiDiagonal,0.6656017748302887,438
8,S A. Grid,0.6700334294025729,438
8,Learnable,0.7029674206847558,438
16,SD,0.45852542329875473,438
16,S A. Diagonal,0.49506621922101524,438
16,S A. MultiDiagonal,0.4195199956011194,438
16,S A. Grid,0.4593208232634749,438
16,Learnable,0.5404225515794374,438
32,SD,0.2652221733356297,438
32,S A. Diagonal,0.32795502983066904,438
32,S A. MultiDiagonal,0.26507781362157734,438
32,S A. Grid,0.27855174100073465,438
32,Learnable,0.4160594416221731,438
64,SD,0.14343974273067392,438
64,S A. Diagonal,0.29069163139648024,438
64,S A. MultiDiagonal,0.2155757163020498,438
64,S A. Grid,0.24740602108882842,438
8,SD,0.6521221064034418,439
8,S A. Diagonal,0.6874025189665292,439
8,S A. MultiDiagonal,0.6493115488113,439
8,S A. Grid,0.6645125894075414,439
8,Learnable,0.6706330179865028,439
16,SD,0.46050323588929076,439
16,S A. Diagonal,0.4853863163982175,439
16,S A. MultiDiagonal,0.4035789768937184,439
16,S A. Grid,0.4674796502116896,439
16,Learnable,0.582890101546629,439
32,SD,0.26900599826795357,439
32,S A. Diagonal,0.3238251203987915,439
32,S A. MultiDiagonal,0.27514867613615407,439
32,S A. Grid,0.2740037186319415,439
32,Learnable,0.40844996383559823,439
64,SD,0.14877084918633546,439
64,S A. Diagonal,0.28856938814557503,439
64,S A. MultiDiagonal,0.21250619601856718,439
64,S A. Grid,0.2437020675332336,439
8,SD,0.646406753994468,440
8,S A. Diagonal,0.6876445913363471,440
8,S A. MultiDiagonal,0.6495154047607382,440
8,S A. Grid,0.6598491699879214,440
8,Learnable,0.6911373096948517,440
16,SD,0.46623193468589896,440
16,S A. Diagonal,0.48659688536670054,440
16,S A. MultiDiagonal,0.42557626813187005,440
16,S A. Grid,0.46787193180609027,440
16,Learnable,0.5536700904364048,440
32,SD,0.27265236032992635,440
32,S A. Diagonal,0.31983783691946377,440
32,S A. MultiDiagonal,0.27021400827571534,440
32,S A. Grid,0.273344304013896,440
32,Learnable,0.43581614997306395,440
64,SD,0.14523523218257692,440
64,S A. Diagonal,0.28613585537922676,440
64,S A. MultiDiagonal,0.2186243530899592,440
64,S A. Grid,0.23930004843195624,440
8,SD,0.6482486636000353,441
8,S A. Diagonal,0.6850007875756542,441
8,S A. MultiDiagonal,0.6602446800518653,441
8,S A. Grid,0.660826654055677,441
8,Learnable,0.7068456075119507,441
16,SD,0.4608350869246336,441
16,S A. Diagonal,0.4940728763301912,441
16,S A. MultiDiagonal,0.4179908863782014,441
16,S A. Grid,0.45762406097751795,441
16,Learnable,0.5405852340680044,441
32,SD,0.2669452899865937,441
32,S A. Diagonal,0.33152789256463666,441
32,S A. MultiDiagonal,0.27539304780139673,441
32,S A. Grid,0.28130037306655725,441
32,Learnable,0.38736032938358994,441
64,SD,0.13865623451428566,441
64,S A. Diagonal,0.2957306905062275,441
64,S A. MultiDiagonal,0.21364014433007233,441
64,S A. Grid,0.24455974015842946,441
8,SD,0.6499369067176947,442
8,S A. Diagonal,0.6888673599724037,442
8,S A. MultiDiagonal,0.6480676466146552,442
8,S A. Grid,0.6623254664770759,442
8,Learnable,0.6837217686226169,442
16,SD,0.4698791302150585,442
16,S A. Diagonal,0.4935080257050758,442
16,S A. MultiDiagonal,0.4150818078175581,442
16,S A. Grid,0.4640174699797398,442
16,Learnable,0.5464319363238179,442
32,SD,0.26590902782580483,442
32,S A. Diagonal,0.34111199988775354,442
32,S A. MultiDiagonal,0.2723805421359965,442
32,S A. Grid,0.2815248754292649,442
32,Learnable,0.419068903702829,442
64,SD,0.13540542067600045,442
64,S A. Diagonal,0.29594498421983373,442
64,S A. MultiDiagonal,0.22079763464980182,442
64,S A. Grid,0.23881006992076556,442
8,SD,0.6499968424598747,443
8,S A. Diagonal,0.6852413611420789,443
8,S A. MultiDiagonal,0.6569508179813128,443
8,S A. Grid,0.6635004534457676,443
8,Learnable,0.6985393615228069,443
16,SD,0.46419857839627376,443
16,S A. Diagonal,0.4838574228605349,443
16,S A. MultiDiagonal,0.41539661932218924,443
16,S A. Grid,0.4577019555272487,443
16,Learnable,0.5499943722616657,443
32,SD,0.2679035712648532,443
32,S A. Diagonal,0.32881600987963255,443
32,S A. MultiDiagonal,0.2701516497009818,443
32,S A. Grid,0.2812751848565291,443
32,Learnable,0.3961820595706421,443
64,SD,0.14260503405665742,443
64,S A. Diagonal,0.2907394492779805,443
64,S A. MultiDiagonal,0.21529470688367597,443
64,S A. Grid,0.23469325207872688,443
8,SD,0.648191813854257,444
8,S A. Diagonal,0.6834666548929434,444
8,S A. MultiDiagonal,0.6622871595089949,444
8,S A. Grid,0.6661433196784379,444
8,Learnable,0.6996498396794331,444
16,SD,0.46744219907342965,444
16,S A. Diagonal,0.49088819840143905,444
16,S A. MultiDiagonal,0.41453963613001255,444
16,S A. Grid,0.45883711246451814,444
16,Learnable,0.5682759671958095,444
32,SD,0.27088156544392805,444
32,S A. Diagonal,0.32551951691926706,444
32,S A. MultiDiagonal,0.2724039125409466,444
32,S A. Grid,0.2772909140668962,444
32,Learnable,0.4379632583802249,444
64,SD,0.14135976285532856,444
64,S A. Diagonal,0.2978577287805419,444
64,S A. MultiDiagonal,0.2179569041450538,444
64,S A. Grid,0.24187975497190256,444
8,SD,0.6512484695131133,445
8,S A. Diagonal,0.6901187428718449,445
8,S A. MultiDiagonal,0.6437735279909702,445
8,S A. Grid,0.6620588329532443,445
8,Learnable,0.7082180688748307,445
16,SD,0.4686693612948297,445
16,S A. Diagonal,0.4863099871048616,445
16,S A. MultiDiagonal,0.4196242929703054,445
16,S A. Grid,0.45657452826517814,445
16,Learnable,0.5265549508860868,445
32,SD,0.26297823265923453,445
32,S A. Diagonal,0.3291864087767927,445
32,S A. MultiDiagonal,0.27355147474916625,445
32,S A. Grid,0.2771621957022353,445
32,Learnable,0.3967838275396105,445
64,SD,0.149654854206683,445
64,S A. Diagonal,0.2983983731719796,445
64,S A. MultiDiagonal,0.22863309076484672,445
64,S A. Grid,0.23739170877341667,445
8,SD,0.6455488829037107,446
8,S A. Diagonal,0.6813595260515746,446
8,S A. MultiDiagonal,0.6636074033939583,446
8,S A. Grid,0.6639150267886486,446
8,Learnable,0.7115155413832004,446
16,SD,0.46436323772312754,446
16,S A. Diagonal,0.48922795792815077,446
16,S A. MultiDiagonal,0.4142865956047322,446
16,S A. Grid,0.4627767015461338,446
16,Learnable,0.5516251518468435,446
32,SD,0.26432492980139444,446
32,S A. Diagonal,0.33072083637053395,446
32,S A. MultiDiagonal,0.2753439129105799,446
32,S A. Grid,0.2793338746970606,446
32,Learnable,0.39303632864586985,446
64,SD,0.14409012555717127,446
64,S A. Diagonal,0.28435901953033194,446
64,S A. MultiDiagonal,0.21768499342958525,446
64,S A. Grid,0.23644325683678738,446
8,SD,0.6489712239172605,447
8,S A. Diagonal,0.6912335008176702,447
8,S A. MultiDiagonal,0.6420698168719837,447
8,S A. Grid,0.668462423170083,447
8,Learnable,0.7250456276271966,447
16,SD,0.46044830789546015,447
16,S A. Diagonal,0.4942471565271824,447
16,S A. MultiDiagonal,0.4140824672848247,447
16,S A. Grid,0.45476415380299917,447
16,Learnable,0.5355222380001372,447
32,SD,0.26356302346541005,447
32,S A. Diagonal,0.3355910391731739,447
32,S A. MultiDiagonal,0.26738821362139076,447
32,S A. Grid,0.2796954243636238,447
32,Learnable,0.41871333381155695,447
64,SD,0.13779867770096016,447
64,S A. Diagonal,0.29142792631405656,447
64,S A. MultiDiagonal,0.2116832383576135,447
64,S A. Grid,0.24416707934972254,447
8,SD,0.6482941849902362,448
8,S A. Diagonal,0.6835259730913271,448
8,S A. MultiDiagonal,0.6446687294358484,448
8,S A. Grid,0.6638391392097759,448
8,Learnable,0.7183595432515278,448
16,SD,0.46421317420397207,448
16,S A. Diagonal,0.4907328307957281,448
16,S A. MultiDiagonal,0.40934018483344287,448
16,S A. Grid,0.45826223491209583,448
16,Learnable,0.5522390556452638,448
32,SD,0.26672601944457336,448
32,S A. Diagonal,0.3286190933091589,448
32,S A. MultiDiagonal,0.2683060885135313,448
32,S A. Grid,0.2761732962357293,448
32,Learnable,0.42558853702256344,448
64,SD,0.14870212057880436,448
64,S A. Diagonal,0.2859418317105015,448
64,S A. MultiDiagonal,0.21381789121490669,448
64,S A. Grid,0.24298878072642205,448
8,SD,0.6486067339636861,449
8,S A. Diagonal,0.6889499133372307,449
8,S A. MultiDiagonal,0.6499856264716142,449
8,S A. Grid,0.6586889818257579,449
8,Learnable,0.6889510716364627,449
16,SD,0.46722731574713827,449
16,S A. Diagonal,0.4890864951536306,449
16,S A. MultiDiagonal,0.41507849956036796,449
16,S A. Grid,0.46594011052163875,449
16,Learnable,0.5492551081345054,449
32,SD,0.265731848500027,449
32,S A. Diagonal,0.3299668185596406,449
32,S A. MultiDiagonal,0.27035260823424834,449
32,S A. Grid,0.27626813534751704,449
32,Learnable,0.4140908058357017,449
64,SD,0.13768386235479133,449
64,S A. Diagonal,0.29807290045397616,449
64,S A. MultiDiagonal,0.210833300931162,449
64,S A. Grid,0.24255204010888445,449
8,SD,0.6492786809594844,450
8,S A. Diagonal,0.6837128974817069,450
8,S A. MultiDiagonal,0.6529510016321619,450
8,S A. Grid,0.6629639402550042,450
8,Learnable,0.6777817289255694,450
16,SD,0.467456527186488,450
16,S A. Diagonal,0.49568718147280155,450
16,S A. MultiDiagonal,0.41133053330313135,450
16,S A. Grid,0.46521738344640834,450
16,Learnable,0.5426248552802926,450
32,SD,0.2741885754462455,450
32,S A. Diagonal,0.3245740147089569,450
32,S A. MultiDiagonal,0.2703134478612335,450
32,S A. Grid,0.2807745760305377,450
32,Learnable,0.42623670094775246,450
64,SD,0.14658143747534752,450
64,S A. Diagonal,0.2790705776435392,450
64,S A. MultiDiagonal,0.21577145242800966,450
64,S A. Grid,0.25023364774734375,450
8,SD,0.6529603656182774,451
8,S A. Diagonal,0.6890481652596329,451
8,S A. MultiDiagonal,0.6481708692658809,451
8,S A. Grid,0.6624983341140653,451
8,Learnable,0.6969543369414919,451
16,SD,0.4694718637547227,451
16,S A. Diagonal,0.4842460845066338,451
16,S A. MultiDiagonal,0.40916831217153105,451
16,S A. Grid,0.45736615276987236,451
16,Learnable,0.5442889456959427,451
32,SD,0.27230474157369167,451
32,S A. Diagonal,0.3237876274066849,451
32,S A. MultiDiagonal,0.2703209075845505,451
32,S A. Grid,0.2836007979814485,451
32,Learnable,0.4131611087229456,451
64,SD,0.15180537380823678,451
64,S A. Diagonal,0.2942805337614191,451
64,S A. MultiDiagonal,0.23277838124482722,451
64,S A. Grid,0.2397097153638055,451
8,SD,0.6433786018895667,452
8,S A. Diagonal,0.6792273634427072,452
8,S A. MultiDiagonal,0.6578220480932848,452
8,S A. Grid,0.6642278146989413,452
8,Learnable,0.7103176073549601,452
16,SD,0.4662119787004787,452
16,S A. Diagonal,0.48267239725970157,452
16,S A. MultiDiagonal,0.4131298957584569,452
16,S A. Grid,0.45594763537928945,452
16,Learnable,0.5574599759122059,452
32,SD,0.2672097125680107,452
32,S A. Diagonal,0.3253680515642733,452
32,S A. MultiDiagonal,0.2716234994272869,452
32,S A. Grid,0.2817509411540779,452
32,Learnable,0.4236794364406622,452
64,SD,0.14920266594532033,452
64,S A. Diagonal,0.2947768283583768,452
64,S A. MultiDiagonal,0.22581223389593374,452
64,S A. Grid,0.2415059719606144,452
8,SD,0.6464672167407437,453
8,S A. Diagonal,0.6909625804928299,453
8,S A. MultiDiagonal,0.6487964897221169,453
8,S A. Grid,0.667451899583492,453
8,Learnable,0.7226356551859179,453
16,SD,0.4659796181301379,453
16,S A. Diagonal,0.48864768107099454,453
16,S A. MultiDiagonal,0.41926358436012867,453
16,S A. Grid,0.46831634644774583,453
16,Learnable,0.5451308678495023,453
32,SD,0.26977222841750603,453
32,S A. Diagonal,0.33081609790753436,453
32,S A. MultiDiagonal,0.2719064853607481,453
32,S A. Grid,0.2764471272678935,453
32,Learnable,0.4240827057708305,453
64,SD,0.16420283323213317,453
64,S A. Diagonal,0.28993247898549757,453
64,S A. MultiDiagonal,0.2150820983315008,453
64,S A. Grid,0.2450783270924719,453
8,SD,0.6485974489251145,454
8,S A. Diagonal,0.6896247762706299,454
8,S A. MultiDiagonal,0.6524165842138845,454
8,S A. Grid,0.6666750974531686,454
8,Learnable,0.6921770303205118,454
16,SD,0.4666714668131965,454
16,S A. Diagonal,0.48806586069218355,454
16,S A. MultiDiagonal,0.4117482165357971,454
16,S A. Grid,0.4614635539589118,454
16,Learnable,0.5693672331429462,454
32,SD,0.26416394875666416,454
32,S A. Diagonal,0.3272351190096983,454
32,S A. MultiDiagonal,0.2763638087441351,454
32,S A. Grid,0.27612906906262313,454
32,Learnable,0.39309998053719425,454
64,SD,0.14004635363293533,454
64,S A. Diagonal,0.2909863431224993,454
64,S A. MultiDiagonal,0.2177312149930476,454
64,S A. Grid,0.23964224446954396,454
8,SD,0.6518225623139735,455
8,S A. Diagonal,0.6875005519047364,455
8,S A. MultiDiagonal,0.6549462785478358,455
8,S A. Grid,0.6623553436136144,455
8,Learnable,0.6968779653047081,455
16,SD,0.47501247910384137,455
16,S A. Diagonal,0.48914800701552397,455
16,S A. MultiDiagonal,0.4089646941924844,455
16,S A. Grid,0.4718785831965951,455
16,Learnable,0.5548381231831411,455
32,SD,0.2670997501712526,455
32,S A. Diagonal,0.32786205716917266,455
32,S A. MultiDiagonal,0.2672577680778051,455
32,S A. Grid,0.27510609429210287,455
32,Learnable,0.41363445200398014,455
64,SD,0.15038446236987957,455
64,S A. Diagonal,0.3042744111532673,455
64,S A. MultiDiagonal,0.2226533150922842,455
64,S A. Grid,0.23796151181843256,455
8,SD,0.6482783630929141,456
8,S A. Diagonal,0.6802060677065782,456
8,S A. MultiDiagonal,0.6486568527673139,456
8,S A. Grid,0.6620447041587649,456
8,Learnable,0.6856591139982378,456
16,SD,0.4617827267193501,456
16,S A. Diagonal,0.49238271298882286,456
16,S A. MultiDiagonal,0.4125299791268062,456
16,S A. Grid,0.46163517503873475,456
16,Learnable,0.5557941087043076,456
32,SD,0.26849306822359514,456
32,S A. Diagonal,0.3286108844662442,456
32,S A. MultiDiagonal,0.2768247337712396,456
32,S A. Grid,0.2776294760073934,456
32,Learnable,0.43286578862853425,456
64,SD,0.13792243937757942,456
64,S A. Diagonal,0.2934550550395373,456
64,S A. MultiDiagonal,0.20791319334110991,456
64,S A. Grid,0.24154755300836667,456
8,SD,0.6519573833980922,457
8,S A. Diagonal,0.6819269373657523,457
8,S A. MultiDiagonal,0.6581219865401838,457
8,S A. Grid,0.6658764960521855,457
8,Learnable,0.6787293632453484,457
16,SD,0.46359268100612383,457
16,S A. Diagonal,0.4940562510018325,457
16,S A. MultiDiagonal,0.4221439828457769,457
16,S A. Grid,0.46178049717041125,457
16,Learnable,0.5595115999879046,457
32,SD,0.26703444368218976,457
32,S A. Diagonal,0.32720937546595746,457
32,S A. MultiDiagonal,0.26804526119753425,457
32,S A. Grid,0.2776599347334971,457
32,Learnable,0.4075750944304195,457
64,SD,0.13669557832610554,457
64,S A. Diagonal,0.2799846729927405,457
64,S A. MultiDiagonal,0.21473623535392938,457
64,S A. Grid,0.2356605109396081,457
8,SD,0.6465675232677351,458
8,S A. Diagonal,0.67963035077328,458
8,S A. MultiDiagonal,0.6577974384675029,458
8,S A. Grid,0.6660981039860728,458
8,Learnable,0.6954152858148961,458
16,SD,0.4665632245257441,458
16,S A. Diagonal,0.4867075990058317,458
16,S A. MultiDiagonal,0.4157745161874071,458
16,S A. Grid,0.4613732847109713,458
16,Learnable,0.5366215982548985,458
32,SD,0.27213578999441884,458
32,S A. Diagonal,0.33347565600024964,458
32,S A. MultiDiagonal,0.26825915733215266,458
32,S A. Grid,0.2776353566032419,458
32,Learnable,0.4155928603302983,458
64,SD,0.1572298002911339,458
64,S A. Diagonal,0.2978338055621226,458
64,S A. MultiDiagonal,0.22622458429504658,458
64,S A. Grid,0.24118992533798783,458
8,SD,0.6516294675933891,459
8,S A. Diagonal,0.690190217298513,459
8,S A. MultiDiagonal,0.6490472946267529,459
8,S A. Grid,0.659977644142971,459
8,Learnable,0.7083436977230896,459
16,SD,0.46451350554061865,459
16,S A. Diagonal,0.4958109334333036,459
16,S A. MultiDiagonal,0.4090492628704229,459
16,S A. Grid,0.4524226603097496,459
16,Learnable,0.5737699098919558,459
32,SD,0.26840694240799623,459
32,S A. Diagonal,0.32352364900941555,459
32,S A. MultiDiagonal,0.27023974440192156,459
32,S A. Grid,0.2782686973872226,459
32,Learnable,0.4346781771102825,459
64,SD,0.13278582157048327,459
64,S A. Diagonal,0.292847138439251,459
64,S A. MultiDiagonal,0.2134896733517724,459
64,S A. Grid,0.2392432470815091,459
8,SD,0.6524228771284739,460
8,S A. Diagonal,0.6863039172124503,460
8,S A. MultiDiagonal,0.6530092328850746,460
8,S A. Grid,0.6683244684126739,460
8,Learnable,0.7054119804219057,460
16,SD,0.46626284813514784,460
16,S A. Diagonal,0.4867510160551695,460
16,S A. MultiDiagonal,0.41469133567274025,460
16,S A. Grid,0.45534915364642053,460
16,Learnable,0.5463161864124519,460
32,SD,0.27051487137224833,460
32,S A. Diagonal,0.329718845814979,460
32,S A. MultiDiagonal,0.2705581328712229,460
32,S A. Grid,0.28005909121335726,460
32,Learnable,0.4019857952204041,460
64,SD,0.14822388627005176,460
64,S A. Diagonal,0.2974195749618962,460
64,S A. MultiDiagonal,0.2187174308600962,460
64,S A. Grid,0.24087086534918334,460
8,SD,0.6441910771853143,461
8,S A. Diagonal,0.6870453415518342,461
8,S A. MultiDiagonal,0.6452882534398913,461
8,S A. Grid,0.6654150971389992,461
8,Learnable,0.6785839367903245,461
16,SD,0.4713516694599844,461
16,S A. Diagonal,0.4895883986153623,461
16,S A. MultiDiagonal,0.4080195510213783,461
16,S A. Grid,0.45664657825227417,461
16,Learnable,0.5448378511810563,461
32,SD,0.2647260736170653,461
32,S A. Diagonal,0.32783585286685774,461
32,S A. MultiDiagonal,0.271137676638608,461
32,S A. Grid,0.2867218530360421,461
32,Learnable,0.4205807431234808,461
64,SD,0.13649589898077308,461
64,S A. Diagonal,0.29939274699124235,461
64,S A. MultiDiagonal,0.2136603905815424,461
64,S A. Grid,0.24977477714383534,461
8,SD,0.6480481928754035,462
8,S A. Diagonal,0.6879190311094947,462
8,S A. MultiDiagonal,0.6487486039957578,462
8,S A. Grid,0.6660607839630629,462
8,Learnable,0.7012555335383723,462
16,SD,0.46643634516854404,462
16,S A. Diagonal,0.4882097423803766,462
16,S A. MultiDiagonal,0.4204771846315892,462
16,S A. Grid,0.4619084880034561,462
16,Learnable,0.5729051707245719,462
32,SD,0.27012816156041775,462
32,S A. Diagonal,0.328235286636533,462
32,S A. MultiDiagonal,0.26446783755211845,462
32,S A. Grid,0.27417978578976515,462
32,Learnable,0.425563545526046,462
64,SD,0.13985735420911696,462
64,S A. Diagonal,0.300771719953746,462
64,S A. MultiDiagonal,0.218881599294585,462
64,S A. Grid,0.24120690655986746,462
8,SD,0.6476748146827888,463
8,S A. Diagonal,0.6832220174478494,463
8,S A. MultiDiagonal,0.6452035534925329,463
8,S A. Grid,0.668910533533913,463
8,Learnable,0.7021332526502708,463
16,SD,0.46871533503631724,463
16,S A. Diagonal,0.4861303602406508,463
16,S A. MultiDiagonal,0.4212134667205998,463
16,S A. Grid,0.45849794648093717,463
16,Learnable,0.5348744716122747,463
32,SD,0.26575903721480754,463
32,S A. Diagonal,0.3299285478109281,463
32,S A. MultiDiagonal,0.27048526244193083,463
32,S A. Grid,0.2765743277874814,463
32,Learnable,0.40786462429749815,463
64,SD,0.146794044080371,463
64,S A. Diagonal,0.2960261502285484,463
64,S A. MultiDiagonal,0.215000272562965,463
64,S A. Grid,0.2444679589728792,463
8,SD,0.6452047326945597,464
8,S A. Diagonal,0.6867433366479689,464
8,S A. MultiDiagonal,0.6503747080145493,464
8,S A. Grid,0.665047201179343,464
8,Learnable,0.6903311076329451,464
16,SD,0.465246610541573,464
16,S A. Diagonal,0.48627018754045614,464
16,S A. MultiDiagonal,0.40838339482906083,464
16,S A. Grid,0.4599856616871624,464
16,Learnable,0.5438771093744228,464
32,SD,0.26458561265382374,464
32,S A. Diagonal,0.33531668246926816,464
32,S A. MultiDiagonal,0.26632580764670466,464
32,S A. Grid,0.28109466594445787,464
32,Learnable,0.4257179901163901,464
64,SD,0.14490902731915997,464
64,S A. Diagonal,0.28984183849957235,464
64,S A. MultiDiagonal,0.21998794715855569,464
64,S A. Grid,0.251315439343491,464
8,SD,0.6442410009070789,465
8,S A. Diagonal,0.6864884305041251,465
8,S A. MultiDiagonal,0.6529072808827284,465
8,S A. Grid,0.6636948836070783,465
8,Learnable,0.7013637471765714,465
16,SD,0.46543888869331135,465
16,S A. Diagonal,0.4900302104526062,465
16,S A. MultiDiagonal,0.41443865429744997,465
16,S A. Grid,0.4710097699257052,465
16,Learnable,0.5595217555074256,465
32,SD,0.26632727506928044,465
32,S A. Diagonal,0.32780465291184857,465
32,S A. MultiDiagonal,0.26883984123102006,465
32,S A. Grid,0.2858120025677354,465
32,Learnable,0.42871957926389254,465
64,SD,0.16674182354653191,465
64,S A. Diagonal,0.3014016037143685,465
64,S A. MultiDiagonal,0.21206944557444102,465
64,S A. Grid,0.2522270690318865,465
8,SD,0.6526813556781215,466
8,S A. Diagonal,0.6904983579418925,466
8,S A. MultiDiagonal,0.6459876289107287,466
8,S A. Grid,0.6665888939272188,466
8,Learnable,0.7286360189065734,466
16,SD,0.4623035674811649,466
16,S A. Diagonal,0.49619260875912125,466
16,S A. MultiDiagonal,0.40994403888519004,466
16,S A. Grid,0.4572768836936615,466
16,Learnable,0.5672873376840645,466
32,SD,0.26552769253658715,466
32,S A. Diagonal,0.3223034612013979,466
32,S A. MultiDiagonal,0.27382189013417957,466
32,S A. Grid,0.27868648630249504,466
32,Learnable,0.41496965659340534,466
64,SD,0.14838593260576285,466
64,S A. Diagonal,0.30071790437090823,466
64,S A. MultiDiagonal,0.2185806097131721,466
64,S A. Grid,0.23912555964818388,466
8,SD,0.6483916540740967,467
8,S A. Diagonal,0.6841483747652088,467
8,S A. MultiDiagonal,0.6575839590518656,467
8,S A. Grid,0.6683388382437369,467
8,Learnable,0.6817752375801304,467
16,SD,0.4641938548952844,467
16,S A. Diagonal,0.4848064829253044,467
16,S A. MultiDiagonal,0.4175862242735262,467
16,S A. Grid,0.46045877830445014,467
16,Learnable,0.5564582829200682,467
32,SD,0.2665314895736124,467
32,S A. Diagonal,0.3266037215112914,467
32,S A. MultiDiagonal,0.26783444110623317,467
32,S A. Grid,0.27956421057627245,467
32,Learnable,0.41115071665845143,467
64,SD,0.15126501764658673,467
64,S A. Diagonal,0.27862226374957944,467
64,S A. MultiDiagonal,0.21521885971976557,467
64,S A. Grid,0.24129738907066622,467
8,SD,0.6536313831809797,468
8,S A. Diagonal,0.6802149651631053,468
8,S A. MultiDiagonal,0.641518693677318,468
8,S A. Grid,0.6683783197928052,468
8,Learnable,0.7186986912296851,468
16,SD,0.4617628428989672,468
16,S A. Diagonal,0.4950999254483103,468
16,S A. MultiDiagonal,0.42397160901224723,468
16,S A. Grid,0.4501988937066721,468
16,Learnable,0.5432572517586265,468
32,SD,0.26831042684180023,468
32,S A. Diagonal,0.3301885963222576,468
32,S A. MultiDiagonal,0.272735768684328,468
32,S A. Grid,0.2781240738932888,468
32,Learnable,0.41198960320695616,468
64,SD,0.1489937317573446,468
64,S A. Diagonal,0.2805490097224905,468
64,S A. MultiDiagonal,0.2104256701475102,468
64,S A. Grid,0.24196639726193617,468
8,SD,0.647561485801003,469
8,S A. Diagonal,0.6793608543419077,469
8,S A. MultiDiagonal,0.6597274472998207,469
8,S A. Grid,0.6592166154684836,469
8,Learnable,0.6657902026700282,469
16,SD,0.46645277407007313,469
16,S A. Diagonal,0.4934358682316769,469
16,S A. MultiDiagonal,0.4151660474675032,469
16,S A. Grid,0.45396074006859854,469
16,Learnable,0.5506498154649614,469
32,SD,0.274359498236237,469
32,S A. Diagonal,0.3222705994784908,469
32,S A. MultiDiagonal,0.2728383379476456,469
32,S A. Grid,0.28906602701291007,469
32,Learnable,0.43293676206749176,469
64,SD,0.14402261149135326,469
64,S A. Diagonal,0.2938603806136829,469
64,S A. MultiDiagonal,0.22190953902631028,469
64,S A. Grid,0.24162163099582906,469
8,SD,0.6450384074766998,470
8,S A. Diagonal,0.6889225795067186,470
8,S A. MultiDiagonal,0.6571444488677349,470
8,S A. Grid,0.6649879555027118,470
8,Learnable,0.6925713312578524,470
16,SD,0.4685158342091567,470
16,S A. Diagonal,0.49054839995759186,470
16,S A. MultiDiagonal,0.40555374251403925,470
16,S A. Grid,0.4597753427274159,470
16,Learnable,0.5410801184132839,470
32,SD,0.2701774535105894,470
32,S A. Diagonal,0.32480464290805633,470
32,S A. MultiDiagonal,0.26998566583433653,470
32,S A. Grid,0.27825895204430473,470
32,Learnable,0.4186857727746336,470
64,SD,0.14380369165283183,470
64,S A. Diagonal,0.2818548223210934,470
64,S A. MultiDiagonal,0.21969349206653757,470
64,S A. Grid,0.24301925232600846,470
8,SD,0.6475309791629222,471
8,S A. Diagonal,0.6863215363980739,471
8,S A. MultiDiagonal,0.6523760533276595,471
8,S A. Grid,0.6665427553730849,471
8,Learnable,0.658183936160446,471
16,SD,0.46754930014779345,471
16,S A. Diagonal,0.4977844072115468,471
16,S A. MultiDiagonal,0.4135255380985778,471
16,S A. Grid,0.4588239709535164,471
16,Learnable,0.5785180514462637,471
32,SD,0.26477184108593893,471
32,S A. Diagonal,0.33001627403620004,471
32,S A. MultiDiagonal,0.2746293472511909,471
32,S A. Grid,0.27524891080786146,471
32,Learnable,0.4082945316899408,471
64,SD,0.14073568581132304,471
64,S A. Diagonal,0.2895394976941693,471
64,S A. MultiDiagonal,0.2145027924119303,471
64,S A. Grid,0.24354500972267457,471
8,SD,0.6520201241830335,472
8,S A. Diagonal,0.6811135586674858,472
8,S A. MultiDiagonal,0.6497073314032872,472
8,S A. Grid,0.6673571463932515,472
8,Learnable,0.6841192136850828,472
16,SD,0.46107450159956864,472
16,S A. Diagonal,0.4933601096790533,472
16,S A. MultiDiagonal,0.41490591228275175,472
16,S A. Grid,0.4745549544021297,472
16,Learnable,0.5293788315263445,472
32,SD,0.26453098125579266,472
32,S A. Diagonal,0.32639457911591785,472
32,S A. MultiDiagonal,0.2721504245781469,472
32,S A. Grid,0.2788538391612405,472
32,Learnable,0.40099587588644003,472
64,SD,0.13858323633883082,472
64,S A. Diagonal,0.2874118738339635,472
64,S A. MultiDiagonal,0.21121971354473695,472
64,S A. Grid,0.2348451386060318,472
8,SD,0.6491709902000371,473
8,S A. Diagonal,0.6814797451180619,473
8,S A. MultiDiagonal,0.6511365373488066,473
8,S A. Grid,0.6633081670660684,473
8,Learnable,0.6932866138154699,473
16,SD,0.46821458989900455,473
16,S A. Diagonal,0.4928337880453197,473
16,S A. MultiDiagonal,0.4202723744608089,473
16,S A. Grid,0.4658293435054874,473
16,Learnable,0.5336536296576613,473
32,SD,0.26938906785332256,473
32,S A. Diagonal,0.33515986781571544,473
32,S A. MultiDiagonal,0.2749706647804477,473
32,S A. Grid,0.27670926768787973,473
32,Learnable,0.4243624879287188,473
64,SD,0.1449725821605116,473
64,S A. Diagonal,0.2922380648809821,473
64,S A. MultiDiagonal,0.22332346836104316,473
64,S A. Grid,0.24915369574842594,473
8,SD,0.6528137400079685,474
8,S A. Diagonal,0.6811851928660221,474
8,S A. MultiDiagonal,0.6590991780364925,474
8,S A. Grid,0.6688569450434896,474
8,Learnable,0.7091864070372271,474
16,SD,0.4631551469286983,474
16,S A. Diagonal,0.48884719611548466,474
16,S A. MultiDiagonal,0.42116879624104997,474
16,S A. Grid,0.46120973436017576,474
16,Learnable,0.5567106749438349,474
32,SD,0.26771376512705714,474
32,S A. Diagonal,0.3269760842337978,474
32,S A. MultiDiagonal,0.2726535776306066,474
32,S A. Grid,0.28160351119044297,474
32,Learnable,0.4468754301030515,474
64,SD,0.14208039822986063,474
64,S A. Diagonal,0.28010739404844864,474
64,S A. MultiDiagonal,0.21774821052054819,474
64,S A. Grid,0.24619912420117857,474
8,SD,0.6494733007527803,475
8,S A. Diagonal,0.6876301376924341,475
8,S A. MultiDiagonal,0.6505098674483147,475
8,S A. Grid,0.6633405396805165,475
8,Learnable,0.6691879898292074,475
16,SD,0.46340346985232556,475
16,S A. Diagonal,0.4886057349827491,475
16,S A. MultiDiagonal,0.42886907900852356,475
16,S A. Grid,0.4737956954806374,475
16,Learnable,0.560512030288671,475
32,SD,0.26826952751902083,475
32,S A. Diagonal,0.3331575246643321,475
32,S A. MultiDiagonal,0.2709242285055563,475
32,S A. Grid,0.27432731216081213,475
32,Learnable,0.385440033356958,475
64,SD,0.14562915881002236,475
64,S A. Diagonal,0.281638250548492,475
64,S A. MultiDiagonal,0.21604754235327323,475
64,S A. Grid,0.24566762787162633,475
8,SD,0.6499899210992386,476
8,S A. Diagonal,0.6850904483794196,476
8,S A. MultiDiagonal,0.6623973020806625,476
8,S A. Grid,0.66651957398218,476
8,Learnable,0.7116875052917753,476
16,SD,0.46219044476466986,476
16,S A. Diagonal,0.4797853090551493,476
16,S A. MultiDiagonal,0.4150750969905955,476
16,S A. Grid,0.4617203469780874,476
16,Learnable,0.5372328365342651,476
32,SD,0.27121801175293914,476
32,S A. Diagonal,0.3311321973167016,476
32,S A. MultiDiagonal,0.2680418242801801,476
32,S A. Grid,0.27535842010157296,476
32,Learnable,0.39848798698680676,476
64,SD,0.14664431250534932,476
64,S A. Diagonal,0.2865752714549362,476
64,S A. MultiDiagonal,0.2133876769753884,476
64,S A. Grid,0.23922243759884573,476
8,SD,0.6518844481363861,477
8,S A. Diagonal,0.6843338079038684,477
8,S A. MultiDiagonal,0.6533458428689267,477
8,S A. Grid,0.6652190629118431,477
8,Learnable,0.6912796322697186,477
16,SD,0.4702603602039488,477
16,S A. Diagonal,0.48728117761525136,477
16,S A. MultiDiagonal,0.4010400438853761,477
16,S A. Grid,0.46466214697443664,477
16,Learnable,0.5679144618487715,477
32,SD,0.2704367120351059,477
32,S A. Diagonal,0.33157445513815864,477
32,S A. MultiDiagonal,0.27053517065330546,477
32,S A. Grid,0.28529762485601073,477
32,Learnable,0.411268706024131,477
64,SD,0.1427771751447379,477
64,S A. Diagonal,0.2892006291322656,477
64,S A. MultiDiagonal,0.22069419164714954,477
64,S A. Grid,0.24439742959880328,477
8,SD,0.6472029163995426,478
8,S A. Diagonal,0.684558462454065,478
8,S A. MultiDiagonal,0.6478557422413778,478
8,S A. Grid,0.6626767588145668,478
8,Learnable,0.704323919645993,478
16,SD,0.4629168298902774,478
16,S A. Diagonal,0.482719318291738,478
16,S A. MultiDiagonal,0.4156514887058352,478
16,S A. Grid,0.4504780781360061,478
16,Learnable,0.5459815675781389,478
32,SD,0.2655553326111576,478
32,S A. Diagonal,0.33404464464029426,478
32,S A. MultiDiagonal,0.27327836220990426,478
32,S A. Grid,0.27755006969299156,478
32,Learnable,0.4227880985097138,478
64,SD,0.15780291757460368,478
64,S A. Diagonal,0.2879207877870976,478
64,S A. MultiDiagonal,0.2152433925231998,478
64,S A. Grid,0.23638634935936031,478
8,SD,0.6557297134968652,479
8,S A. Diagonal,0.6878772116758318,479
8,S A. MultiDiagonal,0.6473495863729789,479
8,S A. Grid,0.6581424058141868,479
8,Learnable,0.7088638418987876,479
16,SD,0.4619156353589271,479
16,S A. Diagonal,0.4938628908258969,479
16,S A. MultiDiagonal,0.41592451376388995,479
16,S A. Grid,0.4643255238231807,479
16,Learnable,0.557544113612646,479
32,SD,0.26836205149901443,479
32,S A. Diagonal,0.3273943256884979,479
32,S A. MultiDiagonal,0.26975440427225744,479
32,S A. Grid,0.28494905189391573,479
32,Learnable,0.40297581364155505,479
64,SD,0.133652856173911,479
64,S A. Diagonal,0.29581624217215974,479
64,S A. MultiDiagonal,0.21170560594785587,479
64,S A. Grid,0.23869994734710556,479
8,SD,0.6451741516578422,480
8,S A. Diagonal,0.6879489042121674,480
8,S A. MultiDiagonal,0.6589547153942974,480
8,S A. Grid,0.6609725993681305,480
8,Learnable,0.7018586878631692,480
16,SD,0.46678865117183843,480
16,S A. Diagonal,0.49390768171625665,480
16,S A. MultiDiagonal,0.4099987966690376,480
16,S A. Grid,0.46311555109550406,480
16,Learnable,0.5258439602811854,480
32,SD,0.2661711506613805,480
32,S A. Diagonal,0.32855590547546754,480
32,S A. MultiDiagonal,0.27057500851789595,480
32,S A. Grid,0.28349449299350293,480
32,Learnable,0.4216741125998617,480
64,SD,0.14365287807512936,480
64,S A. Diagonal,0.2954673766528466,480
64,S A. MultiDiagonal,0.22786925995652568,480
64,S A. Grid,0.2410074086955833,480
8,SD,0.6518064457849566,481
8,S A. Diagonal,0.6851364545964547,481
8,S A. MultiDiagonal,0.6452450780807366,481
8,S A. Grid,0.6719962902570452,481
8,Learnable,0.6877413295797126,481
16,SD,0.4653726790687167,481
16,S A. Diagonal,0.4833954287074583,481
16,S A. MultiDiagonal,0.4224133766619282,481
16,S A. Grid,0.4590518752244563,481
16,Learnable,0.5482333441432405,481
32,SD,0.27057137017450306,481
32,S A. Diagonal,0.33088589835327153,481
32,S A. MultiDiagonal,0.27168221554166894,481
32,S A. Grid,0.2753962766214778,481
32,Learnable,0.42017526942731404,481
64,SD,0.1436013520104714,481
64,S A. Diagonal,0.29030282835526294,481
64,S A. MultiDiagonal,0.22442874718235495,481
64,S A. Grid,0.24248574411821086,481
8,SD,0.6522256864674848,482
8,S A. Diagonal,0.686560175619228,482
8,S A. MultiDiagonal,0.6411056591118489,482
8,S A. Grid,0.6669455185323764,482
8,Learnable,0.6950620950807643,482
16,SD,0.46110787221188076,482
16,S A. Diagonal,0.4934004286844983,482
16,S A. MultiDiagonal,0.41308067755684935,482
16,S A. Grid,0.4581209569733368,482
16,Learnable,0.5477362453122034,482
32,SD,0.26825388879266643,482
32,S A. Diagonal,0.32395740135243434,482
32,S A. MultiDiagonal,0.27049151013945516,482
32,S A. Grid,0.28401858549366144,482
32,Learnable,0.40596600316781295,482
64,SD,0.13918409596475717,482
64,S A. Diagonal,0.29476403073203494,482
64,S A. MultiDiagonal,0.22389410381922692,482
64,S A. Grid,0.24407658461508921,482
8,SD,0.649268584921403,483
8,S A. Diagonal,0.6816291071208711,483
8,S A. MultiDiagonal,0.6566936520517974,483
8,S A. Grid,0.6701749094829192,483
8,Learnable,0.7038017213772048,483
16,SD,0.4674589102650598,483
16,S A. Diagonal,0.4895839220727577,483
16,S A. MultiDiagonal,0.4079640324154599,483
16,S A. Grid,0.4575785038043292,483
16,Learnable,0.5394341123100944,483
32,SD,0.2744894145507715,483
32,S A. Diagonal,0.3388452088030532,483
32,S A. MultiDiagonal,0.2670513180772428,483
32,S A. Grid,0.2749523557558976,483
32,Learnable,0.40233257734462885,483
64,SD,0.14259005684795426,483
64,S A. Diagonal,0.28307482546416973,483
64,S A. MultiDiagonal,0.22429302034120469,483
64,S A. Grid,0.23577403678762057,483
8,SD,0.6443998411089432,484
8,S A. Diagonal,0.6892807468300206,484
8,S A. MultiDiagonal,0.6519008562483157,484
8,S A. Grid,0.6677886826950798,484
8,Learnable,0.6954214872938109,484
16,SD,0.4642066850664568,484
16,S A. Diagonal,0.4924714064191889,484
16,S A. MultiDiagonal,0.4220615013341808,484
16,S A. Grid,0.4654780339373491,484
16,Learnable,0.5570666873173671,484
32,SD,0.26382333202361863,484
32,S A. Diagonal,0.3326740341842253,484
32,S A. MultiDiagonal,0.26640817275407763,484
32,S A. Grid,0.2726455045899334,484
32,Learnable,0.4017372146169742,484
64,SD,0.15277098458711627,484
64,S A. Diagonal,0.29580548619633473,484
64,S A. MultiDiagonal,0.2174303026903712,484
64,S A. Grid,0.2438296028260753,484
8,SD,0.648142481583694,485
8,S A. Diagonal,0.6803925412712568,485
8,S A. MultiDiagonal,0.6552279207724082,485
8,S A. Grid,0.6609237114376504,485
8,Learnable,0.6898084540612149,485
16,SD,0.46288493115069596,485
16,S A. Diagonal,0.48838071675456673,485
16,S A. MultiDiagonal,0.4187566503463459,485
16,S A. Grid,0.46115418338921127,485
16,Learnable,0.5459565230503687,485
32,SD,0.2635106406947604,485
32,S A. Diagonal,0.3265787314049552,485
32,S A. MultiDiagonal,0.27054096163869845,485
32,S A. Grid,0.27710833374918864,485
32,Learnable,0.43890266953136825,485
64,SD,0.1424650637372881,485
64,S A. Diagonal,0.2901535884833693,485
64,S A. MultiDiagonal,0.217150193588394,485
64,S A. Grid,0.2406162994021535,485
8,SD,0.649880073805119,486
8,S A. Diagonal,0.6873665828640241,486
8,S A. MultiDiagonal,0.6497198987741741,486
8,S A. Grid,0.6555518295383164,486
8,Learnable,0.6976551405151843,486
16,SD,0.46710327002879604,486
16,S A. Diagonal,0.4860842487876138,486
16,S A. MultiDiagonal,0.41831674371283883,486
16,S A. Grid,0.4574468934807005,486
16,Learnable,0.5484127327914278,486
32,SD,0.26354289399634817,486
32,S A. Diagonal,0.3261488202747893,486
32,S A. MultiDiagonal,0.27396555670050704,486
32,S A. Grid,0.276615653865713,486
32,Learnable,0.4152441117647619,486
64,SD,0.1390447764881982,486
64,S A. Diagonal,0.27847318474487387,486
64,S A. MultiDiagonal,0.22006242718967528,486
64,S A. Grid,0.23618905531249518,486
8,SD,0.6474169093820895,487
8,S A. Diagonal,0.6829946046648588,487
8,S A. MultiDiagonal,0.6522675537976838,487
8,S A. Grid,0.6684171382035486,487
8,Learnable,0.693456543634099,487
16,SD,0.46405176010522176,487
16,S A. Diagonal,0.4929398131965146,487
16,S A. MultiDiagonal,0.4260356904371042,487
16,S A. Grid,0.4646625178450645,487
16,Learnable,0.5554660086138322,487
32,SD,0.26350204683847184,487
32,S A. Diagonal,0.32390614395727424,487
32,S A. MultiDiagonal,0.2720118898299504,487
32,S A. Grid,0.2791801213803478,487
32,Learnable,0.4070168424710151,487
64,SD,0.13697483505772365,487
64,S A. Diagonal,0.28062892806847567,487
64,S A. MultiDiagonal,0.22913876298452196,487
64,S A. Grid,0.24443683673615302,487
8,SD,0.6496453981448689,488
8,S A. Diagonal,0.6849511864906948,488
8,S A. MultiDiagonal,0.6516628251946066,488
8,S A. Grid,0.6642145831687359,488
8,Learnable,0.6785195547355054,488
16,SD,0.4673048497195897,488
16,S A. Diagonal,0.49209758118048186,488
16,S A. MultiDiagonal,0.41802250310677314,488
16,S A. Grid,0.4647391607033035,488
16,Learnable,0.5368305402802815,488
32,SD,0.26575212302756174,488
32,S A. Diagonal,0.32517285595167433,488
32,S A. MultiDiagonal,0.26732542504540113,488
32,S A. Grid,0.27780113765002845,488
32,Learnable,0.415959659908053,488
64,SD,0.13775349266541642,488
64,S A. Diagonal,0.2904855564656823,488
64,S A. MultiDiagonal,0.21283795616888784,488
64,S A. Grid,0.24663291199120346,488
8,SD,0.6475454152844576,489
8,S A. Diagonal,0.6897989552128077,489
8,S A. MultiDiagonal,0.6592666193707697,489
8,S A. Grid,0.6728074679116565,489
8,Learnable,0.6866149914280919,489
16,SD,0.46895407868707273,489
16,S A. Diagonal,0.48333685019547457,489
16,S A. MultiDiagonal,0.41371324616298966,489
16,S A. Grid,0.457145500977,489
16,Learnable,0.5361133756502835,489
32,SD,0.2709048435699925,489
32,S A. Diagonal,0.3320874040925994,489
32,S A. MultiDiagonal,0.27401109459874606,489
32,S A. Grid,0.2806335006749515,489
32,Learnable,0.4230120341048177,489
64,SD,0.14702429113811494,489
64,S A. Diagonal,0.2998806981310119,489
64,S A. MultiDiagonal,0.22007172369712202,489
64,S A. Grid,0.24250542521983204,489
8,SD,0.6551912112478275,490
8,S A. Diagonal,0.6860136457580446,490
8,S A. MultiDiagonal,0.6611168531337996,490
8,S A. Grid,0.6615115923691772,490
8,Learnable,0.7085645954393354,490
16,SD,0.46138247265561655,490
16,S A. Diagonal,0.48742659221607576,490
16,S A. MultiDiagonal,0.41080106511239534,490
16,S A. Grid,0.4589376477806135,490
16,Learnable,0.54856165684737,490
32,SD,0.27044624021963065,490
32,S A. Diagonal,0.32940887784781503,490
32,S A. MultiDiagonal,0.2641466469828877,490
32,S A. Grid,0.2774638368687366,490
32,Learnable,0.41484874623934953,490
64,SD,0.14876737718243344,490
64,S A. Diagonal,0.29792279700567936,490
64,S A. MultiDiagonal,0.2128462081443382,490
64,S A. Grid,0.23506806138862657,490
8,SD,0.6482291392907946,491
8,S A. Diagonal,0.6820224158775476,491
8,S A. MultiDiagonal,0.6498318236082732,491
8,S A. Grid,0.6613788628211434,491
8,Learnable,0.6745348472724313,491
16,SD,0.45769905843613873,491
16,S A. Diagonal,0.48972453294261525,491
16,S A. MultiDiagonal,0.40932948420836274,491
16,S A. Grid,0.46230912370687816,491
16,Learnable,0.5386490466595136,491
32,SD,0.2676068107835229,491
32,S A. Diagonal,0.3253444093008797,491
32,S A. MultiDiagonal,0.2690329350084453,491
32,S A. Grid,0.2775156673529421,491
32,Learnable,0.4191291807001844,491
64,SD,0.15731531960579898,491
64,S A. Diagonal,0.2889328991084275,491
64,S A. MultiDiagonal,0.21534072514308705,491
64,S A. Grid,0.24579911771150892,491
8,SD,0.6487293017591815,492
8,S A. Diagonal,0.6863463771643227,492
8,S A. MultiDiagonal,0.6444460627281642,492
8,S A. Grid,0.6641393069731067,492
8,Learnable,0.6892989457732539,492
16,SD,0.4683428735684231,492
16,S A. Diagonal,0.4852469009006325,492
16,S A. MultiDiagonal,0.4221052510651383,492
16,S A. Grid,0.4643357785696538,492
16,Learnable,0.5574471484451816,492
32,SD,0.26432085009559897,492
32,S A. Diagonal,0.3295388984051739,492
32,S A. MultiDiagonal,0.2675486694738656,492
32,S A. Grid,0.27389363496075625,492
32,Learnable,0.4173506266772625,492
64,SD,0.1410720336802186,492
64,S A. Diagonal,0.28142810250227024,492
64,S A. MultiDiagonal,0.2184356526947622,492
64,S A. Grid,0.23738201533780406,492
8,SD,0.6474101987167719,493
8,S A. Diagonal,0.6885775095407713,493
8,S A. MultiDiagonal,0.6528541060951727,493
8,S A. Grid,0.6632515879957155,493
8,Learnable,0.7170268100838195,493
16,SD,0.46369430156933805,493
16,S A. Diagonal,0.4866839071772928,493
16,S A. MultiDiagonal,0.409234089412366,493
16,S A. Grid,0.46068437033630905,493
16,Learnable,0.5552633259047217,493
32,SD,0.2713503591472262,493
32,S A. Diagonal,0.3236850862687092,493
32,S A. MultiDiagonal,0.27044470719073366,493
32,S A. Grid,0.2758318236038253,493
32,Learnable,0.4129155404997647,493
64,SD,0.14283944042770103,493
64,S A. Diagonal,0.28265120351548073,493
64,S A. MultiDiagonal,0.20965548799560538,493
64,S A. Grid,0.24990601757467157,493
8,SD,0.649354575113754,494
8,S A. Diagonal,0.6803207088919355,494
8,S A. MultiDiagonal,0.6498618010280968,494
8,S A. Grid,0.6599564821074514,494
8,Learnable,0.7126213620672422,494
16,SD,0.4645545695680789,494
16,S A. Diagonal,0.4874398227954005,494
16,S A. MultiDiagonal,0.41416235300510384,494
16,S A. Grid,0.4626352394119291,494
16,Learnable,0.55297034530783,494
32,SD,0.26883186485785787,494
32,S A. Diagonal,0.3347874385968904,494
32,S A. MultiDiagonal,0.2724173917954709,494
32,S A. Grid,0.2790500942800421,494
32,Learnable,0.3978748054449752,494
64,SD,0.14638970933438614,494
64,S A. Diagonal,0.2882920273619971,494
64,S A. MultiDiagonal,0.21645408480236103,494
64,S A. Grid,0.2397264918981808,494
8,SD,0.654421767275289,495
8,S A. Diagonal,0.6909696072022329,495
8,S A. MultiDiagonal,0.6483681090599086,495
8,S A. Grid,0.6638259952525929,495
8,Learnable,0.6940961542229247,495
16,SD,0.4664640115430402,495
16,S A. Diagonal,0.4857827374251066,495
16,S A. MultiDiagonal,0.40697757382205185,495
16,S A. Grid,0.46649232423546916,495
16,Learnable,0.547232915958605,495
32,SD,0.26657267075174534,495
32,S A. Diagonal,0.32124870866240396,495
32,S A. MultiDiagonal,0.266917630079323,495
32,S A. Grid,0.27124660434573983,495
32,Learnable,0.4192628505611697,495
64,SD,0.13512792722653225,495
64,S A. Diagonal,0.2866366321125017,495
64,S A. MultiDiagonal,0.2162024914898389,495
64,S A. Grid,0.24194562813783896,495
8,SD,0.6489431335786617,496
8,S A. Diagonal,0.691715919244148,496
8,S A. MultiDiagonal,0.6500324195675984,496
8,S A. Grid,0.6655735782297042,496
8,Learnable,0.6819430745395522,496
16,SD,0.4631997848076409,496
16,S A. Diagonal,0.49622022036297,496
16,S A. MultiDiagonal,0.4104775202404137,496
16,S A. Grid,0.46505309095980335,496
16,Learnable,0.5294303793145596,496
32,SD,0.27067803427715986,496
32,S A. Diagonal,0.32647631752015605,496
32,S A. MultiDiagonal,0.26948206649534845,496
32,S A. Grid,0.2808215030670843,496
32,Learnable,0.4149710124808136,496
64,SD,0.14974402450660618,496
64,S A. Diagonal,0.2959188805765482,496
64,S A. MultiDiagonal,0.22563783665898732,496
64,S A. Grid,0.24438393586455265,496
8,SD,0.6527413468721545,497
8,S A. Diagonal,0.6864943700957573,497
8,S A. MultiDiagonal,0.6555086678653995,497
8,S A. Grid,0.6625277127208645,497
8,Learnable,0.7094500065641195,497
16,SD,0.47128510944670765,497
16,S A. Diagonal,0.48305644677440396,497
16,S A. MultiDiagonal,0.4115121717436158,497
16,S A. Grid,0.4656296735627936,497
16,Learnable,0.5591784278462071,497
32,SD,0.26805300483639993,497
32,S A. Diagonal,0.3180899216404104,497
32,S A. MultiDiagonal,0.2704058438880068,497
32,S A. Grid,0.27649572374493053,497
32,Learnable,0.4291625374423825,497
64,SD,0.1487122962824526,497
64,S A. Diagonal,0.29914492552779315,497
64,S A. MultiDiagonal,0.21513790624278345,497
64,S A. Grid,0.2485941464860849,497
8,SD,0.6471257353572496,498
8,S A. Diagonal,0.6872302007767821,498
8,S A. MultiDiagonal,0.653435868429391,498
8,S A. Grid,0.6645143740743492,498
8,Learnable,0.7172047312833857,498
16,SD,0.4666351425007553,498
16,S A. Diagonal,0.48791787694789035,498
16,S A. MultiDiagonal,0.4114629189182339,498
16,S A. Grid,0.46771631827387894,498
16,Learnable,0.5401367043867304,498
32,SD,0.2654013482813853,498
32,S A. Diagonal,0.32722295037254856,498
32,S A. MultiDiagonal,0.2724442850835916,498
32,S A. Grid,0.2797794316713238,498
32,Learnable,0.4162648477984405,498
64,SD,0.1446709706287856,498
64,S A. Diagonal,0.3030199239273883,498
64,S A. MultiDiagonal,0.2128614370127105,498
64,S A. Grid,0.2501585712255575,498
8,SD,0.6500264019505348,499
8,S A. Diagonal,0.6803147909644758,499
8,S A. MultiDiagonal,0.6539121879009487,499
8,S A. Grid,0.660310804943066,499
8,Learnable,0.6829413370065385,499
16,SD,0.46337132393454106,499
16,S A. Diagonal,0.49156414796674064,499
16,S A. MultiDiagonal,0.41357641230799225,499
16,S A. Grid,0.4585497661429283,499
16,Learnable,0.5354579757903198,499
32,SD,0.2698118567336256,499
32,S A. Diagonal,0.32787131156380755,499
32,S A. MultiDiagonal,0.2753642051804628,499
32,S A. Grid,0.2806732573261751,499
32,Learnable,0.44029353010449934,499
64,SD,0.15431692204307323,499
64,S A. Diagonal,0.2740096275499825,499
64,S A. MultiDiagonal,0.21278751225567488,499
64,S A. Grid,0.24305855917599978,499
8,SD,0.6513323741069634,500
8,S A. Diagonal,0.6897488065444836,500
8,S A. MultiDiagonal,0.6542500479273777,500
8,S A. Grid,0.6645418751496213,500
8,Learnable,0.6880127238524717,500
16,SD,0.4702133981926989,500
16,S A. Diagonal,0.4881739749430982,500
16,S A. MultiDiagonal,0.4069950097343378,500
16,S A. Grid,0.4691665749846953,500
16,Learnable,0.5492268479606959,500
32,SD,0.2681981336397351,500
32,S A. Diagonal,0.3219650408950912,500
32,S A. MultiDiagonal,0.2702044768758399,500
32,S A. Grid,0.2733622608779636,500
32,Learnable,0.4309765195009979,500
64,SD,0.1479375512766236,500
64,S A. Diagonal,0.2860103229103042,500
64,S A. MultiDiagonal,0.22059503478080503,500
64,S A. Grid,0.2473248480038055,500
8,SD,0.647593732827829,501
8,S A. Diagonal,0.6792047810502467,501
8,S A. MultiDiagonal,0.6530768770072934,501
8,S A. Grid,0.665935895267109,501
8,Learnable,0.701780669750348,501
16,SD,0.46147370507550267,501
16,S A. Diagonal,0.4879040394810148,501
16,S A. MultiDiagonal,0.4166209813317764,501
16,S A. Grid,0.4575877980813244,501
16,Learnable,0.5459242129873865,501
32,SD,0.26600359560352727,501
32,S A. Diagonal,0.32435634577215133,501
32,S A. MultiDiagonal,0.26704975812747245,501
32,S A. Grid,0.29384106359990325,501
32,Learnable,0.4163018169953613,501
64,SD,0.13263777072599692,501
64,S A. Diagonal,0.297453119693471,501
64,S A. MultiDiagonal,0.2212083319305943,501
64,S A. Grid,0.23580807875153292,501
8,SD,0.6492084274529031,502
8,S A. Diagonal,0.6852111466978997,502
8,S A. MultiDiagonal,0.6428243424122229,502
8,S A. Grid,0.6629900816617562,502
8,Learnable,0.7092295382770779,502
16,SD,0.4592977861599456,502
16,S A. Diagonal,0.49206499979946927,502
16,S A. MultiDiagonal,0.42468139146657236,502
16,S A. Grid,0.4619920950769836,502
16,Learnable,0.5439844124114129,502
32,SD,0.2679306034985479,502
32,S A. Diagonal,0.33107925588525355,502
32,S A. MultiDiagonal,0.26647837393562346,502
32,S A. Grid,0.27592375519218343,502
32,Learnable,0.4252676346079191,502
64,SD,0.14949714265397937,502
64,S A. Diagonal,0.2750406085194903,502
64,S A. MultiDiagonal,0.2221615273405566,502
64,S A. Grid,0.24165032758190114,502
8,SD,0.6493982670718741,503
8,S A. Diagonal,0.683139692603463,503
8,S A. MultiDiagonal,0.6547705048962718,503
8,S A. Grid,0.6609834650120403,503
8,Learnable,0.7243192212191966,503
16,SD,0.4626044871735509,503
16,S A. Diagonal,0.4893638974742265,503
16,S A. MultiDiagonal,0.41537106491864956,503
16,S A. Grid,0.46579728415976673,503
16,Learnable,0.572934269085775,503
32,SD,0.2680082549431914,503
32,S A. Diagonal,0.330179503456413,503
32,S A. MultiDiagonal,0.26955833373896326,503
32,S A. Grid,0.2807316439893367,503
32,Learnable,0.4231884347888475,503
64,SD,0.14917928098342045,503
64,S A. Diagonal,0.28408517604900546,503
64,S A. MultiDiagonal,0.2157328834119838,503
64,S A. Grid,0.2527264012596126,503
8,SD,0.6449014589828835,504
8,S A. Diagonal,0.6844004647447679,504
8,S A. MultiDiagonal,0.6520588940108364,504
8,S A. Grid,0.6643595748583322,504
8,Learnable,0.6904065802528703,504
16,SD,0.4633590312876431,504
16,S A. Diagonal,0.4889354137202575,504
16,S A. MultiDiagonal,0.4204635040962994,504
16,S A. Grid,0.4605128827453561,504
16,Learnable,0.5509527191854044,504
32,SD,0.2756985563766736,504
32,S A. Diagonal,0.32767476151792946,504
32,S A. MultiDiagonal,0.2683507755017592,504
32,S A. Grid,0.2715359164945894,504
32,Learnable,0.41469158229100395,504
64,SD,0.1355542617407833,504
64,S A. Diagonal,0.2990912468895355,504
64,S A. MultiDiagonal,0.21375884878477747,504
64,S A. Grid,0.24789346903293744,504
8,SD,0.653429067011893,505
8,S A. Diagonal,0.682932457960848,505
8,S A. MultiDiagonal,0.6573006898556627,505
8,S A. Grid,0.6638507331099133,505
8,Learnable,0.6952372930416673,505
16,SD,0.46206368616497173,505
16,S A. Diagonal,0.4934063193920038,505
16,S A. MultiDiagonal,0.41590769900750757,505
16,S A. Grid,0.45928000902598665,505
16,Learnable,0.5336953112335345,505
32,SD,0.2648774409904257,505
32,S A. Diagonal,0.324071992284343,505
32,S A. MultiDiagonal,0.2668126318712567,505
32,S A. Grid,0.27853460401774355,505
32,Learnable,0.43212522288113736,505
64,SD,0.14362884863696007,505
64,S A. Diagonal,0.2822421935254328,505
64,S A. MultiDiagonal,0.20944672000194353,505
64,S A. Grid,0.23658534549846477,505
8,SD,0.6477438331813622,506
8,S A. Diagonal,0.6797223774597165,506
8,S A. MultiDiagonal,0.6561339698198662,506
8,S A. Grid,0.6624949206670258,506
8,Learnable,0.7094616914099675,506
16,SD,0.47344074746085496,506
16,S A. Diagonal,0.48804985420508623,506
16,S A. MultiDiagonal,0.42356084464854243,506
16,S A. Grid,0.46906059926864985,506
16,Learnable,0.551767594281513,506
32,SD,0.26681234044081265,506
32,S A. Diagonal,0.3236933849711164,506
32,S A. MultiDiagonal,0.2708093863991747,506
32,S A. Grid,0.2767874794930861,506
32,Learnable,0.4330088583310684,506
64,SD,0.15979488280312695,506
64,S A. Diagonal,0.2903365268852518,506
64,S A. MultiDiagonal,0.21444612966905185,506
64,S A. Grid,0.2515887398054344,506
8,SD,0.6515509569615016,507
8,S A. Diagonal,0.6798771340565152,507
8,S A. MultiDiagonal,0.6545574436725432,507
8,S A. Grid,0.6682632533112569,507
8,Learnable,0.6950301147050176,507
16,SD,0.46273900140018726,507
16,S A. Diagonal,0.48986626543897704,507
16,S A. MultiDiagonal,0.4168886845116524,507
16,S A. Grid,0.4614307954946542,507
16,Learnable,0.5393769595721881,507
32,SD,0.27209373890687527,507
32,S A. Diagonal,0.3306603420347325,507
32,S A. MultiDiagonal,0.2708767368141454,507
32,S A. Grid,0.28086853915916854,507
32,Learnable,0.4144247286663941,507
64,SD,0.13198935336369594,507
64,S A. Diagonal,0.28731662762102006,507
64,S A. MultiDiagonal,0.21962290513485447,507
64,S A. Grid,0.24392828226808566,507
8,SD,0.6531921922916817,508
8,S A. Diagonal,0.6899149482923692,508
8,S A. MultiDiagonal,0.6519801988287973,508
8,S A. Grid,0.6654348989036362,508
8,Learnable,0.7335499273543634,508
16,SD,0.4658996990196713,508
16,S A. Diagonal,0.4945290386431911,508
16,S A. MultiDiagonal,0.42577456247057904,508
16,S A. Grid,0.45944075627730163,508
16,Learnable,0.5610440697721477,508
32,SD,0.268204878690032,508
32,S A. Diagonal,0.32905698843096826,508
32,S A. MultiDiagonal,0.26289196783855995,508
32,S A. Grid,0.2806041796655481,508
32,Learnable,0.4115646847314221,508
64,SD,0.14487867109030295,508
64,S A. Diagonal,0.2921336968144912,508
64,S A. MultiDiagonal,0.2172835396613761,508
64,S A. Grid,0.24003281848814517,508
8,SD,0.6493652723106542,509
8,S A. Diagonal,0.6871084654798347,509
8,S A. MultiDiagonal,0.6641963476495274,509
8,S A. Grid,0.6608550535551234,509
8,Learnable,0.6905420152232501,509
16,SD,0.4645831538440308,509
16,S A. Diagonal,0.48875522047975495,509
16,S A. MultiDiagonal,0.4103836679053883,509
16,S A. Grid,0.4590407054339135,509
16,Learnable,0.5582704798337025,509
32,SD,0.27587526204683877,509
32,S A. Diagonal,0.3277544695646044,509
32,S A. MultiDiagonal,0.26902953085059816,509
32,S A. Grid,0.2773681016385309,509
32,Learnable,0.4218344945988953,509
64,SD,0.1383767932925556,509
64,S A. Diagonal,0.29091751923244474,509
64,S A. MultiDiagonal,0.21922813919500797,509
64,S A. Grid,0.24466041607168698,509
8,SD,0.6530750594115521,510
8,S A. Diagonal,0.6857147785966216,510
8,S A. MultiDiagonal,0.6441989859852055,510
8,S A. Grid,0.667973129375926,510
8,Learnable,0.7128531930530155,510
16,SD,0.46094647385606113,510
16,S A. Diagonal,0.4895730928203169,510
16,S A. MultiDiagonal,0.4210819574532353,510
16,S A. Grid,0.45723187452726965,510
16,Learnable,0.5423027492670282,510
32,SD,0.26859475394258914,510
32,S A. Diagonal,0.3243820522858689,510
32,S A. MultiDiagonal,0.27013707943942994,510
32,S A. Grid,0.2834639479376072,510
32,Learnable,0.4228365563654603,510
64,SD,0.13767759242489683,510
64,S A. Diagonal,0.290503083460373,510
64,S A. MultiDiagonal,0.22125079885569726,510
64,S A. Grid,0.23586775656730652,510
8,SD,0.6486082999908391,511
8,S A. Diagonal,0.6889036931377024,511
8,S A. MultiDiagonal,0.6538015098576957,511
8,S A. Grid,0.6627962065051265,511
8,Learnable,0.7093556663072258,511
16,SD,0.4638865042954632,511
16,S A. Diagonal,0.4900642531507678,511
16,S A. MultiDiagonal,0.41415560137279384,511
16,S A. Grid,0.4737725296161918,511
16,Learnable,0.5548939061257894,511
32,SD,0.26622102799551334,511
32,S A. Diagonal,0.3259595589697285,511
32,S A. MultiDiagonal,0.2755977986933161,511
32,S A. Grid,0.275619429696593,511
32,Learnable,0.4053199076299537,511
64,SD,0.14585959962470293,511
64,S A. Diagonal,0.2792938077433433,511
64,S A. MultiDiagonal,0.21921637024478774,511
64,S A. Grid,0.24257956058361696,511
8,SD,0.6489727383752565,512
8,S A. Diagonal,0.6865997846300664,512
8,S A. MultiDiagonal,0.660461263404154,512
8,S A. Grid,0.6653102718603447,512
8,Learnable,0.7250685836834198,512
16,SD,0.46332220550543635,512
16,S A. Diagonal,0.49265335726405857,512
16,S A. MultiDiagonal,0.4218575102944987,512
16,S A. Grid,0.4530582113609716,512
16,Learnable,0.5565088367633355,512
32,SD,0.2692053934719726,512
32,S A. Diagonal,0.3281247544921807,512
32,S A. MultiDiagonal,0.2733007856815433,512
32,S A. Grid,0.2804828245210116,512
32,Learnable,0.3985479681564731,512
64,SD,0.13755565916786594,512
64,S A. Diagonal,0.2971595102002009,512
64,S A. MultiDiagonal,0.21443794288901177,512
64,S A. Grid,0.2390501425184277,512
8,SD,0.6471795730332672,513
8,S A. Diagonal,0.6844280719438753,513
8,S A. MultiDiagonal,0.6545795688360253,513
8,S A. Grid,0.6651009150039277,513
8,Learnable,0.6880977106241053,513
16,SD,0.4703531240621852,513
16,S A. Diagonal,0.4801124688066353,513
16,S A. MultiDiagonal,0.3990009643291988,513
16,S A. Grid,0.4652316457110587,513
16,Learnable,0.5445512500848735,513
32,SD,0.2615083713053707,513
32,S A. Diagonal,0.3261937321864006,513
32,S A. MultiDiagonal,0.2673393378350538,513
32,S A. Grid,0.2793043117688076,513
32,Learnable,0.4110458726144567,513
64,SD,0.14263770681169544,513
64,S A. Diagonal,0.29114954854121466,513
64,S A. MultiDiagonal,0.21210355642557366,513
64,S A. Grid,0.2548405419265412,513
8,SD,0.6469197937268962,514
8,S A. Diagonal,0.6819327888299379,514
8,S A. MultiDiagonal,0.6526126523107065,514
8,S A. Grid,0.6527742569322024,514
8,Learnable,0.6904074900332416,514
16,SD,0.4641954261603609,514
16,S A. Diagonal,0.49130336394793084,514
16,S A. MultiDiagonal,0.41346417900394183,514
16,S A. Grid,0.46056943579685294,514
16,Learnable,0.5400080617259392,514
32,SD,0.2662089875393521,514
32,S A. Diagonal,0.32126218703183884,514
32,S A. MultiDiagonal,0.27913496480967376,514
32,S A. Grid,0.27776410214106173,514
32,Learnable,0.40071285312395666,514
64,SD,0.14192275252688497,514
64,S A. Diagonal,0.2898763807540131,514
64,S A. MultiDiagonal,0.22868549684968334,514
64,S A. Grid,0.24446801851397876,514
8,SD,0.6466725822473526,515
8,S A. Diagonal,0.6840391173998381,515
8,S A. MultiDiagonal,0.6542770263779706,515
8,S A. Grid,0.663102317549486,515
8,Learnable,0.6890466636730415,515
16,SD,0.4658454322337501,515
16,S A. Diagonal,0.4931239863007647,515
16,S A. MultiDiagonal,0.4230123291437502,515
16,S A. Grid,0.4607741654850747,515
16,Learnable,0.5687703862946705,515
32,SD,0.2703246312132583,515
32,S A. Diagonal,0.3291029234671289,515
32,S A. MultiDiagonal,0.27358461770042963,515
32,S A. Grid,0.2798661019000238,515
32,Learnable,0.4020339710554325,515
64,SD,0.13842176065710715,515
64,S A. Diagonal,0.285222865516487,515
64,S A. MultiDiagonal,0.21108944094700463,515
64,S A. Grid,0.24206682467302865,515
8,SD,0.6512670094390426,516
8,S A. Diagonal,0.6935936610218595,516
8,S A. MultiDiagonal,0.6531493182763011,516
8,S A. Grid,0.6641459048790884,516
8,Learnable,0.7234639433564831,516
16,SD,0.46600326705755224,516
16,S A. Diagonal,0.4857076136473454,516
16,S A. MultiDiagonal,0.41908887589851807,516
16,S A. Grid,0.47229963364404803,516
16,Learnable,0.536681448761688,516
32,SD,0.26577809793759977,516
32,S A. Diagonal,0.32513375122718535,516
32,S A. MultiDiagonal,0.2689180941585222,516
32,S A. Grid,0.27936523062082963,516
32,Learnable,0.42212639645888783,516
64,SD,0.14986649580474581,516
64,S A. Diagonal,0.29510066385435296,516
64,S A. MultiDiagonal,0.2122629981495021,516
64,S A. Grid,0.2365096701987917,516
8,SD,0.6526284188382747,517
8,S A. Diagonal,0.6863680299449083,517
8,S A. MultiDiagonal,0.6652477717655596,517
8,S A. Grid,0.6650203686340148,517
8,Learnable,0.6987199814943901,517
16,SD,0.4657529064284638,517
16,S A. Diagonal,0.496289248004952,517
16,S A. MultiDiagonal,0.41100612869602215,517
16,S A. Grid,0.45393562866583814,517
16,Learnable,0.542647376217268,517
32,SD,0.26953409965903175,517
32,S A. Diagonal,0.332102127934792,517
32,S A. MultiDiagonal,0.26662685911151146,517
32,S A. Grid,0.2821295752340122,517
32,Learnable,0.4338370294958677,517
64,SD,0.14918334377373094,517
64,S A. Diagonal,0.29378569000506194,517
64,S A. MultiDiagonal,0.21614782560584636,517
64,S A. Grid,0.24406510219595856,517
8,SD,0.6483931639797121,518
8,S A. Diagonal,0.6836960234159168,518
8,S A. MultiDiagonal,0.660594686424096,518
8,S A. Grid,0.6625912843536294,518
8,Learnable,0.699625263628584,518
16,SD,0.46795064755326055,518
16,S A. Diagonal,0.49041719576940873,518
16,S A. MultiDiagonal,0.4126218681170395,518
16,S A. Grid,0.46037805776394825,518
16,Learnable,0.5330148483447064,518
32,SD,0.2704529698509428,518
32,S A. Diagonal,0.3274673191852643,518
32,S A. MultiDiagonal,0.2831356240806665,518
32,S A. Grid,0.2766408049955665,518
32,Learnable,0.4200738039173131,518
64,SD,0.14574793313533177,518
64,S A. Diagonal,0.2791606916662942,518
64,S A. MultiDiagonal,0.21260099252791875,518
64,S A. Grid,0.24312652004704038,518
8,SD,0.644407898302773,519
8,S A. Diagonal,0.6781447158998954,519
8,S A. MultiDiagonal,0.6464404503661354,519
8,S A. Grid,0.6656780445525756,519
8,Learnable,0.710469838686495,519
16,SD,0.47163011254271026,519
16,S A. Diagonal,0.48779398782898026,519
16,S A. MultiDiagonal,0.41676127925447287,519
16,S A. Grid,0.46427627111465386,519
16,Learnable,0.5610521890634741,519
32,SD,0.26828653674680625,519
32,S A. Diagonal,0.3280449627258184,519
32,S A. MultiDiagonal,0.26945855888595444,519
32,S A. Grid,0.27900333421871804,519
32,Learnable,0.41886992975697374,519
64,SD,0.14217746384502714,519
64,S A. Diagonal,0.2816988551061493,519
64,S A. MultiDiagonal,0.20668836592973042,519
64,S A. Grid,0.24112094179834165,519
8,SD,0.6535756642727206,520
8,S A. Diagonal,0.674662717070786,520
8,S A. MultiDiagonal,0.6447665434783896,520
8,S A. Grid,0.6644524239226031,520
8,Learnable,0.6613681959517365,520
16,SD,0.46475712654335094,520
16,S A. Diagonal,0.48239888697199385,520
16,S A. MultiDiagonal,0.4070606191507878,520
16,S A. Grid,0.4618627585709348,520
16,Learnable,0.5422648225198878,520
32,SD,0.2618566936749003,520
32,S A. Diagonal,0.3400769545574162,520
32,S A. MultiDiagonal,0.27198364291774857,520
32,S A. Grid,0.2729972236925856,520
32,Learnable,0.41035533109064504,520
64,SD,0.14666983719573584,520
64,S A. Diagonal,0.2858302043127072,520
64,S A. MultiDiagonal,0.22051319541865264,520
64,S A. Grid,0.24702263782476963,520
8,SD,0.6455294291579553,521
8,S A. Diagonal,0.6889879677080389,521
8,S A. MultiDiagonal,0.6536203179889547,521
8,S A. Grid,0.666862131328193,521
8,Learnable,0.7144155310233993,521
16,SD,0.463293757096758,521
16,S A. Diagonal,0.4841706645548855,521
16,S A. MultiDiagonal,0.4215847730444333,521
16,S A. Grid,0.4758178818032128,521
16,Learnable,0.5488370195368769,521
32,SD,0.2693015484706146,521
32,S A. Diagonal,0.32463175539123656,521
32,S A. MultiDiagonal,0.2792809838732031,521
32,S A. Grid,0.27823011101033446,521
32,Learnable,0.44301460136996235,521
64,SD,0.14620386960927753,521
64,S A. Diagonal,0.28705225546114455,521
64,S A. MultiDiagonal,0.21461771389465795,521
64,S A. Grid,0.24063302764850925,521
8,SD,0.6498731381759816,522
8,S A. Diagonal,0.6802204371234242,522
8,S A. MultiDiagonal,0.6543434083686681,522
8,S A. Grid,0.6707133806840927,522
8,Learnable,0.6957878110409373,522
16,SD,0.4601222445608119,522
16,S A. Diagonal,0.4910560086061989,522
16,S A. MultiDiagonal,0.4182629704465957,522
16,S A. Grid,0.4650091808388448,522
16,Learnable,0.5492314627524315,522
32,SD,0.2699900447492187,522
32,S A. Diagonal,0.32735770402819553,522
32,S A. MultiDiagonal,0.2724670234605936,522
32,S A. Grid,0.2770571820335183,522
32,Learnable,0.4277184792836376,522
64,SD,0.1354800272453098,522
64,S A. Diagonal,0.28509719410136153,522
64,S A. MultiDiagonal,0.22618338207098473,522
64,S A. Grid,0.2391072288854747,522
8,SD,0.6507692864975289,523
8,S A. Diagonal,0.684892787058416,523
8,S A. MultiDiagonal,0.6530902031702559,523
8,S A. Grid,0.6656636193544183,523
8,Learnable,0.7305669831735693,523
16,SD,0.46472300429827607,523
16,S A. Diagonal,0.48866947608786393,523
16,S A. MultiDiagonal,0.4156846870725963,523
16,S A. Grid,0.4634461434196378,523
16,Learnable,0.543096455333576,523
32,SD,0.2652031153729887,523
32,S A. Diagonal,0.32972053234823395,523
32,S A. MultiDiagonal,0.2677930681172527,523
32,S A. Grid,0.2789421779282738,523
32,Learnable,0.41519973568325197,523
64,SD,0.15175104461505007,523
64,S A. Diagonal,0.2987788224990236,523
64,S A. MultiDiagonal,0.21257783023174065,523
64,S A. Grid,0.23929533354359192,523
8,SD,0.6483593187637866,524
8,S A. Diagonal,0.6832603468565384,524
8,S A. MultiDiagonal,0.6510111790858791,524
8,S A. Grid,0.6628513893796922,524
8,Learnable,0.7042810636612432,524
16,SD,0.4587775859550112,524
16,S A. Diagonal,0.48686347008968134,524
16,S A. MultiDiagonal,0.41307429518113437,524
16,S A. Grid,0.4536464921063654,524
16,Learnable,0.5654591218168469,524
32,SD,0.27212105076941556,524
32,S A. Diagonal,0.3265515455747343,524
32,S A. MultiDiagonal,0.264343555011528,524
32,S A. Grid,0.2767833836725965,524
32,Learnable,0.4181608016057784,524
64,SD,0.14196688965209892,524
64,S A. Diagonal,0.2886138633483602,524
64,S A. MultiDiagonal,0.21199978352318766,524
64,S A. Grid,0.23885888214641549,524
8,SD,0.6482241709730312,525
8,S A. Diagonal,0.6863069836857184,525
8,S A. MultiDiagonal,0.6445403634583988,525
8,S A. Grid,0.6658994118301237,525
8,Learnable,0.6911289790964434,525
16,SD,0.4692718573501622,525
16,S A. Diagonal,0.4887445135577204,525
16,S A. MultiDiagonal,0.42112350921279557,525
16,S A. Grid,0.4602894419898226,525
16,Learnable,0.5640724053774606,525
32,SD,0.2651492524728264,525
32,S A. Diagonal,0.32864016345175395,525
32,S A. MultiDiagonal,0.26919203780090833,525
32,S A. Grid,0.2742074738907241,525
32,Learnable,0.41242187484339715,525
64,SD,0.14701375413064033,525
64,S A. Diagonal,0.27881823343049206,525
64,S A. MultiDiagonal,0.21295292310564656,525
64,S A. Grid,0.23607789380249167,525
8,SD,0.6457017902883451,526
8,S A. Diagonal,0.682010404369209,526
8,S A. MultiDiagonal,0.6486827394963548,526
8,S A. Grid,0.6655603854781542,526
8,Learnable,0.6842668994617999,526
16,SD,0.4654032431283856,526
16,S A. Diagonal,0.48778402689587874,526
16,S A. MultiDiagonal,0.4150414758697172,526
16,S A. Grid,0.4619211897148776,526
16,Learnable,0.5404239343378093,526
32,SD,0.2673492242012377,526
32,S A. Diagonal,0.32656310171861413,526
32,S A. MultiDiagonal,0.2759440912753891,526
32,S A. Grid,0.2763135231948831,526
32,Learnable,0.3888059686291077,526
64,SD,0.15238059315598618,526
64,S A. Diagonal,0.2881440657547753,526
64,S A. MultiDiagonal,0.20886544570236826,526
64,S A. Grid,0.2408148582775158,526
8,SD,0.6474698029799244,527
8,S A. Diagonal,0.6849320196424671,527
8,S A. MultiDiagonal,0.6467194402027158,527
8,S A. Grid,0.6653910266967517,527
8,Learnable,0.6858401509804211,527
16,SD,0.46587668778568614,527
16,S A. Diagonal,0.49430733705794916,527
16,S A. MultiDiagonal,0.41754400015635573,527
16,S A. Grid,0.45761852296874805,527
16,Learnable,0.5457021415851634,527
32,SD,0.2670631328230047,527
32,S A. Diagonal,0.3296782509336914,527
32,S A. MultiDiagonal,0.2682998360270278,527
32,S A. Grid,0.2808209163448507,527
32,Learnable,0.42200271797604694,527
64,SD,0.141094824383839,527
64,S A. Diagonal,0.2905156246132571,527
64,S A. MultiDiagonal,0.21735920066126246,527
64,S A. Grid,0.24797350960656248,527
8,SD,0.6506683408189923,528
8,S A. Diagonal,0.678640695292425,528
8,S A. MultiDiagonal,0.6607735980794662,528
8,S A. Grid,0.6645526299165491,528
8,Learnable,0.7042544456937481,528
16,SD,0.46955376606717614,528
16,S A. Diagonal,0.4920117502807801,528
16,S A. MultiDiagonal,0.41141451368620424,528
16,S A. Grid,0.45865031418789803,528
16,Learnable,0.5337910200039397,528
32,SD,0.2707224883752942,528
32,S A. Diagonal,0.33097626544617964,528
32,S A. MultiDiagonal,0.26780671525796734,528
32,S A. Grid,0.2790936950402254,528
32,Learnable,0.4148218745690993,528
64,SD,0.1436874196079483,528
64,S A. Diagonal,0.2827122263974406,528
64,S A. MultiDiagonal,0.21210616811244604,528
64,S A. Grid,0.24357772637832842,528
8,SD,0.6476645571031264,529
8,S A. Diagonal,0.6799954427615454,529
8,S A. MultiDiagonal,0.6588420994467723,529
8,S A. Grid,0.663655315693125,529
8,Learnable,0.6579020958838955,529
16,SD,0.46438248662906423,529
16,S A. Diagonal,0.4890798975050432,529
16,S A. MultiDiagonal,0.4226551409638191,529
16,S A. Grid,0.45975414194120756,529
16,Learnable,0.5430134016886309,529
32,SD,0.2691460447433196,529
32,S A. Diagonal,0.33278583459954375,529
32,S A. MultiDiagonal,0.2624105390795562,529
32,S A. Grid,0.2768825914218556,529
32,Learnable,0.3965166499565421,529
64,SD,0.1347987405767782,529
64,S A. Diagonal,0.27728088571407367,529
64,S A. MultiDiagonal,0.2210281002067842,529
64,S A. Grid,0.24362885587558863,529
8,SD,0.6452295624516969,530
8,S A. Diagonal,0.6851775761110619,530
8,S A. MultiDiagonal,0.6463158278371431,530
8,S A. Grid,0.6596854700844357,530
8,Learnable,0.7010968272312782,530
16,SD,0.4630742092731298,530
16,S A. Diagonal,0.4896421087585817,530
16,S A. MultiDiagonal,0.4124859134513112,530
16,S A. Grid,0.4650828913326543,530
16,Learnable,0.5492061693636248,530
32,SD,0.2652145191631923,530
32,S A. Diagonal,0.3297554504320759,530
32,S A. MultiDiagonal,0.277831111300868,530
32,S A. Grid,0.27981359679746215,530
32,Learnable,0.42517020175201925,530
64,SD,0.1530364394179942,530
64,S A. Diagonal,0.2744886580091789,530
64,S A. MultiDiagonal,0.2224582494985124,530
64,S A. Grid,0.2424032274163002,530
8,SD,0.6558844582690878,531
8,S A. Diagonal,0.6818369437621559,531
8,S A. MultiDiagonal,0.6504934606589344,531
8,S A. Grid,0.6666539330363477,531
8,Learnable,0.7075449021768929,531
16,SD,0.4697950865340181,531
16,S A. Diagonal,0.49094762793254687,531
16,S A. MultiDiagonal,0.41417803089506566,531
16,S A. Grid,0.4581887166498504,531
16,Learnable,0.5509218462108804,531
32,SD,0.2623677175307959,531
32,S A. Diagonal,0.3204722132885058,531
32,S A. MultiDiagonal,0.2696297458459107,531
32,S A. Grid,0.27636240917133525,531
32,Learnable,0.3971696524076137,531
64,SD,0.15182806638740068,531
64,S A. Diagonal,0.2929561618520893,531
64,S A. MultiDiagonal,0.21112607270914985,531
64,S A. Grid,0.24195691441641082,531
8,SD,0.6482744938061676,532
8,S A. Diagonal,0.6879599115408837,532
8,S A. MultiDiagonal,0.6445800209455519,532
8,S A. Grid,0.664545399344894,532
8,Learnable,0.720113541420594,532
16,SD,0.46414629383887374,532
16,S A. Diagonal,0.4907215436907847,532
16,S A. MultiDiagonal,0.4114486522803788,532
16,S A. Grid,0.4612891455147,532
16,Learnable,0.5488839663180569,532
32,SD,0.26839914130327214,532
32,S A. Diagonal,0.32772620162012,532
32,S A. MultiDiagonal,0.2737836412370027,532
32,S A. Grid,0.27799882826986355,532
32,Learnable,0.4147232686549425,532
64,SD,0.1584485114740243,532
64,S A. Diagonal,0.2828027344507294,532
64,S A. MultiDiagonal,0.2169931270035186,532
64,S A. Grid,0.2467715159694637,532
8,SD,0.653531274791746,533
8,S A. Diagonal,0.6757465021102718,533
8,S A. MultiDiagonal,0.6586890878982683,533
8,S A. Grid,0.6688171178313943,533
8,Learnable,0.7006989826561679,533
16,SD,0.46119535017463087,533
16,S A. Diagonal,0.4904460529719305,533
16,S A. MultiDiagonal,0.42167925149480645,533
16,S A. Grid,0.46413170425629957,533
16,Learnable,0.5651161323603886,533
32,SD,0.27317378133075265,533
32,S A. Diagonal,0.33736079156997967,533
32,S A. MultiDiagonal,0.27311939948584113,533
32,S A. Grid,0.2774546994220859,533
32,Learnable,0.41795574614582365,533
64,SD,0.14478107823454664,533
64,S A. Diagonal,0.2930954410790922,533
64,S A. MultiDiagonal,0.21954774305886915,533
64,S A. Grid,0.23830469683100497,533
8,SD,0.6520024983339171,534
8,S A. Diagonal,0.68157566662595,534
8,S A. MultiDiagonal,0.6556210915092888,534
8,S A. Grid,0.668674952427418,534
8,Learnable,0.7021691867583821,534
16,SD,0.4682557441792988,534
16,S A. Diagonal,0.4910940174351449,534
16,S A. MultiDiagonal,0.41298455832691106,534
16,S A. Grid,0.4612544453157121,534
16,Learnable,0.5380988520307082,534
32,SD,0.2753836107252647,534
32,S A. Diagonal,0.3290898298758317,534
32,S A. MultiDiagonal,0.2827145475166194,534
32,S A. Grid,0.270223525401164,534
32,Learnable,0.42092926788913143,534
64,SD,0.14536546495053385,534
64,S A. Diagonal,0.2941751278941042,534
64,S A. MultiDiagonal,0.2106737634771155,534
64,S A. Grid,0.24069243446686503,534
8,SD,0.648814868348096,535
8,S A. Diagonal,0.68378493659086,535
8,S A. MultiDiagonal,0.6597627547724886,535
8,S A. Grid,0.6591113797440669,535
8,Learnable,0.7185721262014674,535
16,SD,0.4639518779359057,535
16,S A. Diagonal,0.4890807067959081,535
16,S A. MultiDiagonal,0.41045367212421885,535
16,S A. Grid,0.46864824688997586,535
16,Learnable,0.5345741551987407,535
32,SD,0.26631859029618477,535
32,S A. Diagonal,0.3280470939206092,535
32,S A. MultiDiagonal,0.26717087263135786,535
32,S A. Grid,0.27983283024245675,535
32,Learnable,0.4220462550400294,535
64,SD,0.1431547117724529,535
64,S A. Diagonal,0.2944451084564022,535
64,S A. MultiDiagonal,0.21597701560489932,535
64,S A. Grid,0.24348073636284615,535
8,SD,0.6471464976691845,536
8,S A. Diagonal,0.6857532637306731,536
8,S A. MultiDiagonal,0.66317052491636,536
8,S A. Grid,0.6651010853850459,536
8,Learnable,0.7044250508470816,536
16,SD,0.4636175637146265,536
16,S A. Diagonal,0.4948390595150612,536
16,S A. MultiDiagonal,0.4151296464711578,536
16,S A. Grid,0.4657247232894617,536
16,Learnable,0.5310572189615212,536
32,SD,0.2721629317749579,536
32,S A. Diagonal,0.3282941424473526,536
32,S A. MultiDiagonal,0.26763661582762727,536
32,S A. Grid,0.288259245117582,536
32,Learnable,0.38657356267353093,536
64,SD,0.14270673143626034,536
64,S A. Diagonal,0.2864802271913709,536
64,S A. MultiDiagonal,0.22052577029831794,536
64,S A. Grid,0.25000081158558923,536
8,SD,0.6502800656420594,537
8,S A. Diagonal,0.6862959982910436,537
8,S A. MultiDiagonal,0.6598776359211194,537
8,S A. Grid,0.6537124423051647,537
8,Learnable,0.6791876991320033,537
16,SD,0.46609558324332717,537
16,S A. Diagonal,0.49240480046642954,537
16,S A. MultiDiagonal,0.42044100106722154,537
16,S A. Grid,0.4548428142361051,537
16,Learnable,0.5560031719054878,537
32,SD,0.26990172673274376,537
32,S A. Diagonal,0.3326723969022839,537
32,S A. MultiDiagonal,0.2752312880459205,537
32,S A. Grid,0.27812050541062444,537
32,Learnable,0.4197929245226273,537
64,SD,0.15068778631320778,537
64,S A. Diagonal,0.2857513275394296,537
64,S A. MultiDiagonal,0.21363504960828034,537
64,S A. Grid,0.2412256899784431,537
8,SD,0.6499368978439999,538
8,S A. Diagonal,0.6798246846827867,538
8,S A. MultiDiagonal,0.6548284124794805,538
8,S A. Grid,0.6665102860049792,538
8,Learnable,0.687339673759565,538
16,SD,0.4606886885162685,538
16,S A. Diagonal,0.4968984417109989,538
16,S A. MultiDiagonal,0.4057789638799908,538
16,S A. Grid,0.46200170805540536,538
16,Learnable,0.5571749212616639,538
32,SD,0.26670460235170645,538
32,S A. Diagonal,0.3302003045934124,538
32,S A. MultiDiagonal,0.27574867635131484,538
32,S A. Grid,0.2800635211211461,538
32,Learnable,0.41344813466164787,538
64,SD,0.15012018270659247,538
64,S A. Diagonal,0.27014562624571997,538
64,S A. MultiDiagonal,0.21292930187630577,538
64,S A. Grid,0.24235322183057723,538
8,SD,0.6491964164613401,539
8,S A. Diagonal,0.6808631528247544,539
8,S A. MultiDiagonal,0.6533169690067274,539
8,S A. Grid,0.6656886711999879,539
8,Learnable,0.6823531593022326,539
16,SD,0.46476275862229643,539
16,S A. Diagonal,0.48800017811498336,539
16,S A. MultiDiagonal,0.41994937837399327,539
16,S A. Grid,0.46276744625328736,539
16,Learnable,0.5393033659051101,539
32,SD,0.27018514381148506,539
32,S A. Diagonal,0.330500690036695,539
32,S A. MultiDiagonal,0.27085847574288163,539
32,S A. Grid,0.2759879455775241,539
32,Learnable,0.4149215751470744,539
64,SD,0.13186429890374146,539
64,S A. Diagonal,0.29179948305621756,539
64,S A. MultiDiagonal,0.2135320210420812,539
64,S A. Grid,0.24286951990362904,539
8,SD,0.6551374362861719,540
8,S A. Diagonal,0.6881709014536985,540
8,S A. MultiDiagonal,0.6503168241353099,540
8,S A. Grid,0.6592540931998065,540
8,Learnable,0.6893725238917383,540
16,SD,0.4669387037010454,540
16,S A. Diagonal,0.49413888527951566,540
16,S A. MultiDiagonal,0.40628297825111426,540
16,S A. Grid,0.4690149459281202,540
16,Learnable,0.5378554897132887,540
32,SD,0.2652517704547429,540
32,S A. Diagonal,0.3308084386680724,540
32,S A. MultiDiagonal,0.27465549382651716,540
32,S A. Grid,0.27459494516240607,540
32,Learnable,0.4367085166859385,540
64,SD,0.151392026024286,540
64,S A. Diagonal,0.28801151578831924,540
64,S A. MultiDiagonal,0.21170760390275806,540
64,S A. Grid,0.2381629383373482,540
8,SD,0.6475275547147977,541
8,S A. Diagonal,0.686123704584209,541
8,S A. MultiDiagonal,0.661643464500283,541
8,S A. Grid,0.66102086370411,541
8,Learnable,0.6860452133657776,541
16,SD,0.4631555942731659,541
16,S A. Diagonal,0.4892650691302174,541
16,S A. MultiDiagonal,0.4169414324463129,541
16,S A. Grid,0.4552533463690899,541
16,Learnable,0.5472592749926246,541
32,SD,0.26718681015438794,541
32,S A. Diagonal,0.32822185523859826,541
32,S A. MultiDiagonal,0.27670199482343566,541
32,S A. Grid,0.27369943619045245,541
32,Learnable,0.42490467351971445,541
64,SD,0.1461383353597748,541
64,S A. Diagonal,0.30598124762001283,541
64,S A. MultiDiagonal,0.21738867454870456,541
64,S A. Grid,0.24587979607969299,541
8,SD,0.6578513840880372,542
8,S A. Diagonal,0.6806203330987177,542
8,S A. MultiDiagonal,0.6500620933065853,542
8,S A. Grid,0.658072661443483,542
8,Learnable,0.6938095894652067,542
16,SD,0.46152483689392076,542
16,S A. Diagonal,0.48788926660327175,542
16,S A. MultiDiagonal,0.4142851025448241,542
16,S A. Grid,0.4680479551158092,542
16,Learnable,0.5495322685260529,542
32,SD,0.26334155264945686,542
32,S A. Diagonal,0.32629382552576347,542
32,S A. MultiDiagonal,0.2665026302123428,542
32,S A. Grid,0.27984928071366694,542
32,Learnable,0.42777576645577664,542
64,SD,0.140126188858915,542
64,S A. Diagonal,0.2752308483587838,542
64,S A. MultiDiagonal,0.22593361756516078,542
64,S A. Grid,0.24373870363377198,542
8,SD,0.6484978049161176,543
8,S A. Diagonal,0.6872094469392714,543
8,S A. MultiDiagonal,0.6606092201882904,543
8,S A. Grid,0.6623120619898342,543
8,Learnable,0.7056665939428126,543
16,SD,0.4645198527108545,543
16,S A. Diagonal,0.48742663537926745,543
16,S A. MultiDiagonal,0.4148743634481808,543
16,S A. Grid,0.46053157002157513,543
16,Learnable,0.5677852007478442,543
32,SD,0.2687485368875777,543
32,S A. Diagonal,0.3324608263020785,543
32,S A. MultiDiagonal,0.2714048071242505,543
32,S A. Grid,0.2807645354148448,543
32,Learnable,0.4243759805505159,543
64,SD,0.1404000322205142,543
64,S A. Diagonal,0.27913382375831586,543
64,S A. MultiDiagonal,0.2181773963082967,543
64,S A. Grid,0.24977696294159873,543
8,SD,0.6513118014990582,544
8,S A. Diagonal,0.6875200697611186,544
8,S A. MultiDiagonal,0.6452984031850637,544
8,S A. Grid,0.6656257995088055,544
8,Learnable,0.685007741671087,544
16,SD,0.4668485212560848,544
16,S A. Diagonal,0.4924886547063466,544
16,S A. MultiDiagonal,0.4115237014799072,544
16,S A. Grid,0.4619882295233484,544
16,Learnable,0.5361064628741352,544
32,SD,0.27079658415764224,544
32,S A. Diagonal,0.32898840957133374,544
32,S A. MultiDiagonal,0.26998044570394586,544
32,S A. Grid,0.2791935652913013,544
32,Learnable,0.4166668914050359,544
64,SD,0.1402652098606346,544
64,S A. Diagonal,0.2937661149219386,544
64,S A. MultiDiagonal,0.21658662525655353,544
64,S A. Grid,0.23397035869301525,544
8,SD,0.6487784931888854,545
8,S A. Diagonal,0.6801892438538618,545
8,S A. MultiDiagonal,0.6626720768553965,545
8,S A. Grid,0.6628550072524828,545
8,Learnable,0.7213283639259003,545
16,SD,0.4680497852176815,545
16,S A. Diagonal,0.48323713064111185,545
16,S A. MultiDiagonal,0.41667137381474006,545
16,S A. Grid,0.4512663859431156,545
16,Learnable,0.5564605417333436,545
32,SD,0.2623935295218831,545
32,S A. Diagonal,0.3244459577251455,545
32,S A. MultiDiagonal,0.26872697378996363,545
32,S A. Grid,0.2825033633843553,545
32,Learnable,0.42476863146066896,545
64,SD,0.14714342585239545,545
64,S A. Diagonal,0.2967615446186175,545
64,S A. MultiDiagonal,0.2117921519808671,545
64,S A. Grid,0.23945968519049116,545
8,SD,0.6505979151391618,546
8,S A. Diagonal,0.6857466071468673,546
8,S A. MultiDiagonal,0.6519191096656958,546
8,S A. Grid,0.6670979805897514,546
8,Learnable,0.7089815801957113,546
16,SD,0.46338554102318913,546
16,S A. Diagonal,0.4887527306272497,546
16,S A. MultiDiagonal,0.40699054212723085,546
16,S A. Grid,0.46104688155577267,546
16,Learnable,0.5659109448072637,546
32,SD,0.2663100418606274,546
32,S A. Diagonal,0.32445786105867847,546
32,S A. MultiDiagonal,0.2681629806809721,546
32,S A. Grid,0.27115151205456833,546
32,Learnable,0.41252338171798175,546
64,SD,0.13776442695388827,546
64,S A. Diagonal,0.29852104232892884,546
64,S A. MultiDiagonal,0.2112667907222658,546
64,S A. Grid,0.24978003882440997,546
8,SD,0.6502702432870475,547
8,S A. Diagonal,0.6877315580141989,547
8,S A. MultiDiagonal,0.6539480373726321,547
8,S A. Grid,0.6639235590900175,547
8,Learnable,0.6950734191266836,547
16,SD,0.4610360458881484,547
16,S A. Diagonal,0.48607013467248383,547
16,S A. MultiDiagonal,0.4098155628407071,547
16,S A. Grid,0.4663058611640607,547
16,Learnable,0.5595914811999299,547
32,SD,0.26620296219206513,547
32,S A. Diagonal,0.326494911533693,547
32,S A. MultiDiagonal,0.2679099433419193,547
32,S A. Grid,0.2775671047602646,547
32,Learnable,0.4259967979316576,547
64,SD,0.1349236899584995,547
64,S A. Diagonal,0.2832838972201016,547
64,S A. MultiDiagonal,0.21001724723051596,547
64,S A. Grid,0.24795462865936468,547
8,SD,0.6476743827401266,548
8,S A. Diagonal,0.6841048212115224,548
8,S A. MultiDiagonal,0.6456294836576963,548
8,S A. Grid,0.6695403197915577,548
8,Learnable,0.6829267439448569,548
16,SD,0.46308206791826145,548
16,S A. Diagonal,0.48325647945158545,548
16,S A. MultiDiagonal,0.4132418970853207,548
16,S A. Grid,0.4645134059242422,548
16,Learnable,0.5482520827302692,548
32,SD,0.26949689237953817,548
32,S A. Diagonal,0.3343876957360186,548
32,S A. MultiDiagonal,0.26933826382654946,548
32,S A. Grid,0.2866049225020418,548
32,Learnable,0.42724789109669153,548
64,SD,0.14967292068539634,548
64,S A. Diagonal,0.2831749072207405,548
64,S A. MultiDiagonal,0.22067869153074732,548
64,S A. Grid,0.24396036558907724,548
8,SD,0.6501928687602607,549
8,S A. Diagonal,0.6812217637300779,549
8,S A. MultiDiagonal,0.6566511645260669,549
8,S A. Grid,0.669680557191011,549
8,Learnable,0.7023739301809201,549
16,SD,0.463875740974209,549
16,S A. Diagonal,0.49082493040220193,549
16,S A. MultiDiagonal,0.4099691512897216,549
16,S A. Grid,0.46327580445534494,549
16,Learnable,0.5480169837029244,549
32,SD,0.26464056813285036,549
32,S A. Diagonal,0.3301573744188956,549
32,S A. MultiDiagonal,0.27248189010279944,549
32,S A. Grid,0.2774798046042794,549
32,Learnable,0.4149110176730844,549
64,SD,0.15130413883075794,549
64,S A. Diagonal,0.2831129344572615,549
64,S A. MultiDiagonal,0.21884011951414228,549
64,S A. Grid,0.24173956310085717,549
8,SD,0.6491472501491573,550
8,S A. Diagonal,0.6928437052704457,550
8,S A. MultiDiagonal,0.6555357303779266,550
8,S A. Grid,0.6558091551412997,550
8,Learnable,0.7108468877306569,550
16,SD,0.467912319171739,550
16,S A. Diagonal,0.49303041628841554,550
16,S A. MultiDiagonal,0.4109340878530945,550
16,S A. Grid,0.45516071871701325,550
16,Learnable,0.5679845461853392,550
32,SD,0.26897550820791516,550
32,S A. Diagonal,0.33048278312833745,550
32,S A. MultiDiagonal,0.2690566078040968,550
32,S A. Grid,0.2780185259659905,550
32,Learnable,0.4026858005063104,550
64,SD,0.1386958690051093,550
64,S A. Diagonal,0.2745421493783126,550
64,S A. MultiDiagonal,0.20720798145329236,550
64,S A. Grid,0.23779913028044114,550
8,SD,0.6535992106903916,551
8,S A. Diagonal,0.6857505397528882,551
8,S A. MultiDiagonal,0.6521601514428619,551
8,S A. Grid,0.6677662665070119,551
8,Learnable,0.7035370667356646,551
16,SD,0.465277755330011,551
16,S A. Diagonal,0.48839251726391253,551
16,S A. MultiDiagonal,0.41054073722572537,551
16,S A. Grid,0.45928647832969943,551
16,Learnable,0.5457155947285073,551
32,SD,0.2676583469324518,551
32,S A. Diagonal,0.33049028333113717,551
32,S A. MultiDiagonal,0.2673580903031614,551
32,S A. Grid,0.27969734014892433,551
32,Learnable,0.3939816537233204,551
64,SD,0.1408291008212896,551
64,S A. Diagonal,0.28144530923623623,551
64,S A. MultiDiagonal,0.21585670038407623,551
64,S A. Grid,0.2491914949801876,551
8,SD,0.6441716369840237,552
8,S A. Diagonal,0.6805416922579446,552
8,S A. MultiDiagonal,0.6516931586614642,552
8,S A. Grid,0.6612326576520913,552
8,Learnable,0.7136597837733921,552
16,SD,0.4663955730375603,552
16,S A. Diagonal,0.4825241002912959,552
16,S A. MultiDiagonal,0.40795280187259797,552
16,S A. Grid,0.46467973086352626,552
16,Learnable,0.5415633429873189,552
32,SD,0.27018634548275755,552
32,S A. Diagonal,0.32824633490292376,552
32,S A. MultiDiagonal,0.2732752431988513,552
32,S A. Grid,0.2776139017406865,552
32,Learnable,0.4247211727506037,552
64,SD,0.14706032909657182,552
64,S A. Diagonal,0.2903880416711332,552
64,S A. MultiDiagonal,0.23137921512395376,552
64,S A. Grid,0.2459622387414584,552
8,SD,0.6475399366011402,553
8,S A. Diagonal,0.6822905665690726,553
8,S A. MultiDiagonal,0.6533834676524031,553
8,S A. Grid,0.6612890818161465,553
8,Learnable,0.688926282871831,553
16,SD,0.46789701983430915,553
16,S A. Diagonal,0.4888419980745552,553
16,S A. MultiDiagonal,0.4044957979484154,553
16,S A. Grid,0.465917295868573,553
16,Learnable,0.5706689941643542,553
32,SD,0.2674909776277632,553
32,S A. Diagonal,0.3266014547879085,553
32,S A. MultiDiagonal,0.27262230865319514,553
32,S A. Grid,0.27997713169305616,553
32,Learnable,0.39727972229121955,553
64,SD,0.14654944571594397,553
64,S A. Diagonal,0.29393569461239355,553
64,S A. MultiDiagonal,0.21769236769567318,553
64,S A. Grid,0.24670616104385878,553
8,SD,0.6500891775765539,554
8,S A. Diagonal,0.6897881033160297,554
8,S A. MultiDiagonal,0.656021127670392,554
8,S A. Grid,0.6659352201053741,554
8,Learnable,0.6691090606888408,554
16,SD,0.4682098445979264,554
16,S A. Diagonal,0.48429365664730567,554
16,S A. MultiDiagonal,0.4183418649564823,554
16,S A. Grid,0.45939869943182754,554
16,Learnable,0.5510284378721693,554
32,SD,0.2660948009546753,554
32,S A. Diagonal,0.3284731853775693,554
32,S A. MultiDiagonal,0.27784115766861384,554
32,S A. Grid,0.284375498891787,554
32,Learnable,0.40295306474209974,554
64,SD,0.136388803940846,554
64,S A. Diagonal,0.2876246155262724,554
64,S A. MultiDiagonal,0.22760890602593287,554
64,S A. Grid,0.2555061266382959,554
8,SD,0.6514073324463149,555
8,S A. Diagonal,0.6786398219507942,555
8,S A. MultiDiagonal,0.6443615720799888,555
8,S A. Grid,0.6604418915479973,555
8,Learnable,0.6771730149975144,555
16,SD,0.47036076976234287,555
16,S A. Diagonal,0.4860599991406508,555
16,S A. MultiDiagonal,0.41195163391347617,555
16,S A. Grid,0.458676148204225,555
16,Learnable,0.5474674627836257,555
32,SD,0.2651276089968737,555
32,S A. Diagonal,0.31861923882074605,555
32,S A. MultiDiagonal,0.2750063131753661,555
32,S A. Grid,0.27655762388895294,555
32,Learnable,0.4176877763859637,555
64,SD,0.14297467735363775,555
64,S A. Diagonal,0.29143559003451835,555
64,S A. MultiDiagonal,0.21645276242921588,555
64,S A. Grid,0.24492881362489932,555
8,SD,0.6503343495793902,556
8,S A. Diagonal,0.6848776549948072,556
8,S A. MultiDiagonal,0.6476251885601318,556
8,S A. Grid,0.6688979633549544,556
8,Learnable,0.7218086678176412,556
16,SD,0.464129898545541,556
16,S A. Diagonal,0.4843341164249858,556
16,S A. MultiDiagonal,0.4182032064167042,556
16,S A. Grid,0.46379823505411555,556
16,Learnable,0.5319259538707299,556
32,SD,0.2651724392746917,556
32,S A. Diagonal,0.3258679749185103,556
32,S A. MultiDiagonal,0.2768230472996103,556
32,S A. Grid,0.2823356227219075,556
32,Learnable,0.3999391785912095,556
64,SD,0.14080099639325136,556
64,S A. Diagonal,0.29022198925583964,556
64,S A. MultiDiagonal,0.2236029371426087,556
64,S A. Grid,0.24868839508138518,556
8,SD,0.6512113579553506,557
8,S A. Diagonal,0.6842786089624079,557
8,S A. MultiDiagonal,0.6450752484024412,557
8,S A. Grid,0.6629306041969534,557
8,Learnable,0.7056616796366126,557
16,SD,0.46332224050721643,557
16,S A. Diagonal,0.48826543203420475,557
16,S A. MultiDiagonal,0.4116608278875327,557
16,S A. Grid,0.4654844692258696,557
16,Learnable,0.5349234248875028,557
32,SD,0.26939866034539767,557
32,S A. Diagonal,0.32564987468695267,557
32,S A. MultiDiagonal,0.27411631495991795,557
32,S A. Grid,0.2765560697691163,557
32,Learnable,0.42592438988465003,557
64,SD,0.1358857235005315,557
64,S A. Diagonal,0.30037300210321555,557
64,S A. MultiDiagonal,0.21462281790073207,557
64,S A. Grid,0.24513367273665537,557
8,SD,0.6511522312514707,558
8,S A. Diagonal,0.6782260470332664,558
8,S A. MultiDiagonal,0.6497990676872007,558
8,S A. Grid,0.6663651828547632,558
8,Learnable,0.6947625135839564,558
16,SD,0.46745048353012525,558
16,S A. Diagonal,0.4931048016858145,558
16,S A. MultiDiagonal,0.4161391101757776,558
16,S A. Grid,0.4610944976021555,558
16,Learnable,0.5374461723353791,558
32,SD,0.26627190875435247,558
32,S A. Diagonal,0.32967411820811876,558
32,S A. MultiDiagonal,0.2731527611099185,558
32,S A. Grid,0.280685512445592,558
32,Learnable,0.4165192234950755,558
64,SD,0.15922467395910442,558
64,S A. Diagonal,0.2932674479116881,558
64,S A. MultiDiagonal,0.21433638670284946,558
64,S A. Grid,0.2416287814535248,558
8,SD,0.6510484181064389,559
8,S A. Diagonal,0.6954249194227832,559
8,S A. MultiDiagonal,0.6550933326535683,559
8,S A. Grid,0.6607543650908229,559
8,Learnable,0.7020005050264737,559
16,SD,0.46648066672485794,559
16,S A. Diagonal,0.4856808308851564,559
16,S A. MultiDiagonal,0.420958011045603,559
16,S A. Grid,0.4585353595807091,559
16,Learnable,0.550575410186549,559
32,SD,0.2663498811083862,559
32,S A. Diagonal,0.3339914814810472,559
32,S A. MultiDiagonal,0.2745083544417959,559
32,S A. Grid,0.2835354686491544,559
32,Learnable,0.4141858838704747,559
64,SD,0.14379674465298378,559
64,S A. Diagonal,0.28447706693152425,559
64,S A. MultiDiagonal,0.22450747963193152,559
64,S A. Grid,0.24116547500920646,559
8,SD,0.6572946005105043,560
8,S A. Diagonal,0.6821107967605498,560
8,S A. MultiDiagonal,0.6482618558154694,560
8,S A. Grid,0.6642737882918,560
8,Learnable,0.7030292337305655,560
16,SD,0.4638969573790708,560
16,S A. Diagonal,0.48560361104509525,560
16,S A. MultiDiagonal,0.4227463031456594,560
16,S A. Grid,0.45611679653837484,560
16,Learnable,0.5418898232161808,560
32,SD,0.2655876196613292,560
32,S A. Diagonal,0.3264804867042027,560
32,S A. MultiDiagonal,0.27487942442564905,560
32,S A. Grid,0.2764483534028083,560
32,Learnable,0.38854106261506155,560
64,SD,0.14066790038695298,560
64,S A. Diagonal,0.28701045394589997,560
64,S A. MultiDiagonal,0.22553984512040282,560
64,S A. Grid,0.24910174650852868,560
8,SD,0.6506955340819277,561
8,S A. Diagonal,0.6805082090497445,561
8,S A. MultiDiagonal,0.6453899487049033,561
8,S A. Grid,0.6604276782376703,561
8,Learnable,0.70309465890197,561
16,SD,0.46099706470971674,561
16,S A. Diagonal,0.4869705577951706,561
16,S A. MultiDiagonal,0.41078565145827906,561
16,S A. Grid,0.45718230697573053,561
16,Learnable,0.5517897886639533,561
32,SD,0.27136655882778027,561
32,S A. Diagonal,0.3249970163176345,561
32,S A. MultiDiagonal,0.26561644202384643,561
32,S A. Grid,0.2791914629303885,561
32,Learnable,0.420580239864059,561
64,SD,0.1472768888604008,561
64,S A. Diagonal,0.2870585696625707,561
64,S A. MultiDiagonal,0.2226690982997405,561
64,S A. Grid,0.24440950948883594,561
8,SD,0.6474993530261784,562
8,S A. Diagonal,0.6768076550799884,562
8,S A. MultiDiagonal,0.644164785496047,562
8,S A. Grid,0.6629833245073969,562
8,Learnable,0.7181430531445747,562
16,SD,0.4658540470217279,562
16,S A. Diagonal,0.49564717578646245,562
16,S A. MultiDiagonal,0.4152733625645878,562
16,S A. Grid,0.4640273357362198,562
16,Learnable,0.5475573067247375,562
32,SD,0.2705171271779613,562
32,S A. Diagonal,0.32884844998758844,562
32,S A. MultiDiagonal,0.2670696722272259,562
32,S A. Grid,0.27501859526013095,562
32,Learnable,0.3983042262953652,562
64,SD,0.13206107419236748,562
64,S A. Diagonal,0.2831413010001541,562
64,S A. MultiDiagonal,0.2203014969056048,562
64,S A. Grid,0.24303563458698568,562
8,SD,0.6556285815243107,563
8,S A. Diagonal,0.6803311858131752,563
8,S A. MultiDiagonal,0.6562018228352449,563
8,S A. Grid,0.6598110098392227,563
8,Learnable,0.7214031618723418,563
16,SD,0.4660295485445998,563
16,S A. Diagonal,0.4853993043168542,563
16,S A. MultiDiagonal,0.4250096674861708,563
16,S A. Grid,0.4619788646121247,563
16,Learnable,0.5518086830471359,563
32,SD,0.268630965668065,563
32,S A. Diagonal,0.3290392257509655,563
32,S A. MultiDiagonal,0.267875125749243,563
32,S A. Grid,0.27654647371365937,563
32,Learnable,0.43347111583164194,563
64,SD,0.1400779228235187,563
64,S A. Diagonal,0.287588938926255,563
64,S A. MultiDiagonal,0.22009421762755776,563
64,S A. Grid,0.24096109859595616,563
8,SD,0.6443525843678648,564
8,S A. Diagonal,0.6808880165155694,564
8,S A. MultiDiagonal,0.6608669998147525,564
8,S A. Grid,0.6672507686224665,564
8,Learnable,0.6811055947369598,564
16,SD,0.455404069918066,564
16,S A. Diagonal,0.4884315772426788,564
16,S A. MultiDiagonal,0.41646125502794407,564
16,S A. Grid,0.46433739229997184,564
16,Learnable,0.5451723868340657,564
32,SD,0.2703720166441327,564
32,S A. Diagonal,0.32611374477889654,564
32,S A. MultiDiagonal,0.26958283047851417,564
32,S A. Grid,0.27743843057602485,564
32,Learnable,0.4351155654125041,564
64,SD,0.13862771054001102,564
64,S A. Diagonal,0.2798415048008748,564
64,S A. MultiDiagonal,0.21524256568900874,564
64,S A. Grid,0.2410454763424102,564
8,SD,0.6491986576229171,565
8,S A. Diagonal,0.6775957434867705,565
8,S A. MultiDiagonal,0.656370943733872,565
8,S A. Grid,0.6659976147478828,565
8,Learnable,0.6958599024842691,565
16,SD,0.46297067849510243,565
16,S A. Diagonal,0.49205796267052104,565
16,S A. MultiDiagonal,0.4192391813677481,565
16,S A. Grid,0.4546994495437923,565
16,Learnable,0.5355944774837519,565
32,SD,0.2735884026020887,565
32,S A. Diagonal,0.32719117968442446,565
32,S A. MultiDiagonal,0.2717588603645344,565
32,S A. Grid,0.2801321746842794,565
32,Learnable,0.42604628686148205,565
64,SD,0.16078012338776818,565
64,S A. Diagonal,0.28701359132287707,565
64,S A. MultiDiagonal,0.21147047579445355,565
64,S A. Grid,0.24462469850675772,565
8,SD,0.6475138132131064,566
8,S A. Diagonal,0.6843235182191358,566
8,S A. MultiDiagonal,0.661322586116543,566
8,S A. Grid,0.6607199702149056,566
8,Learnable,0.6878213238363597,566
16,SD,0.46473481100220654,566
16,S A. Diagonal,0.49007922644025537,566
16,S A. MultiDiagonal,0.417236190951487,566
16,S A. Grid,0.4659852395775992,566
16,Learnable,0.544714890475782,566
32,SD,0.26951331903730563,566
32,S A. Diagonal,0.3295679907081972,566
32,S A. MultiDiagonal,0.2724620484222622,566
32,S A. Grid,0.2760503879110416,566
32,Learnable,0.41016147996410046,566
64,SD,0.14152825187416634,566
64,S A. Diagonal,0.30228294467807004,566
64,S A. MultiDiagonal,0.21641559508494118,566
64,S A. Grid,0.24443830142967077,566
8,SD,0.6534984967623816,567
8,S A. Diagonal,0.6857398553567189,567
8,S A. MultiDiagonal,0.6621533625160408,567
8,S A. Grid,0.6601193929575041,567
8,Learnable,0.6718197635587495,567
16,SD,0.46841372437111306,567
16,S A. Diagonal,0.48604127219968785,567
16,S A. MultiDiagonal,0.41856281931908584,567
16,S A. Grid,0.4691657755264576,567
16,Learnable,0.5486233298845284,567
32,SD,0.2656217673510981,567
32,S A. Diagonal,0.34204942066995636,567
32,S A. MultiDiagonal,0.27272701315020426,567
32,S A. Grid,0.2765976500799256,567
32,Learnable,0.432198640100835,567
64,SD,0.15301012954712398,567
64,S A. Diagonal,0.28280885070692674,567
64,S A. MultiDiagonal,0.21803156049288647,567
64,S A. Grid,0.23645361715099344,567
8,SD,0.6562058008490078,568
8,S A. Diagonal,0.686978244122035,568
8,S A. MultiDiagonal,0.6547178707833774,568
8,S A. Grid,0.6537001169869339,568
8,Learnable,0.6889623642422735,568
16,SD,0.46590105772300094,568
16,S A. Diagonal,0.4867487523543983,568
16,S A. MultiDiagonal,0.41185588317072375,568
16,S A. Grid,0.45314682507642934,568
16,Learnable,0.5593458330935258,568
32,SD,0.26467915827698496,568
32,S A. Diagonal,0.32304467232662215,568
32,S A. MultiDiagonal,0.26515772596711196,568
32,S A. Grid,0.2832034911789658,568
32,Learnable,0.4095916060484077,568
64,SD,0.1454407152153853,568
64,S A. Diagonal,0.29545760941835225,568
64,S A. MultiDiagonal,0.22337759659425355,568
64,S A. Grid,0.24132814163304206,568
8,SD,0.6487172473847902,569
8,S A. Diagonal,0.6850895685824607,569
8,S A. MultiDiagonal,0.6471947833874543,569
8,S A. Grid,0.6609706509260818,569
8,Learnable,0.7173372632402583,569
16,SD,0.46686869355817884,569
16,S A. Diagonal,0.4912093907340908,569
16,S A. MultiDiagonal,0.41418117225605144,569
16,S A. Grid,0.46504810554514364,569
16,Learnable,0.537101235974772,569
32,SD,0.27051652730132036,569
32,S A. Diagonal,0.32962411379068074,569
32,S A. MultiDiagonal,0.2757045889453484,569
32,S A. Grid,0.2790718476245344,569
32,Learnable,0.4234263797586208,569
64,SD,0.14455175388245695,569
64,S A. Diagonal,0.2858849890215148,569
64,S A. MultiDiagonal,0.22249089046487958,569
64,S A. Grid,0.2368183769534295,569
8,SD,0.6477038225651682,570
8,S A. Diagonal,0.6834075624550361,570
8,S A. MultiDiagonal,0.6529755951367675,570
8,S A. Grid,0.6645954926091289,570
8,Learnable,0.6912818458303734,570
16,SD,0.46590238530264044,570
16,S A. Diagonal,0.492177853581603,570
16,S A. MultiDiagonal,0.4129563615858943,570
16,S A. Grid,0.46823307946820314,570
16,Learnable,0.5366438026238276,570
32,SD,0.2675580364079623,570
32,S A. Diagonal,0.33445404731391193,570
32,S A. MultiDiagonal,0.2661918159799547,570
32,S A. Grid,0.2829382154074181,570
32,Learnable,0.40890120878664604,570
64,SD,0.13932810180870875,570
64,S A. Diagonal,0.2923223789478095,570
64,S A. MultiDiagonal,0.216238219748757,570
64,S A. Grid,0.2503349382061431,570
8,SD,0.6528127245058264,571
8,S A. Diagonal,0.6889459471635707,571
8,S A. MultiDiagonal,0.6465529917699291,571
8,S A. Grid,0.6642449722850197,571
8,Learnable,0.6990789531048973,571
16,SD,0.45920121815095627,571
16,S A. Diagonal,0.49114050520735536,571
16,S A. MultiDiagonal,0.42376499955847424,571
16,S A. Grid,0.4695182606111316,571
16,Learnable,0.5535175545954567,571
32,SD,0.2728629296560371,571
32,S A. Diagonal,0.3245045129235754,571
32,S A. MultiDiagonal,0.26762634347579817,571
32,S A. Grid,0.27508380906159713,571
32,Learnable,0.41897549551586577,571
64,SD,0.14060042428586242,571
64,S A. Diagonal,0.3035616456385207,571
64,S A. MultiDiagonal,0.217029103693754,571
64,S A. Grid,0.23871143167575581,571
8,SD,0.6439822354947479,572
8,S A. Diagonal,0.6785093807766148,572
8,S A. MultiDiagonal,0.6518707124438551,572
8,S A. Grid,0.6591018762212527,572
8,Learnable,0.6980491980332283,572
16,SD,0.46806227943775097,572
16,S A. Diagonal,0.4921693101941038,572
16,S A. MultiDiagonal,0.4145744109359043,572
16,S A. Grid,0.46888327576200217,572
16,Learnable,0.5585687285252297,572
32,SD,0.2658552781162675,572
32,S A. Diagonal,0.32956812474203145,572
32,S A. MultiDiagonal,0.27641274542852634,572
32,S A. Grid,0.27537002485578765,572
32,Learnable,0.3989998096028552,572
64,SD,0.13454309177096727,572
64,S A. Diagonal,0.3009855297890837,572
64,S A. MultiDiagonal,0.2181665033691656,572
64,S A. Grid,0.2416277830047786,572
8,SD,0.6443152089043956,573
8,S A. Diagonal,0.6820222009197308,573
8,S A. MultiDiagonal,0.6502613516912727,573
8,S A. Grid,0.6673899773855645,573
8,Learnable,0.7131344474764525,573
16,SD,0.4710931172907265,573
16,S A. Diagonal,0.48689777757692676,573
16,S A. MultiDiagonal,0.41203777882024495,573
16,S A. Grid,0.46424581575610374,573
16,Learnable,0.5628056011296794,573
32,SD,0.2737613786391008,573
32,S A. Diagonal,0.3280989337092313,573
32,S A. MultiDiagonal,0.275212241561122,573
32,S A. Grid,0.2759110993013681,573
32,Learnable,0.4038468393279411,573
64,SD,0.14867731561272096,573
64,S A. Diagonal,0.29748909264650264,573
64,S A. MultiDiagonal,0.21620388986825695,573
64,S A. Grid,0.2421694133322445,573
8,SD,0.6451052251170637,574
8,S A. Diagonal,0.6874571464939063,574
8,S A. MultiDiagonal,0.6487995692066919,574
8,S A. Grid,0.6620628896544034,574
8,Learnable,0.672294803663956,574
16,SD,0.46396704813695777,574
16,S A. Diagonal,0.4898065658318945,574
16,S A. MultiDiagonal,0.41466038925583343,574
16,S A. Grid,0.46267779817446825,574
16,Learnable,0.5340018864293243,574
32,SD,0.26556161319724336,574
32,S A. Diagonal,0.3297651368284517,574
32,S A. MultiDiagonal,0.26614490102448884,574
32,S A. Grid,0.2780102931334412,574
32,Learnable,0.4193712438153739,574
64,SD,0.14874765492142408,574
64,S A. Diagonal,0.29566207814288065,574
64,S A. MultiDiagonal,0.2181986178356313,574
64,S A. Grid,0.24817417500042513,574
8,SD,0.6448879241141368,575
8,S A. Diagonal,0.680596756344507,575
8,S A. MultiDiagonal,0.6518931704767083,575
8,S A. Grid,0.6603333313319987,575
8,Learnable,0.7030667838286078,575
16,SD,0.46598470345154175,575
16,S A. Diagonal,0.49025529592814443,575
16,S A. MultiDiagonal,0.4143765698856432,575
16,S A. Grid,0.46418021547346905,575
16,Learnable,0.5428896795599584,575
32,SD,0.2691063376331465,575
32,S A. Diagonal,0.32644707367966697,575
32,S A. MultiDiagonal,0.2658937550335758,575
32,S A. Grid,0.27952854761432144,575
32,Learnable,0.40293591227654707,575
64,SD,0.14767458402353373,575
64,S A. Diagonal,0.289688112085868,575
64,S A. MultiDiagonal,0.22413928164891708,575
64,S A. Grid,0.23495403319106167,575
8,SD,0.6489060451586651,576
8,S A. Diagonal,0.6775261040471,576
8,S A. MultiDiagonal,0.6545534058788728,576
8,S A. Grid,0.6607798397929181,576
8,Learnable,0.7239448714233269,576
16,SD,0.47149315770706374,576
16,S A. Diagonal,0.4816693766354355,576
16,S A. MultiDiagonal,0.41351937571761055,576
16,S A. Grid,0.47008772056921877,576
16,Learnable,0.5488380942341837,576
32,SD,0.27207326134154236,576
32,S A. Diagonal,0.328445162873648,576
32,S A. MultiDiagonal,0.26491802829462163,576
32,S A. Grid,0.27709536731767215,576
32,Learnable,0.42318691641964284,576
64,SD,0.14825608419782726,576
64,S A. Diagonal,0.28386766038565253,576
64,S A. MultiDiagonal,0.2114808654869973,576
64,S A. Grid,0.24102519551534357,576
8,SD,0.6480194945024623,577
8,S A. Diagonal,0.6771166303575369,577
8,S A. MultiDiagonal,0.6491999390637229,577
8,S A. Grid,0.6571168614936292,577
8,Learnable,0.7015803042985376,577
16,SD,0.4656711666252561,577
16,S A. Diagonal,0.4908419202709987,577
16,S A. MultiDiagonal,0.413980028834111,577
16,S A. Grid,0.4585173402884331,577
16,Learnable,0.5345432212910268,577
32,SD,0.26954292661540563,577
32,S A. Diagonal,0.32641333626594504,577
32,S A. MultiDiagonal,0.2688515927843041,577
32,S A. Grid,0.2787534025232678,577
32,Learnable,0.38958347827356676,577
64,SD,0.14010388336060947,577
64,S A. Diagonal,0.2865723278158836,577
64,S A. MultiDiagonal,0.21474283236712793,577
64,S A. Grid,0.2514932194100584,577
8,SD,0.6475846709245825,578
8,S A. Diagonal,0.6852062217276604,578
8,S A. MultiDiagonal,0.6527747225068772,578
8,S A. Grid,0.6669267359186123,578
8,Learnable,0.7153711472535584,578
16,SD,0.46837045397485055,578
16,S A. Diagonal,0.49347247762090873,578
16,S A. MultiDiagonal,0.41413965588867474,578
16,S A. Grid,0.4578335130590936,578
16,Learnable,0.5668159862651183,578
32,SD,0.27058385374301985,578
32,S A. Diagonal,0.3289452750754903,578
32,S A. MultiDiagonal,0.2712749911705051,578
32,S A. Grid,0.2721369921542137,578
32,Learnable,0.4165372379806476,578
64,SD,0.1476910818933278,578
64,S A. Diagonal,0.29131310907860236,578
64,S A. MultiDiagonal,0.23137753637726993,578
64,S A. Grid,0.23837217142340394,578
8,SD,0.6535489837209699,579
8,S A. Diagonal,0.684000490423933,579
8,S A. MultiDiagonal,0.6574326907088072,579
8,S A. Grid,0.6564141210277933,579
8,Learnable,0.706191959981542,579
16,SD,0.467430511576279,579
16,S A. Diagonal,0.4844626081524104,579
16,S A. MultiDiagonal,0.41929223579663366,579
16,S A. Grid,0.45744006900370277,579
16,Learnable,0.548333925670236,579
32,SD,0.26645008804617454,579
32,S A. Diagonal,0.3312442969134303,579
32,S A. MultiDiagonal,0.27834742281768926,579
32,S A. Grid,0.27813611368478947,579
32,Learnable,0.4307797477852338,579
64,SD,0.1591537472306046,579
64,S A. Diagonal,0.28079448595711587,579
64,S A. MultiDiagonal,0.21399762509230724,579
64,S A. Grid,0.23931091165009682,579
8,SD,0.646432489099454,580
8,S A. Diagonal,0.6848236550682151,580
8,S A. MultiDiagonal,0.6621966937307598,580
8,S A. Grid,0.6607004964385526,580
8,Learnable,0.7086870702959346,580
16,SD,0.46662492262394867,580
16,S A. Diagonal,0.4888725418671354,580
16,S A. MultiDiagonal,0.41011872674426675,580
16,S A. Grid,0.4587676424824595,580
16,Learnable,0.5456161177949026,580
32,SD,0.26601827740503586,580
32,S A. Diagonal,0.3327577499973815,580
32,S A. MultiDiagonal,0.2720665900782483,580
32,S A. Grid,0.2824005237146505,580
32,Learnable,0.41469040219914327,580
64,SD,0.14211460007521862,580
64,S A. Diagonal,0.283911743644637,580
64,S A. MultiDiagonal,0.2231176812581434,580
64,S A. Grid,0.2436374518430321,580
8,SD,0.6473522386310907,581
8,S A. Diagonal,0.6837845183802947,581
8,S A. MultiDiagonal,0.6563413627612581,581
8,S A. Grid,0.6703933752301611,581
8,Learnable,0.6803340376975778,581
16,SD,0.4675275179974027,581
16,S A. Diagonal,0.491535280430111,581
16,S A. MultiDiagonal,0.43605332031182265,581
16,S A. Grid,0.4541106579374695,581
16,Learnable,0.5618479071439312,581
32,SD,0.2670630540130285,581
32,S A. Diagonal,0.3286298107490465,581
32,S A. MultiDiagonal,0.28145323703887887,581
32,S A. Grid,0.28260703088927724,581
32,Learnable,0.4014913754123497,581
64,SD,0.139427530435119,581
64,S A. Diagonal,0.2843811441875597,581
64,S A. MultiDiagonal,0.22555671627884255,581
64,S A. Grid,0.24596544186408434,581
8,SD,0.6466659144877047,582
8,S A. Diagonal,0.6920891844332875,582
8,S A. MultiDiagonal,0.6420366684177612,582
8,S A. Grid,0.6545370032449465,582
8,Learnable,0.6926518772774343,582
16,SD,0.46883496056187385,582
16,S A. Diagonal,0.49310064511954266,582
16,S A. MultiDiagonal,0.4168382862822488,582
16,S A. Grid,0.46287086768660135,582
16,Learnable,0.5302841877993345,582
32,SD,0.2658894223446363,582
32,S A. Diagonal,0.33497693324357336,582
32,S A. MultiDiagonal,0.2710758740957513,582
32,S A. Grid,0.2804418412743317,582
32,Learnable,0.41611983860565865,582
64,SD,0.14077932365753137,582
64,S A. Diagonal,0.29742766261873166,582
64,S A. MultiDiagonal,0.22038020770258118,582
64,S A. Grid,0.24827757372793513,582
8,SD,0.6513464132007972,583
8,S A. Diagonal,0.6774618197379685,583
8,S A. MultiDiagonal,0.6530720441853879,583
8,S A. Grid,0.6630939671784524,583
8,Learnable,0.6845108017571038,583
16,SD,0.4705921472971422,583
16,S A. Diagonal,0.488435065929177,583
16,S A. MultiDiagonal,0.40335863713253006,583
16,S A. Grid,0.45901164243377246,583
16,Learnable,0.5580442826523447,583
32,SD,0.2737852527369997,583
32,S A. Diagonal,0.3376829941276941,583
32,S A. MultiDiagonal,0.26772547903632454,583
32,S A. Grid,0.2804343946600475,583
32,Learnable,0.42405190840778384,583
64,SD,0.13684402974233797,583
64,S A. Diagonal,0.2917364604557406,583
64,S A. MultiDiagonal,0.21124900510329786,583
64,S A. Grid,0.23284376531546186,583
8,SD,0.6487020555795244,584
8,S A. Diagonal,0.6799374507321186,584
8,S A. MultiDiagonal,0.6613831505234964,584
8,S A. Grid,0.6639894179930796,584
8,Learnable,0.6990258590103605,584
16,SD,0.47149524986957725,584
16,S A. Diagonal,0.49279697645855086,584
16,S A. MultiDiagonal,0.41767376722165794,584
16,S A. Grid,0.4608973668124099,584
16,Learnable,0.550102718080671,584
32,SD,0.2625066712200656,584
32,S A. Diagonal,0.3366560977371001,584
32,S A. MultiDiagonal,0.2657789899738298,584
32,S A. Grid,0.27530276824715083,584
32,Learnable,0.41860093305983304,584
64,SD,0.15248005102048276,584
64,S A. Diagonal,0.295162080722725,584
64,S A. MultiDiagonal,0.21391917430316904,584
64,S A. Grid,0.25169991598237484,584
8,SD,0.6527647065587345,585
8,S A. Diagonal,0.6853401022173541,585
8,S A. MultiDiagonal,0.6541868048862963,585
8,S A. Grid,0.6682772815952689,585
8,Learnable,0.7164206414746231,585
16,SD,0.46310585804857063,585
16,S A. Diagonal,0.48991763475662736,585
16,S A. MultiDiagonal,0.41964671470363346,585
16,S A. Grid,0.46787096743569284,585
16,Learnable,0.5483225060502336,585
32,SD,0.2674618288159162,585
32,S A. Diagonal,0.3300249740463428,585
32,S A. MultiDiagonal,0.2734117514776143,585
32,S A. Grid,0.27573873204165333,585
32,Learnable,0.4225907667388527,585
64,SD,0.1467602593346033,585
64,S A. Diagonal,0.3088160519379304,585
64,S A. MultiDiagonal,0.2175649857009593,585
64,S A. Grid,0.2427276731636943,585
8,SD,0.6454261720990997,586
8,S A. Diagonal,0.6913879170044365,586
8,S A. MultiDiagonal,0.6503628155540221,586
8,S A. Grid,0.6708913209003793,586
8,Learnable,0.7005431765277405,586
16,SD,0.4618553188627493,586
16,S A. Diagonal,0.48345671811772467,586
16,S A. MultiDiagonal,0.42159135001630244,586
16,S A. Grid,0.46090616649330174,586
16,Learnable,0.5473885216157027,586
32,SD,0.26398295522351883,586
32,S A. Diagonal,0.32579123084906436,586
32,S A. MultiDiagonal,0.27256069625849133,586
32,S A. Grid,0.2832100786308366,586
32,Learnable,0.40515220109687977,586
64,SD,0.14541198545394635,586
64,S A. Diagonal,0.28270792552866986,586
64,S A. MultiDiagonal,0.22305902758717347,586
64,S A. Grid,0.2306144397841461,586
8,SD,0.6497525568282366,587
8,S A. Diagonal,0.677083451292363,587
8,S A. MultiDiagonal,0.6520312338905445,587
8,S A. Grid,0.6677122844812987,587
8,Learnable,0.6954172418629148,587
16,SD,0.47104743554886785,587
16,S A. Diagonal,0.48924794898349555,587
16,S A. MultiDiagonal,0.408749953162607,587
16,S A. Grid,0.45805921547774153,587
16,Learnable,0.5431902532623472,587
32,SD,0.26374990012208493,587
32,S A. Diagonal,0.32605046012967387,587
32,S A. MultiDiagonal,0.2670882559058856,587
32,S A. Grid,0.2816377075714879,587
32,Learnable,0.4292300922598267,587
64,SD,0.13603679074836444,587
64,S A. Diagonal,0.2957107902751355,587
64,S A. MultiDiagonal,0.21376151022431295,587
64,S A. Grid,0.24329789472961333,587
8,SD,0.6457193187625984,588
8,S A. Diagonal,0.6827070579230485,588
8,S A. MultiDiagonal,0.6505742632988359,588
8,S A. Grid,0.6571923272874381,588
8,Learnable,0.7159232209066427,588
16,SD,0.46787508423392027,588
16,S A. Diagonal,0.48638533796847394,588
16,S A. MultiDiagonal,0.4132238845660786,588
16,S A. Grid,0.462730731106447,588
16,Learnable,0.5384872013430192,588
32,SD,0.2699860560636118,588
32,S A. Diagonal,0.3229309230225983,588
32,S A. MultiDiagonal,0.2605687934700689,588
32,S A. Grid,0.2732277439964771,588
32,Learnable,0.42285641616149355,588
64,SD,0.14944756852518015,588
64,S A. Diagonal,0.2838866295244237,588
64,S A. MultiDiagonal,0.21198643645342397,588
64,S A. Grid,0.2375618647156677,588
8,SD,0.6499834224442176,589
8,S A. Diagonal,0.6874056905835295,589
8,S A. MultiDiagonal,0.6487437058937604,589
8,S A. Grid,0.6607111373658332,589
8,Learnable,0.6759210662765822,589
16,SD,0.4667991745208371,589
16,S A. Diagonal,0.4926680814389883,589
16,S A. MultiDiagonal,0.41491458138310394,589
16,S A. Grid,0.46179219424474105,589
16,Learnable,0.5339921287730964,589
32,SD,0.26534940762952164,589
32,S A. Diagonal,0.3280749079746013,589
32,S A. MultiDiagonal,0.2695085597842258,589
32,S A. Grid,0.2795241184105183,589
32,Learnable,0.43103760117297574,589
64,SD,0.1506087440627194,589
64,S A. Diagonal,0.2879743685013366,589
64,S A. MultiDiagonal,0.21592608509783984,589
64,S A. Grid,0.24426104674435148,589
8,SD,0.6468896780912906,590
8,S A. Diagonal,0.6833497449155481,590
8,S A. MultiDiagonal,0.6435672448923302,590
8,S A. Grid,0.66282407477005,590
8,Learnable,0.6644518856315729,590
16,SD,0.46313200572551705,590
16,S A. Diagonal,0.4894738316362697,590
16,S A. MultiDiagonal,0.42454110446291227,590
16,S A. Grid,0.4661761425994293,590
16,Learnable,0.5543290675317017,590
32,SD,0.2701092020728266,590
32,S A. Diagonal,0.3286342960112563,590
32,S A. MultiDiagonal,0.2704311374270242,590
32,S A. Grid,0.27639145819940397,590
32,Learnable,0.43031530814519964,590
64,SD,0.13904108784333588,590
64,S A. Diagonal,0.2897551195827153,590
64,S A. MultiDiagonal,0.22350601614237497,590
64,S A. Grid,0.24511271466220272,590
8,SD,0.6469485402457184,591
8,S A. Diagonal,0.6874222328804891,591
8,S A. MultiDiagonal,0.6567407900403937,591
8,S A. Grid,0.659131885811857,591
8,Learnable,0.7184643357611717,591
16,SD,0.4711137655979139,591
16,S A. Diagonal,0.48861471691626657,591
16,S A. MultiDiagonal,0.40894844070036285,591
16,S A. Grid,0.456805843881508,591
16,Learnable,0.544010414993701,591
32,SD,0.27122696947271796,591
32,S A. Diagonal,0.32981254990631803,591
32,S A. MultiDiagonal,0.2712268703973022,591
32,S A. Grid,0.283471479289261,591
32,Learnable,0.4303347092381758,591
64,SD,0.13794893125595614,591
64,S A. Diagonal,0.2869742605117514,591
64,S A. MultiDiagonal,0.21942701842381432,591
64,S A. Grid,0.2375734267141937,591
8,SD,0.6499884130088326,592
8,S A. Diagonal,0.6909450739469417,592
8,S A. MultiDiagonal,0.6503778143879128,592
8,S A. Grid,0.6694651551638348,592
8,Learnable,0.7125507923117074,592
16,SD,0.4674069974708726,592
16,S A. Diagonal,0.49151672803027274,592
16,S A. MultiDiagonal,0.41148849011805366,592
16,S A. Grid,0.45848667836983525,592
16,Learnable,0.5354018942897001,592
32,SD,0.26419829180662313,592
32,S A. Diagonal,0.32864216093400167,592
32,S A. MultiDiagonal,0.2702791755264091,592
32,S A. Grid,0.2799897918332043,592
32,Learnable,0.4203444249226793,592
64,SD,0.14743142712745022,592
64,S A. Diagonal,0.28640014274014447,592
64,S A. MultiDiagonal,0.22640154504979837,592
64,S A. Grid,0.23594289981665167,592
8,SD,0.6531647185261975,593
8,S A. Diagonal,0.6834476055940008,593
8,S A. MultiDiagonal,0.6389757412171035,593
8,S A. Grid,0.6613705639487447,593
8,Learnable,0.6856288954623078,593
16,SD,0.46162536084151307,593
16,S A. Diagonal,0.4939320062720204,593
16,S A. MultiDiagonal,0.4182214994537454,593
16,S A. Grid,0.45378522552656086,593
16,Learnable,0.5710480729464816,593
32,SD,0.2643329700285461,593
32,S A. Diagonal,0.3207548361969119,593
32,S A. MultiDiagonal,0.26811798300010525,593
32,S A. Grid,0.282979016399877,593
32,Learnable,0.4229249060637017,593
64,SD,0.13275551403413627,593
64,S A. Diagonal,0.2989549613102551,593
64,S A. MultiDiagonal,0.21343905693963208,593
64,S A. Grid,0.24463858324451515,593
8,SD,0.6504990420921394,594
8,S A. Diagonal,0.6855288726740447,594
8,S A. MultiDiagonal,0.6518118025485249,594
8,S A. Grid,0.6638801927807273,594
8,Learnable,0.7031573284491714,594
16,SD,0.4635808719202764,594
16,S A. Diagonal,0.4816637700490729,594
16,S A. MultiDiagonal,0.41042885767683435,594
16,S A. Grid,0.47247150816454103,594
16,Learnable,0.5489032583987632,594
32,SD,0.26664398898955977,594
32,S A. Diagonal,0.3306107716475972,594
32,S A. MultiDiagonal,0.2794884039243822,594
32,S A. Grid,0.2798680889423195,594
32,Learnable,0.39851288668831025,594
64,SD,0.14445687955358688,594
64,S A. Diagonal,0.27337238610362036,594
64,S A. MultiDiagonal,0.21083575291720388,594
64,S A. Grid,0.24969602788307582,594
8,SD,0.6471363616411179,595
8,S A. Diagonal,0.6921334735720028,595
8,S A. MultiDiagonal,0.659435977997123,595
8,S A. Grid,0.6647588806004304,595
8,Learnable,0.6853997623635908,595
16,SD,0.46573227997145195,595
16,S A. Diagonal,0.488401306179011,595
16,S A. MultiDiagonal,0.411110418755953,595
16,S A. Grid,0.4608423291017903,595
16,Learnable,0.5647797986916828,595
32,SD,0.272677657630373,595
32,S A. Diagonal,0.34062403506850086,595
32,S A. MultiDiagonal,0.2703858491628366,595
32,S A. Grid,0.28037584707985663,595
32,Learnable,0.42413388169392485,595
64,SD,0.16820206124620424,595
64,S A. Diagonal,0.2903524879681026,595
64,S A. MultiDiagonal,0.21857962201493794,595
64,S A. Grid,0.2461701861420934,595
8,SD,0.6494783857586532,596
8,S A. Diagonal,0.6839296783718203,596
8,S A. MultiDiagonal,0.6493514229907251,596
8,S A. Grid,0.658803691245806,596
8,Learnable,0.7430663847815224,596
16,SD,0.4680817605746799,596
16,S A. Diagonal,0.4868695560322168,596
16,S A. MultiDiagonal,0.41867967459421646,596
16,S A. Grid,0.4569359950222149,596
16,Learnable,0.5304321465267872,596
32,SD,0.26666574897504114,596
32,S A. Diagonal,0.32454043589984183,596
32,S A. MultiDiagonal,0.26931683510856674,596
32,S A. Grid,0.280481806359551,596
32,Learnable,0.41032219965508443,596
64,SD,0.15362081006372774,596
64,S A. Diagonal,0.2792540496380749,596
64,S A. MultiDiagonal,0.21260996947872524,596
64,S A. Grid,0.23643794469540563,596
8,SD,0.6529660679671325,597
8,S A. Diagonal,0.6846685795277485,597
8,S A. MultiDiagonal,0.6607992438763121,597
8,S A. Grid,0.6629593688918143,597
8,Learnable,0.696997918530643,597
16,SD,0.46857491901078985,597
16,S A. Diagonal,0.48812902465345953,597
16,S A. MultiDiagonal,0.41426135439254436,597
16,S A. Grid,0.45729084584331425,597
16,Learnable,0.5486450767127037,597
32,SD,0.2689865818566112,597
32,S A. Diagonal,0.3266960737989866,597
32,S A. MultiDiagonal,0.27442042159519253,597
32,S A. Grid,0.2768827559465247,597
32,Learnable,0.4268428141331204,597
64,SD,0.16293762693617656,597
64,S A. Diagonal,0.2962561866574051,597
64,S A. MultiDiagonal,0.22062775173197705,597
64,S A. Grid,0.23984127377272865,597
8,SD,0.6528440473166275,598
8,S A. Diagonal,0.6888686176038455,598
8,S A. MultiDiagonal,0.653135493905266,598
8,S A. Grid,0.6685687653840097,598
8,Learnable,0.7215671699349236,598
16,SD,0.4653602319432624,598
16,S A. Diagonal,0.4904764151268589,598
16,S A. MultiDiagonal,0.418978661014122,598
16,S A. Grid,0.46151073102979656,598
16,Learnable,0.5358978880590709,598
32,SD,0.2674749181385031,598
32,S A. Diagonal,0.32593202993510767,598
32,S A. MultiDiagonal,0.268143889696531,598
32,S A. Grid,0.2788127960852968,598
32,Learnable,0.41501982739623083,598
64,SD,0.15456678509472752,598
64,S A. Diagonal,0.28600196187026034,598
64,S A. MultiDiagonal,0.22725796536142856,598
64,S A. Grid,0.24203689977039664,598
8,SD,0.647035165655409,599
8,S A. Diagonal,0.6868499912970943,599
8,S A. MultiDiagonal,0.6540375606897497,599
8,S A. Grid,0.6639733092140991,599
8,Learnable,0.7167104516464581,599
16,SD,0.4693078663511457,599
16,S A. Diagonal,0.4886523333858403,599
16,S A. MultiDiagonal,0.42213487078824513,599
16,S A. Grid,0.4580401727649293,599
16,Learnable,0.541776864323315,599
32,SD,0.26444157867600326,599
32,S A. Diagonal,0.32599432001724404,599
32,S A. MultiDiagonal,0.26886591794260994,599
32,S A. Grid,0.2809163497179029,599
32,Learnable,0.40950807268171663,599
64,SD,0.13477906871990017,599
64,S A. Diagonal,0.2828332020738003,599
64,S A. MultiDiagonal,0.20874519063525365,599
64,S A. Grid,0.24230652486459237,599
8,SD,0.6502750372713986,600
8,S A. Diagonal,0.6889578068817352,600
8,S A. MultiDiagonal,0.6592766868873277,600
8,S A. Grid,0.664088420000131,600
8,Learnable,0.6862297029713029,600
16,SD,0.4671419526820041,600
16,S A. Diagonal,0.4850088679190731,600
16,S A. MultiDiagonal,0.4100447781098126,600
16,S A. Grid,0.4648851880261262,600
16,Learnable,0.5406929321605437,600
32,SD,0.26446698331254126,600
32,S A. Diagonal,0.32458236134746643,600
32,S A. MultiDiagonal,0.2781785430976376,600
32,S A. Grid,0.27370632804069817,600
32,Learnable,0.42397056171953246,600
64,SD,0.14011760771362897,600
64,S A. Diagonal,0.28676659518309705,600
64,S A. MultiDiagonal,0.22591264460921479,600
64,S A. Grid,0.24235266843321088,600
8,SD,0.6530876984838461,601
8,S A. Diagonal,0.6764156732050346,601
8,S A. MultiDiagonal,0.649201434771889,601
8,S A. Grid,0.6629113673459905,601
8,Learnable,0.7289608537650412,601
16,SD,0.4636770231236722,601
16,S A. Diagonal,0.4896370392637304,601
16,S A. MultiDiagonal,0.41443091111459246,601
16,S A. Grid,0.4673343451225598,601
16,Learnable,0.5600079580331886,601
32,SD,0.2714667508322027,601
32,S A. Diagonal,0.3238360101326103,601
32,S A. MultiDiagonal,0.27392547989017424,601
32,S A. Grid,0.2788718672640054,601
32,Learnable,0.4280614407885691,601
64,SD,0.15937390621207567,601
64,S A. Diagonal,0.28199732976435166,601
64,S A. MultiDiagonal,0.2168432551628673,601
64,S A. Grid,0.23658736647065537,601
8,SD,0.6515436784680084,602
8,S A. Diagonal,0.6810509628552515,602
8,S A. MultiDiagonal,0.6507435137323798,602
8,S A. Grid,0.6611827701073956,602
8,Learnable,0.7014073281329872,602
16,SD,0.4672520322417451,602
16,S A. Diagonal,0.49580161854758564,602
16,S A. MultiDiagonal,0.4075759401489353,602
16,S A. Grid,0.45954068678354587,602
16,Learnable,0.523906824765074,602
32,SD,0.2644618641805042,602
32,S A. Diagonal,0.32011433003658546,602
32,S A. MultiDiagonal,0.2719854397867014,602
32,S A. Grid,0.2782358667053503,602
32,Learnable,0.4430807984391344,602
64,SD,0.14643218779808176,602
64,S A. Diagonal,0.2840473009238094,602
64,S A. MultiDiagonal,0.21674008615998774,602
64,S A. Grid,0.24647125006923082,602
8,SD,0.647218135198085,603
8,S A. Diagonal,0.6792537325256259,603
8,S A. MultiDiagonal,0.6520982751160749,603
8,S A. Grid,0.656665337238501,603
8,Learnable,0.6889893885114383,603
16,SD,0.4638815703929655,603
16,S A. Diagonal,0.49049624134901226,603
16,S A. MultiDiagonal,0.4103107313748163,603
16,S A. Grid,0.46276137281641383,603
16,Learnable,0.5487662589895763,603
32,SD,0.26456342650923453,603
32,S A. Diagonal,0.32794692769887224,603
32,S A. MultiDiagonal,0.27287858887208444,603
32,S A. Grid,0.286510551336717,603
32,Learnable,0.430889499046161,603
64,SD,0.14186681908583643,603
64,S A. Diagonal,0.28649382752288455,603
64,S A. MultiDiagonal,0.2200572802103845,603
64,S A. Grid,0.2468905066078977,603
8,SD,0.64993245112917,604
8,S A. Diagonal,0.6871844052832308,604
8,S A. MultiDiagonal,0.6457966681072886,604
8,S A. Grid,0.6632634666975579,604
8,Learnable,0.7064425587078139,604
16,SD,0.4671056524943203,604
16,S A. Diagonal,0.49119641610623566,604
16,S A. MultiDiagonal,0.4076627170626417,604
16,S A. Grid,0.4542023983061183,604
16,Learnable,0.565179629251211,604
32,SD,0.2680087020781084,604
32,S A. Diagonal,0.3329011890678564,604
32,S A. MultiDiagonal,0.27176938450633015,604
32,S A. Grid,0.2823658814915404,604
32,Learnable,0.4198755812451209,604
64,SD,0.1457705219927755,604
64,S A. Diagonal,0.29474047401580006,604
64,S A. MultiDiagonal,0.21277709284320023,604
64,S A. Grid,0.23792540803993129,604
8,SD,0.650719117872378,605
8,S A. Diagonal,0.6851943632458959,605
8,S A. MultiDiagonal,0.6520692589559386,605
8,S A. Grid,0.6618420995219363,605
8,Learnable,0.723632171319716,605
16,SD,0.47050597866893024,605
16,S A. Diagonal,0.4863228367968683,605
16,S A. MultiDiagonal,0.4076182016333217,605
16,S A. Grid,0.4602200891092483,605
16,Learnable,0.5478543193466133,605
32,SD,0.26514344255033107,605
32,S A. Diagonal,0.3278004543521286,605
32,S A. MultiDiagonal,0.27381385546115794,605
32,S A. Grid,0.280760629270717,605
32,Learnable,0.43370500998855127,605
64,SD,0.14132611474965986,605
64,S A. Diagonal,0.2878696890494096,605
64,S A. MultiDiagonal,0.22152103923761385,605
64,S A. Grid,0.23538315326600456,605
8,SD,0.6531213469566641,606
8,S A. Diagonal,0.6827621592981995,606
8,S A. MultiDiagonal,0.6608258813145462,606
8,S A. Grid,0.6583116507974593,606
8,Learnable,0.7145142852593068,606
16,SD,0.4662991332222105,606
16,S A. Diagonal,0.4891946446362836,606
16,S A. MultiDiagonal,0.4134739823124871,606
16,S A. Grid,0.45453783701240447,606
16,Learnable,0.5517815791012888,606
32,SD,0.2758925410759766,606
32,S A. Diagonal,0.32691103063813554,606
32,S A. MultiDiagonal,0.2690481762503215,606
32,S A. Grid,0.2737082687852578,606
32,Learnable,0.417405598558744,606
64,SD,0.1441016081503902,606
64,S A. Diagonal,0.2896448606242028,606
64,S A. MultiDiagonal,0.2158890170944941,606
64,S A. Grid,0.23668518992205254,606
8,SD,0.6551720193645808,607
8,S A. Diagonal,0.6893692509307129,607
8,S A. MultiDiagonal,0.6499287115693688,607
8,S A. Grid,0.6647262554566957,607
8,Learnable,0.7114852490045815,607
16,SD,0.4619643700123309,607
16,S A. Diagonal,0.48875800920496393,607
16,S A. MultiDiagonal,0.41198023209344237,607
16,S A. Grid,0.46657799715216125,607
16,Learnable,0.5345770480626284,607
32,SD,0.27220590637933534,607
32,S A. Diagonal,0.33489792714755495,607
32,S A. MultiDiagonal,0.263478363949454,607
32,S A. Grid,0.2757579569312764,607
32,Learnable,0.42835736258686674,607
64,SD,0.15409702167496236,607
64,S A. Diagonal,0.29086552777353314,607
64,S A. MultiDiagonal,0.21362315380963043,607
64,S A. Grid,0.24417244379732847,607
8,SD,0.64546113007964,608
8,S A. Diagonal,0.6796238402190449,608
8,S A. MultiDiagonal,0.6442578898629695,608
8,S A. Grid,0.6651995054966198,608
8,Learnable,0.684886111607244,608
16,SD,0.4656288012711507,608
16,S A. Diagonal,0.4828544870263246,608
16,S A. MultiDiagonal,0.4303606593094462,608
16,S A. Grid,0.453960128950344,608
16,Learnable,0.5487954011054397,608
32,SD,0.26930066151255316,608
32,S A. Diagonal,0.32271477207960453,608
32,S A. MultiDiagonal,0.2743367558075156,608
32,S A. Grid,0.2836727603617659,608
32,Learnable,0.41524627144965076,608
64,SD,0.1504717797870264,608
64,S A. Diagonal,0.2967865180576964,608
64,S A. MultiDiagonal,0.2120776618104151,608
64,S A. Grid,0.2465284692546793,608
8,SD,0.6492593865046544,609
8,S A. Diagonal,0.684924947663236,609
8,S A. MultiDiagonal,0.6544291112185054,609
8,S A. Grid,0.6615638778833911,609
8,Learnable,0.6980226156956257,609
16,SD,0.4597464665382773,609
16,S A. Diagonal,0.48829497494207325,609
16,S A. MultiDiagonal,0.4230102989215224,609
16,S A. Grid,0.46054151624225714,609
16,Learnable,0.5592254157753354,609
32,SD,0.2657814589779135,609
32,S A. Diagonal,0.32795459239763564,609
32,S A. MultiDiagonal,0.27627704361884287,609
32,S A. Grid,0.2789871881441449,609
32,Learnable,0.42989568164943687,609
64,SD,0.1567002747212059,609
64,S A. Diagonal,0.29790831605181184,609
64,S A. MultiDiagonal,0.20846125735213988,609
64,S A. Grid,0.24601817305966597,609
8,SD,0.6510547695088927,610
8,S A. Diagonal,0.6889676832224058,610
8,S A. MultiDiagonal,0.6624442522365701,610
8,S A. Grid,0.6661882253004607,610
8,Learnable,0.7033055516831368,610
16,SD,0.46518269164792636,610
16,S A. Diagonal,0.4857220193613015,610
16,S A. MultiDiagonal,0.4073535462756379,610
16,S A. Grid,0.4520441395102158,610
16,Learnable,0.5440425537010456,610
32,SD,0.2646434663966334,610
32,S A. Diagonal,0.3260282497807788,610
32,S A. MultiDiagonal,0.2718573702423419,610
32,S A. Grid,0.27380778683182455,610
32,Learnable,0.4307833148866367,610
64,SD,0.14519535120583696,610
64,S A. Diagonal,0.2785143731459675,610
64,S A. MultiDiagonal,0.21263279496243176,610
64,S A. Grid,0.24499782220538496,610
8,SD,0.6469829332513674,611
8,S A. Diagonal,0.6835476663808789,611
8,S A. MultiDiagonal,0.6523167363636722,611
8,S A. Grid,0.6641951433709377,611
8,Learnable,0.7281339361346338,611
16,SD,0.46056612616707604,611
16,S A. Diagonal,0.484812847099649,611
16,S A. MultiDiagonal,0.4121959912031253,611
16,S A. Grid,0.4648254098510304,611
16,Learnable,0.5394411128119829,611
32,SD,0.26511509034380837,611
32,S A. Diagonal,0.32592321821676495,611
32,S A. MultiDiagonal,0.27188417263627307,611
32,S A. Grid,0.28386274834889924,611
32,Learnable,0.41602873646172617,611
64,SD,0.13953521054562787,611
64,S A. Diagonal,0.2900299417316189,611
64,S A. MultiDiagonal,0.21479050310066317,611
64,S A. Grid,0.2526273050257064,611
8,SD,0.6494588398600072,612
8,S A. Diagonal,0.6857717023986138,612
8,S A. MultiDiagonal,0.6496008514307968,612
8,S A. Grid,0.6654958274167112,612
8,Learnable,0.725205713246456,612
16,SD,0.4608585481243209,612
16,S A. Diagonal,0.48860705460517495,612
16,S A. MultiDiagonal,0.4216902348160785,612
16,S A. Grid,0.4665928211723386,612
16,Learnable,0.5334857931208769,612
32,SD,0.269555220403251,612
32,S A. Diagonal,0.33202439617166213,612
32,S A. MultiDiagonal,0.27923741307267613,612
32,S A. Grid,0.2831603949545276,612
32,Learnable,0.41088899305469223,612
64,SD,0.13798878290446942,612
64,S A. Diagonal,0.3021265192458111,612
64,S A. MultiDiagonal,0.21257781848117485,612
64,S A. Grid,0.2360777571209689,612
8,SD,0.6501782041623705,613
8,S A. Diagonal,0.6849295177093095,613
8,S A. MultiDiagonal,0.6411167016038537,613
8,S A. Grid,0.6690055817438264,613
8,Learnable,0.6776059734101503,613
16,SD,0.4656878552831265,613
16,S A. Diagonal,0.49556123045837586,613
16,S A. MultiDiagonal,0.42493734674354683,613
16,S A. Grid,0.4676986880049095,613
16,Learnable,0.5413491058737,613
32,SD,0.26813367400689564,613
32,S A. Diagonal,0.3284602791239936,613
32,S A. MultiDiagonal,0.2596142696501541,613
32,S A. Grid,0.2729119150612124,613
32,Learnable,0.4121946874858546,613
64,SD,0.15991217304875954,613
64,S A. Diagonal,0.29457291697345533,613
64,S A. MultiDiagonal,0.21178424082150876,613
64,S A. Grid,0.24915267622385512,613
8,SD,0.6484441795403302,614
8,S A. Diagonal,0.6888860532742876,614
8,S A. MultiDiagonal,0.6542135644026454,614
8,S A. Grid,0.6691476294514241,614
8,Learnable,0.6891984797292647,614
16,SD,0.46568493961405527,614
16,S A. Diagonal,0.49289279763887783,614
16,S A. MultiDiagonal,0.41728401097269624,614
16,S A. Grid,0.4587659429974999,614
16,Learnable,0.5747874881739086,614
32,SD,0.27087637660929487,614
32,S A. Diagonal,0.32890101268874405,614
32,S A. MultiDiagonal,0.2736883009604609,614
32,S A. Grid,0.2819742283764817,614
32,Learnable,0.42516024211329906,614
64,SD,0.13704356398911877,614
64,S A. Diagonal,0.28052999232747594,614
64,S A. MultiDiagonal,0.2139067333880452,614
64,S A. Grid,0.23909923868419897,614
8,SD,0.6458406852732557,615
8,S A. Diagonal,0.6808252767158514,615
8,S A. MultiDiagonal,0.644671826688665,615
8,S A. Grid,0.6665356387548972,615
8,Learnable,0.7105125081793426,615
16,SD,0.46529332047820754,615
16,S A. Diagonal,0.487641810615246,615
16,S A. MultiDiagonal,0.41952538974126485,615
16,S A. Grid,0.45907707588125696,615
16,Learnable,0.5321548825932749,615
32,SD,0.2715232624642724,615
32,S A. Diagonal,0.3247458693389852,615
32,S A. MultiDiagonal,0.26350701410603466,615
32,S A. Grid,0.2801523998420835,615
32,Learnable,0.39764314794215,615
64,SD,0.1502598633104219,615
64,S A. Diagonal,0.29190670022010445,615
64,S A. MultiDiagonal,0.2273769919545544,615
64,S A. Grid,0.24344251134813283,615
8,SD,0.6479586207910539,616
8,S A. Diagonal,0.6877310118895081,616
8,S A. MultiDiagonal,0.645779339165144,616
8,S A. Grid,0.6627922091932634,616
8,Learnable,0.6933151569649506,616
16,SD,0.46753800816822844,616
16,S A. Diagonal,0.49222287363878403,616
16,S A. MultiDiagonal,0.4122953901905767,616
16,S A. Grid,0.45982569320783534,616
16,Learnable,0.5706385807247424,616
32,SD,0.2652502379576723,616
32,S A. Diagonal,0.31958880964861414,616
32,S A. MultiDiagonal,0.2774888436858973,616
32,S A. Grid,0.2779066524329869,616
32,Learnable,0.4257327832872314,616
64,SD,0.1484255982342089,616
64,S A. Diagonal,0.27647002493481715,616
64,S A. MultiDiagonal,0.22140575940702834,616
64,S A. Grid,0.2394160096869769,616
8,SD,0.6529838961248957,617
8,S A. Diagonal,0.6859030677215485,617
8,S A. MultiDiagonal,0.6448622605642772,617
8,S A. Grid,0.6660345227172697,617
8,Learnable,0.6805413462009875,617
16,SD,0.46677500615048584,617
16,S A. Diagonal,0.4897809999901067,617
16,S A. MultiDiagonal,0.4149932615279913,617
16,S A. Grid,0.4576501750549865,617
16,Learnable,0.5507425039470559,617
32,SD,0.26550599110548156,617
32,S A. Diagonal,0.32656877042019916,617
32,S A. MultiDiagonal,0.2693508728608922,617
32,S A. Grid,0.28216900444183696,617
32,Learnable,0.4148418501459996,617
64,SD,0.15174334289430932,617
64,S A. Diagonal,0.2913435476452216,617
64,S A. MultiDiagonal,0.2167498920859934,617
64,S A. Grid,0.23841536491978854,617
8,SD,0.6451912601267211,618
8,S A. Diagonal,0.6850672689312894,618
8,S A. MultiDiagonal,0.6471243040065408,618
8,S A. Grid,0.6676327126036512,618
8,Learnable,0.7063591156714125,618
16,SD,0.4652689950965341,618
16,S A. Diagonal,0.4949854613838067,618
16,S A. MultiDiagonal,0.4099006199639954,618
16,S A. Grid,0.4600853446267003,618
16,Learnable,0.560210486037639,618
32,SD,0.26813552551745556,618
32,S A. Diagonal,0.32656670724238973,618
32,S A. MultiDiagonal,0.2669532146671173,618
32,S A. Grid,0.27321613754014085,618
32,Learnable,0.4261865647675484,618
64,SD,0.13530326492695594,618
64,S A. Diagonal,0.28696420069434736,618
64,S A. MultiDiagonal,0.21361179700050706,618
64,S A. Grid,0.24183584104897743,618
8,SD,0.649575946808535,619
8,S A. Diagonal,0.6856487780918765,619
8,S A. MultiDiagonal,0.6430079042743894,619
8,S A. Grid,0.6649937049358311,619
8,Learnable,0.7084049330753366,619
16,SD,0.4684816308482525,619
16,S A. Diagonal,0.483449858668037,619
16,S A. MultiDiagonal,0.4117214624071063,619
16,S A. Grid,0.45757189162174955,619
16,Learnable,0.5543945923906405,619
32,SD,0.2653221953078485,619
32,S A. Diagonal,0.3311882466026662,619
32,S A. MultiDiagonal,0.2696883977445298,619
32,S A. Grid,0.2747334024976791,619
32,Learnable,0.42371241584079355,619
64,SD,0.16011800991650335,619
64,S A. Diagonal,0.28742356280768583,619
64,S A. MultiDiagonal,0.22399258807046102,619
64,S A. Grid,0.24002347968139637,619
8,SD,0.6469643350596087,620
8,S A. Diagonal,0.6773270783873679,620
8,S A. MultiDiagonal,0.6597172610559158,620
8,S A. Grid,0.6620035737073119,620
8,Learnable,0.6967892156856724,620
16,SD,0.464741029424125,620
16,S A. Diagonal,0.491188064432919,620
16,S A. MultiDiagonal,0.40775781614090567,620
16,S A. Grid,0.45905950647844385,620
16,Learnable,0.5629639033521787,620
32,SD,0.269621533783424,620
32,S A. Diagonal,0.33001450701683094,620
32,S A. MultiDiagonal,0.2695513708762444,620
32,S A. Grid,0.27752592455151986,620
32,Learnable,0.40955080701480495,620
64,SD,0.13714673889389933,620
64,S A. Diagonal,0.29247162688192796,620
64,S A. MultiDiagonal,0.21853778923005013,620
64,S A. Grid,0.24492442113864898,620
8,SD,0.6521137405781244,621
8,S A. Diagonal,0.6921691625481284,621
8,S A. MultiDiagonal,0.6520498637545571,621
8,S A. Grid,0.6563459077841391,621
8,Learnable,0.7276421376737883,621
16,SD,0.4668382279911676,621
16,S A. Diagonal,0.4960601381654707,621
16,S A. MultiDiagonal,0.41848078792027943,621
16,S A. Grid,0.469968044162532,621
16,Learnable,0.5449057837166053,621
32,SD,0.27435651787064996,621
32,S A. Diagonal,0.3250536129332795,621
32,S A. MultiDiagonal,0.2722189369524071,621
32,S A. Grid,0.27825968274455126,621
32,Learnable,0.4282356956407669,621
64,SD,0.13610973254299094,621
64,S A. Diagonal,0.2879895461007073,621
64,S A. MultiDiagonal,0.2106284364993105,621
64,S A. Grid,0.23357535365510784,621
8,SD,0.6519822746909496,622
8,S A. Diagonal,0.6813944871159903,622
8,S A. MultiDiagonal,0.6420333575022223,622
8,S A. Grid,0.6688964832355873,622
8,Learnable,0.7194343305738162,622
16,SD,0.4685625237626018,622
16,S A. Diagonal,0.4933277149898815,622
16,S A. MultiDiagonal,0.41688821085535693,622
16,S A. Grid,0.4711309395070554,622
16,Learnable,0.5535631878381466,622
32,SD,0.2659783709149315,622
32,S A. Diagonal,0.32671319926168746,622
32,S A. MultiDiagonal,0.27017512010575273,622
32,S A. Grid,0.27570422119280824,622
32,Learnable,0.4248594184690543,622
64,SD,0.14003362566732916,622
64,S A. Diagonal,0.2806663556392667,622
64,S A. MultiDiagonal,0.22093039386949964,622
64,S A. Grid,0.23865800387658198,622
8,SD,0.6446717115809693,623
8,S A. Diagonal,0.6789994130677461,623
8,S A. MultiDiagonal,0.6520308765402143,623
8,S A. Grid,0.6650708790101527,623
8,Learnable,0.7426558437744755,623
16,SD,0.4697997599199686,623
16,S A. Diagonal,0.4878258341656564,623
16,S A. MultiDiagonal,0.41912978193342504,623
16,S A. Grid,0.466214262686402,623
16,Learnable,0.5543663662807236,623
32,SD,0.2678762121905289,623
32,S A. Diagonal,0.32459540298227607,623
32,S A. MultiDiagonal,0.2640732986305895,623
32,S A. Grid,0.2819883623186814,623
32,Learnable,0.4206677923452967,623
64,SD,0.14314453352185083,623
64,S A. Diagonal,0.29515646188234845,623
64,S A. MultiDiagonal,0.21130215142148223,623
64,S A. Grid,0.24544053043951453,623
8,SD,0.6463753166162663,624
8,S A. Diagonal,0.6831360366926826,624
8,S A. MultiDiagonal,0.6567978664036366,624
8,S A. Grid,0.6677089348513772,624
8,Learnable,0.6868131040687561,624
16,SD,0.46821824536807866,624
16,S A. Diagonal,0.48481232827086584,624
16,S A. MultiDiagonal,0.4124897548379497,624
16,S A. Grid,0.45928200094241534,624
16,Learnable,0.5467461321272993,624
32,SD,0.26538124528630785,624
32,S A. Diagonal,0.32941941374425865,624
32,S A. MultiDiagonal,0.27190900965687537,624
32,S A. Grid,0.2800879710936347,624
32,Learnable,0.42486917165340343,624
64,SD,0.15055073616879233,624
64,S A. Diagonal,0.28928523653807886,624
64,S A. MultiDiagonal,0.2138792814046635,624
64,S A. Grid,0.24009026512783027,624
8,SD,0.6462056674106712,625
8,S A. Diagonal,0.6778708754219583,625
8,S A. MultiDiagonal,0.6523535314691378,625
8,S A. Grid,0.6595881303223141,625
8,Learnable,0.7346923928018319,625
16,SD,0.4637013481225505,625
16,S A. Diagonal,0.4874410484739662,625
16,S A. MultiDiagonal,0.41716793412537234,625
16,S A. Grid,0.4667087848468861,625
16,Learnable,0.5429981409003405,625
32,SD,0.2705057231608314,625
32,S A. Diagonal,0.3256386915989381,625
32,S A. MultiDiagonal,0.2750776089237771,625
32,S A. Grid,0.2774974298350841,625
32,Learnable,0.4009848552103362,625
64,SD,0.15426236447957337,625
64,S A. Diagonal,0.2838865194413437,625
64,S A. MultiDiagonal,0.21598224400780303,625
64,S A. Grid,0.2366770462650032,625
8,SD,0.6497494562000545,626
8,S A. Diagonal,0.6818100427884312,626
8,S A. MultiDiagonal,0.6528089109914048,626
8,S A. Grid,0.6683322359201942,626
8,Learnable,0.6895603529437617,626
16,SD,0.4662057136631171,626
16,S A. Diagonal,0.48742744834214047,626
16,S A. MultiDiagonal,0.4166693949151688,626
16,S A. Grid,0.45816102864890573,626
16,Learnable,0.5598272878912893,626
32,SD,0.2641327728359925,626
32,S A. Diagonal,0.33218907293513245,626
32,S A. MultiDiagonal,0.27232554493165106,626
32,S A. Grid,0.2777335920850922,626
32,Learnable,0.4109291780063845,626
64,SD,0.1483868466321017,626
64,S A. Diagonal,0.29029286282465344,626
64,S A. MultiDiagonal,0.2306638394505555,626
64,S A. Grid,0.23721681357851948,626
8,SD,0.6481736642333005,627
8,S A. Diagonal,0.6852125307179748,627
8,S A. MultiDiagonal,0.6551307647988918,627
8,S A. Grid,0.6602263394404598,627
8,Learnable,0.722032819989422,627
16,SD,0.4676184093422359,627
16,S A. Diagonal,0.4811988877067405,627
16,S A. MultiDiagonal,0.4184687698887376,627
16,S A. Grid,0.4599317222791732,627
16,Learnable,0.5412380363881789,627
32,SD,0.26401492848728686,627
32,S A. Diagonal,0.3277892716155638,627
32,S A. MultiDiagonal,0.27373836415337915,627
32,S A. Grid,0.2788941826044664,627
32,Learnable,0.4179745907302507,627
64,SD,0.13477648932698666,627
64,S A. Diagonal,0.2934152778970122,627
64,S A. MultiDiagonal,0.22398144671991183,627
64,S A. Grid,0.24650644350322834,627
8,SD,0.654291883531184,628
8,S A. Diagonal,0.6817471664536086,628
8,S A. MultiDiagonal,0.6466927633113475,628
8,S A. Grid,0.6552102201786678,628
8,Learnable,0.6809939608251896,628
16,SD,0.4668729294553197,628
16,S A. Diagonal,0.49036140691228564,628
16,S A. MultiDiagonal,0.41428580542129484,628
16,S A. Grid,0.4692142353041277,628
16,Learnable,0.5714128326024345,628
32,SD,0.26912611381237783,628
32,S A. Diagonal,0.32067879552237877,628
32,S A. MultiDiagonal,0.2673144561892179,628
32,S A. Grid,0.2746624946658318,628
32,Learnable,0.4000959246459719,628
64,SD,0.139275819157628,628
64,S A. Diagonal,0.2748917699569283,628
64,S A. MultiDiagonal,0.2282881355572382,628
64,S A. Grid,0.24590729431218167,628
8,SD,0.6485210120853371,629
8,S A. Diagonal,0.6819293545752718,629
8,S A. MultiDiagonal,0.6509392152240925,629
8,S A. Grid,0.6691101849541585,629
8,Learnable,0.6621880913334331,629
16,SD,0.46845131351377106,629
16,S A. Diagonal,0.49235868207789224,629
16,S A. MultiDiagonal,0.41660085477940195,629
16,S A. Grid,0.4591242945165803,629
16,Learnable,0.550664138578167,629
32,SD,0.26835785065048207,629
32,S A. Diagonal,0.32586645814119214,629
32,S A. MultiDiagonal,0.27002940607748993,629
32,S A. Grid,0.2746609378832819,629
32,Learnable,0.4229298513395947,629
64,SD,0.1528955742720414,629
64,S A. Diagonal,0.28437087515282755,629
64,S A. MultiDiagonal,0.21295495664691783,629
64,S A. Grid,0.24385588895963656,629
8,SD,0.6509313344054564,630
8,S A. Diagonal,0.6803745890447451,630
8,S A. MultiDiagonal,0.6498817547522834,630
8,S A. Grid,0.6614229591742558,630
8,Learnable,0.6964158011293722,630
16,SD,0.4610471615284158,630
16,S A. Diagonal,0.4873582644851521,630
16,S A. MultiDiagonal,0.40666265166974624,630
16,S A. Grid,0.4643198942055201,630
16,Learnable,0.5580858966882314,630
32,SD,0.2672487092924864,630
32,S A. Diagonal,0.3321608362500057,630
32,S A. MultiDiagonal,0.2793180087302615,630
32,S A. Grid,0.2808945673863442,630
32,Learnable,0.41495260686560453,630
64,SD,0.14856781342567676,630
64,S A. Diagonal,0.28412533064469425,630
64,S A. MultiDiagonal,0.2125129743867357,630
64,S A. Grid,0.24193980635326773,630
8,SD,0.6485493406621523,631
8,S A. Diagonal,0.6872676781396135,631
8,S A. MultiDiagonal,0.6472657819828408,631
8,S A. Grid,0.6611142568081084,631
8,Learnable,0.7179461292444975,631
16,SD,0.4674042289497422,631
16,S A. Diagonal,0.4859032747816885,631
16,S A. MultiDiagonal,0.41858222020713404,631
16,S A. Grid,0.46430708902837614,631
16,Learnable,0.5381882659260718,631
32,SD,0.2656285718041492,631
32,S A. Diagonal,0.32595041393585544,631
32,S A. MultiDiagonal,0.26388838135328685,631
32,S A. Grid,0.2786089816441329,631
32,Learnable,0.4166238864944472,631
64,SD,0.158493104880719,631
64,S A. Diagonal,0.2879029391944964,631
64,S A. MultiDiagonal,0.21136874190325486,631
64,S A. Grid,0.2420599871656809,631
8,SD,0.6516583279943833,632
8,S A. Diagonal,0.6832336792592116,632
8,S A. MultiDiagonal,0.6458746168251929,632
8,S A. Grid,0.6695962907945892,632
8,Learnable,0.6932825027493297,632
16,SD,0.4685291744630694,632
16,S A. Diagonal,0.48801847057451947,632
16,S A. MultiDiagonal,0.41285771492891216,632
16,S A. Grid,0.4539723609140946,632
16,Learnable,0.5465457745569069,632
32,SD,0.2636822092911373,632
32,S A. Diagonal,0.342181345960671,632
32,S A. MultiDiagonal,0.2704207335273804,632
32,S A. Grid,0.27835626843931777,632
32,Learnable,0.4112167205001112,632
64,SD,0.15675247345218338,632
64,S A. Diagonal,0.2835794941008072,632
64,S A. MultiDiagonal,0.21518251608489786,632
64,S A. Grid,0.24093661978665415,632
8,SD,0.6493534792657937,633
8,S A. Diagonal,0.6856572227440787,633
8,S A. MultiDiagonal,0.643342325587762,633
8,S A. Grid,0.6648148532361927,633
8,Learnable,0.7122549922596234,633
16,SD,0.4641527106756348,633
16,S A. Diagonal,0.4923083275300956,633
16,S A. MultiDiagonal,0.4107370437364033,633
16,S A. Grid,0.45559591453764703,633
16,Learnable,0.5480587385849929,633
32,SD,0.26904545971734317,633
32,S A. Diagonal,0.3329681063756594,633
32,S A. MultiDiagonal,0.2740851129600492,633
32,S A. Grid,0.27917777714589687,633
32,Learnable,0.4304608376100243,633
64,SD,0.1471575828860792,633
64,S A. Diagonal,0.2808401943184309,633
64,S A. MultiDiagonal,0.21695162757196548,633
64,S A. Grid,0.247867212840865,633
8,SD,0.6470554753647515,634
8,S A. Diagonal,0.6834345948497149,634
8,S A. MultiDiagonal,0.6472433507965165,634
8,S A. Grid,0.6699253542970102,634
8,Learnable,0.7009846233210258,634
16,SD,0.46427512034008067,634
16,S A. Diagonal,0.4950890941136416,634
16,S A. MultiDiagonal,0.41732860247538595,634
16,S A. Grid,0.46347824281940103,634
16,Learnable,0.545860572153198,634
32,SD,0.2684146160975173,634
32,S A. Diagonal,0.32528153028770057,634
32,S A. MultiDiagonal,0.2722325389970779,634
32,S A. Grid,0.2783359828037681,634
32,Learnable,0.41740872093199677,634
64,SD,0.14155414778566638,634
64,S A. Diagonal,0.2992118219319726,634
64,S A. MultiDiagonal,0.22197170499525676,634
64,S A. Grid,0.24116442029194585,634
8,SD,0.6511131157048776,635
8,S A. Diagonal,0.688404551796107,635
8,S A. MultiDiagonal,0.6464886750554567,635
8,S A. Grid,0.6578088274770844,635
8,Learnable,0.7001699133800874,635
16,SD,0.47614560525903016,635
16,S A. Diagonal,0.48787294854061747,635
16,S A. MultiDiagonal,0.41080340639463403,635
16,S A. Grid,0.45598361988098923,635
16,Learnable,0.5541128774645206,635
32,SD,0.269952799103007,635
32,S A. Diagonal,0.32170436887380743,635
32,S A. MultiDiagonal,0.2642953742938305,635
32,S A. Grid,0.27770065440057873,635
32,Learnable,0.4387977837814452,635
64,SD,0.15925726508147295,635
64,S A. Diagonal,0.27828405142618773,635
64,S A. MultiDiagonal,0.21679095954433564,635
64,S A. Grid,0.2446891628740233,635
8,SD,0.6488269601734559,636
8,S A. Diagonal,0.6898918780176604,636
8,S A. MultiDiagonal,0.6606869440209512,636
8,S A. Grid,0.663935385935479,636
8,Learnable,0.6941087342851299,636
16,SD,0.46278473179982665,636
16,S A. Diagonal,0.49361108174440865,636
16,S A. MultiDiagonal,0.4119579224302643,636
16,S A. Grid,0.46316667583022575,636
16,Learnable,0.5540387110107737,636
32,SD,0.26557931331512424,636
32,S A. Diagonal,0.3194533691737512,636
32,S A. MultiDiagonal,0.2668086763160666,636
32,S A. Grid,0.2796701974031839,636
32,Learnable,0.4155742817948181,636
64,SD,0.14113891323231822,636
64,S A. Diagonal,0.2969349238317554,636
64,S A. MultiDiagonal,0.2163867579729843,636
64,S A. Grid,0.2436302425980947,636
8,SD,0.6524559876817199,637
8,S A. Diagonal,0.6797207341524149,637
8,S A. MultiDiagonal,0.6473131957279964,637
8,S A. Grid,0.6668477013516552,637
8,Learnable,0.6931966227761213,637
16,SD,0.46452217669555745,637
16,S A. Diagonal,0.4861828689418365,637
16,S A. MultiDiagonal,0.41414053282868446,637
16,S A. Grid,0.4614128851139029,637
16,Learnable,0.5273980188686238,637
32,SD,0.2698472629650681,637
32,S A. Diagonal,0.3300917038244825,637
32,S A. MultiDiagonal,0.2772601366783372,637
32,S A. Grid,0.27985548078945144,637
32,Learnable,0.42963373916804787,637
64,SD,0.14232383931717654,637
64,S A. Diagonal,0.2902705399968638,637
64,S A. MultiDiagonal,0.21312091053923032,637
64,S A. Grid,0.24248647261577902,637
8,SD,0.6507515013237052,638
8,S A. Diagonal,0.6864507419853327,638
8,S A. MultiDiagonal,0.6561521834337704,638
8,S A. Grid,0.6624008792880374,638
8,Learnable,0.7252975607018879,638
16,SD,0.46498219384571954,638
16,S A. Diagonal,0.4927480298111467,638
16,S A. MultiDiagonal,0.4189131115962089,638
16,S A. Grid,0.46897235617886623,638
16,Learnable,0.555629930834428,638
32,SD,0.2711819977056013,638
32,S A. Diagonal,0.3289556095657314,638
32,S A. MultiDiagonal,0.2698520590633563,638
32,S A. Grid,0.27572258229876206,638
32,Learnable,0.4266522251646794,638
64,SD,0.14227198134193286,638
64,S A. Diagonal,0.2934401055268597,638
64,S A. MultiDiagonal,0.21713942599564637,638
64,S A. Grid,0.23781111502331667,638
8,SD,0.6471671074201591,639
8,S A. Diagonal,0.6820451988045506,639
8,S A. MultiDiagonal,0.6454171940390309,639
8,S A. Grid,0.6582622567564651,639
8,Learnable,0.7073712044235401,639
16,SD,0.4732350802662032,639
16,S A. Diagonal,0.4813925356770708,639
16,S A. MultiDiagonal,0.4060078051040047,639
16,S A. Grid,0.46864112062878654,639
16,Learnable,0.5532367693113753,639
32,SD,0.2681665437822094,639
32,S A. Diagonal,0.32736173187545364,639
32,S A. MultiDiagonal,0.27481784912464846,639
32,S A. Grid,0.2753813433736892,639
32,Learnable,0.4319891482195861,639
64,SD,0.1493062353822636,639
64,S A. Diagonal,0.2967876865824381,639
64,S A. MultiDiagonal,0.2137599086067784,639
64,S A. Grid,0.2396669535240637,639
8,SD,0.650285123851177,640
8,S A. Diagonal,0.6813544135814722,640
8,S A. MultiDiagonal,0.6483824509624286,640
8,S A. Grid,0.6630305188631515,640
8,Learnable,0.7032870154121232,640
16,SD,0.465331693771468,640
16,S A. Diagonal,0.48499504769414614,640
16,S A. MultiDiagonal,0.4181888525523646,640
16,S A. Grid,0.45698764372280765,640
16,Learnable,0.5460705759067014,640
32,SD,0.27063997045610355,640
32,S A. Diagonal,0.3228282415485897,640
32,S A. MultiDiagonal,0.2722750847949984,640
32,S A. Grid,0.27095191726388207,640
32,Learnable,0.41980669379672264,640
64,SD,0.14061429961978197,640
64,S A. Diagonal,0.28317051825967937,640
64,S A. MultiDiagonal,0.21515241680558111,640
64,S A. Grid,0.23720211642430175,640
8,SD,0.6536983119116089,641
8,S A. Diagonal,0.6866338778054317,641
8,S A. MultiDiagonal,0.6413589894445435,641
8,S A. Grid,0.6641117601390788,641
8,Learnable,0.6783522972168052,641
16,SD,0.46492391647560016,641
16,S A. Diagonal,0.49437164788504645,641
16,S A. MultiDiagonal,0.4200103513133155,641
16,S A. Grid,0.46261344634832163,641
16,Learnable,0.5384087953555771,641
32,SD,0.2689997636931602,641
32,S A. Diagonal,0.32432258697849253,641
32,S A. MultiDiagonal,0.26916743591048686,641
32,S A. Grid,0.2735216491913862,641
32,Learnable,0.4289096530690198,641
64,SD,0.13976387657365733,641
64,S A. Diagonal,0.28904976984958397,641
64,S A. MultiDiagonal,0.21681526385861977,641
64,S A. Grid,0.2414989355426131,641
8,SD,0.6547033636456797,642
8,S A. Diagonal,0.678676036614735,642
8,S A. MultiDiagonal,0.6524941817760115,642
8,S A. Grid,0.6631339332623252,642
8,Learnable,0.6952848785487716,642
16,SD,0.46325144424911696,642
16,S A. Diagonal,0.48513733183945573,642
16,S A. MultiDiagonal,0.4142487997242332,642
16,S A. Grid,0.4587342211193399,642
16,Learnable,0.536156399280178,642
32,SD,0.2643736025355369,642
32,S A. Diagonal,0.33242332268499236,642
32,S A. MultiDiagonal,0.274567007892575,642
32,S A. Grid,0.28078512711536824,642
32,Learnable,0.4184446812216995,642
64,SD,0.1329341663604426,642
64,S A. Diagonal,0.2887156619261774,642
64,S A. MultiDiagonal,0.21983173796315186,642
64,S A. Grid,0.24864940659785054,642
8,SD,0.6454442137409203,643
8,S A. Diagonal,0.6878529065363838,643
8,S A. MultiDiagonal,0.6529902943064534,643
8,S A. Grid,0.667611218234082,643
8,Learnable,0.6811721524089034,643
16,SD,0.46550780346579534,643
16,S A. Diagonal,0.4883089887747785,643
16,S A. MultiDiagonal,0.41776868398669237,643
16,S A. Grid,0.466348220490856,643
16,Learnable,0.5840595369627671,643
32,SD,0.27041784635963495,643
32,S A. Diagonal,0.3255575331596747,643
32,S A. MultiDiagonal,0.2703372193184481,643
32,S A. Grid,0.2768806643989267,643
32,Learnable,0.4205978898298082,643
64,SD,0.14181226193053248,643
64,S A. Diagonal,0.2843608868376584,643
64,S A. MultiDiagonal,0.21114166245457108,643
64,S A. Grid,0.2392369724606948,643
8,SD,0.6518489931591268,644
8,S A. Diagonal,0.6887795635905727,644
8,S A. MultiDiagonal,0.6602290492726982,644
8,S A. Grid,0.6624884213793585,644
8,Learnable,0.6857453241745382,644
16,SD,0.4696564865290196,644
16,S A. Diagonal,0.49231589445792767,644
16,S A. MultiDiagonal,0.4087502736343105,644
16,S A. Grid,0.4628965770344228,644
16,Learnable,0.5433788110107026,644
32,SD,0.2669724448683394,644
32,S A. Diagonal,0.3284040535169481,644
32,S A. MultiDiagonal,0.2709074095189428,644
32,S A. Grid,0.274943583793818,644
32,Learnable,0.41464961572665576,644
64,SD,0.14368119635312407,644
64,S A. Diagonal,0.28087967297789634,644
64,S A. MultiDiagonal,0.21691834408092325,644
64,S A. Grid,0.2493488531640341,644
8,SD,0.6550643969247393,645
8,S A. Diagonal,0.681577752454734,645
8,S A. MultiDiagonal,0.6460251649077181,645
8,S A. Grid,0.6646238639763142,645
8,Learnable,0.7237452844602005,645
16,SD,0.466058953239583,645
16,S A. Diagonal,0.48780874493334525,645
16,S A. MultiDiagonal,0.41185797280145564,645
16,S A. Grid,0.4574720098220395,645
16,Learnable,0.5665622170452742,645
32,SD,0.26682241275654534,645
32,S A. Diagonal,0.32858743907880367,645
32,S A. MultiDiagonal,0.26946177885417943,645
32,S A. Grid,0.28207582338841913,645
32,Learnable,0.4184877022874324,645
64,SD,0.14496696178225224,645
64,S A. Diagonal,0.27621177794841234,645
64,S A. MultiDiagonal,0.22978327319294303,645
64,S A. Grid,0.2395625978400722,645
8,SD,0.6441127295194434,646
8,S A. Diagonal,0.678185022158217,646
8,S A. MultiDiagonal,0.6491721145469516,646
8,S A. Grid,0.6678244671127085,646
8,Learnable,0.7209195674363418,646
16,SD,0.46551677934988933,646
16,S A. Diagonal,0.48678846749491544,646
16,S A. MultiDiagonal,0.4021598314632889,646
16,S A. Grid,0.4610484118103857,646
16,Learnable,0.546523065977919,646
32,SD,0.26727800969410587,646
32,S A. Diagonal,0.328042758497179,646
32,S A. MultiDiagonal,0.2678993751630828,646
32,S A. Grid,0.27960307649283644,646
32,Learnable,0.39507298465234375,646
64,SD,0.15565108641039666,646
64,S A. Diagonal,0.27520460412904074,646
64,S A. MultiDiagonal,0.22542259183659932,646
64,S A. Grid,0.24025652743595985,646
8,SD,0.6516583968735338,647
8,S A. Diagonal,0.6827566236626692,647
8,S A. MultiDiagonal,0.6580637999949851,647
8,S A. Grid,0.6664491953825444,647
8,Learnable,0.7151377243387461,647
16,SD,0.4655979847097901,647
16,S A. Diagonal,0.4907016939642952,647
16,S A. MultiDiagonal,0.41685203887935346,647
16,S A. Grid,0.4634448852581337,647
16,Learnable,0.5576033915646943,647
32,SD,0.26632862526869944,647
32,S A. Diagonal,0.32450489927975434,647
32,S A. MultiDiagonal,0.26411663690366016,647
32,S A. Grid,0.27592695280208634,647
32,Learnable,0.4174336224584842,647
64,SD,0.1379005822408839,647
64,S A. Diagonal,0.2880571389263543,647
64,S A. MultiDiagonal,0.21392164889744297,647
64,S A. Grid,0.24275323496464038,647
8,SD,0.6438032259740062,648
8,S A. Diagonal,0.6869303087220653,648
8,S A. MultiDiagonal,0.6603453002147975,648
8,S A. Grid,0.6704123055045715,648
8,Learnable,0.7022772377384127,648
16,SD,0.46428665598049584,648
16,S A. Diagonal,0.49020616963106606,648
16,S A. MultiDiagonal,0.4212117625418562,648
16,S A. Grid,0.47212304297563584,648
16,Learnable,0.5390715945256186,648
32,SD,0.2641182382705437,648
32,S A. Diagonal,0.32921252264915984,648
32,S A. MultiDiagonal,0.27296610939283084,648
32,S A. Grid,0.27523402183800305,648
32,Learnable,0.4360309773962588,648
64,SD,0.14421608387933724,648
64,S A. Diagonal,0.2789161079859161,648
64,S A. MultiDiagonal,0.21136168938383026,648
64,S A. Grid,0.2422320440115122,648
8,SD,0.6484980743652756,649
8,S A. Diagonal,0.6835891085398724,649
8,S A. MultiDiagonal,0.643884951512429,649
8,S A. Grid,0.6665151280593042,649
8,Learnable,0.6667252871693365,649
16,SD,0.46552873961975416,649
16,S A. Diagonal,0.49453224378380367,649
16,S A. MultiDiagonal,0.4174157619783484,649
16,S A. Grid,0.46324987603377643,649
16,Learnable,0.542056720546543,649
32,SD,0.274577834181662,649
32,S A. Diagonal,0.3375770790436404,649
32,S A. MultiDiagonal,0.27466822153244874,649
32,S A. Grid,0.28067759244857676,649
32,Learnable,0.42196828507408124,649
64,SD,0.1568664472875902,649
64,S A. Diagonal,0.29307895993077754,649
64,S A. MultiDiagonal,0.2138729533891753,649
64,S A. Grid,0.2457845008375375,649
8,SD,0.6532751642854282,650
8,S A. Diagonal,0.6799868115736075,650
8,S A. MultiDiagonal,0.6509912395961372,650
8,S A. Grid,0.6648982789231029,650
8,Learnable,0.7018502541526549,650
16,SD,0.4643378031880909,650
16,S A. Diagonal,0.4889799113301347,650
16,S A. MultiDiagonal,0.4075470437548572,650
16,S A. Grid,0.46851904184865134,650
16,Learnable,0.5375307484139797,650
32,SD,0.27895061987995773,650
32,S A. Diagonal,0.32671243771552194,650
32,S A. MultiDiagonal,0.2668249294549465,650
32,S A. Grid,0.27553406579504264,650
32,Learnable,0.4234616552892584,650
64,SD,0.1487177386937817,650
64,S A. Diagonal,0.2912946534402925,650
64,S A. MultiDiagonal,0.22246892977549557,650
64,S A. Grid,0.24385392652945143,650
8,SD,0.647563778649451,651
8,S A. Diagonal,0.6821268178547368,651
8,S A. MultiDiagonal,0.6493454380546222,651
8,S A. Grid,0.6683599230923698,651
8,Learnable,0.7135076999965684,651
16,SD,0.46789153128761923,651
16,S A. Diagonal,0.48928836865240577,651
16,S A. MultiDiagonal,0.4119786762922231,651
16,S A. Grid,0.4617153632626593,651
16,Learnable,0.5355474646915377,651
32,SD,0.26582752033464735,651
32,S A. Diagonal,0.32801618059616783,651
32,S A. MultiDiagonal,0.2738002278219288,651
32,S A. Grid,0.2771312907413056,651
32,Learnable,0.43149094633504625,651
64,SD,0.14912762004100985,651
64,S A. Diagonal,0.28961070750201423,651
64,S A. MultiDiagonal,0.22475476589225893,651
64,S A. Grid,0.23922456208024806,651
8,SD,0.6572114714252482,652
8,S A. Diagonal,0.6822203808576419,652
8,S A. MultiDiagonal,0.6454932442872109,652
8,S A. Grid,0.6670732991129236,652
8,Learnable,0.6874597454000778,652
16,SD,0.466958739466344,652
16,S A. Diagonal,0.4861070783466953,652
16,S A. MultiDiagonal,0.4115344392990659,652
16,S A. Grid,0.4612867126932115,652
16,Learnable,0.5490508313889025,652
32,SD,0.2666862596680377,652
32,S A. Diagonal,0.3265342713348934,652
32,S A. MultiDiagonal,0.2711466224891466,652
32,S A. Grid,0.28529858287347964,652
32,Learnable,0.4136775861215017,652
64,SD,0.14773024148643288,652
64,S A. Diagonal,0.2847372207736591,652
64,S A. MultiDiagonal,0.22253020239217847,652
64,S A. Grid,0.24075339872653226,652
8,SD,0.6469856753609946,653
8,S A. Diagonal,0.6805975253608327,653
8,S A. MultiDiagonal,0.65508411219607,653
8,S A. Grid,0.6720165644006815,653
8,Learnable,0.7158151967502994,653
16,SD,0.46487443990603466,653
16,S A. Diagonal,0.49172254666208703,653
16,S A. MultiDiagonal,0.4068281311782695,653
16,S A. Grid,0.470297230806226,653
16,Learnable,0.5309811564021875,653
32,SD,0.2670734992118516,653
32,S A. Diagonal,0.32688561571915964,653
32,S A. MultiDiagonal,0.2702662898399566,653
32,S A. Grid,0.27440401850340607,653
32,Learnable,0.4265778178218456,653
64,SD,0.14644262397217067,653
64,S A. Diagonal,0.2811122444328054,653
64,S A. MultiDiagonal,0.22243635679801316,653
64,S A. Grid,0.2471781549753273,653
8,SD,0.6494030009530474,654
8,S A. Diagonal,0.6836649567059858,654
8,S A. MultiDiagonal,0.6531718331973724,654
8,S A. Grid,0.664309529986291,654
8,Learnable,0.7019640192862051,654
16,SD,0.46741425647749296,654
16,S A. Diagonal,0.49117330470843273,654
16,S A. MultiDiagonal,0.41275481369291667,654
16,S A. Grid,0.4777302249399614,654
16,Learnable,0.5715254134216511,654
32,SD,0.2701574476903362,654
32,S A. Diagonal,0.33106929087842946,654
32,S A. MultiDiagonal,0.273992635318705,654
32,S A. Grid,0.27341933721676703,654
32,Learnable,0.43384010673500584,654
64,SD,0.14515297618122042,654
64,S A. Diagonal,0.2851415777530139,654
64,S A. MultiDiagonal,0.21400035505600273,654
64,S A. Grid,0.23632574340595594,654
8,SD,0.649550387854182,655
8,S A. Diagonal,0.6846959738003193,655
8,S A. MultiDiagonal,0.6458100312939665,655
8,S A. Grid,0.6623479993497812,655
8,Learnable,0.7138297958102043,655
16,SD,0.46516533719429287,655
16,S A. Diagonal,0.48884996516220103,655
16,S A. MultiDiagonal,0.41162829749433183,655
16,S A. Grid,0.4661946771815671,655
16,Learnable,0.5498080149635509,655
32,SD,0.2665766483426963,655
32,S A. Diagonal,0.3257570816105657,655
32,S A. MultiDiagonal,0.2717754586792684,655
32,S A. Grid,0.2747478240507988,655
32,Learnable,0.40410004745609013,655
64,SD,0.14236708868765693,655
64,S A. Diagonal,0.2933783243940886,655
64,S A. MultiDiagonal,0.21772600474596673,655
64,S A. Grid,0.24681942393993003,655
8,SD,0.6459636296081567,656
8,S A. Diagonal,0.6863157827455092,656
8,S A. MultiDiagonal,0.6510233458768862,656
8,S A. Grid,0.6642133107341965,656
8,Learnable,0.706276475398791,656
16,SD,0.46748565352329424,656
16,S A. Diagonal,0.4873162517272957,656
16,S A. MultiDiagonal,0.4069523396987802,656
16,S A. Grid,0.4619702350940811,656
16,Learnable,0.5457760218245314,656
32,SD,0.27099954015958394,656
32,S A. Diagonal,0.3234456700314492,656
32,S A. MultiDiagonal,0.2665246665325257,656
32,S A. Grid,0.27616899880501383,656
32,Learnable,0.4203630180875719,656
64,SD,0.1423177770258216,656
64,S A. Diagonal,0.30051343558348154,656
64,S A. MultiDiagonal,0.21600827685729385,656
64,S A. Grid,0.23401868527675385,656
8,SD,0.6569120534038895,657
8,S A. Diagonal,0.6864090430926577,657
8,S A. MultiDiagonal,0.6605584538108981,657
8,S A. Grid,0.6636758467759475,657
8,Learnable,0.7092958745883353,657
16,SD,0.46994127894882454,657
16,S A. Diagonal,0.48767034640114904,657
16,S A. MultiDiagonal,0.4117110720691107,657
16,S A. Grid,0.45718604920030836,657
16,Learnable,0.5659234211026443,657
32,SD,0.2661879163509681,657
32,S A. Diagonal,0.3320737321086874,657
32,S A. MultiDiagonal,0.2708017367718324,657
32,S A. Grid,0.27906230065413423,657
32,Learnable,0.43090251156444814,657
64,SD,0.16067997632120068,657
64,S A. Diagonal,0.29428466451674495,657
64,S A. MultiDiagonal,0.2144912828505287,657
64,S A. Grid,0.24676854851831564,657
8,SD,0.6492941100947264,658
8,S A. Diagonal,0.6793809550774109,658
8,S A. MultiDiagonal,0.650258452662842,658
8,S A. Grid,0.6697271855961907,658
8,Learnable,0.7178141821695663,658
16,SD,0.4687668598732042,658
16,S A. Diagonal,0.4804112753231885,658
16,S A. MultiDiagonal,0.4113585166821187,658
16,S A. Grid,0.46983998196669996,658
16,Learnable,0.5317387201593085,658
32,SD,0.26658564924115363,658
32,S A. Diagonal,0.32681975191843315,658
32,S A. MultiDiagonal,0.271445031334193,658
32,S A. Grid,0.2736581594686772,658
32,Learnable,0.4054204231437633,658
64,SD,0.1478287047274486,658
64,S A. Diagonal,0.29705587180973725,658
64,S A. MultiDiagonal,0.22071472530047412,658
64,S A. Grid,0.23739195498433316,658
8,SD,0.64879154430287,659
8,S A. Diagonal,0.6826714181496255,659
8,S A. MultiDiagonal,0.6579525707208077,659
8,S A. Grid,0.6583605244027007,659
8,Learnable,0.7004696513530679,659
16,SD,0.4660518720591787,659
16,S A. Diagonal,0.4911263661825107,659
16,S A. MultiDiagonal,0.4150310394769416,659
16,S A. Grid,0.46895892074203593,659
16,Learnable,0.5494739419431037,659
32,SD,0.2671780342337443,659
32,S A. Diagonal,0.3253856357207391,659
32,S A. MultiDiagonal,0.27145853105402973,659
32,S A. Grid,0.2715755799193085,659
32,Learnable,0.4284315020063373,659
64,SD,0.14978298726071965,659
64,S A. Diagonal,0.29770512160132,659
64,S A. MultiDiagonal,0.21789293549901131,659
64,S A. Grid,0.2443658021667019,659
8,SD,0.6448442498698097,660
8,S A. Diagonal,0.6777758374783075,660
8,S A. MultiDiagonal,0.646297074996636,660
8,S A. Grid,0.6662810245707618,660
8,Learnable,0.7392975131875179,660
16,SD,0.46407126187648673,660
16,S A. Diagonal,0.495565497648066,660
16,S A. MultiDiagonal,0.4114413648075604,660
16,S A. Grid,0.45805796146767586,660
16,Learnable,0.5322680300530186,660
32,SD,0.2656409538961307,660
32,S A. Diagonal,0.32543108015611133,660
32,S A. MultiDiagonal,0.2688540096639075,660
32,S A. Grid,0.27945864413067717,660
32,Learnable,0.4284542622496833,660
64,SD,0.14965962069037123,660
64,S A. Diagonal,0.28986557418908143,660
64,S A. MultiDiagonal,0.21651463502326035,660
64,S A. Grid,0.24053807490909299,660
8,SD,0.650363418270463,661
8,S A. Diagonal,0.6789125658607791,661
8,S A. MultiDiagonal,0.6541924169823499,661
8,S A. Grid,0.6633580001341148,661
8,Learnable,0.6979522721009972,661
16,SD,0.4655650504320023,661
16,S A. Diagonal,0.4902345484294619,661
16,S A. MultiDiagonal,0.4103911092297763,661
16,S A. Grid,0.4692343844881728,661
16,Learnable,0.5534507144661781,661
32,SD,0.2704581505481478,661
32,S A. Diagonal,0.32862154640334473,661
32,S A. MultiDiagonal,0.28162937564667756,661
32,S A. Grid,0.2794187158488363,661
32,Learnable,0.4206364567710542,661
64,SD,0.14718692276467862,661
64,S A. Diagonal,0.2760567245003589,661
64,S A. MultiDiagonal,0.22304318707543738,661
64,S A. Grid,0.24479242282416247,661
8,SD,0.6501153783966218,662
8,S A. Diagonal,0.6815281291506659,662
8,S A. MultiDiagonal,0.6586194893601908,662
8,S A. Grid,0.670374601997094,662
8,Learnable,0.683812762045791,662
16,SD,0.46018393876789765,662
16,S A. Diagonal,0.4854896619793627,662
16,S A. MultiDiagonal,0.41504153003558436,662
16,S A. Grid,0.4636638974871747,662
16,Learnable,0.5603926082402372,662
32,SD,0.2700716171273753,662
32,S A. Diagonal,0.33053924727529616,662
32,S A. MultiDiagonal,0.26764814056799463,662
32,S A. Grid,0.2762406675738417,662
32,Learnable,0.4050606736993842,662
64,SD,0.19324730217816183,662
64,S A. Diagonal,0.2737164493150823,662
64,S A. MultiDiagonal,0.20958038030587722,662
64,S A. Grid,0.23906897610725283,662
8,SD,0.6555635419373462,663
8,S A. Diagonal,0.6861395648369767,663
8,S A. MultiDiagonal,0.6602898970449155,663
8,S A. Grid,0.6675738217080407,663
8,Learnable,0.6875446972648127,663
16,SD,0.46597587433638316,663
16,S A. Diagonal,0.489120316901748,663
16,S A. MultiDiagonal,0.4084320052863248,663
16,S A. Grid,0.4616094331481843,663
16,Learnable,0.5412412486411309,663
32,SD,0.26767221127686686,663
32,S A. Diagonal,0.3308269290208229,663
32,S A. MultiDiagonal,0.26955241449745865,663
32,S A. Grid,0.2822561021211702,663
32,Learnable,0.3870934375049544,663
64,SD,0.14905986803708768,663
64,S A. Diagonal,0.2950165691762975,663
64,S A. MultiDiagonal,0.22212059458072617,663
64,S A. Grid,0.24053743020661256,663
8,SD,0.648868850679551,664
8,S A. Diagonal,0.6827181823201149,664
8,S A. MultiDiagonal,0.6540481735817376,664
8,S A. Grid,0.6649879235649551,664
8,Learnable,0.7038366094248987,664
16,SD,0.4646225298474514,664
16,S A. Diagonal,0.4899053392070394,664
16,S A. MultiDiagonal,0.4128717014280822,664
16,S A. Grid,0.4565118698666903,664
16,Learnable,0.5641996808653731,664
32,SD,0.2682206092522999,664
32,S A. Diagonal,0.3272337132803965,664
32,S A. MultiDiagonal,0.2794745028507907,664
32,S A. Grid,0.28055713371178725,664
32,Learnable,0.4129633712166976,664
64,SD,0.1415580387279119,664
64,S A. Diagonal,0.28564703403574665,664
64,S A. MultiDiagonal,0.22066700524078736,664
64,S A. Grid,0.24615132865033987,664
8,SD,0.6497119615096978,665
8,S A. Diagonal,0.6810700538210637,665
8,S A. MultiDiagonal,0.6540942014192305,665
8,S A. Grid,0.6664748449612616,665
8,Learnable,0.6961566725396017,665
16,SD,0.46318758462444215,665
16,S A. Diagonal,0.492686533128858,665
16,S A. MultiDiagonal,0.41902766490363813,665
16,S A. Grid,0.4612637696716978,665
16,Learnable,0.5471808375612222,665
32,SD,0.26983418424675376,665
32,S A. Diagonal,0.33244356096529587,665
32,S A. MultiDiagonal,0.2689526719078806,665
32,S A. Grid,0.27487804567978014,665
32,Learnable,0.41145267250907425,665
64,SD,0.15189520328870937,665
64,S A. Diagonal,0.29703736106412726,665
64,S A. MultiDiagonal,0.21674193024214952,665
64,S A. Grid,0.2399794722048315,665
8,SD,0.6558082118685997,666
8,S A. Diagonal,0.6821167875566531,666
8,S A. MultiDiagonal,0.6567333537569916,666
8,S A. Grid,0.6663683432719381,666
8,Learnable,0.7274989727070813,666
16,SD,0.4648945576425836,666
16,S A. Diagonal,0.4964435775864718,666
16,S A. MultiDiagonal,0.40336005701766375,666
16,S A. Grid,0.4656021675643721,666
16,Learnable,0.5425939332537466,666
32,SD,0.26648596089797927,666
32,S A. Diagonal,0.3260221463127362,666
32,S A. MultiDiagonal,0.27505984422300417,666
32,S A. Grid,0.2825735381103677,666
32,Learnable,0.42649448844781424,666
64,SD,0.15488906906790023,666
64,S A. Diagonal,0.27627883398677644,666
64,S A. MultiDiagonal,0.21860833199464336,666
64,S A. Grid,0.22949024274663432,666
8,SD,0.6490311741396291,667
8,S A. Diagonal,0.6800431099300284,667
8,S A. MultiDiagonal,0.6516966838051188,667
8,S A. Grid,0.6644710293253345,667
8,Learnable,0.7048949390428673,667
16,SD,0.4668078004371072,667
16,S A. Diagonal,0.4862928445673308,667
16,S A. MultiDiagonal,0.41630739319377047,667
16,S A. Grid,0.46301827876274615,667
16,Learnable,0.5541646409297762,667
32,SD,0.2741312178320205,667
32,S A. Diagonal,0.3372431705908745,667
32,S A. MultiDiagonal,0.274935053271648,667
32,S A. Grid,0.2781794495404576,667
32,Learnable,0.4154051539578745,667
64,SD,0.14371426599489023,667
64,S A. Diagonal,0.29074436542331383,667
64,S A. MultiDiagonal,0.21524974746724151,667
64,S A. Grid,0.23724547588271241,667
8,SD,0.6510739904708499,668
8,S A. Diagonal,0.6859410813245761,668
8,S A. MultiDiagonal,0.6618803215620414,668
8,S A. Grid,0.6667414009515336,668
8,Learnable,0.6756999044814134,668
16,SD,0.4658608990856922,668
16,S A. Diagonal,0.49464211312731143,668
16,S A. MultiDiagonal,0.42044439235769215,668
16,S A. Grid,0.4604867125988482,668
16,Learnable,0.5399591979186479,668
32,SD,0.269939549854868,668
32,S A. Diagonal,0.3324102751562799,668
32,S A. MultiDiagonal,0.2710414525920949,668
32,S A. Grid,0.28034496740059134,668
32,Learnable,0.4187231176905936,668
64,SD,0.13794529654949336,668
64,S A. Diagonal,0.28576836086542523,668
64,S A. MultiDiagonal,0.2134672017382307,668
64,S A. Grid,0.24693915449523923,668
8,SD,0.6494283804797651,669
8,S A. Diagonal,0.6877859315573827,669
8,S A. MultiDiagonal,0.6572132457820703,669
8,S A. Grid,0.6610400734080647,669
8,Learnable,0.6891102943829601,669
16,SD,0.4683499643583072,669
16,S A. Diagonal,0.4898418640874818,669
16,S A. MultiDiagonal,0.41384961767350414,669
16,S A. Grid,0.4649927849927657,669
16,Learnable,0.5490537872485004,669
32,SD,0.26850609999402186,669
32,S A. Diagonal,0.32910766829575455,669
32,S A. MultiDiagonal,0.2702715620161941,669
32,S A. Grid,0.27934271703065194,669
32,Learnable,0.39854702902415184,669
64,SD,0.14687374167857456,669
64,S A. Diagonal,0.28566397266244736,669
64,S A. MultiDiagonal,0.21548136640379234,669
64,S A. Grid,0.24606949360641656,669
8,SD,0.6562610855774508,670
8,S A. Diagonal,0.6813766240161747,670
8,S A. MultiDiagonal,0.6452537811070925,670
8,S A. Grid,0.6602700448527119,670
8,Learnable,0.6988686981758375,670
16,SD,0.4645046237508649,670
16,S A. Diagonal,0.4875170570617248,670
16,S A. MultiDiagonal,0.40398503034750033,670
16,S A. Grid,0.46460463869141794,670
16,Learnable,0.54586258547451,670
32,SD,0.26616293907900435,670
32,S A. Diagonal,0.32479316892128435,670
32,S A. MultiDiagonal,0.27409812054450755,670
32,S A. Grid,0.27651609962805385,670
32,Learnable,0.42687146935354664,670
64,SD,0.138952264539988,670
64,S A. Diagonal,0.2965815402574668,670
64,S A. MultiDiagonal,0.2132145503022635,670
64,S A. Grid,0.24535332790444098,670
8,SD,0.6523124899165883,671
8,S A. Diagonal,0.6801095188494656,671
8,S A. MultiDiagonal,0.6484894220129395,671
8,S A. Grid,0.6650537076540913,671
8,Learnable,0.7144772485118658,671
16,SD,0.4649588984180344,671
16,S A. Diagonal,0.4813578114950803,671
16,S A. MultiDiagonal,0.42015669959852875,671
16,S A. Grid,0.470581856892317,671
16,Learnable,0.568433095612839,671
32,SD,0.26694254240376064,671
32,S A. Diagonal,0.31969736705476626,671
32,S A. MultiDiagonal,0.2690651527441937,671
32,S A. Grid,0.27463277479106685,671
32,Learnable,0.41683161637344246,671
64,SD,0.13749591596309896,671
64,S A. Diagonal,0.28360014395053595,671
64,S A. MultiDiagonal,0.20908949353113537,671
64,S A. Grid,0.24406924093001114,671
8,SD,0.6475984767457607,672
8,S A. Diagonal,0.6853433969301681,672
8,S A. MultiDiagonal,0.655163625177634,672
8,S A. Grid,0.6591747212650123,672
8,Learnable,0.6810826990128617,672
16,SD,0.4680143168236054,672
16,S A. Diagonal,0.4874048118075625,672
16,S A. MultiDiagonal,0.416628707941442,672
16,S A. Grid,0.4605749525480534,672
16,Learnable,0.5438252453344613,672
32,SD,0.26553123213746155,672
32,S A. Diagonal,0.3292203680954542,672
32,S A. MultiDiagonal,0.2708911237370143,672
32,S A. Grid,0.2794897347342461,672
32,Learnable,0.3873770044683024,672
64,SD,0.15045962910898758,672
64,S A. Diagonal,0.2817081360837838,672
64,S A. MultiDiagonal,0.2173252244479203,672
64,S A. Grid,0.24219675207937036,672
8,SD,0.6504995538650331,673
8,S A. Diagonal,0.6828537128980949,673
8,S A. MultiDiagonal,0.6540495270702367,673
8,S A. Grid,0.6699720707080065,673
8,Learnable,0.7328639008166449,673
16,SD,0.46573189497139983,673
16,S A. Diagonal,0.4805636604466937,673
16,S A. MultiDiagonal,0.42017047812597297,673
16,S A. Grid,0.46286839625283965,673
16,Learnable,0.5305447307772297,673
32,SD,0.2720841684867755,673
32,S A. Diagonal,0.3330272870985059,673
32,S A. MultiDiagonal,0.26903762486303484,673
32,S A. Grid,0.2802903031803582,673
32,Learnable,0.41848043684728714,673
64,SD,0.1322454315329148,673
64,S A. Diagonal,0.2918911919586194,673
64,S A. MultiDiagonal,0.22429050254844213,673
64,S A. Grid,0.23093671570887453,673
8,SD,0.6504243716701751,674
8,S A. Diagonal,0.6863186128857734,674
8,S A. MultiDiagonal,0.6570493161652361,674
8,S A. Grid,0.672659371004968,674
8,Learnable,0.681085106251024,674
16,SD,0.46392182374319046,674
16,S A. Diagonal,0.49141653814851305,674
16,S A. MultiDiagonal,0.41071017783747277,674
16,S A. Grid,0.46723668451303335,674
16,Learnable,0.5539343606315008,674
32,SD,0.2686720632527939,674
32,S A. Diagonal,0.33085266110610134,674
32,S A. MultiDiagonal,0.26399742114881336,674
32,S A. Grid,0.2745073750497791,674
32,Learnable,0.42250481214719615,674
64,SD,0.1342543107196103,674
64,S A. Diagonal,0.29239551964622285,674
64,S A. MultiDiagonal,0.21858298810332838,674
64,S A. Grid,0.24823048132903516,674
8,SD,0.6434717814300499,675
8,S A. Diagonal,0.6856971345351377,675
8,S A. MultiDiagonal,0.6535097156420785,675
8,S A. Grid,0.6609773859968328,675
8,Learnable,0.6997753253473643,675
16,SD,0.4667616536211324,675
16,S A. Diagonal,0.48744871127143496,675
16,S A. MultiDiagonal,0.40968031376269765,675
16,S A. Grid,0.4588000173979675,675
16,Learnable,0.5403755876884848,675
32,SD,0.2692323863961661,675
32,S A. Diagonal,0.3277969770737047,675
32,S A. MultiDiagonal,0.2661879045534647,675
32,S A. Grid,0.27087650701590615,675
32,Learnable,0.4262359501671507,675
64,SD,0.1527951946296911,675
64,S A. Diagonal,0.28132166909407036,675
64,S A. MultiDiagonal,0.21087345793119988,675
64,S A. Grid,0.24125342181990178,675
8,SD,0.649494253811699,676
8,S A. Diagonal,0.6877663082065122,676
8,S A. MultiDiagonal,0.6470357999724689,676
8,S A. Grid,0.6599936834725417,676
8,Learnable,0.6996437608146171,676
16,SD,0.466206214479192,676
16,S A. Diagonal,0.48503727552487014,676
16,S A. MultiDiagonal,0.4149682673431292,676
16,S A. Grid,0.4610317610456843,676
16,Learnable,0.5564133959943883,676
32,SD,0.270594668597622,676
32,S A. Diagonal,0.3234384181723683,676
32,S A. MultiDiagonal,0.2741301593064535,676
32,S A. Grid,0.2798631232308695,676
32,Learnable,0.41770556485551813,676
64,SD,0.14884938076042536,676
64,S A. Diagonal,0.2902913102408102,676
64,S A. MultiDiagonal,0.21767591236254524,676
64,S A. Grid,0.2370418151802008,676
8,SD,0.6520173151033128,677
8,S A. Diagonal,0.6874688714881482,677
8,S A. MultiDiagonal,0.6619822754319475,677
8,S A. Grid,0.6633235923044453,677
8,Learnable,0.6794805157291111,677
16,SD,0.46228931255038075,677
16,S A. Diagonal,0.4859395469304979,677
16,S A. MultiDiagonal,0.4092818804267073,677
16,S A. Grid,0.4600822052945921,677
16,Learnable,0.5642424632907931,677
32,SD,0.2697104930064145,677
32,S A. Diagonal,0.33168528657018537,677
32,S A. MultiDiagonal,0.2677180134028752,677
32,S A. Grid,0.2732589435804878,677
32,Learnable,0.4196235399994901,677
64,SD,0.15366335319323632,677
64,S A. Diagonal,0.2807911665495007,677
64,S A. MultiDiagonal,0.2122422578890949,677
64,S A. Grid,0.24312705838229143,677
8,SD,0.6495108001681582,678
8,S A. Diagonal,0.6815891094819115,678
8,S A. MultiDiagonal,0.659512221301399,678
8,S A. Grid,0.6670885723188572,678
8,Learnable,0.7159834832310505,678
16,SD,0.4714115848505272,678
16,S A. Diagonal,0.48987511129547895,678
16,S A. MultiDiagonal,0.4164898457090019,678
16,S A. Grid,0.45862613127800334,678
16,Learnable,0.5376733832908293,678
32,SD,0.2644176757247055,678
32,S A. Diagonal,0.32799716102206206,678
32,S A. MultiDiagonal,0.2733830182418877,678
32,S A. Grid,0.2715526354546968,678
32,Learnable,0.43938016261871754,678
64,SD,0.1416220183912312,678
64,S A. Diagonal,0.2960635317461993,678
64,S A. MultiDiagonal,0.21522338718437528,678
64,S A. Grid,0.2502304968726276,678
8,SD,0.6444166162997472,679
8,S A. Diagonal,0.6812272455347828,679
8,S A. MultiDiagonal,0.6531440868638552,679
8,S A. Grid,0.6563341028227851,679
8,Learnable,0.7056990005850731,679
16,SD,0.4663224205995339,679
16,S A. Diagonal,0.48773827948343884,679
16,S A. MultiDiagonal,0.4141047203668516,679
16,S A. Grid,0.4672806316203568,679
16,Learnable,0.5401724864139573,679
32,SD,0.2617286939575565,679
32,S A. Diagonal,0.32879760649474177,679
32,S A. MultiDiagonal,0.2674311616395946,679
32,S A. Grid,0.27756146101393464,679
32,Learnable,0.40937695649319394,679
64,SD,0.15033071922166238,679
64,S A. Diagonal,0.2834168393328615,679
64,S A. MultiDiagonal,0.2139058404680087,679
64,S A. Grid,0.2400905283019718,679
8,SD,0.6474767626983232,680
8,S A. Diagonal,0.6800233834040076,680
8,S A. MultiDiagonal,0.6494836478480075,680
8,S A. Grid,0.661650679571338,680
8,Learnable,0.6982391035224007,680
16,SD,0.46028992080980047,680
16,S A. Diagonal,0.4914098686218114,680
16,S A. MultiDiagonal,0.41837996169225367,680
16,S A. Grid,0.46351669683205876,680
16,Learnable,0.528848411799903,680
32,SD,0.268569952941126,680
32,S A. Diagonal,0.32921843567562387,680
32,S A. MultiDiagonal,0.2680828131696439,680
32,S A. Grid,0.27786124277304597,680
32,Learnable,0.40390684921028325,680
64,SD,0.13223313780934837,680
64,S A. Diagonal,0.29140891471327607,680
64,S A. MultiDiagonal,0.21365256043741299,680
64,S A. Grid,0.2391484348798671,680
8,SD,0.6457251388385528,681
8,S A. Diagonal,0.6823515190807151,681
8,S A. MultiDiagonal,0.6560068218703569,681
8,S A. Grid,0.660293653838539,681
8,Learnable,0.6874111909997035,681
16,SD,0.47260545054367376,681
16,S A. Diagonal,0.48997829041736296,681
16,S A. MultiDiagonal,0.4101606814169138,681
16,S A. Grid,0.45745152128744465,681
16,Learnable,0.5586581554915091,681
32,SD,0.27094775411944194,681
32,S A. Diagonal,0.32454209121893196,681
32,S A. MultiDiagonal,0.27084883038337754,681
32,S A. Grid,0.2864517394092274,681
32,Learnable,0.4236653917134144,681
64,SD,0.13667063811761526,681
64,S A. Diagonal,0.29603969724207924,681
64,S A. MultiDiagonal,0.2212332668000619,681
64,S A. Grid,0.2463146083912885,681
8,SD,0.6489523754219039,682
8,S A. Diagonal,0.6803188365752474,682
8,S A. MultiDiagonal,0.6537349237762006,682
8,S A. Grid,0.6594766976499709,682
8,Learnable,0.6938229502805606,682
16,SD,0.4646587840451357,682
16,S A. Diagonal,0.487213021887179,682
16,S A. MultiDiagonal,0.4105475446485539,682
16,S A. Grid,0.4763198554265907,682
16,Learnable,0.5491759090362138,682
32,SD,0.2694104328833741,682
32,S A. Diagonal,0.3279803361696114,682
32,S A. MultiDiagonal,0.2686421756029538,682
32,S A. Grid,0.2807228114812398,682
32,Learnable,0.4282844262716301,682
64,SD,0.1496552757884068,682
64,S A. Diagonal,0.29233105334821036,682
64,S A. MultiDiagonal,0.21244682092593445,682
64,S A. Grid,0.24632030592148046,682
8,SD,0.6455456561143982,683
8,S A. Diagonal,0.679094275140022,683
8,S A. MultiDiagonal,0.6481218073833549,683
8,S A. Grid,0.6643740359735362,683
8,Learnable,0.7094954274837961,683
16,SD,0.4692245344399587,683
16,S A. Diagonal,0.48640954675715736,683
16,S A. MultiDiagonal,0.40959928770838744,683
16,S A. Grid,0.4594795825693938,683
16,Learnable,0.5637467427420242,683
32,SD,0.2675219171345803,683
32,S A. Diagonal,0.33224071669718913,683
32,S A. MultiDiagonal,0.26977737980846594,683
32,S A. Grid,0.2760904418504786,683
32,Learnable,0.4115044006794177,683
64,SD,0.14203435680082402,683
64,S A. Diagonal,0.2857011254031012,683
64,S A. MultiDiagonal,0.21269816242947054,683
64,S A. Grid,0.24164492722071046,683
8,SD,0.6512335531245214,684
8,S A. Diagonal,0.6860844738616673,684
8,S A. MultiDiagonal,0.6538924635094632,684
8,S A. Grid,0.6580076746538671,684
8,Learnable,0.7117647103783198,684
16,SD,0.4644882212885867,684
16,S A. Diagonal,0.4888125742161381,684
16,S A. MultiDiagonal,0.4119791104314386,684
16,S A. Grid,0.4695589204093663,684
16,Learnable,0.5660979987984436,684
32,SD,0.26709482334720425,684
32,S A. Diagonal,0.3269966217002682,684
32,S A. MultiDiagonal,0.26839383147135265,684
32,S A. Grid,0.28018464293869183,684
32,Learnable,0.398383764840197,684
64,SD,0.1466215782805954,684
64,S A. Diagonal,0.28837450794564823,684
64,S A. MultiDiagonal,0.21481104665934486,684
64,S A. Grid,0.24290100378882712,684
8,SD,0.6469240691583296,685
8,S A. Diagonal,0.6891534475055417,685
8,S A. MultiDiagonal,0.6553458219493603,685
8,S A. Grid,0.6641470665024121,685
8,Learnable,0.691550491537495,685
16,SD,0.47307945498427856,685
16,S A. Diagonal,0.4924247790267955,685
16,S A. MultiDiagonal,0.42136366498604677,685
16,S A. Grid,0.4591202706861747,685
16,Learnable,0.5394852484799694,685
32,SD,0.2662491466627632,685
32,S A. Diagonal,0.3264771614955957,685
32,S A. MultiDiagonal,0.2692028837597603,685
32,S A. Grid,0.27980896664303356,685
32,Learnable,0.4207457222448529,685
64,SD,0.15212149228138527,685
64,S A. Diagonal,0.2826680472830571,685
64,S A. MultiDiagonal,0.22516360304901561,685
64,S A. Grid,0.24810750262204453,685
8,SD,0.6526345334670194,686
8,S A. Diagonal,0.6863810975704286,686
8,S A. MultiDiagonal,0.6509185724447618,686
8,S A. Grid,0.6566242110484263,686
8,Learnable,0.7018142179584346,686
16,SD,0.4740102270528854,686
16,S A. Diagonal,0.4882307826169885,686
16,S A. MultiDiagonal,0.409635293888259,686
16,S A. Grid,0.45852921311141076,686
16,Learnable,0.539040293405786,686
32,SD,0.2655263531492418,686
32,S A. Diagonal,0.3311270715161586,686
32,S A. MultiDiagonal,0.2715633244673529,686
32,S A. Grid,0.28107778531781913,686
32,Learnable,0.4298219669577124,686
64,SD,0.1461303369410369,686
64,S A. Diagonal,0.2913617294587149,686
64,S A. MultiDiagonal,0.21616855276571006,686
64,S A. Grid,0.2387394433343184,686
8,SD,0.6508559991037213,687
8,S A. Diagonal,0.6821278708636391,687
8,S A. MultiDiagonal,0.6392396491223334,687
8,S A. Grid,0.6704409306831491,687
8,Learnable,0.7131381546856597,687
16,SD,0.462075603638719,687
16,S A. Diagonal,0.4941052320484252,687
16,S A. MultiDiagonal,0.40842562853335385,687
16,S A. Grid,0.47027568570369616,687
16,Learnable,0.5695897559647038,687
32,SD,0.26456177975164863,687
32,S A. Diagonal,0.32762391550968273,687
32,S A. MultiDiagonal,0.27195484564130157,687
32,S A. Grid,0.2742850479901362,687
32,Learnable,0.4250022299753127,687
64,SD,0.13447462868776058,687
64,S A. Diagonal,0.285083968509769,687
64,S A. MultiDiagonal,0.2164223943550449,687
64,S A. Grid,0.23473414911829732,687
8,SD,0.6493541625999959,688
8,S A. Diagonal,0.6856173967069721,688
8,S A. MultiDiagonal,0.6593762494952289,688
8,S A. Grid,0.6698409742025381,688
8,Learnable,0.7061343355148912,688
16,SD,0.46385128470173786,688
16,S A. Diagonal,0.48763065507879844,688
16,S A. MultiDiagonal,0.4245290261957803,688
16,S A. Grid,0.45838322717779867,688
16,Learnable,0.5556511885194333,688
32,SD,0.26984678116384936,688
32,S A. Diagonal,0.3207411815573723,688
32,S A. MultiDiagonal,0.26591341541899394,688
32,S A. Grid,0.2799749416764362,688
32,Learnable,0.4038924296070204,688
64,SD,0.13585419152214567,688
64,S A. Diagonal,0.2855854045259879,688
64,S A. MultiDiagonal,0.2175269338023001,688
64,S A. Grid,0.24713594306781583,688
8,SD,0.6475417904264317,689
8,S A. Diagonal,0.6817635348481264,689
8,S A. MultiDiagonal,0.6440387560798625,689
8,S A. Grid,0.6578111791659316,689
8,Learnable,0.7125803040398351,689
16,SD,0.46897377405409746,689
16,S A. Diagonal,0.4835903337557426,689
16,S A. MultiDiagonal,0.4178080205123028,689
16,S A. Grid,0.4584070483217313,689
16,Learnable,0.5831253308584974,689
32,SD,0.2744370880368099,689
32,S A. Diagonal,0.3230901632696732,689
32,S A. MultiDiagonal,0.2686747831483677,689
32,S A. Grid,0.2748530094008366,689
32,Learnable,0.4227624348674186,689
64,SD,0.14106181200814122,689
64,S A. Diagonal,0.28886576302233463,689
64,S A. MultiDiagonal,0.21513469071725155,689
64,S A. Grid,0.24209467512093152,689
8,SD,0.6483975803612935,690
8,S A. Diagonal,0.6798494340334267,690
8,S A. MultiDiagonal,0.6457608091533275,690
8,S A. Grid,0.6638188719283258,690
8,Learnable,0.6739531078893866,690
16,SD,0.4563943413792827,690
16,S A. Diagonal,0.49031221942376835,690
16,S A. MultiDiagonal,0.4118885258043375,690
16,S A. Grid,0.46106656522385275,690
16,Learnable,0.557104341951881,690
32,SD,0.275565072743583,690
32,S A. Diagonal,0.3232321220271679,690
32,S A. MultiDiagonal,0.2714656537132343,690
32,S A. Grid,0.2763673186527287,690
32,Learnable,0.4196482561062255,690
64,SD,0.1372008292870522,690
64,S A. Diagonal,0.2951960577110012,690
64,S A. MultiDiagonal,0.21959369106852186,690
64,S A. Grid,0.24159751397564588,690
8,SD,0.6504419059402589,691
8,S A. Diagonal,0.6853645235844472,691
8,S A. MultiDiagonal,0.6509283755448086,691
8,S A. Grid,0.6631662248877676,691
8,Learnable,0.6810123767369062,691
16,SD,0.46693758838104,691
16,S A. Diagonal,0.48779029031230314,691
16,S A. MultiDiagonal,0.40708099025309813,691
16,S A. Grid,0.4586053193106217,691
16,Learnable,0.5367985628527138,691
32,SD,0.2693850964464105,691
32,S A. Diagonal,0.3217462806576168,691
32,S A. MultiDiagonal,0.2809982656981086,691
32,S A. Grid,0.2786085722157958,691
32,Learnable,0.4231363192110896,691
64,SD,0.13728365170817125,691
64,S A. Diagonal,0.29155257942393253,691
64,S A. MultiDiagonal,0.2139635642304043,691
64,S A. Grid,0.24159131688936447,691
8,SD,0.648466130510833,692
8,S A. Diagonal,0.6878159567828093,692
8,S A. MultiDiagonal,0.6620422638243235,692
8,S A. Grid,0.6675926865399963,692
8,Learnable,0.7127179925985881,692
16,SD,0.4620234578449428,692
16,S A. Diagonal,0.4910232074393147,692
16,S A. MultiDiagonal,0.41804083607567644,692
16,S A. Grid,0.46994874702021333,692
16,Learnable,0.5427904178249454,692
32,SD,0.2671660460931621,692
32,S A. Diagonal,0.32942678154279365,692
32,S A. MultiDiagonal,0.2727705173090965,692
32,S A. Grid,0.27978692136479855,692
32,Learnable,0.4230400695994332,692
64,SD,0.1432636786684526,692
64,S A. Diagonal,0.2823250857224494,692
64,S A. MultiDiagonal,0.21227375191684797,692
64,S A. Grid,0.24395448946291068,692
8,SD,0.6463256739259978,693
8,S A. Diagonal,0.6826082568434633,693
8,S A. MultiDiagonal,0.6531773831806442,693
8,S A. Grid,0.6596943346310488,693
8,Learnable,0.7208259423264732,693
16,SD,0.47092118321853876,693
16,S A. Diagonal,0.4895550388598854,693
16,S A. MultiDiagonal,0.40780198187326694,693
16,S A. Grid,0.45731426055470564,693
16,Learnable,0.5446882787501959,693
32,SD,0.2629102871627683,693
32,S A. Diagonal,0.32228384740528254,693
32,S A. MultiDiagonal,0.2643922328005416,693
32,S A. Grid,0.27442278186329355,693
32,Learnable,0.41806918309956864,693
64,SD,0.1338540826231686,693
64,S A. Diagonal,0.293763227963322,693
64,S A. MultiDiagonal,0.22319668918427338,693
64,S A. Grid,0.24655233990671144,693
8,SD,0.6438465892572383,694
8,S A. Diagonal,0.6875706950598439,694
8,S A. MultiDiagonal,0.6537249142725192,694
8,S A. Grid,0.6629585742791442,694
8,Learnable,0.6882514387974882,694
16,SD,0.46722445446612926,694
16,S A. Diagonal,0.4908262583183083,694
16,S A. MultiDiagonal,0.41629521853386187,694
16,S A. Grid,0.47103505526309386,694
16,Learnable,0.5232025637676808,694
32,SD,0.26726178659633726,694
32,S A. Diagonal,0.3298277774822582,694
32,S A. MultiDiagonal,0.27401318715671763,694
32,S A. Grid,0.2824724272217595,694
32,Learnable,0.41971547405940973,694
64,SD,0.14809360493102314,694
64,S A. Diagonal,0.2897711698463385,694
64,S A. MultiDiagonal,0.21252695181838116,694
64,S A. Grid,0.24653520739153656,694
8,SD,0.6464092092682946,695
8,S A. Diagonal,0.6860056414782564,695
8,S A. MultiDiagonal,0.64711860622201,695
8,S A. Grid,0.6685423483510909,695
8,Learnable,0.711570526822225,695
16,SD,0.4693946907012836,695
16,S A. Diagonal,0.49197866164292714,695
16,S A. MultiDiagonal,0.420436430901558,695
16,S A. Grid,0.46695528708283696,695
16,Learnable,0.5762168725190212,695
32,SD,0.27194922962291335,695
32,S A. Diagonal,0.3308108728638022,695
32,S A. MultiDiagonal,0.269307146988153,695
32,S A. Grid,0.2750708977759754,695
32,Learnable,0.41863949201531325,695
64,SD,0.14568811499944695,695
64,S A. Diagonal,0.2909797209580242,695
64,S A. MultiDiagonal,0.21839759935075992,695
64,S A. Grid,0.2460252097135921,695
8,SD,0.6530191452630671,696
8,S A. Diagonal,0.6797684410231586,696
8,S A. MultiDiagonal,0.6576634358007695,696
8,S A. Grid,0.6615813761783498,696
8,Learnable,0.6969056563819589,696
16,SD,0.4688246819418641,696
16,S A. Diagonal,0.47820695617197034,696
16,S A. MultiDiagonal,0.4088122274055751,696
16,S A. Grid,0.46487526321690503,696
16,Learnable,0.5305567377852805,696
32,SD,0.26487047941461356,696
32,S A. Diagonal,0.3349205732844665,696
32,S A. MultiDiagonal,0.27251968559958173,696
32,S A. Grid,0.27801222935385705,696
32,Learnable,0.4230325409184914,696
64,SD,0.13755874895588913,696
64,S A. Diagonal,0.2767558852247335,696
64,S A. MultiDiagonal,0.22607590319761817,696
64,S A. Grid,0.23769251529295005,696
8,SD,0.6523483618312274,697
8,S A. Diagonal,0.6885502272016221,697
8,S A. MultiDiagonal,0.652032113102089,697
8,S A. Grid,0.6649665554826322,697
8,Learnable,0.7122660496979127,697
16,SD,0.4669815339014381,697
16,S A. Diagonal,0.48452701146692206,697
16,S A. MultiDiagonal,0.41110310525531196,697
16,S A. Grid,0.46290112056103655,697
16,Learnable,0.5354840175948444,697
32,SD,0.2704419203737751,697
32,S A. Diagonal,0.3379311323600092,697
32,S A. MultiDiagonal,0.26865468848168716,697
32,S A. Grid,0.27810492710570045,697
32,Learnable,0.4296237325661837,697
64,SD,0.14429317185288604,697
64,S A. Diagonal,0.29009609671159836,697
64,S A. MultiDiagonal,0.21706134025537016,697
64,S A. Grid,0.24419649049742764,697
8,SD,0.6507218859183515,698
8,S A. Diagonal,0.686717111160552,698
8,S A. MultiDiagonal,0.6491851018454675,698
8,S A. Grid,0.6615620137729857,698
8,Learnable,0.6801754123550492,698
16,SD,0.471677027543836,698
16,S A. Diagonal,0.48136955914583224,698
16,S A. MultiDiagonal,0.4191224883025871,698
16,S A. Grid,0.4674111620894154,698
16,Learnable,0.5733120671958216,698
32,SD,0.2718564877037992,698
32,S A. Diagonal,0.32846572002198837,698
32,S A. MultiDiagonal,0.27656842999028114,698
32,S A. Grid,0.28147333567602356,698
32,Learnable,0.43460199353509776,698
64,SD,0.1358084529104215,698
64,S A. Diagonal,0.2944999471549876,698
64,S A. MultiDiagonal,0.2168277647895283,698
64,S A. Grid,0.2430271534875218,698
8,SD,0.6548499411777635,699
8,S A. Diagonal,0.6840843647834249,699
8,S A. MultiDiagonal,0.6514654516332798,699
8,S A. Grid,0.659484047333461,699
8,Learnable,0.6971080171114007,699
16,SD,0.4644235486318836,699
16,S A. Diagonal,0.48865962520155126,699
16,S A. MultiDiagonal,0.4150350341952881,699
16,S A. Grid,0.4565370109535195,699
16,Learnable,0.5726090304796168,699
32,SD,0.27158896834731916,699
32,S A. Diagonal,0.33044048780444163,699
32,S A. MultiDiagonal,0.2693009340903598,699
32,S A. Grid,0.2796578592093816,699
32,Learnable,0.42255774251265643,699
64,SD,0.13697240258030619,699
64,S A. Diagonal,0.28936884110548217,699
64,S A. MultiDiagonal,0.21848500512194186,699
64,S A. Grid,0.23630253541594984,699
8,SD,0.6470701160684422,700
8,S A. Diagonal,0.689909387087545,700
8,S A. MultiDiagonal,0.6567595492210735,700
8,S A. Grid,0.6646871509066634,700
8,Learnable,0.7051661263291586,700
16,SD,0.46205678579805165,700
16,S A. Diagonal,0.48800513551883334,700
16,S A. MultiDiagonal,0.4140954329011711,700
16,S A. Grid,0.4531766311235671,700
16,Learnable,0.5631636251335251,700
32,SD,0.26518729747330577,700
32,S A. Diagonal,0.3239553283133159,700
32,S A. MultiDiagonal,0.27429231096651147,700
32,S A. Grid,0.27734272109557656,700
32,Learnable,0.4248609265964114,700
64,SD,0.1482805428094489,700
64,S A. Diagonal,0.28396004099725153,700
64,S A. MultiDiagonal,0.21274473231419447,700
64,S A. Grid,0.24429950477114154,700
8,SD,0.6491311205642567,701
8,S A. Diagonal,0.6897544049880966,701
8,S A. MultiDiagonal,0.6457268915954508,701
8,S A. Grid,0.6667773383753418,701
8,Learnable,0.6956183210233815,701
16,SD,0.46644093242131013,701
16,S A. Diagonal,0.4861833974351922,701
16,S A. MultiDiagonal,0.41522026413409807,701
16,S A. Grid,0.4584189843193575,701
16,Learnable,0.5322712002500007,701
32,SD,0.27248713921650436,701
32,S A. Diagonal,0.33029242123875235,701
32,S A. MultiDiagonal,0.26652770161225053,701
32,S A. Grid,0.2741017530214164,701
32,Learnable,0.39859073834819825,701
64,SD,0.14918588907104866,701
64,S A. Diagonal,0.289880534371624,701
64,S A. MultiDiagonal,0.226365888692243,701
64,S A. Grid,0.2440397232159192,701
8,SD,0.6507600275754682,702
8,S A. Diagonal,0.6881855127123834,702
8,S A. MultiDiagonal,0.6521791903176458,702
8,S A. Grid,0.6571891259655643,702
8,Learnable,0.6810194843969348,702
16,SD,0.4668110873459461,702
16,S A. Diagonal,0.4932719990142308,702
16,S A. MultiDiagonal,0.41231225509900504,702
16,S A. Grid,0.461973455769371,702
16,Learnable,0.5465232879434846,702
32,SD,0.2713639831136395,702
32,S A. Diagonal,0.32824424169355815,702
32,S A. MultiDiagonal,0.27027429397410163,702
32,S A. Grid,0.285816609074659,702
32,Learnable,0.4285560170950862,702
64,SD,0.1492046402626091,702
64,S A. Diagonal,0.28627342680634776,702
64,S A. MultiDiagonal,0.2184680323561093,702
64,S A. Grid,0.246649610702636,702
8,SD,0.6488505676860815,703
8,S A. Diagonal,0.6880926524813075,703
8,S A. MultiDiagonal,0.6500778792727673,703
8,S A. Grid,0.6627953595317557,703
8,Learnable,0.6803146660540829,703
16,SD,0.46468076516918166,703
16,S A. Diagonal,0.4873536958248694,703
16,S A. MultiDiagonal,0.40659239260778907,703
16,S A. Grid,0.4610997158751696,703
16,Learnable,0.5403792701930558,703
32,SD,0.267928816046618,703
32,S A. Diagonal,0.3302074888557246,703
32,S A. MultiDiagonal,0.2765567661414143,703
32,S A. Grid,0.28019185565699434,703
32,Learnable,0.4027150304575724,703
64,SD,0.14389953068729783,703
64,S A. Diagonal,0.26998772371972224,703
64,S A. MultiDiagonal,0.21663840587659455,703
64,S A. Grid,0.24145182926495184,703
8,SD,0.6510541092722233,704
8,S A. Diagonal,0.6830388385785475,704
8,S A. MultiDiagonal,0.6494124752773824,704
8,S A. Grid,0.6646083677604478,704
8,Learnable,0.6914898929406356,704
16,SD,0.4639030191228135,704
16,S A. Diagonal,0.49696462024012245,704
16,S A. MultiDiagonal,0.41434683021463165,704
16,S A. Grid,0.46259395442155404,704
16,Learnable,0.5346377986212629,704
32,SD,0.26795532907971303,704
32,S A. Diagonal,0.3248849725774223,704
32,S A. MultiDiagonal,0.2710218116769406,704
32,S A. Grid,0.2777529001944165,704
32,Learnable,0.401937321698714,704
64,SD,0.14851804035771665,704
64,S A. Diagonal,0.28823928169150753,704
64,S A. MultiDiagonal,0.21407362754900916,704
64,S A. Grid,0.24108365934942627,704
8,SD,0.6489142750553849,705
8,S A. Diagonal,0.689934297656674,705
8,S A. MultiDiagonal,0.6542827365314251,705
8,S A. Grid,0.6699043734992667,705
8,Learnable,0.7071355640107335,705
16,SD,0.46780253885334144,705
16,S A. Diagonal,0.4912236211154701,705
16,S A. MultiDiagonal,0.4133772664153264,705
16,S A. Grid,0.45596523654286614,705
16,Learnable,0.5467390811646742,705
32,SD,0.2664510404748964,705
32,S A. Diagonal,0.33012349831129884,705
32,S A. MultiDiagonal,0.26871210702846215,705
32,S A. Grid,0.27455458447907327,705
32,Learnable,0.4299049878939604,705
64,SD,0.14301043253245224,705
64,S A. Diagonal,0.29642597583652697,705
64,S A. MultiDiagonal,0.21744232583627232,705
64,S A. Grid,0.24527154516905997,705
8,SD,0.6482117695254653,706
8,S A. Diagonal,0.6827435492321354,706
8,S A. MultiDiagonal,0.641783521033559,706
8,S A. Grid,0.6636538089756955,706
8,Learnable,0.7041519859438363,706
16,SD,0.46526176127193636,706
16,S A. Diagonal,0.4925204772546963,706
16,S A. MultiDiagonal,0.4048945690436812,706
16,S A. Grid,0.4670315167409049,706
16,Learnable,0.5441879849492451,706
32,SD,0.26923901229607394,706
32,S A. Diagonal,0.32560676205580724,706
32,S A. MultiDiagonal,0.2759303277217379,706
32,S A. Grid,0.27589567116131347,706
32,Learnable,0.4246992194064012,706
64,SD,0.14615884632460194,706
64,S A. Diagonal,0.2831180804337063,706
64,S A. MultiDiagonal,0.22382117900419327,706
64,S A. Grid,0.24567719994522064,706
8,SD,0.6453199083707352,707
8,S A. Diagonal,0.6749403350167696,707
8,S A. MultiDiagonal,0.6450371628879148,707
8,S A. Grid,0.6643505328768959,707
8,Learnable,0.6722379492547352,707
16,SD,0.4608926362580757,707
16,S A. Diagonal,0.48888150544942355,707
16,S A. MultiDiagonal,0.41678406253537936,707
16,S A. Grid,0.4628047839873069,707
16,Learnable,0.5358182685834272,707
32,SD,0.2697164796051072,707
32,S A. Diagonal,0.3327986720299734,707
32,S A. MultiDiagonal,0.2732536674814343,707
32,S A. Grid,0.2792128515331214,707
32,Learnable,0.4026110045083644,707
64,SD,0.1385275968255687,707
64,S A. Diagonal,0.2846402741654062,707
64,S A. MultiDiagonal,0.21815714050782503,707
64,S A. Grid,0.24221097178715667,707
8,SD,0.6524199137410535,708
8,S A. Diagonal,0.6839180915376678,708
8,S A. MultiDiagonal,0.6548740265185087,708
8,S A. Grid,0.6621991553635544,708
8,Learnable,0.7039339642736794,708
16,SD,0.4703446198652338,708
16,S A. Diagonal,0.4939790373294862,708
16,S A. MultiDiagonal,0.41122807486022006,708
16,S A. Grid,0.4644422386019628,708
16,Learnable,0.5515263768683922,708
32,SD,0.26288863247191935,708
32,S A. Diagonal,0.319913533631491,708
32,S A. MultiDiagonal,0.27145410637284,708
32,S A. Grid,0.28051579333833104,708
32,Learnable,0.4028715309836244,708
64,SD,0.14801971056939453,708
64,S A. Diagonal,0.2861637888615751,708
64,S A. MultiDiagonal,0.21455719770199566,708
64,S A. Grid,0.24140974020852143,708
8,SD,0.6463384599600077,709
8,S A. Diagonal,0.6844286926826553,709
8,S A. MultiDiagonal,0.6516799858034321,709
8,S A. Grid,0.6657897339029819,709
8,Learnable,0.6795661716789305,709
16,SD,0.46088847578043013,709
16,S A. Diagonal,0.4845506456362179,709
16,S A. MultiDiagonal,0.40849498810089846,709
16,S A. Grid,0.464687009452626,709
16,Learnable,0.564040679938715,709
32,SD,0.2673927354505458,709
32,S A. Diagonal,0.3340243175011184,709
32,S A. MultiDiagonal,0.27513119302523537,709
32,S A. Grid,0.2770169483378212,709
32,Learnable,0.41773503723702354,709
64,SD,0.14422929913388904,709
64,S A. Diagonal,0.29578542346136694,709
64,S A. MultiDiagonal,0.21592736277011781,709
64,S A. Grid,0.24358763396100547,709
8,SD,0.6572158254073536,710
8,S A. Diagonal,0.6870725152137913,710
8,S A. MultiDiagonal,0.6434766931721717,710
8,S A. Grid,0.663417045722611,710
8,Learnable,0.7030651920434525,710
16,SD,0.4640912019331676,710
16,S A. Diagonal,0.4954722592645568,710
16,S A. MultiDiagonal,0.41391937856726924,710
16,S A. Grid,0.46756657277302055,710
16,Learnable,0.5340434714962405,710
32,SD,0.2701009541792604,710
32,S A. Diagonal,0.33210483903769117,710
32,S A. MultiDiagonal,0.26433716558096065,710
32,S A. Grid,0.28159551961187007,710
32,Learnable,0.42374959867488027,710
64,SD,0.14190392192006993,710
64,S A. Diagonal,0.2974745347016382,710
64,S A. MultiDiagonal,0.21261372537032036,710
64,S A. Grid,0.23292933369257207,710
8,SD,0.656177155917427,711
8,S A. Diagonal,0.6811583896080782,711
8,S A. MultiDiagonal,0.6615916467222643,711
8,S A. Grid,0.6592044950668015,711
8,Learnable,0.7158883372720559,711
16,SD,0.46549318585470195,711
16,S A. Diagonal,0.48706895760823377,711
16,S A. MultiDiagonal,0.4133329207132865,711
16,S A. Grid,0.457881550290175,711
16,Learnable,0.557815713796228,711
32,SD,0.26920880672957836,711
32,S A. Diagonal,0.32927385026365885,711
32,S A. MultiDiagonal,0.26687023787723,711
32,S A. Grid,0.2726528189918343,711
32,Learnable,0.41245472868828154,711
64,SD,0.15940917006764257,711
64,S A. Diagonal,0.2855245137129907,711
64,S A. MultiDiagonal,0.21408481388386585,711
64,S A. Grid,0.24813400936811425,711
8,SD,0.6470413683855756,712
8,S A. Diagonal,0.6873024140237208,712
8,S A. MultiDiagonal,0.6516300499872083,712
8,S A. Grid,0.6657541157503449,712
8,Learnable,0.7113513441905637,712
16,SD,0.46674095525953085,712
16,S A. Diagonal,0.49114113704988593,712
16,S A. MultiDiagonal,0.4070874198333852,712
16,S A. Grid,0.45997395120737083,712
16,Learnable,0.5446249641596219,712
32,SD,0.27007175015871804,712
32,S A. Diagonal,0.32930160018547294,712
32,S A. MultiDiagonal,0.27125541225596767,712
32,S A. Grid,0.29509265839212223,712
32,Learnable,0.4181355410738356,712
64,SD,0.13989296531516915,712
64,S A. Diagonal,0.295675215673448,712
64,S A. MultiDiagonal,0.21395541343534324,712
64,S A. Grid,0.24281553465199124,712
8,SD,0.6453483983433195,713
8,S A. Diagonal,0.6798695812014277,713
8,S A. MultiDiagonal,0.6591851138363175,713
8,S A. Grid,0.660977096937214,713
8,Learnable,0.6791707625202741,713
16,SD,0.46724798302801335,713
16,S A. Diagonal,0.49270189582706625,713
16,S A. MultiDiagonal,0.41437250442287865,713
16,S A. Grid,0.46254858819624667,713
16,Learnable,0.5339529754446678,713
32,SD,0.2667474380250243,713
32,S A. Diagonal,0.3267862345674897,713
32,S A. MultiDiagonal,0.27658559059850263,713
32,S A. Grid,0.27810613613940993,713
32,Learnable,0.4162949270134407,713
64,SD,0.14322941284796697,713
64,S A. Diagonal,0.28424227279690956,713
64,S A. MultiDiagonal,0.2132803281808547,713
64,S A. Grid,0.24392108878269642,713
8,SD,0.6446696155069542,714
8,S A. Diagonal,0.6799052281526667,714
8,S A. MultiDiagonal,0.6461023698433275,714
8,S A. Grid,0.6668401712732954,714
8,Learnable,0.7200622751907073,714
16,SD,0.46395049570274527,714
16,S A. Diagonal,0.48984846915383,714
16,S A. MultiDiagonal,0.41890703641432303,714
16,S A. Grid,0.4622447712964909,714
16,Learnable,0.5343915580690728,714
32,SD,0.2686207011080576,714
32,S A. Diagonal,0.3246817950860241,714
32,S A. MultiDiagonal,0.2714278844545015,714
32,S A. Grid,0.27705039775256624,714
32,Learnable,0.41452304649101573,714
64,SD,0.13628309593521415,714
64,S A. Diagonal,0.2769416448091164,714
64,S A. MultiDiagonal,0.22379348683869804,714
64,S A. Grid,0.23484915841071116,714
8,SD,0.6507107712689575,715
8,S A. Diagonal,0.6813951828320277,715
8,S A. MultiDiagonal,0.6542116096535512,715
8,S A. Grid,0.6606564460999019,715
8,Learnable,0.7074294399894007,715
16,SD,0.46624427885401193,715
16,S A. Diagonal,0.48665049628697243,715
16,S A. MultiDiagonal,0.4155236224245761,715
16,S A. Grid,0.46648589721941147,715
16,Learnable,0.5454402241369263,715
32,SD,0.27035567307244146,715
32,S A. Diagonal,0.32518817955285984,715
32,S A. MultiDiagonal,0.2700394150195543,715
32,S A. Grid,0.27388962045225623,715
32,Learnable,0.4182463024918912,715
64,SD,0.13563158640590578,715
64,S A. Diagonal,0.2852250954156292,715
64,S A. MultiDiagonal,0.21546834840976875,715
64,S A. Grid,0.24377890972674032,715
8,SD,0.6480340964689004,716
8,S A. Diagonal,0.6900575079203191,716
8,S A. MultiDiagonal,0.6522434031383553,716
8,S A. Grid,0.6646014217801419,716
8,Learnable,0.70085814071699,716
16,SD,0.46783530194580814,716
16,S A. Diagonal,0.48368362362664935,716
16,S A. MultiDiagonal,0.4116115612918753,716
16,S A. Grid,0.45570305657343835,716
16,Learnable,0.541957160834382,716
32,SD,0.2699619160071865,716
32,S A. Diagonal,0.33618740610806075,716
32,S A. MultiDiagonal,0.2712971005181065,716
32,S A. Grid,0.27809790980560334,716
32,Learnable,0.3986948142084413,716
64,SD,0.15018191298938005,716
64,S A. Diagonal,0.29180557329577034,716
64,S A. MultiDiagonal,0.2136267811046702,716
64,S A. Grid,0.238834060498531,716
8,SD,0.6464668452859106,717
8,S A. Diagonal,0.6839528126706924,717
8,S A. MultiDiagonal,0.6572022675153721,717
8,S A. Grid,0.6604054938479328,717
8,Learnable,0.6840913826647308,717
16,SD,0.4666334139727737,717
16,S A. Diagonal,0.4870990099726809,717
16,S A. MultiDiagonal,0.4143775658113238,717
16,S A. Grid,0.45974552505726934,717
16,Learnable,0.5439315426601058,717
32,SD,0.26528997391798603,717
32,S A. Diagonal,0.3241374524198005,717
32,S A. MultiDiagonal,0.2632604375198774,717
32,S A. Grid,0.27815811758605125,717
32,Learnable,0.42222965031148485,717
64,SD,0.14724079059301995,717
64,S A. Diagonal,0.2999663002613039,717
64,S A. MultiDiagonal,0.21639034193169543,717
64,S A. Grid,0.24617102607783903,717
8,SD,0.6494590299548126,718
8,S A. Diagonal,0.6777585565306221,718
8,S A. MultiDiagonal,0.651808214185799,718
8,S A. Grid,0.6604758791250058,718
8,Learnable,0.7087455858465797,718
16,SD,0.468512559177814,718
16,S A. Diagonal,0.49165633587490276,718
16,S A. MultiDiagonal,0.4140265230791721,718
16,S A. Grid,0.463033612211322,718
16,Learnable,0.5541633808601374,718
32,SD,0.26562638447016745,718
32,S A. Diagonal,0.3247331053196416,718
32,S A. MultiDiagonal,0.2711759780641617,718
32,S A. Grid,0.28566127838548555,718
32,Learnable,0.41329288611639325,718
64,SD,0.1405149270888432,718
64,S A. Diagonal,0.2960174823450018,718
64,S A. MultiDiagonal,0.21789493614199518,718
64,S A. Grid,0.2410332769493122,718
8,SD,0.6478594053608182,719
8,S A. Diagonal,0.6859471316077654,719
8,S A. MultiDiagonal,0.6510903431732942,719
8,S A. Grid,0.6710353091539893,719
8,Learnable,0.699783508773149,719
16,SD,0.46554189714855193,719
16,S A. Diagonal,0.4848995618132337,719
16,S A. MultiDiagonal,0.41428537169667995,719
16,S A. Grid,0.45825876590613346,719
16,Learnable,0.5534378626731564,719
32,SD,0.2672457743035479,719
32,S A. Diagonal,0.33121361335291943,719
32,S A. MultiDiagonal,0.27080544725983136,719
32,S A. Grid,0.2785200116381055,719
32,Learnable,0.4134205278609141,719
64,SD,0.13386255388266605,719
64,S A. Diagonal,0.2877462306422753,719
64,S A. MultiDiagonal,0.21371569366506638,719
64,S A. Grid,0.23757201506241105,719
8,SD,0.6518656943769476,720
8,S A. Diagonal,0.683497333641234,720
8,S A. MultiDiagonal,0.6492939996543163,720
8,S A. Grid,0.6620600396276393,720
8,Learnable,0.6873517638727945,720
16,SD,0.4691010383175661,720
16,S A. Diagonal,0.4869443486167929,720
16,S A. MultiDiagonal,0.4161407409397618,720
16,S A. Grid,0.45994846622281294,720
16,Learnable,0.5571983489773714,720
32,SD,0.2746574723136531,720
32,S A. Diagonal,0.3202649861785475,720
32,S A. MultiDiagonal,0.2684975551668737,720
32,S A. Grid,0.27227540489628177,720
32,Learnable,0.39851436340752827,720
64,SD,0.14513989205932326,720
64,S A. Diagonal,0.2829832358058263,720
64,S A. MultiDiagonal,0.21736033126310833,720
64,S A. Grid,0.24156390180485082,720
8,SD,0.6535705358436661,721
8,S A. Diagonal,0.6832896869952718,721
8,S A. MultiDiagonal,0.6450295501074546,721
8,S A. Grid,0.6684838924492311,721
8,Learnable,0.6913621815661005,721
16,SD,0.4594661751386338,721
16,S A. Diagonal,0.48823618421282255,721
16,S A. MultiDiagonal,0.4139416995187954,721
16,S A. Grid,0.4669602459468384,721
16,Learnable,0.5686168410124742,721
32,SD,0.2680994613282137,721
32,S A. Diagonal,0.3272360863606588,721
32,S A. MultiDiagonal,0.2729303972104632,721
32,S A. Grid,0.2788908877818281,721
32,Learnable,0.4169166294259465,721
64,SD,0.14364749317246361,721
64,S A. Diagonal,0.2894767448519263,721
64,S A. MultiDiagonal,0.2140541450563036,721
64,S A. Grid,0.23723129266913617,721
8,SD,0.6474472330079956,722
8,S A. Diagonal,0.6798004929667821,722
8,S A. MultiDiagonal,0.6478883380913785,722
8,S A. Grid,0.661462021101568,722
8,Learnable,0.6918181006370776,722
16,SD,0.4663407302541932,722
16,S A. Diagonal,0.49461156496407344,722
16,S A. MultiDiagonal,0.41538801550101045,722
16,S A. Grid,0.45582897709875914,722
16,Learnable,0.5376199158879257,722
32,SD,0.2669061678984702,722
32,S A. Diagonal,0.32605000448795163,722
32,S A. MultiDiagonal,0.26827314779207745,722
32,S A. Grid,0.28852413471411154,722
32,Learnable,0.40014169374683456,722
64,SD,0.1462067691486119,722
64,S A. Diagonal,0.3007446093955121,722
64,S A. MultiDiagonal,0.2131935448553538,722
64,S A. Grid,0.2360504827133726,722
8,SD,0.6467243339657786,723
8,S A. Diagonal,0.6845407106655733,723
8,S A. MultiDiagonal,0.6552006573115581,723
8,S A. Grid,0.6631154132951571,723
8,Learnable,0.7157500663780711,723
16,SD,0.46458925546876256,723
16,S A. Diagonal,0.49797484534635905,723
16,S A. MultiDiagonal,0.4118411168993376,723
16,S A. Grid,0.463819090326141,723
16,Learnable,0.5684262065859048,723
32,SD,0.2662135494648515,723
32,S A. Diagonal,0.32447516707152335,723
32,S A. MultiDiagonal,0.2677798915886394,723
32,S A. Grid,0.2748470656838806,723
32,Learnable,0.4225978446792308,723
64,SD,0.15019679402784905,723
64,S A. Diagonal,0.2843847860775467,723
64,S A. MultiDiagonal,0.21631653971726286,723
64,S A. Grid,0.24192366527162668,723
8,SD,0.6498882402578029,724
8,S A. Diagonal,0.6833155420645357,724
8,S A. MultiDiagonal,0.6506690087936358,724
8,S A. Grid,0.6716577772911796,724
8,Learnable,0.695484879236806,724
16,SD,0.46614381520686987,724
16,S A. Diagonal,0.48452506260730854,724
16,S A. MultiDiagonal,0.4172484137191258,724
16,S A. Grid,0.4642326066192409,724
16,Learnable,0.5545359802582204,724
32,SD,0.27085006527337674,724
32,S A. Diagonal,0.32839021023704423,724
32,S A. MultiDiagonal,0.2662529323682229,724
32,S A. Grid,0.2910458879463564,724
32,Learnable,0.42804962006145814,724
64,SD,0.14788866930743758,724
64,S A. Diagonal,0.2868947123540728,724
64,S A. MultiDiagonal,0.21511239174059554,724
64,S A. Grid,0.2362355526862429,724
8,SD,0.6468864029415664,725
8,S A. Diagonal,0.687489186597302,725
8,S A. MultiDiagonal,0.6565607286324708,725
8,S A. Grid,0.6595230615179236,725
8,Learnable,0.7003642737191899,725
16,SD,0.4639732515860823,725
16,S A. Diagonal,0.48453803696681763,725
16,S A. MultiDiagonal,0.419221130163974,725
16,S A. Grid,0.4639406388467884,725
16,Learnable,0.5348058638230943,725
32,SD,0.26591800505360635,725
32,S A. Diagonal,0.32597785766210835,725
32,S A. MultiDiagonal,0.2697380650968162,725
32,S A. Grid,0.2782362321894527,725
32,Learnable,0.4020621435465063,725
64,SD,0.13662405825597576,725
64,S A. Diagonal,0.2850483777638963,725
64,S A. MultiDiagonal,0.21552097637232115,725
64,S A. Grid,0.24619717881301828,725
8,SD,0.6450850380346128,726
8,S A. Diagonal,0.6837678057873497,726
8,S A. MultiDiagonal,0.6553922830839125,726
8,S A. Grid,0.6650861809437,726
8,Learnable,0.6812596712821222,726
16,SD,0.4647114662092293,726
16,S A. Diagonal,0.4874527656447585,726
16,S A. MultiDiagonal,0.41568319221034783,726
16,S A. Grid,0.4561586391685094,726
16,Learnable,0.5583762576611773,726
32,SD,0.2724360355580099,726
32,S A. Diagonal,0.3240315236180162,726
32,S A. MultiDiagonal,0.2654184051668156,726
32,S A. Grid,0.28268858105595784,726
32,Learnable,0.42859459637024605,726
64,SD,0.14201496512475675,726
64,S A. Diagonal,0.29401383732886666,726
64,S A. MultiDiagonal,0.22180066512762425,726
64,S A. Grid,0.24544168024009677,726
8,SD,0.6508638824994515,727
8,S A. Diagonal,0.6877015269357734,727
8,S A. MultiDiagonal,0.6567866130651656,727
8,S A. Grid,0.6673872592423696,727
8,Learnable,0.6989448859434179,727
16,SD,0.4642985663772542,727
16,S A. Diagonal,0.4927796269470951,727
16,S A. MultiDiagonal,0.41115394738924527,727
16,S A. Grid,0.46084741754865055,727
16,Learnable,0.5629289341156195,727
32,SD,0.26371616479349547,727
32,S A. Diagonal,0.33001548660673174,727
32,S A. MultiDiagonal,0.26782438226970434,727
32,S A. Grid,0.28320770453852673,727
32,Learnable,0.4187511444417653,727
64,SD,0.14431998180631417,727
64,S A. Diagonal,0.2729614108224777,727
64,S A. MultiDiagonal,0.2164868717738221,727
64,S A. Grid,0.24497412115500516,727
8,SD,0.6440670235336431,728
8,S A. Diagonal,0.6805320938487449,728
8,S A. MultiDiagonal,0.6456027924496591,728
8,S A. Grid,0.6629835166258579,728
8,Learnable,0.7053543007042307,728
16,SD,0.4643015648159058,728
16,S A. Diagonal,0.4930024349072919,728
16,S A. MultiDiagonal,0.40996817639337557,728
16,S A. Grid,0.4612202696111396,728
16,Learnable,0.5784726190971724,728
32,SD,0.26675548626321416,728
32,S A. Diagonal,0.32803919938893006,728
32,S A. MultiDiagonal,0.2747542948478202,728
32,S A. Grid,0.2853244634550636,728
32,Learnable,0.3950238817430935,728
64,SD,0.14379714210193795,728
64,S A. Diagonal,0.27773300748943414,728
64,S A. MultiDiagonal,0.22038262922839164,728
64,S A. Grid,0.2497267890196167,728
8,SD,0.6482780760309004,729
8,S A. Diagonal,0.6827087518811072,729
8,S A. MultiDiagonal,0.6466940796868981,729
8,S A. Grid,0.664672343919831,729
8,Learnable,0.6817933796645355,729
16,SD,0.4602625815724457,729
16,S A. Diagonal,0.4902142514545176,729
16,S A. MultiDiagonal,0.42081460728863,729
16,S A. Grid,0.46425496238883257,729
16,Learnable,0.5730246644861305,729
32,SD,0.27070630510695537,729
32,S A. Diagonal,0.32494179978133736,729
32,S A. MultiDiagonal,0.2703323892284941,729
32,S A. Grid,0.2760764788570691,729
32,Learnable,0.43337081603517214,729
64,SD,0.14667542996127175,729
64,S A. Diagonal,0.29965704271977517,729
64,S A. MultiDiagonal,0.2144919971594227,729
64,S A. Grid,0.24218856276571155,729
8,SD,0.6499912584429592,730
8,S A. Diagonal,0.6827684881156103,730
8,S A. MultiDiagonal,0.645779071143109,730
8,S A. Grid,0.6681966211739581,730
8,Learnable,0.7065177913123192,730
16,SD,0.46175963851993573,730
16,S A. Diagonal,0.49101334671218244,730
16,S A. MultiDiagonal,0.41927689791159234,730
16,S A. Grid,0.46072410831876476,730
16,Learnable,0.5528445396851135,730
32,SD,0.2703123720487913,730
32,S A. Diagonal,0.3266007864654117,730
32,S A. MultiDiagonal,0.27811030934747066,730
32,S A. Grid,0.281890947663213,730
32,Learnable,0.4237958841660996,730
64,SD,0.14711428180069339,730
64,S A. Diagonal,0.28408583881626914,730
64,S A. MultiDiagonal,0.2114247572238133,730
64,S A. Grid,0.24069867930303313,730
8,SD,0.6481171022864686,731
8,S A. Diagonal,0.686602768104203,731
8,S A. MultiDiagonal,0.6572206166709215,731
8,S A. Grid,0.6607740516170024,731
8,Learnable,0.7085078263664687,731
16,SD,0.46879423451497526,731
16,S A. Diagonal,0.49099827555361086,731
16,S A. MultiDiagonal,0.4202360734769015,731
16,S A. Grid,0.4651032678341477,731
16,Learnable,0.5337223913801711,731
32,SD,0.27586204712268014,731
32,S A. Diagonal,0.32505127349374974,731
32,S A. MultiDiagonal,0.26822072023479904,731
32,S A. Grid,0.286664461077666,731
32,Learnable,0.39270701249006496,731
64,SD,0.1505614766595495,731
64,S A. Diagonal,0.27444724925212605,731
64,S A. MultiDiagonal,0.2279053722027113,731
64,S A. Grid,0.2484777287726886,731
8,SD,0.6535184924880091,732
8,S A. Diagonal,0.6810374284450728,732
8,S A. MultiDiagonal,0.6433447473511336,732
8,S A. Grid,0.6633258964275035,732
8,Learnable,0.682894536364111,732
16,SD,0.4649405017581645,732
16,S A. Diagonal,0.4917174702222863,732
16,S A. MultiDiagonal,0.41417790324334336,732
16,S A. Grid,0.45895731493632386,732
16,Learnable,0.5560718194831812,732
32,SD,0.27458771568166473,732
32,S A. Diagonal,0.33049238192341923,732
32,S A. MultiDiagonal,0.26622461389751845,732
32,S A. Grid,0.2831371457992946,732
32,Learnable,0.40943928410643077,732
64,SD,0.1387064829699015,732
64,S A. Diagonal,0.29636481039332374,732
64,S A. MultiDiagonal,0.22826936259909983,732
64,S A. Grid,0.23504345505107838,732
8,SD,0.6456102775615802,733
8,S A. Diagonal,0.6836827214185001,733
8,S A. MultiDiagonal,0.645327594015801,733
8,S A. Grid,0.6802911875502111,733
8,Learnable,0.7058957237851319,733
16,SD,0.46608050097734094,733
16,S A. Diagonal,0.4841601930382889,733
16,S A. MultiDiagonal,0.41477572698623233,733
16,S A. Grid,0.4581391982791533,733
16,Learnable,0.559580701451691,733
32,SD,0.2721804002865406,733
32,S A. Diagonal,0.32732812234979497,733
32,S A. MultiDiagonal,0.27131481589337236,733
32,S A. Grid,0.27347482225268405,733
32,Learnable,0.42658900723087245,733
64,SD,0.13109031375614122,733
64,S A. Diagonal,0.2779853538347472,733
64,S A. MultiDiagonal,0.22245074023116967,733
64,S A. Grid,0.24247885872946134,733
8,SD,0.6447560910069691,734
8,S A. Diagonal,0.6868727518011583,734
8,S A. MultiDiagonal,0.6591508287486505,734
8,S A. Grid,0.6659204980690916,734
8,Learnable,0.7170191190880927,734
16,SD,0.4644832926801171,734
16,S A. Diagonal,0.48915923824483365,734
16,S A. MultiDiagonal,0.42230829174808404,734
16,S A. Grid,0.46380648299418414,734
16,Learnable,0.5363442944969702,734
32,SD,0.27430133008086777,734
32,S A. Diagonal,0.3256126604441582,734
32,S A. MultiDiagonal,0.2706677403575686,734
32,S A. Grid,0.27544651041996193,734
32,Learnable,0.41820400454937245,734
64,SD,0.13951868377732193,734
64,S A. Diagonal,0.2728243888346583,734
64,S A. MultiDiagonal,0.21310627721609943,734
64,S A. Grid,0.2487791657902676,734
8,SD,0.649863932194181,735
8,S A. Diagonal,0.6958455574755459,735
8,S A. MultiDiagonal,0.647863973776512,735
8,S A. Grid,0.6644079117595645,735
8,Learnable,0.7107728729271348,735
16,SD,0.4712740227093794,735
16,S A. Diagonal,0.49036606256844417,735
16,S A. MultiDiagonal,0.4098884349832843,735
16,S A. Grid,0.4690353043020734,735
16,Learnable,0.5379225270138124,735
32,SD,0.27069280027410253,735
32,S A. Diagonal,0.323127894665381,735
32,S A. MultiDiagonal,0.26780127210738325,735
32,S A. Grid,0.27919407021690323,735
32,Learnable,0.4212023097033352,735
64,SD,0.15167553878539003,735
64,S A. Diagonal,0.29225813353936114,735
64,S A. MultiDiagonal,0.2179868289273811,735
64,S A. Grid,0.24725256192239237,735
8,SD,0.6507109051152776,736
8,S A. Diagonal,0.6764313384278855,736
8,S A. MultiDiagonal,0.6478784987265683,736
8,S A. Grid,0.6661699597671292,736
8,Learnable,0.6953442462185775,736
16,SD,0.4645537082108721,736
16,S A. Diagonal,0.4941137405246753,736
16,S A. MultiDiagonal,0.4176611825303951,736
16,S A. Grid,0.4623639936576304,736
16,Learnable,0.5518013557336314,736
32,SD,0.26983073426149423,736
32,S A. Diagonal,0.3273780792999812,736
32,S A. MultiDiagonal,0.27606747738347337,736
32,S A. Grid,0.27738839280757654,736
32,Learnable,0.42230249990351204,736
64,SD,0.13580422654903176,736
64,S A. Diagonal,0.27938346966865535,736
64,S A. MultiDiagonal,0.2142786548768863,736
64,S A. Grid,0.2303752628834617,736
8,SD,0.6482112990174548,737
8,S A. Diagonal,0.682930928354936,737
8,S A. MultiDiagonal,0.6542887593613869,737
8,S A. Grid,0.6656408277285261,737
8,Learnable,0.7089985846107045,737
16,SD,0.4616177499119966,737
16,S A. Diagonal,0.48917212687855566,737
16,S A. MultiDiagonal,0.4065000819724444,737
16,S A. Grid,0.4598945210475049,737
16,Learnable,0.5302035482567904,737
32,SD,0.2774055109549866,737
32,S A. Diagonal,0.329135655582553,737
32,S A. MultiDiagonal,0.2685904209276672,737
32,S A. Grid,0.27607038551905466,737
32,Learnable,0.40863911102667316,737
64,SD,0.1451874454579076,737
64,S A. Diagonal,0.2923087864403767,737
64,S A. MultiDiagonal,0.22653318894253557,737
64,S A. Grid,0.2503073499449319,737
8,SD,0.6548364251182528,738
8,S A. Diagonal,0.6872544985610027,738
8,S A. MultiDiagonal,0.6551699258372374,738
8,S A. Grid,0.662681599915215,738
8,Learnable,0.7250346572997965,738
16,SD,0.46123464812972026,738
16,S A. Diagonal,0.4897610073714471,738
16,S A. MultiDiagonal,0.41881085921032934,738
16,S A. Grid,0.466391710762779,738
16,Learnable,0.5397363745817522,738
32,SD,0.27164560061124743,738
32,S A. Diagonal,0.33461961856346745,738
32,S A. MultiDiagonal,0.26990531473804963,738
32,S A. Grid,0.2782084875530089,738
32,Learnable,0.40912074364854356,738
64,SD,0.1496021595966421,738
64,S A. Diagonal,0.2818150595689753,738
64,S A. MultiDiagonal,0.21649180904387244,738
64,S A. Grid,0.237655875152732,738
8,SD,0.6482683764181261,739
8,S A. Diagonal,0.6834615770073939,739
8,S A. MultiDiagonal,0.6493837859503659,739
8,S A. Grid,0.6623894656860688,739
8,Learnable,0.6962410776306923,739
16,SD,0.4630891016876083,739
16,S A. Diagonal,0.4857354009666377,739
16,S A. MultiDiagonal,0.41606151841824407,739
16,S A. Grid,0.45999773530298904,739
16,Learnable,0.5399255190603061,739
32,SD,0.2689986972604007,739
32,S A. Diagonal,0.3303654002376771,739
32,S A. MultiDiagonal,0.2661807897431534,739
32,S A. Grid,0.27935748254823806,739
32,Learnable,0.4146092700734853,739
64,SD,0.1514593291357675,739
64,S A. Diagonal,0.292961063799954,739
64,S A. MultiDiagonal,0.21303981521168777,739
64,S A. Grid,0.24782580463715637,739
8,SD,0.6469128020953973,740
8,S A. Diagonal,0.6863972777426501,740
8,S A. MultiDiagonal,0.6568586592622865,740
8,S A. Grid,0.6652279544796933,740
8,Learnable,0.7255627323504145,740
16,SD,0.4651728096690283,740
16,S A. Diagonal,0.49130064258669287,740
16,S A. MultiDiagonal,0.41409952353315493,740
16,S A. Grid,0.4592961264348105,740
16,Learnable,0.5498569715495211,740
32,SD,0.27055790637384364,740
32,S A. Diagonal,0.32645464055306395,740
32,S A. MultiDiagonal,0.26872542287403756,740
32,S A. Grid,0.2845146518174579,740
32,Learnable,0.4126736000214037,740
64,SD,0.14380684523608017,740
64,S A. Diagonal,0.27639876101467825,740
64,S A. MultiDiagonal,0.2153601473983534,740
64,S A. Grid,0.24217476333440385,740
8,SD,0.6481610358337656,741
8,S A. Diagonal,0.6909625109909423,741
8,S A. MultiDiagonal,0.6537632549066561,741
8,S A. Grid,0.6658959352777722,741
8,Learnable,0.7015055665075871,741
16,SD,0.4652452999499436,741
16,S A. Diagonal,0.4839974681267042,741
16,S A. MultiDiagonal,0.42249796059232037,741
16,S A. Grid,0.4610821516086351,741
16,Learnable,0.5620559637149323,741
32,SD,0.2719549381521801,741
32,S A. Diagonal,0.33465408332910535,741
32,S A. MultiDiagonal,0.27536254018330664,741
32,S A. Grid,0.28073289243417854,741
32,Learnable,0.40956867380233813,741
64,SD,0.14310438575828882,741
64,S A. Diagonal,0.28524706253952065,741
64,S A. MultiDiagonal,0.2186172822260295,741
64,S A. Grid,0.2405255076836078,741
8,SD,0.6529244222622288,742
8,S A. Diagonal,0.6772877054173291,742
8,S A. MultiDiagonal,0.6636345970718742,742
8,S A. Grid,0.6739553577435557,742
8,Learnable,0.676146751732177,742
16,SD,0.4662056636380142,742
16,S A. Diagonal,0.4877761196304732,742
16,S A. MultiDiagonal,0.416580942059039,742
16,S A. Grid,0.45680385557430514,742
16,Learnable,0.5575555018019268,742
32,SD,0.26244643771273046,742
32,S A. Diagonal,0.3248278247713362,742
32,S A. MultiDiagonal,0.27303263231272973,742
32,S A. Grid,0.28089677651720185,742
32,Learnable,0.422939955275577,742
64,SD,0.1364929771636009,742
64,S A. Diagonal,0.2901878794212771,742
64,S A. MultiDiagonal,0.22233407742919603,742
64,S A. Grid,0.23845606091207386,742
8,SD,0.6484968494128844,743
8,S A. Diagonal,0.690585084846536,743
8,S A. MultiDiagonal,0.6603012295384441,743
8,S A. Grid,0.6589100622753659,743
8,Learnable,0.7161181607848887,743
16,SD,0.4652570131606868,743
16,S A. Diagonal,0.49248083383242514,743
16,S A. MultiDiagonal,0.413751979690197,743
16,S A. Grid,0.46861168787559293,743
16,Learnable,0.5608936183124963,743
32,SD,0.2721474419644908,743
32,S A. Diagonal,0.3339471472822978,743
32,S A. MultiDiagonal,0.268946546411706,743
32,S A. Grid,0.28026803761345326,743
32,Learnable,0.42405059536445117,743
64,SD,0.14555316452953718,743
64,S A. Diagonal,0.2889352509259023,743
64,S A. MultiDiagonal,0.22598872984219448,743
64,S A. Grid,0.23618632316842245,743
8,SD,0.6452920699254536,744
8,S A. Diagonal,0.6905321211750814,744
8,S A. MultiDiagonal,0.6507554098701617,744
8,S A. Grid,0.657252152053835,744
8,Learnable,0.6802375437170599,744
16,SD,0.46652657689451527,744
16,S A. Diagonal,0.4916611429083042,744
16,S A. MultiDiagonal,0.4051397093650904,744
16,S A. Grid,0.46039023187713657,744
16,Learnable,0.5340788808182158,744
32,SD,0.2679537483403187,744
32,S A. Diagonal,0.32784260137157206,744
32,S A. MultiDiagonal,0.27392381177669606,744
32,S A. Grid,0.28297411537160266,744
32,Learnable,0.4189839476949537,744
64,SD,0.14934999997654844,744
64,S A. Diagonal,0.2954662093743046,744
64,S A. MultiDiagonal,0.21304780368039067,744
64,S A. Grid,0.2430572554486799,744
8,SD,0.6487476245759742,745
8,S A. Diagonal,0.6834989407400167,745
8,S A. MultiDiagonal,0.6532810450345419,745
8,S A. Grid,0.6611915454435167,745
8,Learnable,0.7110621783893232,745
16,SD,0.46626102912958556,745
16,S A. Diagonal,0.49220053180904433,745
16,S A. MultiDiagonal,0.42186759735933144,745
16,S A. Grid,0.46222289725260657,745
16,Learnable,0.5514941258888959,745
32,SD,0.2680473093247874,745
32,S A. Diagonal,0.32845718923910894,745
32,S A. MultiDiagonal,0.2678814618893653,745
32,S A. Grid,0.2825854418935369,745
32,Learnable,0.42829080828449223,745
64,SD,0.1406325008530293,745
64,S A. Diagonal,0.2835028274834678,745
64,S A. MultiDiagonal,0.22045999490287999,745
64,S A. Grid,0.24154965397870343,745
8,SD,0.6484770713120029,746
8,S A. Diagonal,0.6867018722171875,746
8,S A. MultiDiagonal,0.6536346245115594,746
8,S A. Grid,0.6594296428324592,746
8,Learnable,0.7248921210066044,746
16,SD,0.47035934030336246,746
16,S A. Diagonal,0.4840504115786707,746
16,S A. MultiDiagonal,0.41486062827271,746
16,S A. Grid,0.4737166615766767,746
16,Learnable,0.5525086912274626,746
32,SD,0.2670459592283839,746
32,S A. Diagonal,0.3280557173200585,746
32,S A. MultiDiagonal,0.27016813187649585,746
32,S A. Grid,0.2811344484179208,746
32,Learnable,0.4055639404801423,746
64,SD,0.14008116215645103,746
64,S A. Diagonal,0.29561240413372036,746
64,S A. MultiDiagonal,0.21859201319135504,746
64,S A. Grid,0.2472555096624873,746
8,SD,0.6542833667800165,747
8,S A. Diagonal,0.6845191609531973,747
8,S A. MultiDiagonal,0.6610050817315196,747
8,S A. Grid,0.6610309425084128,747
8,Learnable,0.6966485163815236,747
16,SD,0.46304969963745296,747
16,S A. Diagonal,0.48452350336099287,747
16,S A. MultiDiagonal,0.42117668337612857,747
16,S A. Grid,0.4582880480640019,747
16,Learnable,0.5275874876371405,747
32,SD,0.2666281928705794,747
32,S A. Diagonal,0.32434455259501194,747
32,S A. MultiDiagonal,0.2791824833325548,747
32,S A. Grid,0.27719251748330087,747
32,Learnable,0.42135202454153553,747
64,SD,0.13698974268364814,747
64,S A. Diagonal,0.2977041952610808,747
64,S A. MultiDiagonal,0.21560702702073675,747
64,S A. Grid,0.24424932519781448,747
8,SD,0.6504412301735486,748
8,S A. Diagonal,0.6804582814536163,748
8,S A. MultiDiagonal,0.6475831250726812,748
8,S A. Grid,0.6733493976612495,748
8,Learnable,0.6985639520003522,748
16,SD,0.46678855333138347,748
16,S A. Diagonal,0.48932819738411953,748
16,S A. MultiDiagonal,0.4064955300071768,748
16,S A. Grid,0.4683448531472362,748
16,Learnable,0.5344037882171018,748
32,SD,0.2692747856933365,748
32,S A. Diagonal,0.3309414416221085,748
32,S A. MultiDiagonal,0.273242554380617,748
32,S A. Grid,0.27893057165294743,748
32,Learnable,0.4033679455068321,748
64,SD,0.14079510156315236,748
64,S A. Diagonal,0.28750266290987847,748
64,S A. MultiDiagonal,0.21096486518658636,748
64,S A. Grid,0.24204337360858624,748
8,SD,0.6478702395431644,749
8,S A. Diagonal,0.6861385876722044,749
8,S A. MultiDiagonal,0.6479470735851908,749
8,S A. Grid,0.666977014321403,749
8,Learnable,0.6985856949646785,749
16,SD,0.4649040392078375,749
16,S A. Diagonal,0.4819860368942833,749
16,S A. MultiDiagonal,0.41461087285499676,749
16,S A. Grid,0.45961340940418316,749
16,Learnable,0.5628872496689712,749
32,SD,0.269315784112115,749
32,S A. Diagonal,0.3261484638568046,749
32,S A. MultiDiagonal,0.27163541366046867,749
32,S A. Grid,0.2747439360375753,749
32,Learnable,0.4189108696396423,749
64,SD,0.13860930499664664,749
64,S A. Diagonal,0.29511762333011843,749
64,S A. MultiDiagonal,0.21293392354556398,749
64,S A. Grid,0.24662625089689538,749
8,SD,0.6471701367698153,750
8,S A. Diagonal,0.6842009129733079,750
8,S A. MultiDiagonal,0.6538739579288031,750
8,S A. Grid,0.6575284897816568,750
8,Learnable,0.6857750977542686,750
16,SD,0.46490971413982884,750
16,S A. Diagonal,0.488254713964358,750
16,S A. MultiDiagonal,0.4193608770058858,750
16,S A. Grid,0.4573491821725142,750
16,Learnable,0.5458208990811771,750
32,SD,0.26858322488546515,750
32,S A. Diagonal,0.33088695080555985,750
32,S A. MultiDiagonal,0.26862608445392455,750
32,S A. Grid,0.2786619630112077,750
32,Learnable,0.4120030746959107,750
64,SD,0.14126403089371686,750
64,S A. Diagonal,0.28907248313691697,750
64,S A. MultiDiagonal,0.214607214518223,750
64,S A. Grid,0.2471917295458952,750
8,SD,0.6454345543302771,751
8,S A. Diagonal,0.6942994576910061,751
8,S A. MultiDiagonal,0.649787235234043,751
8,S A. Grid,0.66533489662375,751
8,Learnable,0.6946361267023609,751
16,SD,0.4657468556506729,751
16,S A. Diagonal,0.49264334585499026,751
16,S A. MultiDiagonal,0.42069493313638745,751
16,S A. Grid,0.461190346324494,751
16,Learnable,0.5634824739722235,751
32,SD,0.2697647193636955,751
32,S A. Diagonal,0.3295660597872897,751
32,S A. MultiDiagonal,0.27366817399329135,751
32,S A. Grid,0.2805426137482164,751
32,Learnable,0.4259837505919938,751
64,SD,0.1398852666744925,751
64,S A. Diagonal,0.2896404920093654,751
64,S A. MultiDiagonal,0.21937302802321462,751
64,S A. Grid,0.242780261711025,751
8,SD,0.6513427781427193,752
8,S A. Diagonal,0.6756161800125118,752
8,S A. MultiDiagonal,0.6570295614735309,752
8,S A. Grid,0.6678763033701609,752
8,Learnable,0.6772993997079836,752
16,SD,0.46980819582211375,752
16,S A. Diagonal,0.4871431299527551,752
16,S A. MultiDiagonal,0.41339397291377866,752
16,S A. Grid,0.4631408362342091,752
16,Learnable,0.5746182934401288,752
32,SD,0.2645418694070266,752
32,S A. Diagonal,0.3283690274591516,752
32,S A. MultiDiagonal,0.2628096955546152,752
32,S A. Grid,0.2749508167239906,752
32,Learnable,0.4095314473916785,752
64,SD,0.14378788497142658,752
64,S A. Diagonal,0.30453952829388914,752
64,S A. MultiDiagonal,0.21350783363588896,752
64,S A. Grid,0.24805153976528976,752
8,SD,0.6522753806875088,753
8,S A. Diagonal,0.6863022347151297,753
8,S A. MultiDiagonal,0.6501077433819569,753
8,S A. Grid,0.6627796975644991,753
8,Learnable,0.6919450863857479,753
16,SD,0.46485178818203,753
16,S A. Diagonal,0.48811136230088,753
16,S A. MultiDiagonal,0.40749087086056474,753
16,S A. Grid,0.4595143692903013,753
16,Learnable,0.542218617807838,753
32,SD,0.26933727110463235,753
32,S A. Diagonal,0.3295331350321243,753
32,S A. MultiDiagonal,0.2712260248890329,753
32,S A. Grid,0.27606186039128716,753
32,Learnable,0.42073713198265483,753
64,SD,0.13963832422058226,753
64,S A. Diagonal,0.2859572001060717,753
64,S A. MultiDiagonal,0.21808997400428978,753
64,S A. Grid,0.2480225066282843,753
8,SD,0.6511083702325464,754
8,S A. Diagonal,0.6896202599095163,754
8,S A. MultiDiagonal,0.6485286075830119,754
8,S A. Grid,0.6604395099729641,754
8,Learnable,0.6860568299968719,754
16,SD,0.46442590889430957,754
16,S A. Diagonal,0.48687834948350356,754
16,S A. MultiDiagonal,0.41670305920467277,754
16,S A. Grid,0.45624432345327537,754
16,Learnable,0.5347563214283273,754
32,SD,0.26820029234601855,754
32,S A. Diagonal,0.32109859210005587,754
32,S A. MultiDiagonal,0.27447149412115823,754
32,S A. Grid,0.2777869746635964,754
32,Learnable,0.3975551620168855,754
64,SD,0.15548343689906874,754
64,S A. Diagonal,0.2924298317107343,754
64,S A. MultiDiagonal,0.22167538060913622,754
64,S A. Grid,0.23956247783876938,754
8,SD,0.6441200833397293,755
8,S A. Diagonal,0.6847472097132784,755
8,S A. MultiDiagonal,0.6703166367241139,755
8,S A. Grid,0.6592313117595255,755
8,Learnable,0.725616102848462,755
16,SD,0.47059633701984627,755
16,S A. Diagonal,0.48232771271533276,755
16,S A. MultiDiagonal,0.41153479242855107,755
16,S A. Grid,0.455853468580508,755
16,Learnable,0.554008394432746,755
32,SD,0.26444151231119006,755
32,S A. Diagonal,0.32072100143644033,755
32,S A. MultiDiagonal,0.2758604877629946,755
32,S A. Grid,0.2751425362716925,755
32,Learnable,0.42664438018753914,755
64,SD,0.1434625348317217,755
64,S A. Diagonal,0.2775735336255785,755
64,S A. MultiDiagonal,0.22215078939819224,755
64,S A. Grid,0.24517777165395566,755
8,SD,0.6511378908217291,756
8,S A. Diagonal,0.6861541239220897,756
8,S A. MultiDiagonal,0.650931077370167,756
8,S A. Grid,0.6632432439189115,756
8,Learnable,0.6833421671726907,756
16,SD,0.4641657906125003,756
16,S A. Diagonal,0.49470768636861123,756
16,S A. MultiDiagonal,0.42440338213392076,756
16,S A. Grid,0.4592929786663168,756
16,Learnable,0.5740900021691593,756
32,SD,0.2681807899919888,756
32,S A. Diagonal,0.3300892010061929,756
32,S A. MultiDiagonal,0.2704000956767455,756
32,S A. Grid,0.27621244937500317,756
32,Learnable,0.4178844994152373,756
64,SD,0.14071503715342223,756
64,S A. Diagonal,0.2966853227559591,756
64,S A. MultiDiagonal,0.22774448991189714,756
64,S A. Grid,0.24927329627564626,756
8,SD,0.6487975225665342,757
8,S A. Diagonal,0.6797522991169814,757
8,S A. MultiDiagonal,0.6555200949793366,757
8,S A. Grid,0.6681301552601924,757
8,Learnable,0.7118131977380276,757
16,SD,0.4653912579154598,757
16,S A. Diagonal,0.49060183541772356,757
16,S A. MultiDiagonal,0.41284184892081033,757
16,S A. Grid,0.46867988364527235,757
16,Learnable,0.552210097509069,757
32,SD,0.2683875441081909,757
32,S A. Diagonal,0.32844776047710117,757
32,S A. MultiDiagonal,0.2667171288824689,757
32,S A. Grid,0.2792411594062561,757
32,Learnable,0.4198217304945933,757
64,SD,0.1400786318877665,757
64,S A. Diagonal,0.28621199887977367,757
64,S A. MultiDiagonal,0.2081961510977651,757
64,S A. Grid,0.24222575139515623,757
8,SD,0.6492207000372863,758
8,S A. Diagonal,0.6869265883920941,758
8,S A. MultiDiagonal,0.6496890730463828,758
8,S A. Grid,0.6671292252820716,758
8,Learnable,0.6908907361638967,758
16,SD,0.4680103513018311,758
16,S A. Diagonal,0.49212015381611685,758
16,S A. MultiDiagonal,0.4114505545316382,758
16,S A. Grid,0.4566531005362292,758
16,Learnable,0.564447607075172,758
32,SD,0.26919824533767966,758
32,S A. Diagonal,0.327093683547379,758
32,S A. MultiDiagonal,0.2745916929290483,758
32,S A. Grid,0.2803717585754648,758
32,Learnable,0.40778110974244614,758
64,SD,0.14167802535094892,758
64,S A. Diagonal,0.2899329654918684,758
64,S A. MultiDiagonal,0.2173122848199902,758
64,S A. Grid,0.23947378141304015,758
8,SD,0.6492715122511267,759
8,S A. Diagonal,0.6825640665465874,759
8,S A. MultiDiagonal,0.6532058414040542,759
8,S A. Grid,0.6674758595225836,759
8,Learnable,0.6753066154220523,759
16,SD,0.46329088268795654,759
16,S A. Diagonal,0.48599925915089714,759
16,S A. MultiDiagonal,0.418631050649732,759
16,S A. Grid,0.46169012987531793,759
16,Learnable,0.5382150965926911,759
32,SD,0.2690769089362781,759
32,S A. Diagonal,0.32338151298125684,759
32,S A. MultiDiagonal,0.26927996146737365,759
32,S A. Grid,0.2873840149252506,759
32,Learnable,0.40903946518471473,759
64,SD,0.16277708043729178,759
64,S A. Diagonal,0.2823247113264619,759
64,S A. MultiDiagonal,0.21847372509337687,759
64,S A. Grid,0.24080425582002152,759
8,SD,0.6433668258286155,760
8,S A. Diagonal,0.694801641341915,760
8,S A. MultiDiagonal,0.6460842743044385,760
8,S A. Grid,0.6664004054551353,760
8,Learnable,0.7286545221434743,760
16,SD,0.4636620017503768,760
16,S A. Diagonal,0.491546496231842,760
16,S A. MultiDiagonal,0.4158233413665826,760
16,S A. Grid,0.4624304098079599,760
16,Learnable,0.5614063213906765,760
32,SD,0.2645779961578528,760
32,S A. Diagonal,0.3276085534332825,760
32,S A. MultiDiagonal,0.27245545510467883,760
32,S A. Grid,0.27880682726935363,760
32,Learnable,0.41074177674605705,760
64,SD,0.14616837204371644,760
64,S A. Diagonal,0.2763572652289624,760
64,S A. MultiDiagonal,0.2147379212670375,760
64,S A. Grid,0.24403988341277633,760
8,SD,0.6502569610831787,761
8,S A. Diagonal,0.6922015904636345,761
8,S A. MultiDiagonal,0.6482968979702053,761
8,S A. Grid,0.6611860192322292,761
8,Learnable,0.6793456588297702,761
16,SD,0.46852846684041,761
16,S A. Diagonal,0.489369170458248,761
16,S A. MultiDiagonal,0.4201146450275158,761
16,S A. Grid,0.45643886678790524,761
16,Learnable,0.5508686705302065,761
32,SD,0.26531516320962195,761
32,S A. Diagonal,0.3341791858762941,761
32,S A. MultiDiagonal,0.2729578483763997,761
32,S A. Grid,0.2786227982354768,761
32,Learnable,0.419398111348331,761
64,SD,0.13767076680240778,761
64,S A. Diagonal,0.287131762809027,761
64,S A. MultiDiagonal,0.2140644108255193,761
64,S A. Grid,0.2464305671409972,761
8,SD,0.6512849513194584,762
8,S A. Diagonal,0.6824614152806713,762
8,S A. MultiDiagonal,0.657030995405233,762
8,S A. Grid,0.6650636777957533,762
8,Learnable,0.7110404884411927,762
16,SD,0.4681113813430363,762
16,S A. Diagonal,0.49119409649286466,762
16,S A. MultiDiagonal,0.41203811702845117,762
16,S A. Grid,0.4621171775536166,762
16,Learnable,0.5588601384778085,762
32,SD,0.262871146318261,762
32,S A. Diagonal,0.3304964289555281,762
32,S A. MultiDiagonal,0.27025317059489257,762
32,S A. Grid,0.27406745590774106,762
32,Learnable,0.3982917111606984,762
64,SD,0.13484280532224965,762
64,S A. Diagonal,0.2968080414987323,762
64,S A. MultiDiagonal,0.21619237868595345,762
64,S A. Grid,0.2437865457330181,762
8,SD,0.6442647077257336,763
8,S A. Diagonal,0.6817479934262284,763
8,S A. MultiDiagonal,0.6484417310337771,763
8,S A. Grid,0.6654830439209865,763
8,Learnable,0.7217216832180176,763
16,SD,0.46753847872761434,763
16,S A. Diagonal,0.4856179545454483,763
16,S A. MultiDiagonal,0.4183655082315172,763
16,S A. Grid,0.4584915902581671,763
16,Learnable,0.5531762165594822,763
32,SD,0.2695225004759037,763
32,S A. Diagonal,0.3304892682008272,763
32,S A. MultiDiagonal,0.27006011459651147,763
32,S A. Grid,0.28821317681199676,763
32,Learnable,0.39866930116498267,763
64,SD,0.16537330075564066,763
64,S A. Diagonal,0.2902268416673265,763
64,S A. MultiDiagonal,0.21549711598496976,763
64,S A. Grid,0.2398091627303403,763
8,SD,0.6466437769118849,764
8,S A. Diagonal,0.6808096031898122,764
8,S A. MultiDiagonal,0.6451741496049997,764
8,S A. Grid,0.6636848415189633,764
8,Learnable,0.6932836903603689,764
16,SD,0.46122736350120497,764
16,S A. Diagonal,0.4857080959509597,764
16,S A. MultiDiagonal,0.41363540242280716,764
16,S A. Grid,0.45532317578950704,764
16,Learnable,0.5384027947030345,764
32,SD,0.27067333670915283,764
32,S A. Diagonal,0.32839210803826446,764
32,S A. MultiDiagonal,0.2705657277637189,764
32,S A. Grid,0.2796124668649648,764
32,Learnable,0.4165575188377237,764
64,SD,0.1434408474701086,764
64,S A. Diagonal,0.28823333027836673,764
64,S A. MultiDiagonal,0.2171030418372636,764
64,S A. Grid,0.2517079544776852,764
8,SD,0.6498543185584111,765
8,S A. Diagonal,0.6917516372228956,765
8,S A. MultiDiagonal,0.6408832464444916,765
8,S A. Grid,0.6596047074454918,765
8,Learnable,0.7227738788323101,765
16,SD,0.4674861811706438,765
16,S A. Diagonal,0.48540373729449116,765
16,S A. MultiDiagonal,0.41782681915038467,765
16,S A. Grid,0.4624875132245766,765
16,Learnable,0.5590476497215155,765
32,SD,0.26903924465157364,765
32,S A. Diagonal,0.3228573717978942,765
32,S A. MultiDiagonal,0.2722620525874897,765
32,S A. Grid,0.2849562542914249,765
32,Learnable,0.41734054598284276,765
64,SD,0.16063986157486532,765
64,S A. Diagonal,0.2778919641252429,765
64,S A. MultiDiagonal,0.21879778343887324,765
64,S A. Grid,0.23823988625047648,765
8,SD,0.6482540669014798,766
8,S A. Diagonal,0.6796452752816139,766
8,S A. MultiDiagonal,0.647650144604032,766
8,S A. Grid,0.6598192682548392,766
8,Learnable,0.67728152038886,766
16,SD,0.46980824699334656,766
16,S A. Diagonal,0.48748395056470495,766
16,S A. MultiDiagonal,0.4160049943085151,766
16,S A. Grid,0.4614243940913907,766
16,Learnable,0.5731884525568394,766
32,SD,0.26916442948074737,766
32,S A. Diagonal,0.3243319680585201,766
32,S A. MultiDiagonal,0.2736871204731707,766
32,S A. Grid,0.2860381845306873,766
32,Learnable,0.41954697538380975,766
64,SD,0.1381521950894998,766
64,S A. Diagonal,0.29345288295987926,766
64,S A. MultiDiagonal,0.21858599119530803,766
64,S A. Grid,0.2382065941961908,766
8,SD,0.6463528616776804,767
8,S A. Diagonal,0.6834242532156928,767
8,S A. MultiDiagonal,0.6547415759568285,767
8,S A. Grid,0.6641718221575506,767
8,Learnable,0.6885180439467078,767
16,SD,0.4682690653245512,767
16,S A. Diagonal,0.48736370473953744,767
16,S A. MultiDiagonal,0.4064816288329861,767
16,S A. Grid,0.46332973257160226,767
16,Learnable,0.5464927763317874,767
32,SD,0.273605424716616,767
32,S A. Diagonal,0.32950713128912845,767
32,S A. MultiDiagonal,0.2692959040647652,767
32,S A. Grid,0.2772056132826452,767
32,Learnable,0.41127067392882033,767
64,SD,0.14192174202359756,767
64,S A. Diagonal,0.286680046902639,767
64,S A. MultiDiagonal,0.2170874466133884,767
64,S A. Grid,0.24344446505716472,767
8,SD,0.6487846670682881,768
8,S A. Diagonal,0.6890250067168338,768
8,S A. MultiDiagonal,0.6584807855262151,768
8,S A. Grid,0.6606462897479932,768
8,Learnable,0.7151860606263427,768
16,SD,0.46777912208939043,768
16,S A. Diagonal,0.4870652251255261,768
16,S A. MultiDiagonal,0.4127197759161392,768
16,S A. Grid,0.4640473148062102,768
16,Learnable,0.5753852244449591,768
32,SD,0.2646938999844032,768
32,S A. Diagonal,0.3276218185351245,768
32,S A. MultiDiagonal,0.27355181200432366,768
32,S A. Grid,0.278943271609159,768
32,Learnable,0.4175314093219961,768
64,SD,0.15135698269256417,768
64,S A. Diagonal,0.2896795874866714,768
64,S A. MultiDiagonal,0.21738354072449312,768
64,S A. Grid,0.24626620583569236,768
8,SD,0.6498853225593725,769
8,S A. Diagonal,0.6800257946473351,769
8,S A. MultiDiagonal,0.656421465803309,769
8,S A. Grid,0.6646565655575354,769
8,Learnable,0.6707142342932858,769
16,SD,0.4666276167184944,769
16,S A. Diagonal,0.4888041165470121,769
16,S A. MultiDiagonal,0.4078624278241096,769
16,S A. Grid,0.4633725469021423,769
16,Learnable,0.5403805370379594,769
32,SD,0.27198694275912894,769
32,S A. Diagonal,0.3277729258514213,769
32,S A. MultiDiagonal,0.2787947183956991,769
32,S A. Grid,0.2778431969387851,769
32,Learnable,0.4249516130245245,769
64,SD,0.14124708487335325,769
64,S A. Diagonal,0.2790191834480493,769
64,S A. MultiDiagonal,0.20921436817397127,769
64,S A. Grid,0.24005460136561474,769
8,SD,0.6524575574218499,770
8,S A. Diagonal,0.6844428473237075,770
8,S A. MultiDiagonal,0.6555969222908271,770
8,S A. Grid,0.6605425715965858,770
8,Learnable,0.6781307602647362,770
16,SD,0.47025033036009944,770
16,S A. Diagonal,0.494596972851234,770
16,S A. MultiDiagonal,0.41096150367578654,770
16,S A. Grid,0.4532448064820708,770
16,Learnable,0.523750711488365,770
32,SD,0.27068721943014057,770
32,S A. Diagonal,0.3205268938754691,770
32,S A. MultiDiagonal,0.2671807897355032,770
32,S A. Grid,0.2762637150555751,770
32,Learnable,0.4078244136542947,770
64,SD,0.14044330871647392,770
64,S A. Diagonal,0.28287802115946925,770
64,S A. MultiDiagonal,0.2166269258280461,770
64,S A. Grid,0.24278145670826423,770
8,SD,0.6485526228561351,771
8,S A. Diagonal,0.6854480998119241,771
8,S A. MultiDiagonal,0.6576412436895115,771
8,S A. Grid,0.6633398641269607,771
8,Learnable,0.6985472376872912,771
16,SD,0.47397195053453806,771
16,S A. Diagonal,0.4900471966615829,771
16,S A. MultiDiagonal,0.4213914410610242,771
16,S A. Grid,0.4518933436405219,771
16,Learnable,0.5639240070930046,771
32,SD,0.2695137736077474,771
32,S A. Diagonal,0.3272322663685766,771
32,S A. MultiDiagonal,0.26849584784209657,771
32,S A. Grid,0.27928863523986525,771
32,Learnable,0.4069050761010667,771
64,SD,0.14910646602426708,771
64,S A. Diagonal,0.27113572970833305,771
64,S A. MultiDiagonal,0.21158329867928488,771
64,S A. Grid,0.24297857087903696,771
8,SD,0.6421411811667171,772
8,S A. Diagonal,0.6851757975839494,772
8,S A. MultiDiagonal,0.6582778420204005,772
8,S A. Grid,0.6606647000571665,772
8,Learnable,0.6926530030399463,772
16,SD,0.46246242363588697,772
16,S A. Diagonal,0.4891775833923252,772
16,S A. MultiDiagonal,0.4071934923935283,772
16,S A. Grid,0.4687794823283572,772
16,Learnable,0.5618530870136522,772
32,SD,0.26678573043761145,772
32,S A. Diagonal,0.3263443299978619,772
32,S A. MultiDiagonal,0.26815374535559366,772
32,S A. Grid,0.27678613893633425,772
32,Learnable,0.42889432763882473,772
64,SD,0.1478554862908748,772
64,S A. Diagonal,0.27491084482665795,772
64,S A. MultiDiagonal,0.21682942371762295,772
64,S A. Grid,0.24180588922134438,772
8,SD,0.6515468626125357,773
8,S A. Diagonal,0.6872842405027724,773
8,S A. MultiDiagonal,0.6476327747696439,773
8,S A. Grid,0.6623347783689794,773
8,Learnable,0.6957969459052844,773
16,SD,0.4608912399927573,773
16,S A. Diagonal,0.4919350975242519,773
16,S A. MultiDiagonal,0.4151946990469749,773
16,S A. Grid,0.4649772217364792,773
16,Learnable,0.5344771115702085,773
32,SD,0.26669608739124406,773
32,S A. Diagonal,0.3224578761008803,773
32,S A. MultiDiagonal,0.2693054623887803,773
32,S A. Grid,0.27856636086157477,773
32,Learnable,0.3991894271968674,773
64,SD,0.15901281607600892,773
64,S A. Diagonal,0.28784120727766305,773
64,S A. MultiDiagonal,0.21741119752706656,773
64,S A. Grid,0.2421916043656926,773
8,SD,0.6480755522272988,774
8,S A. Diagonal,0.6817466881591803,774
8,S A. MultiDiagonal,0.6411871790458441,774
8,S A. Grid,0.6630214175499611,774
8,Learnable,0.6940831202638847,774
16,SD,0.4671698732105012,774
16,S A. Diagonal,0.4940135932521875,774
16,S A. MultiDiagonal,0.4162920504511907,774
16,S A. Grid,0.4621690525785745,774
16,Learnable,0.5566540297478066,774
32,SD,0.26581111000039603,774
32,S A. Diagonal,0.328382921360427,774
32,S A. MultiDiagonal,0.2674766345255114,774
32,S A. Grid,0.27551063868835807,774
32,Learnable,0.4107921699724648,774
64,SD,0.1397152844675016,774
64,S A. Diagonal,0.27746563922817935,774
64,S A. MultiDiagonal,0.22437719451134827,774
64,S A. Grid,0.23953594120850258,774
8,SD,0.6497614027821754,775
8,S A. Diagonal,0.6765940032206009,775
8,S A. MultiDiagonal,0.6451983071056682,775
8,S A. Grid,0.6704327216663306,775
8,Learnable,0.6759141284319801,775
16,SD,0.4643124211645454,775
16,S A. Diagonal,0.4905341559303781,775
16,S A. MultiDiagonal,0.4123599969659959,775
16,S A. Grid,0.4585578314698715,775
16,Learnable,0.5448126053040608,775
32,SD,0.2687758856606789,775
32,S A. Diagonal,0.32652288720647105,775
32,S A. MultiDiagonal,0.27059008912155,775
32,S A. Grid,0.2811356961922533,775
32,Learnable,0.41500706087753747,775
64,SD,0.16131609978630587,775
64,S A. Diagonal,0.27832471194388175,775
64,S A. MultiDiagonal,0.21883044976035967,775
64,S A. Grid,0.24029786548047005,775
8,SD,0.6492421820523901,776
8,S A. Diagonal,0.6837656705641995,776
8,S A. MultiDiagonal,0.6576523669033273,776
8,S A. Grid,0.673779845599121,776
8,Learnable,0.6847389553602345,776
16,SD,0.4677588631088191,776
16,S A. Diagonal,0.4814749092033077,776
16,S A. MultiDiagonal,0.40757093860995036,776
16,S A. Grid,0.45838197163675687,776
16,Learnable,0.5648471351410548,776
32,SD,0.2660038075068074,776
32,S A. Diagonal,0.32941363434661897,776
32,S A. MultiDiagonal,0.2730389113652117,776
32,S A. Grid,0.275099694904736,776
32,Learnable,0.40369658982907103,776
64,SD,0.14979930767447702,776
64,S A. Diagonal,0.2768159962279166,776
64,S A. MultiDiagonal,0.22329401495771073,776
64,S A. Grid,0.2473491225480972,776
8,SD,0.6545748672501011,777
8,S A. Diagonal,0.6780544951539149,777
8,S A. MultiDiagonal,0.6571510808267333,777
8,S A. Grid,0.6630349959666869,777
8,Learnable,0.7153185359684558,777
16,SD,0.46432082812921677,777
16,S A. Diagonal,0.485878675121802,777
16,S A. MultiDiagonal,0.4063072106848195,777
16,S A. Grid,0.4606196082456617,777
16,Learnable,0.5430289784030715,777
32,SD,0.26999622802509493,777
32,S A. Diagonal,0.32750182701139297,777
32,S A. MultiDiagonal,0.2695541395710857,777
32,S A. Grid,0.2752730903322734,777
32,Learnable,0.42829711275931537,777
64,SD,0.14715129832786783,777
64,S A. Diagonal,0.29404729297275617,777
64,S A. MultiDiagonal,0.21620199810913726,777
64,S A. Grid,0.23971898278600154,777
8,SD,0.6499769061667041,778
8,S A. Diagonal,0.6902667388674281,778
8,S A. MultiDiagonal,0.6616173737921688,778
8,S A. Grid,0.6592083275785733,778
8,Learnable,0.6808483882855779,778
16,SD,0.4654373126218504,778
16,S A. Diagonal,0.4917111829622193,778
16,S A. MultiDiagonal,0.4024174084578784,778
16,S A. Grid,0.4632459863867473,778
16,Learnable,0.5286327687282715,778
32,SD,0.26238737252033634,778
32,S A. Diagonal,0.32305579285759534,778
32,S A. MultiDiagonal,0.27698131803645776,778
32,S A. Grid,0.28180500456842916,778
32,Learnable,0.43905451851956173,778
64,SD,0.1399776277084672,778
64,S A. Diagonal,0.29403947577642764,778
64,S A. MultiDiagonal,0.2159852063522626,778
64,S A. Grid,0.2416755804583564,778
8,SD,0.6566378983999639,779
8,S A. Diagonal,0.679691892760167,779
8,S A. MultiDiagonal,0.6480815347661583,779
8,S A. Grid,0.6626355082724167,779
8,Learnable,0.7069009214381248,779
16,SD,0.4626850067460704,779
16,S A. Diagonal,0.48354719843761634,779
16,S A. MultiDiagonal,0.41331845587467214,779
16,S A. Grid,0.46162723197983424,779
16,Learnable,0.5689387881250981,779
32,SD,0.27075994328040787,779
32,S A. Diagonal,0.32628825672395867,779
32,S A. MultiDiagonal,0.2767437584401323,779
32,S A. Grid,0.2757411847327285,779
32,Learnable,0.42854873228040374,779
64,SD,0.15394160178798127,779
64,S A. Diagonal,0.3008889208319066,779
64,S A. MultiDiagonal,0.21363134099064535,779
64,S A. Grid,0.23354379727467822,779
8,SD,0.648962602064325,780
8,S A. Diagonal,0.6830451082952493,780
8,S A. MultiDiagonal,0.6472785394939123,780
8,S A. Grid,0.6653404523788323,780
8,Learnable,0.6748058422719676,780
16,SD,0.46891371051841596,780
16,S A. Diagonal,0.4885102935503647,780
16,S A. MultiDiagonal,0.41397979297911175,780
16,S A. Grid,0.45946944683748536,780
16,Learnable,0.538716358011624,780
32,SD,0.26239178781394773,780
32,S A. Diagonal,0.3341079478535363,780
32,S A. MultiDiagonal,0.26931080944312996,780
32,S A. Grid,0.28393078373748765,780
32,Learnable,0.39907895536439936,780
64,SD,0.1472579767449227,780
64,S A. Diagonal,0.2781617434745256,780
64,S A. MultiDiagonal,0.21034367670358362,780
64,S A. Grid,0.2371148710245664,780
8,SD,0.6431690385363866,781
8,S A. Diagonal,0.6850910812955073,781
8,S A. MultiDiagonal,0.6509623912045549,781
8,S A. Grid,0.6670589091458005,781
8,Learnable,0.7133341215991056,781
16,SD,0.46910348948337915,781
16,S A. Diagonal,0.4893416160169122,781
16,S A. MultiDiagonal,0.4064371379942349,781
16,S A. Grid,0.4703492679921457,781
16,Learnable,0.5745243929993511,781
32,SD,0.2695584464842603,781
32,S A. Diagonal,0.3210822748436586,781
32,S A. MultiDiagonal,0.2716340097378788,781
32,S A. Grid,0.2762088329197097,781
32,Learnable,0.41127507718678114,781
64,SD,0.13842447329584256,781
64,S A. Diagonal,0.2826739505740524,781
64,S A. MultiDiagonal,0.21166186206302823,781
64,S A. Grid,0.2396727214836175,781
8,SD,0.6524385925771093,782
8,S A. Diagonal,0.6800544375313634,782
8,S A. MultiDiagonal,0.6495902539893709,782
8,S A. Grid,0.6677830593626817,782
8,Learnable,0.6852285335535242,782
16,SD,0.4673293962676471,782
16,S A. Diagonal,0.4969159414914495,782
16,S A. MultiDiagonal,0.41007345099040515,782
16,S A. Grid,0.4596440268755718,782
16,Learnable,0.5348590825710937,782
32,SD,0.2675211256327612,782
32,S A. Diagonal,0.3270375166529365,782
32,S A. MultiDiagonal,0.27075860350872827,782
32,S A. Grid,0.2796627858679505,782
32,Learnable,0.40746742630116756,782
64,SD,0.15260987589567784,782
64,S A. Diagonal,0.2950112635898229,782
64,S A. MultiDiagonal,0.2140038190689708,782
64,S A. Grid,0.24166510785596051,782
8,SD,0.6500933143091956,783
8,S A. Diagonal,0.6862654482667577,783
8,S A. MultiDiagonal,0.6437668217973354,783
8,S A. Grid,0.6598569056663416,783
8,Learnable,0.7243740704842716,783
16,SD,0.4656560602494406,783
16,S A. Diagonal,0.49701694820846387,783
16,S A. MultiDiagonal,0.4192848601020157,783
16,S A. Grid,0.45422611238445926,783
16,Learnable,0.5459086926708686,783
32,SD,0.2687770094714274,783
32,S A. Diagonal,0.3275519074862625,783
32,S A. MultiDiagonal,0.2654198566774846,783
32,S A. Grid,0.279091951923051,783
32,Learnable,0.4215815111407498,783
64,SD,0.16193463125496665,783
64,S A. Diagonal,0.29166128822163506,783
64,S A. MultiDiagonal,0.22285070496691226,783
64,S A. Grid,0.24493434477520148,783
8,SD,0.6612574472483458,784
8,S A. Diagonal,0.6851218076153187,784
8,S A. MultiDiagonal,0.6614551562467115,784
8,S A. Grid,0.6662824210192329,784
8,Learnable,0.6966319139195816,784
16,SD,0.46859767740688246,784
16,S A. Diagonal,0.4932646857463365,784
16,S A. MultiDiagonal,0.4085979959901078,784
16,S A. Grid,0.4722234715470493,784
16,Learnable,0.5372299392375458,784
32,SD,0.26283568973658705,784
32,S A. Diagonal,0.3139033824763521,784
32,S A. MultiDiagonal,0.2685183683153853,784
32,S A. Grid,0.28071388503061434,784
32,Learnable,0.41003136443924315,784
64,SD,0.13777925709881833,784
64,S A. Diagonal,0.28924237333857755,784
64,S A. MultiDiagonal,0.23112485363036742,784
64,S A. Grid,0.23829501540703174,784
8,SD,0.646325337539788,785
8,S A. Diagonal,0.6919109307472524,785
8,S A. MultiDiagonal,0.6423625609367235,785
8,S A. Grid,0.6660845503150012,785
8,Learnable,0.6929893473348077,785
16,SD,0.4628812786795275,785
16,S A. Diagonal,0.48784070069949304,785
16,S A. MultiDiagonal,0.4168292272443502,785
16,S A. Grid,0.4661591948929856,785
16,Learnable,0.540434050005046,785
32,SD,0.26633823962096803,785
32,S A. Diagonal,0.3236015397413622,785
32,S A. MultiDiagonal,0.2784534520964315,785
32,S A. Grid,0.2743483759552885,785
32,Learnable,0.40848512630936906,785
64,SD,0.1573087609215108,785
64,S A. Diagonal,0.2739366160050469,785
64,S A. MultiDiagonal,0.21647592076691072,785
64,S A. Grid,0.23628081031328269,785
8,SD,0.6525799810050662,786
8,S A. Diagonal,0.6856701728659113,786
8,S A. MultiDiagonal,0.6436056835366916,786
8,S A. Grid,0.6661481741038913,786
8,Learnable,0.7218425703971045,786
16,SD,0.46515089573617824,786
16,S A. Diagonal,0.48879136060730405,786
16,S A. MultiDiagonal,0.41845756797734346,786
16,S A. Grid,0.4634797113042106,786
16,Learnable,0.5302057660584755,786
32,SD,0.2650583578557078,786
32,S A. Diagonal,0.32729339078108277,786
32,S A. MultiDiagonal,0.2698518176253326,786
32,S A. Grid,0.27720437115872765,786
32,Learnable,0.4123461804346371,786
64,SD,0.14228706543024364,786
64,S A. Diagonal,0.29686348207704905,786
64,S A. MultiDiagonal,0.2121474116863452,786
64,S A. Grid,0.24578336412138319,786
8,SD,0.650663295319753,787
8,S A. Diagonal,0.684665726055766,787
8,S A. MultiDiagonal,0.6557408307967255,787
8,S A. Grid,0.6653004125028666,787
8,Learnable,0.6899674970610818,787
16,SD,0.4660978235739435,787
16,S A. Diagonal,0.49692958437524953,787
16,S A. MultiDiagonal,0.42968939317233606,787
16,S A. Grid,0.46586846641745083,787
16,Learnable,0.5414366178161083,787
32,SD,0.26401244603201185,787
32,S A. Diagonal,0.32527511633526174,787
32,S A. MultiDiagonal,0.2685876543905487,787
32,S A. Grid,0.280174777959519,787
32,Learnable,0.3971702041318045,787
64,SD,0.15844791741821107,787
64,S A. Diagonal,0.2775254086197776,787
64,S A. MultiDiagonal,0.21520400246405275,787
64,S A. Grid,0.2442741095947646,787
8,SD,0.6495373802989652,788
8,S A. Diagonal,0.6855573744670297,788
8,S A. MultiDiagonal,0.6491396239868079,788
8,S A. Grid,0.6597789332031477,788
8,Learnable,0.7174704793879083,788
16,SD,0.46691827424157817,788
16,S A. Diagonal,0.48720218514733055,788
16,S A. MultiDiagonal,0.41184762322584895,788
16,S A. Grid,0.45977655121198796,788
16,Learnable,0.5414011794613572,788
32,SD,0.27167836907583487,788
32,S A. Diagonal,0.32940060396144943,788
32,S A. MultiDiagonal,0.2616146015925365,788
32,S A. Grid,0.2750639484043351,788
32,Learnable,0.4254829265633072,788
64,SD,0.1419917592029314,788
64,S A. Diagonal,0.2835201104204378,788
64,S A. MultiDiagonal,0.21485182058815563,788
64,S A. Grid,0.24270512523922858,788
8,SD,0.6494236050868223,789
8,S A. Diagonal,0.6825434666521594,789
8,S A. MultiDiagonal,0.655403480658268,789
8,S A. Grid,0.6659590084882007,789
8,Learnable,0.6559976669262443,789
16,SD,0.4712721148175253,789
16,S A. Diagonal,0.4860057706724413,789
16,S A. MultiDiagonal,0.41597364145816385,789
16,S A. Grid,0.46068115250111796,789
16,Learnable,0.5648582210242943,789
32,SD,0.266047038659435,789
32,S A. Diagonal,0.3280473575111491,789
32,S A. MultiDiagonal,0.269043422015802,789
32,S A. Grid,0.2785252568794809,789
32,Learnable,0.41763199290264436,789
64,SD,0.14468181241084546,789
64,S A. Diagonal,0.28529171316345503,789
64,S A. MultiDiagonal,0.21216700476523445,789
64,S A. Grid,0.2396384522558252,789
8,SD,0.6491598584126105,790
8,S A. Diagonal,0.6881513945080915,790
8,S A. MultiDiagonal,0.6561671908978395,790
8,S A. Grid,0.6684887989906285,790
8,Learnable,0.7160071199489378,790
16,SD,0.46638139734824513,790
16,S A. Diagonal,0.4893484549249403,790
16,S A. MultiDiagonal,0.413495062442289,790
16,S A. Grid,0.4650451821909762,790
16,Learnable,0.5563998422819234,790
32,SD,0.26932296287713564,790
32,S A. Diagonal,0.3220974187461478,790
32,S A. MultiDiagonal,0.2725979998517071,790
32,S A. Grid,0.28225534235273797,790
32,Learnable,0.42950424511309465,790
64,SD,0.14763407127993872,790
64,S A. Diagonal,0.29594722460171347,790
64,S A. MultiDiagonal,0.21314095302258323,790
64,S A. Grid,0.24293929480752274,790
8,SD,0.6485511906437873,791
8,S A. Diagonal,0.677110336078683,791
8,S A. MultiDiagonal,0.6563405138505957,791
8,S A. Grid,0.6713313126898697,791
8,Learnable,0.7261450642686424,791
16,SD,0.4616778228367361,791
16,S A. Diagonal,0.48360404028941467,791
16,S A. MultiDiagonal,0.41383969193699766,791
16,S A. Grid,0.4651154011567588,791
16,Learnable,0.5409758841470654,791
32,SD,0.2662511107444054,791
32,S A. Diagonal,0.3293712392644928,791
32,S A. MultiDiagonal,0.274437187267399,791
32,S A. Grid,0.27679298381279943,791
32,Learnable,0.4192573249654542,791
64,SD,0.15397929505518332,791
64,S A. Diagonal,0.30127111808726126,791
64,S A. MultiDiagonal,0.216127971253316,791
64,S A. Grid,0.23584321749341078,791
8,SD,0.6509746550768772,792
8,S A. Diagonal,0.6799121579240339,792
8,S A. MultiDiagonal,0.6637539923701966,792
8,S A. Grid,0.6606145725638239,792
8,Learnable,0.7322886931273357,792
16,SD,0.46706522584123117,792
16,S A. Diagonal,0.48150405911713345,792
16,S A. MultiDiagonal,0.4235271696303867,792
16,S A. Grid,0.4672216400008417,792
16,Learnable,0.5524820178604793,792
32,SD,0.2688742907319204,792
32,S A. Diagonal,0.3334556079574702,792
32,S A. MultiDiagonal,0.2696547465531842,792
32,S A. Grid,0.2807516550591177,792
32,Learnable,0.4090760453082657,792
64,SD,0.1366756473845516,792
64,S A. Diagonal,0.299711508470995,792
64,S A. MultiDiagonal,0.22035850763388276,792
64,S A. Grid,0.2481081078900504,792
8,SD,0.6493391448208009,793
8,S A. Diagonal,0.6883077193405782,793
8,S A. MultiDiagonal,0.6485075477071802,793
8,S A. Grid,0.6619604112291568,793
8,Learnable,0.699155380474228,793
16,SD,0.46692198186154255,793
16,S A. Diagonal,0.48451607088441695,793
16,S A. MultiDiagonal,0.41326941841562664,793
16,S A. Grid,0.4624197401377339,793
16,Learnable,0.5509530658200849,793
32,SD,0.2701414978071229,793
32,S A. Diagonal,0.3297741730876249,793
32,S A. MultiDiagonal,0.2745658171213726,793
32,S A. Grid,0.2771460476383255,793
32,Learnable,0.4300375116764322,793
64,SD,0.14215102656720807,793
64,S A. Diagonal,0.2939500788406782,793
64,S A. MultiDiagonal,0.21862588879100026,793
64,S A. Grid,0.2468806335337127,793
8,SD,0.6493645131037503,794
8,S A. Diagonal,0.6825954469849717,794
8,S A. MultiDiagonal,0.6516625306771292,794
8,S A. Grid,0.6659246428865495,794
8,Learnable,0.7149276302339369,794
16,SD,0.46603152363927985,794
16,S A. Diagonal,0.48779146179922284,794
16,S A. MultiDiagonal,0.40915652349585924,794
16,S A. Grid,0.4689671692369928,794
16,Learnable,0.5549743101794837,794
32,SD,0.2729055320090309,794
32,S A. Diagonal,0.3268778335183589,794
32,S A. MultiDiagonal,0.2689404772600646,794
32,S A. Grid,0.27906427983867355,794
32,Learnable,0.4354516011749918,794
64,SD,0.16153534196095443,794
64,S A. Diagonal,0.30479937709828575,794
64,S A. MultiDiagonal,0.21544114380169588,794
64,S A. Grid,0.24247642084710724,794
8,SD,0.6507552119408277,795
8,S A. Diagonal,0.6820658890035095,795
8,S A. MultiDiagonal,0.64601664209872,795
8,S A. Grid,0.6626654799027293,795
8,Learnable,0.684768199004718,795
16,SD,0.47563466451570097,795
16,S A. Diagonal,0.4900953276799104,795
16,S A. MultiDiagonal,0.4087348471348879,795
16,S A. Grid,0.4668719605808074,795
16,Learnable,0.5439742301899315,795
32,SD,0.26520453934848914,795
32,S A. Diagonal,0.3233238039209008,795
32,S A. MultiDiagonal,0.27181311747218284,795
32,S A. Grid,0.2817751022226161,795
32,Learnable,0.41082714960745964,795
64,SD,0.1387879936499551,795
64,S A. Diagonal,0.29802408572696865,795
64,S A. MultiDiagonal,0.21802756116935448,795
64,S A. Grid,0.2422649176406313,795
8,SD,0.6502418038351407,796
8,S A. Diagonal,0.6895431954617639,796
8,S A. MultiDiagonal,0.6452477018538698,796
8,S A. Grid,0.669701404669757,796
8,Learnable,0.6670522949490494,796
16,SD,0.46953254686703527,796
16,S A. Diagonal,0.48829097292625984,796
16,S A. MultiDiagonal,0.4177164900303416,796
16,S A. Grid,0.4617261180352838,796
16,Learnable,0.5407983209167166,796
32,SD,0.2682342225246792,796
32,S A. Diagonal,0.3347424790440613,796
32,S A. MultiDiagonal,0.2725940132528837,796
32,S A. Grid,0.2794611050304215,796
32,Learnable,0.41980823077625556,796
64,SD,0.1545438644079246,796
64,S A. Diagonal,0.29829826187204034,796
64,S A. MultiDiagonal,0.2199558279095632,796
64,S A. Grid,0.24492252001408005,796
8,SD,0.6486312871367045,797
8,S A. Diagonal,0.6840584754439631,797
8,S A. MultiDiagonal,0.65295061885531,797
8,S A. Grid,0.6599953434470524,797
8,Learnable,0.6915905108806709,797
16,SD,0.46800789374990615,797
16,S A. Diagonal,0.489861030147573,797
16,S A. MultiDiagonal,0.41338198235351997,797
16,S A. Grid,0.45633903053293656,797
16,Learnable,0.5675804883000924,797
32,SD,0.26848840615995007,797
32,S A. Diagonal,0.32641532549354196,797
32,S A. MultiDiagonal,0.2676423397085034,797
32,S A. Grid,0.2775114232745547,797
32,Learnable,0.39552398267673156,797
64,SD,0.13331348673768975,797
64,S A. Diagonal,0.2942368847489934,797
64,S A. MultiDiagonal,0.215917102934153,797
64,S A. Grid,0.24981278147124772,797
8,SD,0.6539553944405984,798
8,S A. Diagonal,0.6813849602124986,798
8,S A. MultiDiagonal,0.6590215745312306,798
8,S A. Grid,0.6638062364032408,798
8,Learnable,0.6751529306418302,798
16,SD,0.46812174835863474,798
16,S A. Diagonal,0.4886801461989573,798
16,S A. MultiDiagonal,0.42274528224824354,798
16,S A. Grid,0.46413010870771026,798
16,Learnable,0.5544717846863256,798
32,SD,0.2715258399770639,798
32,S A. Diagonal,0.3256418822110916,798
32,S A. MultiDiagonal,0.2751431306088119,798
32,S A. Grid,0.27446137346950195,798
32,Learnable,0.42111715459595817,798
64,SD,0.14178075643757357,798
64,S A. Diagonal,0.2951045375767873,798
64,S A. MultiDiagonal,0.21585425671036967,798
64,S A. Grid,0.23634872876887952,798
8,SD,0.6574399024608263,799
8,S A. Diagonal,0.6903498885912883,799
8,S A. MultiDiagonal,0.6500645281575286,799
8,S A. Grid,0.6650683833485931,799
8,Learnable,0.7221851914141927,799
16,SD,0.46559935104689987,799
16,S A. Diagonal,0.4918869947226152,799
16,S A. MultiDiagonal,0.41014597592924984,799
16,S A. Grid,0.46297272541325585,799
16,Learnable,0.5445261065231087,799
32,SD,0.26742893539839896,799
32,S A. Diagonal,0.32894617459552256,799
32,S A. MultiDiagonal,0.2705081477666482,799
32,S A. Grid,0.2718383840869934,799
32,Learnable,0.4187386111808293,799
64,SD,0.1382244095143241,799
64,S A. Diagonal,0.2960018856723716,799
64,S A. MultiDiagonal,0.22790350000656734,799
64,S A. Grid,0.23950029518462806,799
8,SD,0.6458727465582395,800
8,S A. Diagonal,0.6850384293049956,800
8,S A. MultiDiagonal,0.6500644994944256,800
8,S A. Grid,0.6654404732656202,800
8,Learnable,0.7075827136245856,800
16,SD,0.46103643907070513,800
16,S A. Diagonal,0.48819518794578515,800
16,S A. MultiDiagonal,0.4159642360836783,800
16,S A. Grid,0.4702034858136646,800
16,Learnable,0.5512836477885678,800
32,SD,0.2625061572899513,800
32,S A. Diagonal,0.3295032312354347,800
32,S A. MultiDiagonal,0.26533553756783684,800
32,S A. Grid,0.27600202561219106,800
32,Learnable,0.4233945180751486,800
64,SD,0.15020252218274188,800
64,S A. Diagonal,0.29289878590540663,800
64,S A. MultiDiagonal,0.2203823484240146,800
64,S A. Grid,0.23722433408346852,800
8,SD,0.6475168313442257,801
8,S A. Diagonal,0.6806640989663615,801
8,S A. MultiDiagonal,0.6679041123511409,801
8,S A. Grid,0.6666173050746922,801
8,Learnable,0.7076327308269033,801
16,SD,0.46847876655912113,801
16,S A. Diagonal,0.4887872379046669,801
16,S A. MultiDiagonal,0.4103617928927923,801
16,S A. Grid,0.4649090360865208,801
16,Learnable,0.5429213470396599,801
32,SD,0.26742449320643474,801
32,S A. Diagonal,0.327147191237842,801
32,S A. MultiDiagonal,0.26822403064200423,801
32,S A. Grid,0.2742938282856848,801
32,Learnable,0.4140507186882444,801
64,SD,0.1407800803020234,801
64,S A. Diagonal,0.2815326115845147,801
64,S A. MultiDiagonal,0.21795377486724077,801
64,S A. Grid,0.2427297413520296,801
8,SD,0.646808997662176,802
8,S A. Diagonal,0.6780982824476417,802
8,S A. MultiDiagonal,0.6555063555911423,802
8,S A. Grid,0.6608968682813631,802
8,Learnable,0.7047326737792424,802
16,SD,0.46404444534358147,802
16,S A. Diagonal,0.4917257650864997,802
16,S A. MultiDiagonal,0.4111535995225238,802
16,S A. Grid,0.4612387658929844,802
16,Learnable,0.533532877170989,802
32,SD,0.26746587413701084,802
32,S A. Diagonal,0.32617342071863553,802
32,S A. MultiDiagonal,0.2657476922714127,802
32,S A. Grid,0.2764103367735654,802
32,Learnable,0.41290200479966477,802
64,SD,0.13553919647110663,802
64,S A. Diagonal,0.2864057982537879,802
64,S A. MultiDiagonal,0.21034747286260302,802
64,S A. Grid,0.24607027125289221,802
8,SD,0.6532790005881548,803
8,S A. Diagonal,0.6877695646682389,803
8,S A. MultiDiagonal,0.6602853001419047,803
8,S A. Grid,0.660584647328503,803
8,Learnable,0.6950331155911784,803
16,SD,0.46701091230815506,803
16,S A. Diagonal,0.4828536702842916,803
16,S A. MultiDiagonal,0.4140031503700165,803
16,S A. Grid,0.4694380340059695,803
16,Learnable,0.5348650002234617,803
32,SD,0.2727889399540998,803
32,S A. Diagonal,0.3284114501185629,803
32,S A. MultiDiagonal,0.2743096474816383,803
32,S A. Grid,0.2771276299378252,803
32,Learnable,0.4238888589248901,803
64,SD,0.14893725209060704,803
64,S A. Diagonal,0.29229879540625564,803
64,S A. MultiDiagonal,0.21225474323232835,803
64,S A. Grid,0.24121615721305084,803
8,SD,0.647238398751884,804
8,S A. Diagonal,0.683354789773235,804
8,S A. MultiDiagonal,0.6602282989068973,804
8,S A. Grid,0.6594258076865979,804
8,Learnable,0.6785234687879318,804
16,SD,0.46913696556357043,804
16,S A. Diagonal,0.4918475186974255,804
16,S A. MultiDiagonal,0.41734694211332146,804
16,S A. Grid,0.45950636796372124,804
16,Learnable,0.5591103078743783,804
32,SD,0.2654995817391337,804
32,S A. Diagonal,0.3319038712198422,804
32,S A. MultiDiagonal,0.2719074110611664,804
32,S A. Grid,0.27626311357676536,804
32,Learnable,0.43108961015262065,804
64,SD,0.1456887407613953,804
64,S A. Diagonal,0.2847153044794097,804
64,S A. MultiDiagonal,0.21466697956439185,804
64,S A. Grid,0.23708761063265854,804
8,SD,0.6532239265313251,805
8,S A. Diagonal,0.6834719764627293,805
8,S A. MultiDiagonal,0.6553645717053358,805
8,S A. Grid,0.665513932854728,805
8,Learnable,0.7122869141015243,805
16,SD,0.4657465240220646,805
16,S A. Diagonal,0.49015993046116546,805
16,S A. MultiDiagonal,0.4131061305181615,805
16,S A. Grid,0.46656586789014864,805
16,Learnable,0.5582945175971976,805
32,SD,0.2628720596893117,805
32,S A. Diagonal,0.32983283326085566,805
32,S A. MultiDiagonal,0.26679608204014454,805
32,S A. Grid,0.27227119569698544,805
32,Learnable,0.43201154889099036,805
64,SD,0.14159350833403886,805
64,S A. Diagonal,0.2812537071178814,805
64,S A. MultiDiagonal,0.21591477101008544,805
64,S A. Grid,0.2363915702618866,805
8,SD,0.649040706230782,806
8,S A. Diagonal,0.6799324564289702,806
8,S A. MultiDiagonal,0.6600834391823072,806
8,S A. Grid,0.6665229373460826,806
8,Learnable,0.7085523826471082,806
16,SD,0.46425855828633456,806
16,S A. Diagonal,0.49073090989744883,806
16,S A. MultiDiagonal,0.4121151381974799,806
16,S A. Grid,0.4625462334639363,806
16,Learnable,0.5319845284177059,806
32,SD,0.2663529997266306,806
32,S A. Diagonal,0.3276033981543495,806
32,S A. MultiDiagonal,0.2743731651013003,806
32,S A. Grid,0.27989421068535847,806
32,Learnable,0.4190471697739153,806
64,SD,0.13391571101482128,806
64,S A. Diagonal,0.2924521257596581,806
64,S A. MultiDiagonal,0.21948508755392152,806
64,S A. Grid,0.23873328701015173,806
8,SD,0.6509485251912586,807
8,S A. Diagonal,0.6831282702515599,807
8,S A. MultiDiagonal,0.6583328187235765,807
8,S A. Grid,0.6615271795371981,807
8,Learnable,0.6895239943638016,807
16,SD,0.46178933954907797,807
16,S A. Diagonal,0.4930116769118637,807
16,S A. MultiDiagonal,0.41218244226081596,807
16,S A. Grid,0.461236315425538,807
16,Learnable,0.5450007785984952,807
32,SD,0.26989637954224577,807
32,S A. Diagonal,0.32796947930975295,807
32,S A. MultiDiagonal,0.2690619224254299,807
32,S A. Grid,0.27881081633992855,807
32,Learnable,0.4257400234464935,807
64,SD,0.15722456471562243,807
64,S A. Diagonal,0.28837140050498,807
64,S A. MultiDiagonal,0.21952326383057916,807
64,S A. Grid,0.24806057089774486,807
8,SD,0.6517062920978237,808
8,S A. Diagonal,0.6808419288908202,808
8,S A. MultiDiagonal,0.6487328396932179,808
8,S A. Grid,0.6660003848021454,808
8,Learnable,0.6900171752469986,808
16,SD,0.465181921887059,808
16,S A. Diagonal,0.48530523773661943,808
16,S A. MultiDiagonal,0.41417957653477444,808
16,S A. Grid,0.46326965528550956,808
16,Learnable,0.5619515539334041,808
32,SD,0.2707200900294921,808
32,S A. Diagonal,0.32536156623493806,808
32,S A. MultiDiagonal,0.2679919202228691,808
32,S A. Grid,0.28368640466500633,808
32,Learnable,0.417423618322762,808
64,SD,0.1908057434450632,808
64,S A. Diagonal,0.2750028079325765,808
64,S A. MultiDiagonal,0.21289769538688078,808
64,S A. Grid,0.2510310785462814,808
8,SD,0.6473807353351588,809
8,S A. Diagonal,0.6814704700990685,809
8,S A. MultiDiagonal,0.6464832218810115,809
8,S A. Grid,0.6618860304850219,809
8,Learnable,0.703249196480868,809
16,SD,0.4669394191142921,809
16,S A. Diagonal,0.48253810401982034,809
16,S A. MultiDiagonal,0.4097469568889234,809
16,S A. Grid,0.466080104783906,809
16,Learnable,0.5465133909976214,809
32,SD,0.273952903949901,809
32,S A. Diagonal,0.32586526904246693,809
32,S A. MultiDiagonal,0.26862160200219004,809
32,S A. Grid,0.2745420178467681,809
32,Learnable,0.4199639373790618,809
64,SD,0.14804901032807813,809
64,S A. Diagonal,0.28263542916795814,809
64,S A. MultiDiagonal,0.21700897907423136,809
64,S A. Grid,0.24399602341883767,809
8,SD,0.6469699356129353,810
8,S A. Diagonal,0.6799704716099402,810
8,S A. MultiDiagonal,0.6540115959657337,810
8,S A. Grid,0.6610812951160291,810
8,Learnable,0.6866254190916574,810
16,SD,0.46897209313943444,810
16,S A. Diagonal,0.48607611124805744,810
16,S A. MultiDiagonal,0.40620080800678726,810
16,S A. Grid,0.4723533342335812,810
16,Learnable,0.5492430572878468,810
32,SD,0.2693673014623019,810
32,S A. Diagonal,0.3271536233382778,810
32,S A. MultiDiagonal,0.2692640378850048,810
32,S A. Grid,0.2756900757669338,810
32,Learnable,0.4233062296901383,810
64,SD,0.15147592738324098,810
64,S A. Diagonal,0.2906559760475852,810
64,S A. MultiDiagonal,0.22165228332305154,810
64,S A. Grid,0.24595147973336723,810
8,SD,0.6458196203553969,811
8,S A. Diagonal,0.6798466453184554,811
8,S A. MultiDiagonal,0.6473208904277106,811
8,S A. Grid,0.6622464450437519,811
8,Learnable,0.6973833187731948,811
16,SD,0.46671107162340736,811
16,S A. Diagonal,0.49279367367462884,811
16,S A. MultiDiagonal,0.40974477397740344,811
16,S A. Grid,0.46767246622418457,811
16,Learnable,0.557199363492722,811
32,SD,0.27392941146953975,811
32,S A. Diagonal,0.3335157679282743,811
32,S A. MultiDiagonal,0.2720737159304436,811
32,S A. Grid,0.2756393066588828,811
32,Learnable,0.4194677307167986,811
64,SD,0.13331075752579385,811
64,S A. Diagonal,0.29445427119039563,811
64,S A. MultiDiagonal,0.22385813822076897,811
64,S A. Grid,0.24373386395530755,811
8,SD,0.6511779860524104,812
8,S A. Diagonal,0.6804871918117004,812
8,S A. MultiDiagonal,0.6590995058576969,812
8,S A. Grid,0.6604609157141053,812
8,Learnable,0.6900932581320042,812
16,SD,0.47425726346767283,812
16,S A. Diagonal,0.4890549036428273,812
16,S A. MultiDiagonal,0.417806314466953,812
16,S A. Grid,0.46577088369565883,812
16,Learnable,0.540496242376306,812
32,SD,0.2690663645925025,812
32,S A. Diagonal,0.3272509977118342,812
32,S A. MultiDiagonal,0.27073857888575376,812
32,S A. Grid,0.28416676355453463,812
32,Learnable,0.3867591330613472,812
64,SD,0.13543795698323177,812
64,S A. Diagonal,0.27964337149648805,812
64,S A. MultiDiagonal,0.21647343073920022,812
64,S A. Grid,0.24530463575981362,812
8,SD,0.6553889120046157,813
8,S A. Diagonal,0.6907991578649977,813
8,S A. MultiDiagonal,0.65186126373782,813
8,S A. Grid,0.6577790210440685,813
8,Learnable,0.7269654415374961,813
16,SD,0.4631377409696223,813
16,S A. Diagonal,0.48439191610845866,813
16,S A. MultiDiagonal,0.4225747844009994,813
16,S A. Grid,0.4538085454167371,813
16,Learnable,0.5487879509254128,813
32,SD,0.2649685160786467,813
32,S A. Diagonal,0.32751310343691875,813
32,S A. MultiDiagonal,0.2750264862523284,813
32,S A. Grid,0.2793164816101578,813
32,Learnable,0.41956487831118483,813
64,SD,0.1605384841020358,813
64,S A. Diagonal,0.2907270277426724,813
64,S A. MultiDiagonal,0.22020551822237566,813
64,S A. Grid,0.24296601761111083,813
8,SD,0.644393018895075,814
8,S A. Diagonal,0.6860423485111428,814
8,S A. MultiDiagonal,0.6508273774185047,814
8,S A. Grid,0.6652455517491134,814
8,Learnable,0.6865448030928514,814
16,SD,0.4656070856752428,814
16,S A. Diagonal,0.4855395521342679,814
16,S A. MultiDiagonal,0.413426781525551,814
16,S A. Grid,0.45438225868218984,814
16,Learnable,0.5418957999361945,814
32,SD,0.2683173325180567,814
32,S A. Diagonal,0.32310050010164815,814
32,S A. MultiDiagonal,0.27059929197065885,814
32,S A. Grid,0.2771416850514711,814
32,Learnable,0.4303761929138051,814
64,SD,0.1590090703311149,814
64,S A. Diagonal,0.28731717756677816,814
64,S A. MultiDiagonal,0.2164947104781722,814
64,S A. Grid,0.2436865134939498,814
8,SD,0.6527475358861066,815
8,S A. Diagonal,0.6831064258510848,815
8,S A. MultiDiagonal,0.6552444148890967,815
8,S A. Grid,0.6665172422331607,815
8,Learnable,0.703679563796552,815
16,SD,0.46531516767422026,815
16,S A. Diagonal,0.4897681925020779,815
16,S A. MultiDiagonal,0.4160331030352545,815
16,S A. Grid,0.466674056218214,815
16,Learnable,0.5405757257217214,815
32,SD,0.2662253858953239,815
32,S A. Diagonal,0.3262368196534389,815
32,S A. MultiDiagonal,0.2738132920688057,815
32,S A. Grid,0.2787755906876376,815
32,Learnable,0.4240303224323293,815
64,SD,0.15084299505888202,815
64,S A. Diagonal,0.2976872914208492,815
64,S A. MultiDiagonal,0.2176487758987052,815
64,S A. Grid,0.2378448677038324,815
8,SD,0.6524925369860494,816
8,S A. Diagonal,0.6871869884759769,816
8,S A. MultiDiagonal,0.6477704048906,816
8,S A. Grid,0.6684754056055735,816
8,Learnable,0.7011427577795306,816
16,SD,0.45885738943058463,816
16,S A. Diagonal,0.4893664452283009,816
16,S A. MultiDiagonal,0.416045327331473,816
16,S A. Grid,0.46198419477561803,816
16,Learnable,0.552196167422819,816
32,SD,0.2692922265227564,816
32,S A. Diagonal,0.3301361910261681,816
32,S A. MultiDiagonal,0.26675827480511044,816
32,S A. Grid,0.27643622935867623,816
32,Learnable,0.3998314505717433,816
64,SD,0.14861606936737026,816
64,S A. Diagonal,0.2789298028841964,816
64,S A. MultiDiagonal,0.21342520002293586,816
64,S A. Grid,0.23926429769316332,816
8,SD,0.6476249862142214,817
8,S A. Diagonal,0.6812804859723406,817
8,S A. MultiDiagonal,0.6576461885091084,817
8,S A. Grid,0.6645798828555305,817
8,Learnable,0.6933362594159062,817
16,SD,0.4642695357174765,817
16,S A. Diagonal,0.4911054178994054,817
16,S A. MultiDiagonal,0.4093171729495866,817
16,S A. Grid,0.45997813463495457,817
16,Learnable,0.5292332580461471,817
32,SD,0.2656054590871229,817
32,S A. Diagonal,0.3338171141192724,817
32,S A. MultiDiagonal,0.271013854363595,817
32,S A. Grid,0.2743306301821717,817
32,Learnable,0.4137904038779008,817
64,SD,0.14205324649526488,817
64,S A. Diagonal,0.292098779456886,817
64,S A. MultiDiagonal,0.21378798221239576,817
64,S A. Grid,0.2511609857427536,817
8,SD,0.6469884168889497,818
8,S A. Diagonal,0.6860222495829528,818
8,S A. MultiDiagonal,0.6541735776719056,818
8,S A. Grid,0.6560069368096767,818
8,Learnable,0.6674264993340449,818
16,SD,0.46233345960589184,818
16,S A. Diagonal,0.4914373347297367,818
16,S A. MultiDiagonal,0.4177613225553497,818
16,S A. Grid,0.45667075838800886,818
16,Learnable,0.5640152198773684,818
32,SD,0.2634760173492661,818
32,S A. Diagonal,0.328144074007073,818
32,S A. MultiDiagonal,0.2759560562366158,818
32,S A. Grid,0.2744008446267341,818
32,Learnable,0.38458220091349027,818
64,SD,0.13891406346341087,818
64,S A. Diagonal,0.2984624123364206,818
64,S A. MultiDiagonal,0.2268172574224058,818
64,S A. Grid,0.24559153559396651,818
8,SD,0.6459009174809996,819
8,S A. Diagonal,0.683674058994571,819
8,S A. MultiDiagonal,0.6504998957670354,819
8,S A. Grid,0.6676388987070078,819
8,Learnable,0.7282512900760705,819
16,SD,0.46719007360942155,819
16,S A. Diagonal,0.4862916876301163,819
16,S A. MultiDiagonal,0.40926400887870484,819
16,S A. Grid,0.46010584556031986,819
16,Learnable,0.55467226964583,819
32,SD,0.26258872730868715,819
32,S A. Diagonal,0.3245822289545502,819
32,S A. MultiDiagonal,0.26577212408724027,819
32,S A. Grid,0.27956069593140426,819
32,Learnable,0.42419495493612136,819
64,SD,0.14734006288133739,819
64,S A. Diagonal,0.28397338109651615,819
64,S A. MultiDiagonal,0.21881056033531818,819
64,S A. Grid,0.24738367209991521,819
8,SD,0.6494287934402271,820
8,S A. Diagonal,0.684870496621469,820
8,S A. MultiDiagonal,0.6586768281333065,820
8,S A. Grid,0.6597223888374528,820
8,Learnable,0.717704744427634,820
16,SD,0.46437364108701384,820
16,S A. Diagonal,0.4924573025194924,820
16,S A. MultiDiagonal,0.41284879307964717,820
16,S A. Grid,0.4719993874982382,820
16,Learnable,0.5313697487909211,820
32,SD,0.26955469081459554,820
32,S A. Diagonal,0.32006870474483456,820
32,S A. MultiDiagonal,0.27620179226284,820
32,S A. Grid,0.2815211899517558,820
32,Learnable,0.40864032917676146,820
64,SD,0.18895625262948343,820
64,S A. Diagonal,0.28229008984727805,820
64,S A. MultiDiagonal,0.2129720440015297,820
64,S A. Grid,0.2368593655831956,820
8,SD,0.646775531039649,821
8,S A. Diagonal,0.6845862901218857,821
8,S A. MultiDiagonal,0.6566042186946572,821
8,S A. Grid,0.6655849013039551,821
8,Learnable,0.681132380550331,821
16,SD,0.46790177534174493,821
16,S A. Diagonal,0.4973380639579099,821
16,S A. MultiDiagonal,0.4080010877114573,821
16,S A. Grid,0.45679509571561927,821
16,Learnable,0.5389376157897443,821
32,SD,0.2696315422862054,821
32,S A. Diagonal,0.32999317444856713,821
32,S A. MultiDiagonal,0.2687541713742196,821
32,S A. Grid,0.2784463439159969,821
32,Learnable,0.436189040568835,821
64,SD,0.147010347135846,821
64,S A. Diagonal,0.2894092523240371,821
64,S A. MultiDiagonal,0.21293497635497885,821
64,S A. Grid,0.24995373977091534,821
8,SD,0.6497995710139501,822
8,S A. Diagonal,0.689512541679187,822
8,S A. MultiDiagonal,0.6600248905430524,822
8,S A. Grid,0.6659259399810432,822
8,Learnable,0.7202133466636382,822
16,SD,0.4642307974634986,822
16,S A. Diagonal,0.4947964110382682,822
16,S A. MultiDiagonal,0.4265923344251433,822
16,S A. Grid,0.465651564276885,822
16,Learnable,0.5309753146291949,822
32,SD,0.27299715167583105,822
32,S A. Diagonal,0.32786204659571416,822
32,S A. MultiDiagonal,0.2741909450928591,822
32,S A. Grid,0.2796239249204633,822
32,Learnable,0.4290514009679185,822
64,SD,0.14035375411989065,822
64,S A. Diagonal,0.2929027240811752,822
64,S A. MultiDiagonal,0.21220275185105414,822
64,S A. Grid,0.2448608326746325,822
8,SD,0.6480114708682108,823
8,S A. Diagonal,0.6851708302934336,823
8,S A. MultiDiagonal,0.6582052047417895,823
8,S A. Grid,0.6576682863382072,823
8,Learnable,0.6932588976650236,823
16,SD,0.46514520898653894,823
16,S A. Diagonal,0.48788564517207605,823
16,S A. MultiDiagonal,0.4158794471651571,823
16,S A. Grid,0.465619867223247,823
16,Learnable,0.537017574804229,823
32,SD,0.26634619774173157,823
32,S A. Diagonal,0.3263263724786926,823
32,S A. MultiDiagonal,0.26796337361734784,823
32,S A. Grid,0.2758728462433362,823
32,Learnable,0.4289080072917706,823
64,SD,0.13552206975893155,823
64,S A. Diagonal,0.3016906656924798,823
64,S A. MultiDiagonal,0.2173176651306643,823
64,S A. Grid,0.24231594500256237,823
8,SD,0.6514397561852641,824
8,S A. Diagonal,0.6875010853764641,824
8,S A. MultiDiagonal,0.6469704686016817,824
8,S A. Grid,0.6656116790607809,824
8,Learnable,0.7193164066221258,824
16,SD,0.4638702045101958,824
16,S A. Diagonal,0.48953792357707987,824
16,S A. MultiDiagonal,0.4089353552067773,824
16,S A. Grid,0.46489219445093244,824
16,Learnable,0.5420809995995843,824
32,SD,0.26806202321803096,824
32,S A. Diagonal,0.32914835424252875,824
32,S A. MultiDiagonal,0.2694972929544497,824
32,S A. Grid,0.27636725093100734,824
32,Learnable,0.4023349779645357,824
64,SD,0.1498488007435382,824
64,S A. Diagonal,0.2840119472026239,824
64,S A. MultiDiagonal,0.23241443432631453,824
64,S A. Grid,0.23979044645850317,824
8,SD,0.6508578074707422,825
8,S A. Diagonal,0.6883636160330979,825
8,S A. MultiDiagonal,0.6452622173886916,825
8,S A. Grid,0.66732557190468,825
8,Learnable,0.6979701791070594,825
16,SD,0.46979688772572603,825
16,S A. Diagonal,0.49228053435032043,825
16,S A. MultiDiagonal,0.41333622081837595,825
16,S A. Grid,0.47405131157120517,825
16,Learnable,0.5402583104993453,825
32,SD,0.2639642093563097,825
32,S A. Diagonal,0.33261602848551797,825
32,S A. MultiDiagonal,0.26954789456453565,825
32,S A. Grid,0.27709430373806854,825
32,Learnable,0.4167537456441847,825
64,SD,0.14981552901372647,825
64,S A. Diagonal,0.29140153991402284,825
64,S A. MultiDiagonal,0.2124600555418456,825
64,S A. Grid,0.24663659212232572,825
8,SD,0.6480022572385263,826
8,S A. Diagonal,0.684794405438599,826
8,S A. MultiDiagonal,0.6575172278461101,826
8,S A. Grid,0.6650480989634834,826
8,Learnable,0.7363045132502946,826
16,SD,0.46811816105685083,826
16,S A. Diagonal,0.48595025158234084,826
16,S A. MultiDiagonal,0.4177349506408383,826
16,S A. Grid,0.4598663276855942,826
16,Learnable,0.5537531622855116,826
32,SD,0.27094690241792885,826
32,S A. Diagonal,0.32897240766566105,826
32,S A. MultiDiagonal,0.27813670881270747,826
32,S A. Grid,0.28622823505865036,826
32,Learnable,0.4216763401784999,826
64,SD,0.15594182419082775,826
64,S A. Diagonal,0.27081196266273755,826
64,S A. MultiDiagonal,0.2136016387328159,826
64,S A. Grid,0.24006148555840628,826
8,SD,0.6472582626494481,827
8,S A. Diagonal,0.6849933586794437,827
8,S A. MultiDiagonal,0.6547922329763197,827
8,S A. Grid,0.6608030840687831,827
8,Learnable,0.6969107544175562,827
16,SD,0.46799065721840727,827
16,S A. Diagonal,0.48976460048715575,827
16,S A. MultiDiagonal,0.40806061768192636,827
16,S A. Grid,0.46998724652689927,827
16,Learnable,0.5506045626040429,827
32,SD,0.2703107459385977,827
32,S A. Diagonal,0.32651184327214233,827
32,S A. MultiDiagonal,0.2721039305709621,827
32,S A. Grid,0.28104555098520356,827
32,Learnable,0.3975141283756195,827
64,SD,0.1449395750487043,827
64,S A. Diagonal,0.29054118285869046,827
64,S A. MultiDiagonal,0.21510606504602797,827
64,S A. Grid,0.24764762613441463,827
8,SD,0.6494154599874732,828
8,S A. Diagonal,0.6850277699862464,828
8,S A. MultiDiagonal,0.6531621953032448,828
8,S A. Grid,0.6713481863034674,828
8,Learnable,0.6925814651091889,828
16,SD,0.46614579890290947,828
16,S A. Diagonal,0.4920919450390324,828
16,S A. MultiDiagonal,0.40484347608439925,828
16,S A. Grid,0.46170085105131053,828
16,Learnable,0.5472806595809163,828
32,SD,0.2692562374615243,828
32,S A. Diagonal,0.32590776192830656,828
32,S A. MultiDiagonal,0.26917216443663927,828
32,S A. Grid,0.275147640583032,828
32,Learnable,0.41969175737326614,828
64,SD,0.15563784388907287,828
64,S A. Diagonal,0.2801596153450183,828
64,S A. MultiDiagonal,0.2152443735263947,828
64,S A. Grid,0.24088287964569005,828
8,SD,0.6538985281796341,829
8,S A. Diagonal,0.6856250368594835,829
8,S A. MultiDiagonal,0.6552121166401456,829
8,S A. Grid,0.6588433803204633,829
8,Learnable,0.6889383161431127,829
16,SD,0.4681637797475395,829
16,S A. Diagonal,0.48539534831698616,829
16,S A. MultiDiagonal,0.4099661722856205,829
16,S A. Grid,0.4655432868470388,829
16,Learnable,0.5485228789707425,829
32,SD,0.27052314601999405,829
32,S A. Diagonal,0.3263664802782298,829
32,S A. MultiDiagonal,0.2705309126432097,829
32,S A. Grid,0.2737855507613516,829
32,Learnable,0.3915431366091125,829
64,SD,0.1461847329940935,829
64,S A. Diagonal,0.29490560638912977,829
64,S A. MultiDiagonal,0.21050465758599568,829
64,S A. Grid,0.23901928653112467,829
8,SD,0.6475478707091329,830
8,S A. Diagonal,0.6822055944237331,830
8,S A. MultiDiagonal,0.6450123489524929,830
8,S A. Grid,0.6634679049793311,830
8,Learnable,0.71045588258763,830
16,SD,0.46372207423422945,830
16,S A. Diagonal,0.49008260654531766,830
16,S A. MultiDiagonal,0.410790853976341,830
16,S A. Grid,0.4637789124427154,830
16,Learnable,0.5321232237901418,830
32,SD,0.2677802167447386,830
32,S A. Diagonal,0.3272737188769482,830
32,S A. MultiDiagonal,0.26720443954156353,830
32,S A. Grid,0.27705273018609594,830
32,Learnable,0.39834366953260064,830
64,SD,0.1422745700411406,830
64,S A. Diagonal,0.29137906984610396,830
64,S A. MultiDiagonal,0.227120289268011,830
64,S A. Grid,0.25152760340616476,830
8,SD,0.6497145065349723,831
8,S A. Diagonal,0.682442662578264,831
8,S A. MultiDiagonal,0.649103773803711,831
8,S A. Grid,0.6678934728393093,831
8,Learnable,0.6623720602011882,831
16,SD,0.4647980783274678,831
16,S A. Diagonal,0.4908012787823763,831
16,S A. MultiDiagonal,0.419695344419966,831
16,S A. Grid,0.4626467420667682,831
16,Learnable,0.5267457521851622,831
32,SD,0.26801313046784153,831
32,S A. Diagonal,0.32772039894010985,831
32,S A. MultiDiagonal,0.26707272304625695,831
32,S A. Grid,0.2794619519773589,831
32,Learnable,0.41717248238997795,831
64,SD,0.1401694434081014,831
64,S A. Diagonal,0.2732067472430702,831
64,S A. MultiDiagonal,0.22146679962074783,831
64,S A. Grid,0.23428512961363146,831
8,SD,0.6499447024107005,832
8,S A. Diagonal,0.6874031139127107,832
8,S A. MultiDiagonal,0.6535853585310655,832
8,S A. Grid,0.6671230711768149,832
8,Learnable,0.7091921921420727,832
16,SD,0.4602748934969535,832
16,S A. Diagonal,0.491303801896375,832
16,S A. MultiDiagonal,0.41803010773054927,832
16,S A. Grid,0.4654378245898452,832
16,Learnable,0.542087334933941,832
32,SD,0.26383377373357597,832
32,S A. Diagonal,0.3251794207162428,832
32,S A. MultiDiagonal,0.2892323664146853,832
32,S A. Grid,0.2792116903635994,832
32,Learnable,0.3980950326066567,832
64,SD,0.13432779880870785,832
64,S A. Diagonal,0.27915206930470743,832
64,S A. MultiDiagonal,0.21775806499579248,832
64,S A. Grid,0.2417363226012152,832
8,SD,0.6504779744727825,833
8,S A. Diagonal,0.6817703838521206,833
8,S A. MultiDiagonal,0.6536922400901114,833
8,S A. Grid,0.6697753864151084,833
8,Learnable,0.6890375756903209,833
16,SD,0.4633984498400395,833
16,S A. Diagonal,0.49214903556789524,833
16,S A. MultiDiagonal,0.41520734768819334,833
16,S A. Grid,0.4637369801881527,833
16,Learnable,0.5570884797925104,833
32,SD,0.27291969835467517,833
32,S A. Diagonal,0.3284787528939373,833
32,S A. MultiDiagonal,0.26597203103947265,833
32,S A. Grid,0.27738302292874606,833
32,Learnable,0.41454415387560056,833
64,SD,0.13672834609062642,833
64,S A. Diagonal,0.29224907966510394,833
64,S A. MultiDiagonal,0.21469390203705563,833
64,S A. Grid,0.24891110354122276,833
8,SD,0.6470574951783439,834
8,S A. Diagonal,0.6894949447323779,834
8,S A. MultiDiagonal,0.6499665686991263,834
8,S A. Grid,0.6617804878700818,834
8,Learnable,0.6895805245380817,834
16,SD,0.4636988925630733,834
16,S A. Diagonal,0.4890912533096235,834
16,S A. MultiDiagonal,0.41286178776450266,834
16,S A. Grid,0.4606589636584093,834
16,Learnable,0.571021071174888,834
32,SD,0.26513641469335403,834
32,S A. Diagonal,0.32875371344222315,834
32,S A. MultiDiagonal,0.275682771835436,834
32,S A. Grid,0.2713177167788083,834
32,Learnable,0.40248790034865917,834
64,SD,0.15021174303979956,834
64,S A. Diagonal,0.3040196614335575,834
64,S A. MultiDiagonal,0.21229546992857987,834
64,S A. Grid,0.24643538234814166,834
8,SD,0.6521481529857405,835
8,S A. Diagonal,0.6802334978822235,835
8,S A. MultiDiagonal,0.6537663930173803,835
8,S A. Grid,0.656933057234138,835
8,Learnable,0.6987054741214773,835
16,SD,0.46432026426214523,835
16,S A. Diagonal,0.48744610523495124,835
16,S A. MultiDiagonal,0.40895647245177164,835
16,S A. Grid,0.45985116552505373,835
16,Learnable,0.5208314717475232,835
32,SD,0.2639096344671896,835
32,S A. Diagonal,0.3297545796927084,835
32,S A. MultiDiagonal,0.2690782182350371,835
32,S A. Grid,0.284917239466814,835
32,Learnable,0.41569105289516334,835
64,SD,0.15202980480751116,835
64,S A. Diagonal,0.292617727709199,835
64,S A. MultiDiagonal,0.21291858618141146,835
64,S A. Grid,0.24299663471896255,835
8,SD,0.6511304846870289,836
8,S A. Diagonal,0.6791057984357988,836
8,S A. MultiDiagonal,0.6485434057585924,836
8,S A. Grid,0.6673132163306431,836
8,Learnable,0.6978228999621287,836
16,SD,0.46189808718667885,836
16,S A. Diagonal,0.4848263926646047,836
16,S A. MultiDiagonal,0.41036176543768416,836
16,S A. Grid,0.4633318092077308,836
16,Learnable,0.5412715629177004,836
32,SD,0.2651606542421633,836
32,S A. Diagonal,0.3297371436336609,836
32,S A. MultiDiagonal,0.27890010306664936,836
32,S A. Grid,0.27858905073942447,836
32,Learnable,0.41637543215257883,836
64,SD,0.14372765343909463,836
64,S A. Diagonal,0.28788804696162373,836
64,S A. MultiDiagonal,0.21354236938257612,836
64,S A. Grid,0.23961633007692748,836
8,SD,0.6496126908128755,837
8,S A. Diagonal,0.6852556066764768,837
8,S A. MultiDiagonal,0.6618095179648157,837
8,S A. Grid,0.6656875249899074,837
8,Learnable,0.7120852835384522,837
16,SD,0.4644656603861209,837
16,S A. Diagonal,0.49044476827972516,837
16,S A. MultiDiagonal,0.4158115894890655,837
16,S A. Grid,0.45779837486934466,837
16,Learnable,0.5800776168501999,837
32,SD,0.2677328951230949,837
32,S A. Diagonal,0.33190325867948633,837
32,S A. MultiDiagonal,0.2718658457196552,837
32,S A. Grid,0.28160684560215343,837
32,Learnable,0.41407438490058657,837
64,SD,0.14311766434645587,837
64,S A. Diagonal,0.2851189811197266,837
64,S A. MultiDiagonal,0.2140940879921961,837
64,S A. Grid,0.24134951505067,837
8,SD,0.650426114471842,838
8,S A. Diagonal,0.6840597313901833,838
8,S A. MultiDiagonal,0.6486837584557646,838
8,S A. Grid,0.6676940704190857,838
8,Learnable,0.6500791636439927,838
16,SD,0.4653942485215024,838
16,S A. Diagonal,0.4938439628677038,838
16,S A. MultiDiagonal,0.40764816514472135,838
16,S A. Grid,0.46516015210860545,838
16,Learnable,0.5695521561777955,838
32,SD,0.264602971454412,838
32,S A. Diagonal,0.32969788939150646,838
32,S A. MultiDiagonal,0.2682109789836389,838
32,S A. Grid,0.27211570621374465,838
32,Learnable,0.42311176787668026,838
64,SD,0.14966079303491336,838
64,S A. Diagonal,0.2776054904955186,838
64,S A. MultiDiagonal,0.21639437690287872,838
64,S A. Grid,0.23435135445503302,838
8,SD,0.6530299628709253,839
8,S A. Diagonal,0.6826132115587378,839
8,S A. MultiDiagonal,0.6456296043389294,839
8,S A. Grid,0.6670338701985628,839
8,Learnable,0.7142717808243044,839
16,SD,0.4673399596015053,839
16,S A. Diagonal,0.490237564903151,839
16,S A. MultiDiagonal,0.41684067969363625,839
16,S A. Grid,0.45640233819624276,839
16,Learnable,0.5638106988098499,839
32,SD,0.265878743170613,839
32,S A. Diagonal,0.3262265290148526,839
32,S A. MultiDiagonal,0.2758073304752604,839
32,S A. Grid,0.2761756814635652,839
32,Learnable,0.4166491935067574,839
64,SD,0.14814429572855067,839
64,S A. Diagonal,0.28117772191675316,839
64,S A. MultiDiagonal,0.21560327959826445,839
64,S A. Grid,0.2495139980261213,839
8,SD,0.6448098328844478,840
8,S A. Diagonal,0.683080945858686,840
8,S A. MultiDiagonal,0.6457732542080832,840
8,S A. Grid,0.66402635873591,840
8,Learnable,0.7219764532516075,840
16,SD,0.4648805210569459,840
16,S A. Diagonal,0.4880116825836745,840
16,S A. MultiDiagonal,0.4096465548288336,840
16,S A. Grid,0.46682962750752544,840
16,Learnable,0.5701490922464262,840
32,SD,0.2629380738924649,840
32,S A. Diagonal,0.32747611927305786,840
32,S A. MultiDiagonal,0.2727321166192881,840
32,S A. Grid,0.27944102276122473,840
32,Learnable,0.42145728381812864,840
64,SD,0.14196760108326897,840
64,S A. Diagonal,0.2831205603617935,840
64,S A. MultiDiagonal,0.21204302511546858,840
64,S A. Grid,0.23446844597728503,840
8,SD,0.6470004473000528,841
8,S A. Diagonal,0.6857676701697542,841
8,S A. MultiDiagonal,0.653768663556141,841
8,S A. Grid,0.6688095445892424,841
8,Learnable,0.6827556839243292,841
16,SD,0.46247865777088276,841
16,S A. Diagonal,0.4922185338697602,841
16,S A. MultiDiagonal,0.41808934738748543,841
16,S A. Grid,0.4684566207124784,841
16,Learnable,0.5468791423686488,841
32,SD,0.26648004398540753,841
32,S A. Diagonal,0.3292259123561152,841
32,S A. MultiDiagonal,0.26801651484055355,841
32,S A. Grid,0.27633675133976077,841
32,Learnable,0.4245741723305901,841
64,SD,0.14392743916805315,841
64,S A. Diagonal,0.28953422746944674,841
64,S A. MultiDiagonal,0.21338696220084696,841
64,S A. Grid,0.24606388141681307,841
8,SD,0.6511990319041057,842
8,S A. Diagonal,0.6813230314688398,842
8,S A. MultiDiagonal,0.6552272166120983,842
8,S A. Grid,0.6578199549510442,842
8,Learnable,0.6620117498877768,842
16,SD,0.46284340295613047,842
16,S A. Diagonal,0.48759298266538564,842
16,S A. MultiDiagonal,0.4148568080712382,842
16,S A. Grid,0.4679039454312864,842
16,Learnable,0.5439884943440898,842
32,SD,0.27382885744338664,842
32,S A. Diagonal,0.3279918949237929,842
32,S A. MultiDiagonal,0.27253891256087115,842
32,S A. Grid,0.278028814598768,842
32,Learnable,0.41446471298261517,842
64,SD,0.13831894350247387,842
64,S A. Diagonal,0.2879641984145278,842
64,S A. MultiDiagonal,0.21162983824846932,842
64,S A. Grid,0.24021161487804354,842
8,SD,0.6420525959174554,843
8,S A. Diagonal,0.6772489520275805,843
8,S A. MultiDiagonal,0.6574680843651068,843
8,S A. Grid,0.6760948086210805,843
8,Learnable,0.7027657065435247,843
16,SD,0.4695729523319674,843
16,S A. Diagonal,0.49074562069589545,843
16,S A. MultiDiagonal,0.41535063473784767,843
16,S A. Grid,0.45790385927317573,843
16,Learnable,0.5505260129045636,843
32,SD,0.2667341925775842,843
32,S A. Diagonal,0.3251467393187948,843
32,S A. MultiDiagonal,0.27142817562229066,843
32,S A. Grid,0.28152376954082653,843
32,Learnable,0.4204057718530397,843
64,SD,0.14917472990737268,843
64,S A. Diagonal,0.291058392188626,843
64,S A. MultiDiagonal,0.21110943697497914,843
64,S A. Grid,0.24277441312081097,843
8,SD,0.6466478966517292,844
8,S A. Diagonal,0.6814815514331494,844
8,S A. MultiDiagonal,0.6451943887976155,844
8,S A. Grid,0.6718215167489652,844
8,Learnable,0.7175812616793082,844
16,SD,0.46399765124721964,844
16,S A. Diagonal,0.4933777311696812,844
16,S A. MultiDiagonal,0.41218756433802356,844
16,S A. Grid,0.4649671987284956,844
16,Learnable,0.5479774968919093,844
32,SD,0.2686701556810871,844
32,S A. Diagonal,0.3345158063943924,844
32,S A. MultiDiagonal,0.27547483415538887,844
32,S A. Grid,0.28223355565133945,844
32,Learnable,0.40014569239115794,844
64,SD,0.13701012942538285,844
64,S A. Diagonal,0.27869345913381577,844
64,S A. MultiDiagonal,0.21999819405819215,844
64,S A. Grid,0.2399956298797459,844
8,SD,0.6577116403241419,845
8,S A. Diagonal,0.6908175192414141,845
8,S A. MultiDiagonal,0.654345516065264,845
8,S A. Grid,0.6651156706439036,845
8,Learnable,0.6879487541550694,845
16,SD,0.469541064176294,845
16,S A. Diagonal,0.48748619131759324,845
16,S A. MultiDiagonal,0.4037272131661841,845
16,S A. Grid,0.46955153109458114,845
16,Learnable,0.5529233075267779,845
32,SD,0.27231496541468,845
32,S A. Diagonal,0.3246045730787937,845
32,S A. MultiDiagonal,0.27366907368006577,845
32,S A. Grid,0.2765910576930742,845
32,Learnable,0.41260540811696456,845
64,SD,0.14616577571574,845
64,S A. Diagonal,0.2929796488577966,845
64,S A. MultiDiagonal,0.2258925671662092,845
64,S A. Grid,0.2453059013423019,845
8,SD,0.6456004664916991,846
8,S A. Diagonal,0.6871794238363961,846
8,S A. MultiDiagonal,0.6548569302602554,846
8,S A. Grid,0.6695383287948908,846
8,Learnable,0.7230501664363393,846
16,SD,0.47132997110679486,846
16,S A. Diagonal,0.48724775070717935,846
16,S A. MultiDiagonal,0.4131039801958015,846
16,S A. Grid,0.46252835897116545,846
16,Learnable,0.5710081734090341,846
32,SD,0.26680859376568977,846
32,S A. Diagonal,0.33132725759788073,846
32,S A. MultiDiagonal,0.27114557271872775,846
32,S A. Grid,0.2756834946102199,846
32,Learnable,0.4226955622868775,846
64,SD,0.1435799522928206,846
64,S A. Diagonal,0.29085679927446667,846
64,S A. MultiDiagonal,0.21630370522901304,846
64,S A. Grid,0.240403310854364,846
8,SD,0.654350849574482,847
8,S A. Diagonal,0.68403284486915,847
8,S A. MultiDiagonal,0.6451381510417716,847
8,S A. Grid,0.6617938397453198,847
8,Learnable,0.6816861808728631,847
16,SD,0.4679522624707753,847
16,S A. Diagonal,0.4820833235416411,847
16,S A. MultiDiagonal,0.42331230181099677,847
16,S A. Grid,0.45371709399668214,847
16,Learnable,0.5395443635392259,847
32,SD,0.2664409039549056,847
32,S A. Diagonal,0.3287309270319807,847
32,S A. MultiDiagonal,0.2703176758298399,847
32,S A. Grid,0.2841624531560356,847
32,Learnable,0.4196618354622403,847
64,SD,0.13596497484670858,847
64,S A. Diagonal,0.27886226755963295,847
64,S A. MultiDiagonal,0.21964782227855223,847
64,S A. Grid,0.23823430675132784,847
8,SD,0.6445327880800995,848
8,S A. Diagonal,0.6826301504253439,848
8,S A. MultiDiagonal,0.6521317192647105,848
8,S A. Grid,0.6676370311202534,848
8,Learnable,0.6819222849884681,848
16,SD,0.46623778889111256,848
16,S A. Diagonal,0.48101127208029676,848
16,S A. MultiDiagonal,0.4162688598713118,848
16,S A. Grid,0.46407760538976095,848
16,Learnable,0.5545458228894187,848
32,SD,0.27119770884142813,848
32,S A. Diagonal,0.32603015715970074,848
32,S A. MultiDiagonal,0.27287942053285913,848
32,S A. Grid,0.2739528552694081,848
32,Learnable,0.43219392569476484,848
64,SD,0.13884459010401776,848
64,S A. Diagonal,0.2805547377230665,848
64,S A. MultiDiagonal,0.2193271562004146,848
64,S A. Grid,0.24398772432590501,848
8,SD,0.6525960287194182,849
8,S A. Diagonal,0.6924661218834784,849
8,S A. MultiDiagonal,0.6458835527913269,849
8,S A. Grid,0.6699192403640966,849
8,Learnable,0.690034442477278,849
16,SD,0.46441104143638484,849
16,S A. Diagonal,0.48982241688089306,849
16,S A. MultiDiagonal,0.4156810818918293,849
16,S A. Grid,0.4640479212804272,849
16,Learnable,0.5396340328616074,849
32,SD,0.26566954511002844,849
32,S A. Diagonal,0.32915264522887555,849
32,S A. MultiDiagonal,0.27877864263061586,849
32,S A. Grid,0.28620741348147205,849
32,Learnable,0.4243740603335916,849
64,SD,0.1527397282823365,849
64,S A. Diagonal,0.28972293471983657,849
64,S A. MultiDiagonal,0.22024261415415936,849
64,S A. Grid,0.24687995016149056,849
8,SD,0.6489994692467576,850
8,S A. Diagonal,0.681662444213944,850
8,S A. MultiDiagonal,0.6506626671900093,850
8,S A. Grid,0.6651258349346151,850
8,Learnable,0.7147713325778294,850
16,SD,0.46081472683207403,850
16,S A. Diagonal,0.48494347757962525,850
16,S A. MultiDiagonal,0.4180200549996857,850
16,S A. Grid,0.46386112765670395,850
16,Learnable,0.5446724375292902,850
32,SD,0.2673751991801138,850
32,S A. Diagonal,0.3294182499711905,850
32,S A. MultiDiagonal,0.2654925297633367,850
32,S A. Grid,0.2824488318163081,850
32,Learnable,0.42241764667861803,850
64,SD,0.14621024366057161,850
64,S A. Diagonal,0.28780314906513943,850
64,S A. MultiDiagonal,0.21387765487604096,850
64,S A. Grid,0.23852037412454216,850
8,SD,0.6516503632685033,851
8,S A. Diagonal,0.6886550758242489,851
8,S A. MultiDiagonal,0.6417099846696703,851
8,S A. Grid,0.6620810174532211,851
8,Learnable,0.6922223951989376,851
16,SD,0.470102301115531,851
16,S A. Diagonal,0.49268890747238725,851
16,S A. MultiDiagonal,0.4189487113547484,851
16,S A. Grid,0.4641896377330941,851
16,Learnable,0.5549473353696884,851
32,SD,0.2713443755411469,851
32,S A. Diagonal,0.33095488007061913,851
32,S A. MultiDiagonal,0.26551656004660784,851
32,S A. Grid,0.28009329450628206,851
32,Learnable,0.414487101171199,851
64,SD,0.13686506021061728,851
64,S A. Diagonal,0.295380887505874,851
64,S A. MultiDiagonal,0.22775666918082335,851
64,S A. Grid,0.24069466731556483,851
8,SD,0.6460001279256041,852
8,S A. Diagonal,0.6914680116250695,852
8,S A. MultiDiagonal,0.646894014145576,852
8,S A. Grid,0.6607985698416501,852
8,Learnable,0.7114518151048123,852
16,SD,0.46804564453281616,852
16,S A. Diagonal,0.49046881134421383,852
16,S A. MultiDiagonal,0.41406622594329334,852
16,S A. Grid,0.46202198024439634,852
16,Learnable,0.5650308265664413,852
32,SD,0.2676000018177439,852
32,S A. Diagonal,0.3330670280730986,852
32,S A. MultiDiagonal,0.2752277414028882,852
32,S A. Grid,0.27472206358985907,852
32,Learnable,0.41533278813007046,852
64,SD,0.13779936052325958,852
64,S A. Diagonal,0.28795902941258544,852
64,S A. MultiDiagonal,0.2147066213494971,852
64,S A. Grid,0.25046697437892085,852
8,SD,0.6476529329190872,853
8,S A. Diagonal,0.6855034607381754,853
8,S A. MultiDiagonal,0.6520084275591458,853
8,S A. Grid,0.6649394907920956,853
8,Learnable,0.7003972896990284,853
16,SD,0.47023855153450056,853
16,S A. Diagonal,0.4904123131664047,853
16,S A. MultiDiagonal,0.4178954983285916,853
16,S A. Grid,0.4609088568743338,853
16,Learnable,0.5373407404071482,853
32,SD,0.2683727709899145,853
32,S A. Diagonal,0.3301024641742448,853
32,S A. MultiDiagonal,0.2697536578472167,853
32,S A. Grid,0.2777575073059912,853
32,Learnable,0.41821798012924183,853
64,SD,0.14788703246259835,853
64,S A. Diagonal,0.28701524385744603,853
64,S A. MultiDiagonal,0.2115699447562125,853
64,S A. Grid,0.2372808317822755,853
8,SD,0.6529247358490161,854
8,S A. Diagonal,0.6867094002983882,854
8,S A. MultiDiagonal,0.6491831451039602,854
8,S A. Grid,0.6671380652587183,854
8,Learnable,0.6968761457963333,854
16,SD,0.466514297058192,854
16,S A. Diagonal,0.4905211276548985,854
16,S A. MultiDiagonal,0.4158059364476961,854
16,S A. Grid,0.46530000343576705,854
16,Learnable,0.5599662223802065,854
32,SD,0.2694316475298665,854
32,S A. Diagonal,0.32619620563339397,854
32,S A. MultiDiagonal,0.2766457765863608,854
32,S A. Grid,0.282955864740339,854
32,Learnable,0.4389260596075444,854
64,SD,0.14588354254262287,854
64,S A. Diagonal,0.2928557031479434,854
64,S A. MultiDiagonal,0.21097984073622314,854
64,S A. Grid,0.24147804008737533,854
8,SD,0.6504212187629995,855
8,S A. Diagonal,0.6865939443522314,855
8,S A. MultiDiagonal,0.6511705552273402,855
8,S A. Grid,0.6647836523178677,855
8,Learnable,0.707878392294131,855
16,SD,0.4653601808422153,855
16,S A. Diagonal,0.4861897994002471,855
16,S A. MultiDiagonal,0.40892712870847603,855
16,S A. Grid,0.4603452186499385,855
16,Learnable,0.5382671506352759,855
32,SD,0.2639100354408911,855
32,S A. Diagonal,0.3270325593606521,855
32,S A. MultiDiagonal,0.2667378747345117,855
32,S A. Grid,0.2760415978394784,855
32,Learnable,0.4132579345107207,855
64,SD,0.1443423496903425,855
64,S A. Diagonal,0.28567447443884564,855
64,S A. MultiDiagonal,0.21545862837610957,855
64,S A. Grid,0.2426650607062822,855
8,SD,0.649438134990975,856
8,S A. Diagonal,0.6817706854723145,856
8,S A. MultiDiagonal,0.651362646487431,856
8,S A. Grid,0.6617748503617913,856
8,Learnable,0.7064955845371013,856
16,SD,0.46640089429195913,856
16,S A. Diagonal,0.48536561288079766,856
16,S A. MultiDiagonal,0.40744665561862586,856
16,S A. Grid,0.4596193663419017,856
16,Learnable,0.5253772824106727,856
32,SD,0.2682051813099314,856
32,S A. Diagonal,0.3258886807435107,856
32,S A. MultiDiagonal,0.27005203761295055,856
32,S A. Grid,0.2761767981467238,856
32,Learnable,0.4325601669083193,856
64,SD,0.13766727471901122,856
64,S A. Diagonal,0.28856377966697916,856
64,S A. MultiDiagonal,0.2208192635285411,856
64,S A. Grid,0.23797141167130015,856
8,SD,0.6521558576149535,857
8,S A. Diagonal,0.67891751124518,857
8,S A. MultiDiagonal,0.6473264541408472,857
8,S A. Grid,0.6626712303284578,857
8,Learnable,0.6991054848602691,857
16,SD,0.4672460942234065,857
16,S A. Diagonal,0.4854835887838315,857
16,S A. MultiDiagonal,0.41191327728731325,857
16,S A. Grid,0.46871665692847386,857
16,Learnable,0.5623840730584464,857
32,SD,0.2691605912139357,857
32,S A. Diagonal,0.32987687586196734,857
32,S A. MultiDiagonal,0.26891101333870243,857
32,S A. Grid,0.27372408712344876,857
32,Learnable,0.41071811236949135,857
64,SD,0.13886122898214437,857
64,S A. Diagonal,0.2895097858203318,857
64,S A. MultiDiagonal,0.22599414648194333,857
64,S A. Grid,0.23700688647280377,857
8,SD,0.6468783937315505,858
8,S A. Diagonal,0.6863768460303117,858
8,S A. MultiDiagonal,0.6514953441640718,858
8,S A. Grid,0.6584531273068439,858
8,Learnable,0.7179033203155891,858
16,SD,0.47033323590478876,858
16,S A. Diagonal,0.49324928797218975,858
16,S A. MultiDiagonal,0.4160165723735198,858
16,S A. Grid,0.4622414347238472,858
16,Learnable,0.5504454896863461,858
32,SD,0.26994203123541416,858
32,S A. Diagonal,0.32365033955226175,858
32,S A. MultiDiagonal,0.2718763397739119,858
32,S A. Grid,0.2785637045279832,858
32,Learnable,0.42015765726117577,858
64,SD,0.1368597121429707,858
64,S A. Diagonal,0.28545416248089406,858
64,S A. MultiDiagonal,0.2152620789447759,858
64,S A. Grid,0.2407329574040596,858
8,SD,0.647811854464144,859
8,S A. Diagonal,0.6891921280626196,859
8,S A. MultiDiagonal,0.6455611494268017,859
8,S A. Grid,0.6644522177658618,859
8,Learnable,0.707483842679835,859
16,SD,0.464109536157086,859
16,S A. Diagonal,0.4915028826722409,859
16,S A. MultiDiagonal,0.4162502204715903,859
16,S A. Grid,0.46385698644527135,859
16,Learnable,0.5429070152087321,859
32,SD,0.27235708223887,859
32,S A. Diagonal,0.3230588835016738,859
32,S A. MultiDiagonal,0.27217990869202496,859
32,S A. Grid,0.2762916471924447,859
32,Learnable,0.41558103036347704,859
64,SD,0.15057514033936173,859
64,S A. Diagonal,0.289551002725142,859
64,S A. MultiDiagonal,0.21347113027049502,859
64,S A. Grid,0.24484198814551938,859
8,SD,0.6517374820996669,860
8,S A. Diagonal,0.6857380123813187,860
8,S A. MultiDiagonal,0.6508274332597609,860
8,S A. Grid,0.6657406906533244,860
8,Learnable,0.6895703887314785,860
16,SD,0.4687497552043164,860
16,S A. Diagonal,0.49514818159918206,860
16,S A. MultiDiagonal,0.42020797491144524,860
16,S A. Grid,0.4565622898528917,860
16,Learnable,0.5610493813532087,860
32,SD,0.26685250444541087,860
32,S A. Diagonal,0.33016141058168663,860
32,S A. MultiDiagonal,0.2724501105715391,860
32,S A. Grid,0.2928535392828104,860
32,Learnable,0.4132659671875049,860
64,SD,0.1488494821763623,860
64,S A. Diagonal,0.291960119799179,860
64,S A. MultiDiagonal,0.2075400099888549,860
64,S A. Grid,0.24242058157842072,860
8,SD,0.6489527172695828,861
8,S A. Diagonal,0.6872280732807557,861
8,S A. MultiDiagonal,0.6549522197241318,861
8,S A. Grid,0.6634241781333216,861
8,Learnable,0.7271927168786909,861
16,SD,0.46466698544417395,861
16,S A. Diagonal,0.48477777383534437,861
16,S A. MultiDiagonal,0.4095063128066432,861
16,S A. Grid,0.4659544607777226,861
16,Learnable,0.5483299168448099,861
32,SD,0.26602939048335017,861
32,S A. Diagonal,0.32880120075486147,861
32,S A. MultiDiagonal,0.2686459725194137,861
32,S A. Grid,0.27963102091026376,861
32,Learnable,0.422047478920756,861
64,SD,0.14462550379753028,861
64,S A. Diagonal,0.29702704487364273,861
64,S A. MultiDiagonal,0.21747677422634254,861
64,S A. Grid,0.23536920473346779,861
8,SD,0.6450311589007061,862
8,S A. Diagonal,0.677813008129954,862
8,S A. MultiDiagonal,0.6558084431674089,862
8,S A. Grid,0.6672961124975334,862
8,Learnable,0.7176841134873356,862
16,SD,0.46291657521102303,862
16,S A. Diagonal,0.4872488914566684,862
16,S A. MultiDiagonal,0.41491113218546405,862
16,S A. Grid,0.4653399917692525,862
16,Learnable,0.5348444825645203,862
32,SD,0.2699532158252057,862
32,S A. Diagonal,0.32350014125821835,862
32,S A. MultiDiagonal,0.2745073744220934,862
32,S A. Grid,0.27409358807112794,862
32,Learnable,0.40293943640379365,862
64,SD,0.16111641546006547,862
64,S A. Diagonal,0.2928477833653928,862
64,S A. MultiDiagonal,0.21510063772733842,862
64,S A. Grid,0.23661101575748344,862
8,SD,0.6511747958687946,863
8,S A. Diagonal,0.6845892203228495,863
8,S A. MultiDiagonal,0.6527767014431302,863
8,S A. Grid,0.6681815623408707,863
8,Learnable,0.7032299738769063,863
16,SD,0.47223197444964904,863
16,S A. Diagonal,0.49484935153659293,863
16,S A. MultiDiagonal,0.40945517287278865,863
16,S A. Grid,0.46232981358784264,863
16,Learnable,0.5379126820179218,863
32,SD,0.267664608969274,863
32,S A. Diagonal,0.32800622173174215,863
32,S A. MultiDiagonal,0.2680878551404212,863
32,S A. Grid,0.27879260584811527,863
32,Learnable,0.41439188111111136,863
64,SD,0.14250951526697758,863
64,S A. Diagonal,0.2657996792100696,863
64,S A. MultiDiagonal,0.22205689481275132,863
64,S A. Grid,0.2492287692994523,863
8,SD,0.6458784550369016,864
8,S A. Diagonal,0.6802166590116622,864
8,S A. MultiDiagonal,0.6582810506894337,864
8,S A. Grid,0.6686781275663213,864
8,Learnable,0.7066899092043633,864
16,SD,0.46218652964929985,864
16,S A. Diagonal,0.4880011381370829,864
16,S A. MultiDiagonal,0.4083445810678363,864
16,S A. Grid,0.45950557257702634,864
16,Learnable,0.5465589569839593,864
32,SD,0.2701418322288618,864
32,S A. Diagonal,0.32404867812828175,864
32,S A. MultiDiagonal,0.2651677044190839,864
32,S A. Grid,0.2747792454476682,864
32,Learnable,0.4165027885866713,864
64,SD,0.13810065670484378,864
64,S A. Diagonal,0.2895556182717175,864
64,S A. MultiDiagonal,0.22368393403551282,864
64,S A. Grid,0.24312329008044187,864
8,SD,0.6521779643491568,865
8,S A. Diagonal,0.6844528753620921,865
8,S A. MultiDiagonal,0.6513610763518535,865
8,S A. Grid,0.6658645398217995,865
8,Learnable,0.7119545646752038,865
16,SD,0.4659500047860384,865
16,S A. Diagonal,0.4920886653291662,865
16,S A. MultiDiagonal,0.41556098811051917,865
16,S A. Grid,0.4650225675131177,865
16,Learnable,0.5483188441638983,865
32,SD,0.2611866566500617,865
32,S A. Diagonal,0.3251645024019979,865
32,S A. MultiDiagonal,0.2671213870080189,865
32,S A. Grid,0.27977049041877805,865
32,Learnable,0.4359747473488662,865
64,SD,0.1368115227546568,865
64,S A. Diagonal,0.28852333732081914,865
64,S A. MultiDiagonal,0.21516288720378995,865
64,S A. Grid,0.2493867509344739,865
8,SD,0.6467670985591281,866
8,S A. Diagonal,0.6774003347348354,866
8,S A. MultiDiagonal,0.6479204362605909,866
8,S A. Grid,0.6727930970423799,866
8,Learnable,0.7087749696383017,866
16,SD,0.4684465383424642,866
16,S A. Diagonal,0.4892119644959278,866
16,S A. MultiDiagonal,0.4165169332803378,866
16,S A. Grid,0.4582427870690588,866
16,Learnable,0.5308926502443415,866
32,SD,0.2624278160861403,866
32,S A. Diagonal,0.33415081606707936,866
32,S A. MultiDiagonal,0.27442511422546506,866
32,S A. Grid,0.2757971289656831,866
32,Learnable,0.4249115648471242,866
64,SD,0.1516208670251416,866
64,S A. Diagonal,0.2904404458299087,866
64,S A. MultiDiagonal,0.21234055409487795,866
64,S A. Grid,0.2404673169128252,866
8,SD,0.6502108409123697,867
8,S A. Diagonal,0.6824800922536931,867
8,S A. MultiDiagonal,0.6624463698047423,867
8,S A. Grid,0.6634968711650323,867
8,Learnable,0.7076437147634962,867
16,SD,0.4674845305378641,867
16,S A. Diagonal,0.491906600476676,867
16,S A. MultiDiagonal,0.41477834787267803,867
16,S A. Grid,0.45668075324394625,867
16,Learnable,0.5588595219266375,867
32,SD,0.26833750651651744,867
32,S A. Diagonal,0.3294423712215664,867
32,S A. MultiDiagonal,0.2688259269411697,867
32,S A. Grid,0.27574494390944304,867
32,Learnable,0.41244003357098513,867
64,SD,0.14461428326767878,867
64,S A. Diagonal,0.29401896526045573,867
64,S A. MultiDiagonal,0.22546913435027427,867
64,S A. Grid,0.24522493669466483,867
8,SD,0.645600537823677,868
8,S A. Diagonal,0.6878701834195745,868
8,S A. MultiDiagonal,0.6515876990418663,868
8,S A. Grid,0.6650838231646322,868
8,Learnable,0.7104344976117994,868
16,SD,0.46471593192021304,868
16,S A. Diagonal,0.49710845964830047,868
16,S A. MultiDiagonal,0.4221879503677967,868
16,S A. Grid,0.4581809186389131,868
16,Learnable,0.5345674051917809,868
32,SD,0.2729189726867713,868
32,S A. Diagonal,0.3220392065252984,868
32,S A. MultiDiagonal,0.27342364984086437,868
32,S A. Grid,0.2757397209094573,868
32,Learnable,0.4208921511485672,868
64,SD,0.14308471747233983,868
64,S A. Diagonal,0.2764716684693182,868
64,S A. MultiDiagonal,0.2155100582679964,868
64,S A. Grid,0.24612859565336215,868
8,SD,0.6566264149815398,869
8,S A. Diagonal,0.6809476249383718,869
8,S A. MultiDiagonal,0.650512905210148,869
8,S A. Grid,0.6653699246502469,869
8,Learnable,0.6949409972935398,869
16,SD,0.46754777814299275,869
16,S A. Diagonal,0.4792628649659342,869
16,S A. MultiDiagonal,0.40837309814321526,869
16,S A. Grid,0.4666481863145059,869
16,Learnable,0.5609875932376097,869
32,SD,0.2687414815903306,869
32,S A. Diagonal,0.33468305704729256,869
32,S A. MultiDiagonal,0.2740559484066669,869
32,S A. Grid,0.279314829716993,869
32,Learnable,0.4102952548001463,869
64,SD,0.1368359586908331,869
64,S A. Diagonal,0.27963014702320016,869
64,S A. MultiDiagonal,0.21608495328382843,869
64,S A. Grid,0.23758791155604406,869
8,SD,0.653194160072877,870
8,S A. Diagonal,0.6901050029890856,870
8,S A. MultiDiagonal,0.6502726671258043,870
8,S A. Grid,0.66008156026962,870
8,Learnable,0.6893354130781819,870
16,SD,0.46395850817235496,870
16,S A. Diagonal,0.4933512739147691,870
16,S A. MultiDiagonal,0.4110080012921167,870
16,S A. Grid,0.46991378545361007,870
16,Learnable,0.5478220414819156,870
32,SD,0.26754386732223323,870
32,S A. Diagonal,0.32201064394605267,870
32,S A. MultiDiagonal,0.26951208838147234,870
32,S A. Grid,0.2867348817880133,870
32,Learnable,0.42234148628691126,870
64,SD,0.15273022381816123,870
64,S A. Diagonal,0.28878575718645766,870
64,S A. MultiDiagonal,0.2150247716156357,870
64,S A. Grid,0.23811432989824674,870
8,SD,0.6481311529038968,871
8,S A. Diagonal,0.6753995977155145,871
8,S A. MultiDiagonal,0.6607143259495547,871
8,S A. Grid,0.6648068350920687,871
8,Learnable,0.7010661042874322,871
16,SD,0.4651594592041738,871
16,S A. Diagonal,0.4810751977475214,871
16,S A. MultiDiagonal,0.4261414406174016,871
16,S A. Grid,0.462795186279798,871
16,Learnable,0.5333670058362564,871
32,SD,0.2691274029760554,871
32,S A. Diagonal,0.3281599420694923,871
32,S A. MultiDiagonal,0.2667472353757328,871
32,S A. Grid,0.2752433861508409,871
32,Learnable,0.4186252217677935,871
64,SD,0.13767667180575938,871
64,S A. Diagonal,0.291857864654242,871
64,S A. MultiDiagonal,0.21449092906635575,871
64,S A. Grid,0.23647718882345825,871
8,SD,0.6538599520040455,872
8,S A. Diagonal,0.6791531821961179,872
8,S A. MultiDiagonal,0.654515681076065,872
8,S A. Grid,0.6615666271899654,872
8,Learnable,0.7185210985383251,872
16,SD,0.4701132980475115,872
16,S A. Diagonal,0.4874809341625855,872
16,S A. MultiDiagonal,0.4304043487732437,872
16,S A. Grid,0.45910888673537853,872
16,Learnable,0.5565042442442013,872
32,SD,0.2668702461029581,872
32,S A. Diagonal,0.3229092613349086,872
32,S A. MultiDiagonal,0.2704868279680992,872
32,S A. Grid,0.27274459071530377,872
32,Learnable,0.4177788582766647,872
64,SD,0.1426944437976123,872
64,S A. Diagonal,0.29277208812339434,872
64,S A. MultiDiagonal,0.21410951268244638,872
64,S A. Grid,0.24133426896130383,872
8,SD,0.6501331516568877,873
8,S A. Diagonal,0.6838918330946394,873
8,S A. MultiDiagonal,0.646483717697507,873
8,S A. Grid,0.6665947421726636,873
8,Learnable,0.690161267915995,873
16,SD,0.4680635945321274,873
16,S A. Diagonal,0.48440866299080204,873
16,S A. MultiDiagonal,0.4177713418183718,873
16,S A. Grid,0.4612784927786666,873
16,Learnable,0.5453101777868841,873
32,SD,0.27057464142513515,873
32,S A. Diagonal,0.32495094182328044,873
32,S A. MultiDiagonal,0.2675176874371191,873
32,S A. Grid,0.2742264173086418,873
32,Learnable,0.42302443788340377,873
64,SD,0.16084530392600568,873
64,S A. Diagonal,0.29171427753803575,873
64,S A. MultiDiagonal,0.22588994388464873,873
64,S A. Grid,0.2422570053635934,873
8,SD,0.6477032945838646,874
8,S A. Diagonal,0.6824467621792578,874
8,S A. MultiDiagonal,0.647157303674651,874
8,S A. Grid,0.6657658377241842,874
8,Learnable,0.6749907666602433,874
16,SD,0.46421985804244337,874
16,S A. Diagonal,0.4847974659184775,874
16,S A. MultiDiagonal,0.4126018940173848,874
16,S A. Grid,0.46727530993430927,874
16,Learnable,0.5572976142984847,874
32,SD,0.26578778110042256,874
32,S A. Diagonal,0.3250406546346599,874
32,S A. MultiDiagonal,0.2705374747919558,874
32,S A. Grid,0.27411641566568323,874
32,Learnable,0.4387279915530083,874
64,SD,0.1523585848328311,874
64,S A. Diagonal,0.28276733719910757,874
64,S A. MultiDiagonal,0.2183131490606936,874
64,S A. Grid,0.24281050566643558,874
8,SD,0.6507594479051535,875
8,S A. Diagonal,0.6823724071664297,875
8,S A. MultiDiagonal,0.6622633512244663,875
8,S A. Grid,0.6657692411928503,875
8,Learnable,0.7159959107942115,875
16,SD,0.4628869761320728,875
16,S A. Diagonal,0.4885860626896354,875
16,S A. MultiDiagonal,0.4173683830534306,875
16,S A. Grid,0.4546706008188023,875
16,Learnable,0.5603235248604406,875
32,SD,0.26714409378695536,875
32,S A. Diagonal,0.32929932421478025,875
32,S A. MultiDiagonal,0.2706256871725681,875
32,S A. Grid,0.2761018875670104,875
32,Learnable,0.42656373868441966,875
64,SD,0.1398031908534186,875
64,S A. Diagonal,0.28677844804411834,875
64,S A. MultiDiagonal,0.21078406737665567,875
64,S A. Grid,0.24790204142421146,875
8,SD,0.64861353203131,876
8,S A. Diagonal,0.6883908578647138,876
8,S A. MultiDiagonal,0.6513763612088976,876
8,S A. Grid,0.6601280898229442,876
8,Learnable,0.7024656867576639,876
16,SD,0.4652888977327636,876
16,S A. Diagonal,0.4905414108652095,876
16,S A. MultiDiagonal,0.41747659549789246,876
16,S A. Grid,0.46126694001121044,876
16,Learnable,0.5628641177686082,876
32,SD,0.26340047957757534,876
32,S A. Diagonal,0.3235574106697489,876
32,S A. MultiDiagonal,0.27397121537391295,876
32,S A. Grid,0.27430278187800244,876
32,Learnable,0.41844930245135753,876
64,SD,0.13830071448109812,876
64,S A. Diagonal,0.2810684976304429,876
64,S A. MultiDiagonal,0.22316328075822572,876
64,S A. Grid,0.24135525186489343,876
8,SD,0.6464587330656547,877
8,S A. Diagonal,0.6780087105650129,877
8,S A. MultiDiagonal,0.6621561815235733,877
8,S A. Grid,0.664655250943357,877
8,Learnable,0.6930565168783783,877
16,SD,0.46229583660481915,877
16,S A. Diagonal,0.4920829347929874,877
16,S A. MultiDiagonal,0.41496562043436963,877
16,S A. Grid,0.457048554718101,877
16,Learnable,0.5397713771143994,877
32,SD,0.27046697395786046,877
32,S A. Diagonal,0.3198745628091418,877
32,S A. MultiDiagonal,0.26268407303318914,877
32,S A. Grid,0.27959292782528505,877
32,Learnable,0.42235921353318673,877
64,SD,0.14185450182719522,877
64,S A. Diagonal,0.28358274609195144,877
64,S A. MultiDiagonal,0.22556968660439725,877
64,S A. Grid,0.2397507353497955,877
8,SD,0.6499232401089157,878
8,S A. Diagonal,0.6867560355282915,878
8,S A. MultiDiagonal,0.6449113523680924,878
8,S A. Grid,0.658164470864913,878
8,Learnable,0.7139377571006602,878
16,SD,0.46341955947023455,878
16,S A. Diagonal,0.489598193745512,878
16,S A. MultiDiagonal,0.4128709932411131,878
16,S A. Grid,0.45422966112116664,878
16,Learnable,0.5417777753989588,878
32,SD,0.2694455788683628,878
32,S A. Diagonal,0.3221270880926632,878
32,S A. MultiDiagonal,0.2727972021940448,878
32,S A. Grid,0.28160684767188626,878
32,Learnable,0.42133424777573886,878
64,SD,0.15342820901109216,878
64,S A. Diagonal,0.27771592029994896,878
64,S A. MultiDiagonal,0.21174302139474588,878
64,S A. Grid,0.23866393508881345,878
8,SD,0.6502202012136205,879
8,S A. Diagonal,0.685794989793607,879
8,S A. MultiDiagonal,0.6606602401978112,879
8,S A. Grid,0.662496882671069,879
8,Learnable,0.6816029533880753,879
16,SD,0.4683088153775994,879
16,S A. Diagonal,0.4965180317415144,879
16,S A. MultiDiagonal,0.41277513888952533,879
16,S A. Grid,0.4603068938340852,879
16,Learnable,0.5507147058391739,879
32,SD,0.2719835212577475,879
32,S A. Diagonal,0.3287614416250826,879
32,S A. MultiDiagonal,0.276828334779575,879
32,S A. Grid,0.27613749871394055,879
32,Learnable,0.42189262873107763,879
64,SD,0.14157579307926269,879
64,S A. Diagonal,0.2863177562047811,879
64,S A. MultiDiagonal,0.22001307329673156,879
64,S A. Grid,0.23897822513439515,879
8,SD,0.65429026182522,880
8,S A. Diagonal,0.6807930113907834,880
8,S A. MultiDiagonal,0.6403004336387956,880
8,S A. Grid,0.6646577341279593,880
8,Learnable,0.6836227538010374,880
16,SD,0.4685177734635349,880
16,S A. Diagonal,0.4911789158722767,880
16,S A. MultiDiagonal,0.4169017623122846,880
16,S A. Grid,0.45702604130486935,880
16,Learnable,0.5475058008126883,880
32,SD,0.26899931355357,880
32,S A. Diagonal,0.3290195576127597,880
32,S A. MultiDiagonal,0.27539156062618286,880
32,S A. Grid,0.2797336502627774,880
32,Learnable,0.42683665238902524,880
64,SD,0.13784018074110246,880
64,S A. Diagonal,0.2865675218437095,880
64,S A. MultiDiagonal,0.2217910332760223,880
64,S A. Grid,0.2409002309514778,880
8,SD,0.6492169545403481,881
8,S A. Diagonal,0.6858603981051165,881
8,S A. MultiDiagonal,0.6554687832910141,881
8,S A. Grid,0.6628567619017588,881
8,Learnable,0.6743974993093556,881
16,SD,0.46742453737880185,881
16,S A. Diagonal,0.49097831471120645,881
16,S A. MultiDiagonal,0.41840716777822856,881
16,S A. Grid,0.4547620777706218,881
16,Learnable,0.5478238152163928,881
32,SD,0.2671790330089608,881
32,S A. Diagonal,0.3227714020577044,881
32,S A. MultiDiagonal,0.273195587386077,881
32,S A. Grid,0.2794110124291664,881
32,Learnable,0.43038261589737375,881
64,SD,0.15259857213543654,881
64,S A. Diagonal,0.272023582809607,881
64,S A. MultiDiagonal,0.21079967021252882,881
64,S A. Grid,0.24120978124498843,881
8,SD,0.6541319849521459,882
8,S A. Diagonal,0.6817894201308287,882
8,S A. MultiDiagonal,0.6479097381808231,882
8,S A. Grid,0.6632635122049882,882
8,Learnable,0.6690416990964597,882
16,SD,0.46684301794326327,882
16,S A. Diagonal,0.4903904255696984,882
16,S A. MultiDiagonal,0.4169341320607958,882
16,S A. Grid,0.46017875620354676,882
16,Learnable,0.5430725249697779,882
32,SD,0.2713459352968478,882
32,S A. Diagonal,0.3254227700262644,882
32,S A. MultiDiagonal,0.27506963605949675,882
32,S A. Grid,0.2798972901140384,882
32,Learnable,0.42258273153507575,882
64,SD,0.13442121159294262,882
64,S A. Diagonal,0.29315339098374005,882
64,S A. MultiDiagonal,0.20999602519380858,882
64,S A. Grid,0.2324636289588172,882
8,SD,0.6478161397609187,883
8,S A. Diagonal,0.6842741695381591,883
8,S A. MultiDiagonal,0.65624995370674,883
8,S A. Grid,0.6648417558740438,883
8,Learnable,0.6766792852619631,883
16,SD,0.4770084792396643,883
16,S A. Diagonal,0.49190028221251875,883
16,S A. MultiDiagonal,0.4130129530564726,883
16,S A. Grid,0.4705296270275134,883
16,Learnable,0.5598882049463282,883
32,SD,0.26890328327437435,883
32,S A. Diagonal,0.32143174213131626,883
32,S A. MultiDiagonal,0.2670992975913305,883
32,S A. Grid,0.2712474978189418,883
32,Learnable,0.4206439885640298,883
64,SD,0.14002089175415103,883
64,S A. Diagonal,0.29991869899040896,883
64,S A. MultiDiagonal,0.21346788232922598,883
64,S A. Grid,0.2437156034812932,883
8,SD,0.6475625424402079,884
8,S A. Diagonal,0.6780904202707028,884
8,S A. MultiDiagonal,0.6534588742535573,884
8,S A. Grid,0.659773726204721,884
8,Learnable,0.7153890591725426,884
16,SD,0.46173722573117654,884
16,S A. Diagonal,0.490898171005978,884
16,S A. MultiDiagonal,0.40654421380559613,884
16,S A. Grid,0.4555419880391523,884
16,Learnable,0.5656350041800581,884
32,SD,0.27011116049326445,884
32,S A. Diagonal,0.3310185784752381,884
32,S A. MultiDiagonal,0.26813769231001705,884
32,S A. Grid,0.2760052456625569,884
32,Learnable,0.43024151417972484,884
64,SD,0.139083302302252,884
64,S A. Diagonal,0.27970783951836076,884
64,S A. MultiDiagonal,0.21734353786835556,884
64,S A. Grid,0.23596085365503433,884
8,SD,0.6448266890760981,885
8,S A. Diagonal,0.6800485937499791,885
8,S A. MultiDiagonal,0.6533763895786222,885
8,S A. Grid,0.6569077374493011,885
8,Learnable,0.7129494290416039,885
16,SD,0.4650249514235206,885
16,S A. Diagonal,0.48983938516020237,885
16,S A. MultiDiagonal,0.41446101473888125,885
16,S A. Grid,0.4634558269694272,885
16,Learnable,0.5373555354781732,885
32,SD,0.2632862739774837,885
32,S A. Diagonal,0.32388392802116384,885
32,S A. MultiDiagonal,0.2741051576369922,885
32,S A. Grid,0.2722570830764178,885
32,Learnable,0.392953785008294,885
64,SD,0.13612291028046059,885
64,S A. Diagonal,0.30014746588702645,885
64,S A. MultiDiagonal,0.2122758599134722,885
64,S A. Grid,0.23343841813470295,885
8,SD,0.6538625435816406,886
8,S A. Diagonal,0.6872838923288951,886
8,S A. MultiDiagonal,0.6455607160770223,886
8,S A. Grid,0.6629664519242282,886
8,Learnable,0.691485438505876,886
16,SD,0.46604667276000106,886
16,S A. Diagonal,0.48889485648770387,886
16,S A. MultiDiagonal,0.41593320528183564,886
16,S A. Grid,0.4538041509601034,886
16,Learnable,0.535717299975302,886
32,SD,0.26812586633076996,886
32,S A. Diagonal,0.32341318425257526,886
32,S A. MultiDiagonal,0.2686848651590063,886
32,S A. Grid,0.2739555263134412,886
32,Learnable,0.40994233443107314,886
64,SD,0.1487094747474311,886
64,S A. Diagonal,0.28976027026333906,886
64,S A. MultiDiagonal,0.21610518133730927,886
64,S A. Grid,0.24097351616301402,886
8,SD,0.6485457830083532,887
8,S A. Diagonal,0.6794115227764346,887
8,S A. MultiDiagonal,0.6550251976965491,887
8,S A. Grid,0.6642052718141139,887
8,Learnable,0.7195212671701946,887
16,SD,0.4600281007979546,887
16,S A. Diagonal,0.48192890122441834,887
16,S A. MultiDiagonal,0.40769941159303213,887
16,S A. Grid,0.4626737558589411,887
16,Learnable,0.5553286923694322,887
32,SD,0.2648406831332773,887
32,S A. Diagonal,0.32422413639349257,887
32,S A. MultiDiagonal,0.26648367669865597,887
32,S A. Grid,0.27506919358163695,887
32,Learnable,0.407431552528513,887
64,SD,0.14693183162726423,887
64,S A. Diagonal,0.28055121296600033,887
64,S A. MultiDiagonal,0.21462266341136016,887
64,S A. Grid,0.24245790398084666,887
8,SD,0.6447594468500665,888
8,S A. Diagonal,0.6836030340020495,888
8,S A. MultiDiagonal,0.6520657070924123,888
8,S A. Grid,0.6685458580106531,888
8,Learnable,0.6822720735294303,888
16,SD,0.46753170192180693,888
16,S A. Diagonal,0.49146064947532797,888
16,S A. MultiDiagonal,0.41191569450976434,888
16,S A. Grid,0.4654405312101242,888
16,Learnable,0.5410073330141143,888
32,SD,0.26913334506801845,888
32,S A. Diagonal,0.32451602420595266,888
32,S A. MultiDiagonal,0.2717422417607729,888
32,S A. Grid,0.2800335367002983,888
32,Learnable,0.41752590424548125,888
64,SD,0.1423573321432451,888
64,S A. Diagonal,0.28568358551842027,888
64,S A. MultiDiagonal,0.22131283099498703,888
64,S A. Grid,0.2436083359991813,888
8,SD,0.6551742547607958,889
8,S A. Diagonal,0.6810355354358413,889
8,S A. MultiDiagonal,0.6521821006713947,889
8,S A. Grid,0.6607076569727763,889
8,Learnable,0.7052107068840144,889
16,SD,0.4640122117979043,889
16,S A. Diagonal,0.4946348643697016,889
16,S A. MultiDiagonal,0.4158040301905745,889
16,S A. Grid,0.4673197817487724,889
16,Learnable,0.5448033293286678,889
32,SD,0.2694497646656024,889
32,S A. Diagonal,0.33055154174876866,889
32,S A. MultiDiagonal,0.27320348354227136,889
32,S A. Grid,0.2757641921663704,889
32,Learnable,0.41983451764758595,889
64,SD,0.15035294976470226,889
64,S A. Diagonal,0.2906141716962008,889
64,S A. MultiDiagonal,0.21905691011080675,889
64,S A. Grid,0.23486778004989695,889
8,SD,0.6512062318739203,890
8,S A. Diagonal,0.6855121100987311,890
8,S A. MultiDiagonal,0.6441671095499013,890
8,S A. Grid,0.6620533103185238,890
8,Learnable,0.6807469961067352,890
16,SD,0.46695757113446074,890
16,S A. Diagonal,0.49396925738380876,890
16,S A. MultiDiagonal,0.41168314226718694,890
16,S A. Grid,0.4590970942962878,890
16,Learnable,0.5531157076678054,890
32,SD,0.2685494797762691,890
32,S A. Diagonal,0.3235235757722223,890
32,S A. MultiDiagonal,0.27342696061132643,890
32,S A. Grid,0.27236193878120835,890
32,Learnable,0.4034413327144301,890
64,SD,0.1569942061297807,890
64,S A. Diagonal,0.2824495916296208,890
64,S A. MultiDiagonal,0.22534322199474915,890
64,S A. Grid,0.2490681389066273,890
8,SD,0.6482697079556133,891
8,S A. Diagonal,0.6826277164735064,891
8,S A. MultiDiagonal,0.6621143429926095,891
8,S A. Grid,0.6653580939608505,891
8,Learnable,0.732128409762682,891
16,SD,0.465817851581642,891
16,S A. Diagonal,0.4897105485130182,891
16,S A. MultiDiagonal,0.4185409003189155,891
16,S A. Grid,0.4675829071212129,891
16,Learnable,0.5420641874865666,891
32,SD,0.26847755126564726,891
32,S A. Diagonal,0.33093101122805985,891
32,S A. MultiDiagonal,0.27834337212439,891
32,S A. Grid,0.27644781356567255,891
32,Learnable,0.39943907134387263,891
64,SD,0.1373357676890042,891
64,S A. Diagonal,0.2763541000005557,891
64,S A. MultiDiagonal,0.224034335128951,891
64,S A. Grid,0.24861293045927602,891
8,SD,0.6460562873148257,892
8,S A. Diagonal,0.6892169244439451,892
8,S A. MultiDiagonal,0.6423610509508804,892
8,S A. Grid,0.6668918483621546,892
8,Learnable,0.7174441682563811,892
16,SD,0.461313460046894,892
16,S A. Diagonal,0.485556716533953,892
16,S A. MultiDiagonal,0.41949431601165804,892
16,S A. Grid,0.46167812384712437,892
16,Learnable,0.5601897630920945,892
32,SD,0.2664803604601594,892
32,S A. Diagonal,0.3255222920859622,892
32,S A. MultiDiagonal,0.27235682352354595,892
32,S A. Grid,0.2784302889819027,892
32,Learnable,0.42782492758854235,892
64,SD,0.13882700412363286,892
64,S A. Diagonal,0.2652430038818988,892
64,S A. MultiDiagonal,0.21820850439333106,892
64,S A. Grid,0.2454655274454647,892
8,SD,0.6474505097843422,893
8,S A. Diagonal,0.6862431900235468,893
8,S A. MultiDiagonal,0.6526918739294069,893
8,S A. Grid,0.6661319954980973,893
8,Learnable,0.7039691152156905,893
16,SD,0.4658266083775501,893
16,S A. Diagonal,0.49375286415093,893
16,S A. MultiDiagonal,0.4202349429643069,893
16,S A. Grid,0.46434056395811063,893
16,Learnable,0.5664460384892176,893
32,SD,0.26942153687107256,893
32,S A. Diagonal,0.3289026107130218,893
32,S A. MultiDiagonal,0.2717287422350789,893
32,S A. Grid,0.277493387058533,893
32,Learnable,0.4333973877172254,893
64,SD,0.1442284193860252,893
64,S A. Diagonal,0.28297995469737025,893
64,S A. MultiDiagonal,0.21475432105819614,893
64,S A. Grid,0.2379558161807817,893
8,SD,0.6487421676617133,894
8,S A. Diagonal,0.6826341013760081,894
8,S A. MultiDiagonal,0.6519735217550711,894
8,S A. Grid,0.6682766265657301,894
8,Learnable,0.6830148227955681,894
16,SD,0.46967206108365217,894
16,S A. Diagonal,0.4871652495845341,894
16,S A. MultiDiagonal,0.4311698555302125,894
16,S A. Grid,0.4594683759030942,894
16,Learnable,0.5541591006235538,894
32,SD,0.2696390514688506,894
32,S A. Diagonal,0.3307619904321979,894
32,S A. MultiDiagonal,0.2655144455393315,894
32,S A. Grid,0.2847555749271388,894
32,Learnable,0.3979783282537729,894
64,SD,0.1456419100154415,894
64,S A. Diagonal,0.29743675899989597,894
64,S A. MultiDiagonal,0.21690869291055775,894
64,S A. Grid,0.24803902669155362,894
8,SD,0.650935416334915,895
8,S A. Diagonal,0.6875807284481997,895
8,S A. MultiDiagonal,0.6602709664659708,895
8,S A. Grid,0.6643176490526431,895
8,Learnable,0.6579831982281499,895
16,SD,0.4668785061773384,895
16,S A. Diagonal,0.4946754019208527,895
16,S A. MultiDiagonal,0.41053271412066233,895
16,S A. Grid,0.46029963462169665,895
16,Learnable,0.5726232718403498,895
32,SD,0.270634051077814,895
32,S A. Diagonal,0.3366966635513513,895
32,S A. MultiDiagonal,0.27529776815453927,895
32,S A. Grid,0.2856384371479481,895
32,Learnable,0.42276609739788384,895
64,SD,0.14103503361520736,895
64,S A. Diagonal,0.2886172502948384,895
64,S A. MultiDiagonal,0.2180061485139969,895
64,S A. Grid,0.24204234425507842,895
8,SD,0.6448055801101767,896
8,S A. Diagonal,0.6779037828395389,896
8,S A. MultiDiagonal,0.6457561359529097,896
8,S A. Grid,0.664889825999747,896
8,Learnable,0.7102927525902791,896
16,SD,0.46091672664144445,896
16,S A. Diagonal,0.48969000941214785,896
16,S A. MultiDiagonal,0.4062672903095509,896
16,S A. Grid,0.4595154295003823,896
16,Learnable,0.5558396373937173,896
32,SD,0.27270598745741803,896
32,S A. Diagonal,0.3215783256484941,896
32,S A. MultiDiagonal,0.2713903620525713,896
32,S A. Grid,0.28349729062753365,896
32,Learnable,0.42189980682217615,896
64,SD,0.1497771790469583,896
64,S A. Diagonal,0.2926956028580683,896
64,S A. MultiDiagonal,0.21317403872347052,896
64,S A. Grid,0.23385700164386167,896
8,SD,0.6493623598436638,897
8,S A. Diagonal,0.6868116398533064,897
8,S A. MultiDiagonal,0.645670162118883,897
8,S A. Grid,0.671304447695223,897
8,Learnable,0.7087209731487298,897
16,SD,0.4676065785662603,897
16,S A. Diagonal,0.48258135764263355,897
16,S A. MultiDiagonal,0.42043379587310736,897
16,S A. Grid,0.45955058738670457,897
16,Learnable,0.5489288267753287,897
32,SD,0.2664949631182666,897
32,S A. Diagonal,0.3261311767902909,897
32,S A. MultiDiagonal,0.26732720587029596,897
32,S A. Grid,0.28984166936325434,897
32,Learnable,0.42832758921335673,897
64,SD,0.1514762891320812,897
64,S A. Diagonal,0.29946938860445566,897
64,S A. MultiDiagonal,0.21974259266868298,897
64,S A. Grid,0.2397108693933906,897
8,SD,0.6487551551643409,898
8,S A. Diagonal,0.6781049347301331,898
8,S A. MultiDiagonal,0.643109970796498,898
8,S A. Grid,0.6638412082155104,898
8,Learnable,0.6688669689442868,898
16,SD,0.46107792021818267,898
16,S A. Diagonal,0.4917129255151066,898
16,S A. MultiDiagonal,0.4143865807596809,898
16,S A. Grid,0.45574166249289605,898
16,Learnable,0.5460229344924044,898
32,SD,0.2711094902991985,898
32,S A. Diagonal,0.3263187941634219,898
32,S A. MultiDiagonal,0.2689659144626354,898
32,S A. Grid,0.2781433117946609,898
32,Learnable,0.4274496105146743,898
64,SD,0.14287682600502732,898
64,S A. Diagonal,0.29296424389030296,898
64,S A. MultiDiagonal,0.21226900891442774,898
64,S A. Grid,0.23973588433087795,898
8,SD,0.6470746031195859,899
8,S A. Diagonal,0.6805592167219815,899
8,S A. MultiDiagonal,0.6509090913386573,899
8,S A. Grid,0.6653593540456668,899
8,Learnable,0.6946468541557036,899
16,SD,0.4645935465757405,899
16,S A. Diagonal,0.4882949107918948,899
16,S A. MultiDiagonal,0.4188064022040248,899
16,S A. Grid,0.46310378064418956,899
16,Learnable,0.5407532196586362,899
32,SD,0.26358361552434506,899
32,S A. Diagonal,0.32691516436191637,899
32,S A. MultiDiagonal,0.2796176097897971,899
32,S A. Grid,0.2788151249660363,899
32,Learnable,0.4089152354423967,899
64,SD,0.1465034786726407,899
64,S A. Diagonal,0.2778256505028007,899
64,S A. MultiDiagonal,0.21462123286817947,899
64,S A. Grid,0.2463734860614953,899
8,SD,0.6485161139451032,900
8,S A. Diagonal,0.6858777682736922,900
8,S A. MultiDiagonal,0.651775264340996,900
8,S A. Grid,0.666148395693166,900
8,Learnable,0.6901283434458236,900
16,SD,0.46562893956070206,900
16,S A. Diagonal,0.48641614002249234,900
16,S A. MultiDiagonal,0.414613490675546,900
16,S A. Grid,0.4628567928685982,900
16,Learnable,0.5765177272658644,900
32,SD,0.2655624631671139,900
32,S A. Diagonal,0.32810784407087523,900
32,S A. MultiDiagonal,0.27072723491686457,900
32,S A. Grid,0.2835803836990247,900
32,Learnable,0.42051900243984813,900
64,SD,0.15730166173108925,900
64,S A. Diagonal,0.28955196259106125,900
64,S A. MultiDiagonal,0.21369679014691798,900
64,S A. Grid,0.24569985795043803,900
8,SD,0.6430160316508039,901
8,S A. Diagonal,0.6855779827952516,901
8,S A. MultiDiagonal,0.6427968584315091,901
8,S A. Grid,0.6643893884668758,901
8,Learnable,0.7014945990541834,901
16,SD,0.4634479180174508,901
16,S A. Diagonal,0.48488937419603256,901
16,S A. MultiDiagonal,0.41381684401530705,901
16,S A. Grid,0.46378790486467614,901
16,Learnable,0.5485027837930869,901
32,SD,0.2696281573496547,901
32,S A. Diagonal,0.32707474103756073,901
32,S A. MultiDiagonal,0.2740761606160769,901
32,S A. Grid,0.27711968061422076,901
32,Learnable,0.4117087781001093,901
64,SD,0.14233735749106782,901
64,S A. Diagonal,0.28734691014957464,901
64,S A. MultiDiagonal,0.22022501519541066,901
64,S A. Grid,0.23372846011337578,901
8,SD,0.6487775035368536,902
8,S A. Diagonal,0.6911384321283301,902
8,S A. MultiDiagonal,0.6460632105095274,902
8,S A. Grid,0.6656706485934054,902
8,Learnable,0.6753467958149904,902
16,SD,0.46940544212372015,902
16,S A. Diagonal,0.49149892335172324,902
16,S A. MultiDiagonal,0.41909719401947726,902
16,S A. Grid,0.46389853976518475,902
16,Learnable,0.5528480127452123,902
32,SD,0.2648977894444862,902
32,S A. Diagonal,0.3334902478053898,902
32,S A. MultiDiagonal,0.2816943997952593,902
32,S A. Grid,0.2765324240273372,902
32,Learnable,0.4104651644959747,902
64,SD,0.13703641090620894,902
64,S A. Diagonal,0.283907562743275,902
64,S A. MultiDiagonal,0.21233532270545274,902
64,S A. Grid,0.24331027161545665,902
8,SD,0.6491054425553814,903
8,S A. Diagonal,0.6868996966733862,903
8,S A. MultiDiagonal,0.6629798988026394,903
8,S A. Grid,0.6648727490965621,903
8,Learnable,0.6853985208260095,903
16,SD,0.466806876218814,903
16,S A. Diagonal,0.4860234810458091,903
16,S A. MultiDiagonal,0.4128558863876751,903
16,S A. Grid,0.45596872599844973,903
16,Learnable,0.568283633560872,903
32,SD,0.2710611279865083,903
32,S A. Diagonal,0.3285328732464079,903
32,S A. MultiDiagonal,0.2772179767086044,903
32,S A. Grid,0.28129186107239595,903
32,Learnable,0.4243196866745838,903
64,SD,0.14070114555668872,903
64,S A. Diagonal,0.28520932481121586,903
64,S A. MultiDiagonal,0.21573531110452848,903
64,S A. Grid,0.23943996038712573,903
8,SD,0.6476461421018813,904
8,S A. Diagonal,0.6815191474022984,904
8,S A. MultiDiagonal,0.6560746654669365,904
8,S A. Grid,0.658905953685439,904
8,Learnable,0.684502261437343,904
16,SD,0.4627032790724342,904
16,S A. Diagonal,0.4955658426696028,904
16,S A. MultiDiagonal,0.41976594539705514,904
16,S A. Grid,0.4591320276714267,904
16,Learnable,0.5500312781683343,904
32,SD,0.2648143939349756,904
32,S A. Diagonal,0.32507986260822735,904
32,S A. MultiDiagonal,0.26730875139963667,904
32,S A. Grid,0.28035425007041703,904
32,Learnable,0.4162460113883655,904
64,SD,0.1551863134081915,904
64,S A. Diagonal,0.2878123380204384,904
64,S A. MultiDiagonal,0.22258065189472123,904
64,S A. Grid,0.23685894082635006,904
8,SD,0.6523319520221604,905
8,S A. Diagonal,0.6856438400031241,905
8,S A. MultiDiagonal,0.6534727283351541,905
8,S A. Grid,0.6638135318493732,905
8,Learnable,0.7132678681953104,905
16,SD,0.4661318391932312,905
16,S A. Diagonal,0.4964036557862014,905
16,S A. MultiDiagonal,0.41421649051390524,905
16,S A. Grid,0.45636399475027045,905
16,Learnable,0.5413375492296906,905
32,SD,0.26509088034122774,905
32,S A. Diagonal,0.33152827366280013,905
32,S A. MultiDiagonal,0.27000762825740254,905
32,S A. Grid,0.27848551944701394,905
32,Learnable,0.41027320841742176,905
64,SD,0.1444654348247964,905
64,S A. Diagonal,0.27204465047739745,905
64,S A. MultiDiagonal,0.21253099698560915,905
64,S A. Grid,0.24507352815808137,905
8,SD,0.6500190491903752,906
8,S A. Diagonal,0.6908464755684585,906
8,S A. MultiDiagonal,0.650450443646521,906
8,S A. Grid,0.6671423406637534,906
8,Learnable,0.6957383698661931,906
16,SD,0.4676534872135113,906
16,S A. Diagonal,0.4938878473538233,906
16,S A. MultiDiagonal,0.4150922088936838,906
16,S A. Grid,0.4599885035687469,906
16,Learnable,0.5455733220074142,906
32,SD,0.2678446675054432,906
32,S A. Diagonal,0.33715072232817367,906
32,S A. MultiDiagonal,0.26579125035495227,906
32,S A. Grid,0.28018658100689076,906
32,Learnable,0.43597958976811946,906
64,SD,0.13770758103692882,906
64,S A. Diagonal,0.2836721983110491,906
64,S A. MultiDiagonal,0.21592136467400025,906
64,S A. Grid,0.23432305295977635,906
8,SD,0.650843734796595,907
8,S A. Diagonal,0.6840612460024559,907
8,S A. MultiDiagonal,0.6522604399392259,907
8,S A. Grid,0.6568852759797057,907
8,Learnable,0.7205064689231959,907
16,SD,0.46757262751461476,907
16,S A. Diagonal,0.4846634316276013,907
16,S A. MultiDiagonal,0.41676662771914963,907
16,S A. Grid,0.45332758771895243,907
16,Learnable,0.5431391318106764,907
32,SD,0.262781953596299,907
32,S A. Diagonal,0.3331923633490478,907
32,S A. MultiDiagonal,0.2717641225975906,907
32,S A. Grid,0.2784602832778258,907
32,Learnable,0.42653550293827996,907
64,SD,0.14498303753110087,907
64,S A. Diagonal,0.29647965736122395,907
64,S A. MultiDiagonal,0.2146471950905603,907
64,S A. Grid,0.24358309160324387,907
8,SD,0.6580740420639711,908
8,S A. Diagonal,0.6875235111928206,908
8,S A. MultiDiagonal,0.6449130740408674,908
8,S A. Grid,0.6657626885392771,908
8,Learnable,0.6893701737852747,908
16,SD,0.4692541399699317,908
16,S A. Diagonal,0.4846805630204598,908
16,S A. MultiDiagonal,0.4180048739890676,908
16,S A. Grid,0.46072767555857913,908
16,Learnable,0.5382186002307755,908
32,SD,0.27121829343499443,908
32,S A. Diagonal,0.33219274152275546,908
32,S A. MultiDiagonal,0.26648793327983367,908
32,S A. Grid,0.28128165355021145,908
32,Learnable,0.42634625554739847,908
64,SD,0.1630382485025984,908
64,S A. Diagonal,0.2780235104213568,908
64,S A. MultiDiagonal,0.21633308154481584,908
64,S A. Grid,0.2444688450006241,908
8,SD,0.6471293625495773,909
8,S A. Diagonal,0.684672526935134,909
8,S A. MultiDiagonal,0.6594097798281068,909
8,S A. Grid,0.6669292664648245,909
8,Learnable,0.6760951188624676,909
16,SD,0.4644715549986138,909
16,S A. Diagonal,0.49066357613722916,909
16,S A. MultiDiagonal,0.42008104525220163,909
16,S A. Grid,0.46179874471355054,909
16,Learnable,0.5537569657495857,909
32,SD,0.2710560740059255,909
32,S A. Diagonal,0.3213451181828467,909
32,S A. MultiDiagonal,0.27172272799513325,909
32,S A. Grid,0.279129860535377,909
32,Learnable,0.42261980620693534,909
64,SD,0.1380469470999446,909
64,S A. Diagonal,0.2880081020636081,909
64,S A. MultiDiagonal,0.2119593464985581,909
64,S A. Grid,0.24380667446547888,909
8,SD,0.6465343806838119,910
8,S A. Diagonal,0.6856230975879541,910
8,S A. MultiDiagonal,0.6595101285454945,910
8,S A. Grid,0.6705111443644928,910
8,Learnable,0.70504006001863,910
16,SD,0.46753400678952567,910
16,S A. Diagonal,0.4841218876520301,910
16,S A. MultiDiagonal,0.4191947069766564,910
16,S A. Grid,0.4777845440530546,910
16,Learnable,0.5480763413934492,910
32,SD,0.2696979651948942,910
32,S A. Diagonal,0.3261339649588577,910
32,S A. MultiDiagonal,0.26424239425946006,910
32,S A. Grid,0.27594030860345187,910
32,Learnable,0.4237144574895796,910
64,SD,0.15612765199081965,910
64,S A. Diagonal,0.28949253511949485,910
64,S A. MultiDiagonal,0.2108528343946775,910
64,S A. Grid,0.24492829759551127,910
8,SD,0.6499969206583219,911
8,S A. Diagonal,0.6839204704110848,911
8,S A. MultiDiagonal,0.6641894158400382,911
8,S A. Grid,0.6740590571418092,911
8,Learnable,0.702161975522743,911
16,SD,0.4667395303318422,911
16,S A. Diagonal,0.48574905059947915,911
16,S A. MultiDiagonal,0.4142219826923925,911
16,S A. Grid,0.45725854652706877,911
16,Learnable,0.5700228217542301,911
32,SD,0.2737556343728426,911
32,S A. Diagonal,0.32572924891433697,911
32,S A. MultiDiagonal,0.2675047364577657,911
32,S A. Grid,0.27584100486255925,911
32,Learnable,0.4263030090133668,911
64,SD,0.13989392893900027,911
64,S A. Diagonal,0.28988109045082355,911
64,S A. MultiDiagonal,0.2151470616920052,911
64,S A. Grid,0.2369779040303078,911
8,SD,0.6465524182466429,912
8,S A. Diagonal,0.682774694098293,912
8,S A. MultiDiagonal,0.6517205668916848,912
8,S A. Grid,0.6659409604498788,912
8,Learnable,0.6839318253795882,912
16,SD,0.4734950852976109,912
16,S A. Diagonal,0.495622856723424,912
16,S A. MultiDiagonal,0.41601830614680985,912
16,S A. Grid,0.4625961687226023,912
16,Learnable,0.5402955433598295,912
32,SD,0.27008898793052233,912
32,S A. Diagonal,0.3280145903453553,912
32,S A. MultiDiagonal,0.26942207913762384,912
32,S A. Grid,0.276405276315136,912
32,Learnable,0.4077149168563735,912
64,SD,0.1392970539151625,912
64,S A. Diagonal,0.2888369863499017,912
64,S A. MultiDiagonal,0.21223182017867537,912
64,S A. Grid,0.2407448650107677,912
8,SD,0.6489289430523334,913
8,S A. Diagonal,0.677430912204872,913
8,S A. MultiDiagonal,0.654782266682848,913
8,S A. Grid,0.669889780501209,913
8,Learnable,0.6843460755483521,913
16,SD,0.46669381403360727,913
16,S A. Diagonal,0.48744074472140364,913
16,S A. MultiDiagonal,0.40653974953110633,913
16,S A. Grid,0.46280909763428557,913
16,Learnable,0.5442700298704827,913
32,SD,0.26588303573843325,913
32,S A. Diagonal,0.33102586978015713,913
32,S A. MultiDiagonal,0.27859306396675154,913
32,S A. Grid,0.28288826074214096,913
32,Learnable,0.43376718457750546,913
64,SD,0.14396644696535627,913
64,S A. Diagonal,0.2964665959080558,913
64,S A. MultiDiagonal,0.21158900367467562,913
64,S A. Grid,0.23838541010458797,913
8,SD,0.6494010390220268,914
8,S A. Diagonal,0.6878796006334271,914
8,S A. MultiDiagonal,0.6607199679816169,914
8,S A. Grid,0.6651892482143702,914
8,Learnable,0.6961659320786622,914
16,SD,0.4658493705899274,914
16,S A. Diagonal,0.4914592668507587,914
16,S A. MultiDiagonal,0.40894444330548424,914
16,S A. Grid,0.46581804749338196,914
16,Learnable,0.5600547925294785,914
32,SD,0.2638997161362446,914
32,S A. Diagonal,0.320876329064113,914
32,S A. MultiDiagonal,0.2608058270746431,914
32,S A. Grid,0.27909537607858875,914
32,Learnable,0.4099533554280232,914
64,SD,0.15021757415044135,914
64,S A. Diagonal,0.28690523117842326,914
64,S A. MultiDiagonal,0.2211040713820851,914
64,S A. Grid,0.24696680887064892,914
8,SD,0.6506395451898578,915
8,S A. Diagonal,0.6805740001738981,915
8,S A. MultiDiagonal,0.6478012603468406,915
8,S A. Grid,0.6675325282930914,915
8,Learnable,0.6964699139547235,915
16,SD,0.4680407524159397,915
16,S A. Diagonal,0.4883572993719152,915
16,S A. MultiDiagonal,0.410778282493675,915
16,S A. Grid,0.46782676183786764,915
16,Learnable,0.565200191660919,915
32,SD,0.2682048702846825,915
32,S A. Diagonal,0.32662586785608466,915
32,S A. MultiDiagonal,0.2705411142834166,915
32,S A. Grid,0.2787044188876016,915
32,Learnable,0.4227827867109031,915
64,SD,0.16012959953780492,915
64,S A. Diagonal,0.2649796690074472,915
64,S A. MultiDiagonal,0.21238172694174456,915
64,S A. Grid,0.2327637603345125,915
8,SD,0.6476281634071774,916
8,S A. Diagonal,0.6826944248258644,916
8,S A. MultiDiagonal,0.6469887732616337,916
8,S A. Grid,0.663366911888188,916
8,Learnable,0.7054040053925488,916
16,SD,0.46700056952434,916
16,S A. Diagonal,0.4914007301820692,916
16,S A. MultiDiagonal,0.4134204304584095,916
16,S A. Grid,0.4569564052135413,916
16,Learnable,0.5769528640880744,916
32,SD,0.26613929954968285,916
32,S A. Diagonal,0.3323031344759053,916
32,S A. MultiDiagonal,0.2702772509626657,916
32,S A. Grid,0.2793678531670757,916
32,Learnable,0.4218081739870611,916
64,SD,0.1402037068640862,916
64,S A. Diagonal,0.2912503389460698,916
64,S A. MultiDiagonal,0.21988608925552036,916
64,S A. Grid,0.23802107349457718,916
8,SD,0.647302838085958,917
8,S A. Diagonal,0.691523043112013,917
8,S A. MultiDiagonal,0.6557567934498925,917
8,S A. Grid,0.6642290169938704,917
8,Learnable,0.7167994932166658,917
16,SD,0.46375287565983947,917
16,S A. Diagonal,0.4828468354875001,917
16,S A. MultiDiagonal,0.415943256018289,917
16,S A. Grid,0.46280056391366575,917
16,Learnable,0.5302071058568715,917
32,SD,0.2709382362449283,917
32,S A. Diagonal,0.32659053954120076,917
32,S A. MultiDiagonal,0.27441297716731416,917
32,S A. Grid,0.2758882743976744,917
32,Learnable,0.41760348984801055,917
64,SD,0.1460601204532095,917
64,S A. Diagonal,0.288497390564676,917
64,S A. MultiDiagonal,0.2246144282259363,917
64,S A. Grid,0.24764160269926164,917
8,SD,0.6457945166913972,918
8,S A. Diagonal,0.6825431017209088,918
8,S A. MultiDiagonal,0.6486895300892918,918
8,S A. Grid,0.663405118803494,918
8,Learnable,0.6897831623088074,918
16,SD,0.4606639094811236,918
16,S A. Diagonal,0.48439166173316933,918
16,S A. MultiDiagonal,0.4111636352282931,918
16,S A. Grid,0.4668803124455883,918
16,Learnable,0.5436001257286945,918
32,SD,0.2686138791933814,918
32,S A. Diagonal,0.3275299476852377,918
32,S A. MultiDiagonal,0.2729648859098178,918
32,S A. Grid,0.27468940613940274,918
32,Learnable,0.3926604964406971,918
64,SD,0.1486229701127021,918
64,S A. Diagonal,0.2862532717389068,918
64,S A. MultiDiagonal,0.21939580226051186,918
64,S A. Grid,0.23745221831208552,918
8,SD,0.6504109513158131,919
8,S A. Diagonal,0.6936817667967864,919
8,S A. MultiDiagonal,0.6465978938623291,919
8,S A. Grid,0.6577212367386369,919
8,Learnable,0.7041145877572594,919
16,SD,0.464687173442323,919
16,S A. Diagonal,0.49172653214293127,919
16,S A. MultiDiagonal,0.41101377463757893,919
16,S A. Grid,0.46539627368677966,919
16,Learnable,0.534897707574067,919
32,SD,0.26547516194467685,919
32,S A. Diagonal,0.32739634138183094,919
32,S A. MultiDiagonal,0.27524668786480655,919
32,S A. Grid,0.27953212090973667,919
32,Learnable,0.4033951344390888,919
64,SD,0.13990579290850122,919
64,S A. Diagonal,0.2857181598086168,919
64,S A. MultiDiagonal,0.2089896343987039,919
64,S A. Grid,0.2476242523116106,919
8,SD,0.6483575006020086,920
8,S A. Diagonal,0.6852979679719613,920
8,S A. MultiDiagonal,0.6381461791379909,920
8,S A. Grid,0.6658472698441033,920
8,Learnable,0.7087668023216847,920
16,SD,0.4633969413598432,920
16,S A. Diagonal,0.488827559164823,920
16,S A. MultiDiagonal,0.4165937195628007,920
16,S A. Grid,0.46778575620986795,920
16,Learnable,0.5556626260920284,920
32,SD,0.2724571645767747,920
32,S A. Diagonal,0.3349358540757646,920
32,S A. MultiDiagonal,0.2676719065149581,920
32,S A. Grid,0.2800543499581111,920
32,Learnable,0.4122430867482628,920
64,SD,0.1505366412213826,920
64,S A. Diagonal,0.2860599122558252,920
64,S A. MultiDiagonal,0.22076925983711582,920
64,S A. Grid,0.2434223314409476,920
8,SD,0.6521116331131027,921
8,S A. Diagonal,0.6884213175336774,921
8,S A. MultiDiagonal,0.6491011911693615,921
8,S A. Grid,0.6676390285905996,921
8,Learnable,0.7140977873216081,921
16,SD,0.46789091657823273,921
16,S A. Diagonal,0.49248542861346756,921
16,S A. MultiDiagonal,0.4128456103500266,921
16,S A. Grid,0.46392615322969216,921
16,Learnable,0.5719390249565961,921
32,SD,0.26798127332778504,921
32,S A. Diagonal,0.3313015694848269,921
32,S A. MultiDiagonal,0.27358735908343657,921
32,S A. Grid,0.27523224139434155,921
32,Learnable,0.4229201918556329,921
64,SD,0.1438384640483619,921
64,S A. Diagonal,0.2913909796352436,921
64,S A. MultiDiagonal,0.21594177357930544,921
64,S A. Grid,0.24443442953191957,921
8,SD,0.6504991630562583,922
8,S A. Diagonal,0.6869256245581197,922
8,S A. MultiDiagonal,0.6529425720101047,922
8,S A. Grid,0.6660981717736588,922
8,Learnable,0.7204924266496562,922
16,SD,0.46410282940569514,922
16,S A. Diagonal,0.48716642794241205,922
16,S A. MultiDiagonal,0.4277418893973482,922
16,S A. Grid,0.47575437977886437,922
16,Learnable,0.5526215382767713,922
32,SD,0.2670077026127628,922
32,S A. Diagonal,0.3241437703731954,922
32,S A. MultiDiagonal,0.2784437836166717,922
32,S A. Grid,0.27783083344407156,922
32,Learnable,0.39185506157711647,922
64,SD,0.13683223019679486,922
64,S A. Diagonal,0.28020791278037005,922
64,S A. MultiDiagonal,0.2153979084655923,922
64,S A. Grid,0.23643967258742263,922
8,SD,0.6470430868032808,923
8,S A. Diagonal,0.6812950363152277,923
8,S A. MultiDiagonal,0.6484478790975468,923
8,S A. Grid,0.6620236984815583,923
8,Learnable,0.6926840708751604,923
16,SD,0.46820228097797606,923
16,S A. Diagonal,0.48841302040648527,923
16,S A. MultiDiagonal,0.4037455110702969,923
16,S A. Grid,0.4625150340748335,923
16,Learnable,0.5821282651323569,923
32,SD,0.2700172902546508,923
32,S A. Diagonal,0.3298353227946252,923
32,S A. MultiDiagonal,0.27261187433230727,923
32,S A. Grid,0.27571797988652663,923
32,Learnable,0.43634590852926397,923
64,SD,0.14092058115399886,923
64,S A. Diagonal,0.28197201196875077,923
64,S A. MultiDiagonal,0.2128279778569513,923
64,S A. Grid,0.24544490189608947,923
8,SD,0.6532401801911851,924
8,S A. Diagonal,0.6853779588426121,924
8,S A. MultiDiagonal,0.6577251271722289,924
8,S A. Grid,0.6626357002369898,924
8,Learnable,0.7152692085572113,924
16,SD,0.4671738243912418,924
16,S A. Diagonal,0.48944766483746366,924
16,S A. MultiDiagonal,0.4159471841047714,924
16,S A. Grid,0.46292241180564564,924
16,Learnable,0.5517368285957529,924
32,SD,0.26395375942446503,924
32,S A. Diagonal,0.32676955215000275,924
32,S A. MultiDiagonal,0.27622066419341434,924
32,S A. Grid,0.28083620842571333,924
32,Learnable,0.4323947359206001,924
64,SD,0.13907612999472874,924
64,S A. Diagonal,0.2863484790662113,924
64,S A. MultiDiagonal,0.21701783344638462,924
64,S A. Grid,0.2451205376892367,924
8,SD,0.6495461516261245,925
8,S A. Diagonal,0.6829068734249516,925
8,S A. MultiDiagonal,0.6469808990567992,925
8,S A. Grid,0.6644125782720933,925
8,Learnable,0.6947269340341713,925
16,SD,0.46591474148720535,925
16,S A. Diagonal,0.4969510591027745,925
16,S A. MultiDiagonal,0.40921336852118084,925
16,S A. Grid,0.45641537312178726,925
16,Learnable,0.5543114668796052,925
32,SD,0.2667632219599938,925
32,S A. Diagonal,0.3361312706736168,925
32,S A. MultiDiagonal,0.2694228724798735,925
32,S A. Grid,0.27603046543938614,925
32,Learnable,0.39794855996402784,925
64,SD,0.14119360197894945,925
64,S A. Diagonal,0.294588809873304,925
64,S A. MultiDiagonal,0.21616536133179548,925
64,S A. Grid,0.2512808537369381,925
8,SD,0.6507064168268755,926
8,S A. Diagonal,0.6858919102811075,926
8,S A. MultiDiagonal,0.6530064995953424,926
8,S A. Grid,0.6644056405931255,926
8,Learnable,0.6643353455547468,926
16,SD,0.46399065448417465,926
16,S A. Diagonal,0.49423004565715145,926
16,S A. MultiDiagonal,0.41414067653317516,926
16,S A. Grid,0.45821241294591514,926
16,Learnable,0.5466088421486193,926
32,SD,0.2634948331846845,926
32,S A. Diagonal,0.3318125390529766,926
32,S A. MultiDiagonal,0.2691027457021019,926
32,S A. Grid,0.28203142841246054,926
32,Learnable,0.39493674799542267,926
64,SD,0.1440682876118021,926
64,S A. Diagonal,0.29032477624871367,926
64,S A. MultiDiagonal,0.21261057771638067,926
64,S A. Grid,0.23933733314175817,926
8,SD,0.6535409445954923,927
8,S A. Diagonal,0.6833710274885161,927
8,S A. MultiDiagonal,0.6590921011270712,927
8,S A. Grid,0.6642035201116925,927
8,Learnable,0.677330603462603,927
16,SD,0.46972384754543417,927
16,S A. Diagonal,0.48853323060429166,927
16,S A. MultiDiagonal,0.4153717686222798,927
16,S A. Grid,0.45143023880216787,927
16,Learnable,0.5548205641215339,927
32,SD,0.2697373165738623,927
32,S A. Diagonal,0.3271045967423472,927
32,S A. MultiDiagonal,0.2683035669722176,927
32,S A. Grid,0.27701316882502336,927
32,Learnable,0.4305467865667074,927
64,SD,0.14006300363257917,927
64,S A. Diagonal,0.28506897624820976,927
64,S A. MultiDiagonal,0.21396873978192893,927
64,S A. Grid,0.2410940265626777,927
8,SD,0.6492968532423066,928
8,S A. Diagonal,0.6837077561108373,928
8,S A. MultiDiagonal,0.6499132121169117,928
8,S A. Grid,0.6591297265952225,928
8,Learnable,0.7076649191522546,928
16,SD,0.46379411846252494,928
16,S A. Diagonal,0.4917326174765407,928
16,S A. MultiDiagonal,0.4084307472991266,928
16,S A. Grid,0.4612056696403736,928
16,Learnable,0.5634237743532639,928
32,SD,0.27027282559309374,928
32,S A. Diagonal,0.32802844080644145,928
32,S A. MultiDiagonal,0.27112467776540916,928
32,S A. Grid,0.27179015277918894,928
32,Learnable,0.41294107558615495,928
64,SD,0.14262552103838086,928
64,S A. Diagonal,0.29610324227439855,928
64,S A. MultiDiagonal,0.21253775413596476,928
64,S A. Grid,0.237522625809453,928
8,SD,0.6506352449607989,929
8,S A. Diagonal,0.6902775030607791,929
8,S A. MultiDiagonal,0.6576311218071814,929
8,S A. Grid,0.6609901903113103,929
8,Learnable,0.7015987386201641,929
16,SD,0.4691521857074115,929
16,S A. Diagonal,0.48644818161082787,929
16,S A. MultiDiagonal,0.4150887235513305,929
16,S A. Grid,0.4642266969517474,929
16,Learnable,0.5363865166377262,929
32,SD,0.27205055672031697,929
32,S A. Diagonal,0.32553861379026294,929
32,S A. MultiDiagonal,0.273581656011216,929
32,S A. Grid,0.28062576516945203,929
32,Learnable,0.4087157902466153,929
64,SD,0.1399334089907161,929
64,S A. Diagonal,0.28500310783982047,929
64,S A. MultiDiagonal,0.21112725448873343,929
64,S A. Grid,0.2447218155790234,929
8,SD,0.6527680344533452,930
8,S A. Diagonal,0.6810871048311786,930
8,S A. MultiDiagonal,0.6600874674841538,930
8,S A. Grid,0.662125446438444,930
8,Learnable,0.6847271563262716,930
16,SD,0.4696734117595573,930
16,S A. Diagonal,0.49115306135776116,930
16,S A. MultiDiagonal,0.4290909687742741,930
16,S A. Grid,0.4589466742255409,930
16,Learnable,0.5719343840205633,930
32,SD,0.26981063182387255,930
32,S A. Diagonal,0.32187558612048617,930
32,S A. MultiDiagonal,0.26429678520393435,930
32,S A. Grid,0.2751797242604006,930
32,Learnable,0.4021585990781655,930
64,SD,0.1494810237642035,930
64,S A. Diagonal,0.2941287377811879,930
64,S A. MultiDiagonal,0.21155464227075127,930
64,S A. Grid,0.23784856657822168,930
8,SD,0.6494378285093853,931
8,S A. Diagonal,0.6787369912916659,931
8,S A. MultiDiagonal,0.6575194857260819,931
8,S A. Grid,0.6634412810461987,931
8,Learnable,0.6605607688823705,931
16,SD,0.46673093523019793,931
16,S A. Diagonal,0.4832820565895121,931
16,S A. MultiDiagonal,0.4092325083934909,931
16,S A. Grid,0.46870137012071333,931
16,Learnable,0.5559686891669907,931
32,SD,0.2681373468185364,931
32,S A. Diagonal,0.3294404363384612,931
32,S A. MultiDiagonal,0.27175133010173264,931
32,S A. Grid,0.2775972442057882,931
32,Learnable,0.4185960764389989,931
64,SD,0.14140189919686547,931
64,S A. Diagonal,0.2901977249076454,931
64,S A. MultiDiagonal,0.21057616142220817,931
64,S A. Grid,0.23784773010620236,931
8,SD,0.6473802870303259,932
8,S A. Diagonal,0.6793423201978261,932
8,S A. MultiDiagonal,0.6367738111033279,932
8,S A. Grid,0.6593197934435076,932
8,Learnable,0.6706456076324391,932
16,SD,0.4657538267610204,932
16,S A. Diagonal,0.4893145345901914,932
16,S A. MultiDiagonal,0.41428589869461835,932
16,S A. Grid,0.46936653105674814,932
16,Learnable,0.5909667458986944,932
32,SD,0.26612691028396673,932
32,S A. Diagonal,0.32604103260691636,932
32,S A. MultiDiagonal,0.2729468996802177,932
32,S A. Grid,0.27641820823656815,932
32,Learnable,0.4317489443577855,932
64,SD,0.14593130284461306,932
64,S A. Diagonal,0.27413475229327366,932
64,S A. MultiDiagonal,0.21387540405942895,932
64,S A. Grid,0.24388992879486607,932
8,SD,0.6466654486068905,933
8,S A. Diagonal,0.6874091097993656,933
8,S A. MultiDiagonal,0.6446876527926082,933
8,S A. Grid,0.6620955270219052,933
8,Learnable,0.6827711549718647,933
16,SD,0.4653745291178498,933
16,S A. Diagonal,0.4882270571496586,933
16,S A. MultiDiagonal,0.41389720142515485,933
16,S A. Grid,0.45259307646489166,933
16,Learnable,0.5545876784512763,933
32,SD,0.26543068302398953,933
32,S A. Diagonal,0.3270531110710196,933
32,S A. MultiDiagonal,0.2708025093517513,933
32,S A. Grid,0.27671789867904634,933
32,Learnable,0.42529015290183564,933
64,SD,0.13635304773077314,933
64,S A. Diagonal,0.29911208413997065,933
64,S A. MultiDiagonal,0.21857048066711782,933
64,S A. Grid,0.23985356586333162,933
8,SD,0.6499112614426421,934
8,S A. Diagonal,0.6818507219203019,934
8,S A. MultiDiagonal,0.6499701811494298,934
8,S A. Grid,0.6597805716053402,934
8,Learnable,0.7029821935838951,934
16,SD,0.46624813385122477,934
16,S A. Diagonal,0.48819898805094697,934
16,S A. MultiDiagonal,0.41113555412214986,934
16,S A. Grid,0.467808639591269,934
16,Learnable,0.537382835368422,934
32,SD,0.2689862294881503,934
32,S A. Diagonal,0.3221110369440326,934
32,S A. MultiDiagonal,0.2662746423591378,934
32,S A. Grid,0.2746602469162014,934
32,Learnable,0.42054493781826885,934
64,SD,0.1604116932249185,934
64,S A. Diagonal,0.27313448086628705,934
64,S A. MultiDiagonal,0.20930232893773376,934
64,S A. Grid,0.23891502210676366,934
8,SD,0.6566690991871375,935
8,S A. Diagonal,0.6769725268184063,935
8,S A. MultiDiagonal,0.659999357813869,935
8,S A. Grid,0.665330847681566,935
8,Learnable,0.6898796063274127,935
16,SD,0.468497296064236,935
16,S A. Diagonal,0.4889204967350626,935
16,S A. MultiDiagonal,0.40933446157693065,935
16,S A. Grid,0.461358805670215,935
16,Learnable,0.5434377173772734,935
32,SD,0.26777981074869733,935
32,S A. Diagonal,0.32657255127230866,935
32,S A. MultiDiagonal,0.2688257896972252,935
32,S A. Grid,0.27143458652420777,935
32,Learnable,0.4190110017266109,935
64,SD,0.14108392807012443,935
64,S A. Diagonal,0.29682304102416424,935
64,S A. MultiDiagonal,0.21502043761088638,935
64,S A. Grid,0.23957368971010767,935
8,SD,0.6473709390765131,936
8,S A. Diagonal,0.6827487536411835,936
8,S A. MultiDiagonal,0.6488791470913218,936
8,S A. Grid,0.66148321367008,936
8,Learnable,0.7125616324172243,936
16,SD,0.46668100504858295,936
16,S A. Diagonal,0.48528077008537795,936
16,S A. MultiDiagonal,0.4149697368281614,936
16,S A. Grid,0.4628493449160509,936
16,Learnable,0.5666429851367987,936
32,SD,0.26572176724023855,936
32,S A. Diagonal,0.33101348482788423,936
32,S A. MultiDiagonal,0.2694635251826154,936
32,S A. Grid,0.27911798774730634,936
32,Learnable,0.42215107995950135,936
64,SD,0.14211305930921111,936
64,S A. Diagonal,0.2873107017475462,936
64,S A. MultiDiagonal,0.22233771710771982,936
64,S A. Grid,0.2387985647713023,936
8,SD,0.6449393184831275,937
8,S A. Diagonal,0.6827639717718579,937
8,S A. MultiDiagonal,0.6459977221557056,937
8,S A. Grid,0.6601877511683202,937
8,Learnable,0.667345566768686,937
16,SD,0.46426722556634425,937
16,S A. Diagonal,0.49074426115512204,937
16,S A. MultiDiagonal,0.40687731917132813,937
16,S A. Grid,0.4620265077932378,937
16,Learnable,0.5672285996943635,937
32,SD,0.2701289772313999,937
32,S A. Diagonal,0.33328932768310304,937
32,S A. MultiDiagonal,0.26889071989790414,937
32,S A. Grid,0.27758216711900907,937
32,Learnable,0.4217189612311858,937
64,SD,0.13533408355731785,937
64,S A. Diagonal,0.2952455445231131,937
64,S A. MultiDiagonal,0.21599140169963543,937
64,S A. Grid,0.23566607998047173,937
8,SD,0.6503384554417158,938
8,S A. Diagonal,0.6916149158669532,938
8,S A. MultiDiagonal,0.6556765133860825,938
8,S A. Grid,0.6695780513465884,938
8,Learnable,0.727522443673021,938
16,SD,0.46623496906831924,938
16,S A. Diagonal,0.4946012118522982,938
16,S A. MultiDiagonal,0.4094541062324671,938
16,S A. Grid,0.46940047781553595,938
16,Learnable,0.5615009516890509,938
32,SD,0.2665151015696254,938
32,S A. Diagonal,0.3152565523097096,938
32,S A. MultiDiagonal,0.2714988363255945,938
32,S A. Grid,0.27646237516044775,938
32,Learnable,0.3988021562506776,938
64,SD,0.13803658409642514,938
64,S A. Diagonal,0.2867406166487429,938
64,S A. MultiDiagonal,0.21481177441068386,938
64,S A. Grid,0.23936796157037213,938
8,SD,0.6486213308146471,939
8,S A. Diagonal,0.6921810170661858,939
8,S A. MultiDiagonal,0.6484077038371778,939
8,S A. Grid,0.6563863745379004,939
8,Learnable,0.6726354381860898,939
16,SD,0.47117102786740916,939
16,S A. Diagonal,0.4926762280887971,939
16,S A. MultiDiagonal,0.427138056232011,939
16,S A. Grid,0.4654849014362248,939
16,Learnable,0.5691927013815853,939
32,SD,0.27047348661616866,939
32,S A. Diagonal,0.3214278524560171,939
32,S A. MultiDiagonal,0.2699964720746435,939
32,S A. Grid,0.2795690643369179,939
32,Learnable,0.4088494836830237,939
64,SD,0.1410438980841635,939
64,S A. Diagonal,0.28742470395659214,939
64,S A. MultiDiagonal,0.2141241838662023,939
64,S A. Grid,0.240389968994422,939
8,SD,0.6532416334908341,940
8,S A. Diagonal,0.6910768877870233,940
8,S A. MultiDiagonal,0.6492089180566201,940
8,S A. Grid,0.6610536201751493,940
8,Learnable,0.6874857984537779,940
16,SD,0.4687690511027143,940
16,S A. Diagonal,0.4883517476371568,940
16,S A. MultiDiagonal,0.41520254181675215,940
16,S A. Grid,0.4596544465139685,940
16,Learnable,0.5562665050982779,940
32,SD,0.26883374606422683,940
32,S A. Diagonal,0.32982435321356496,940
32,S A. MultiDiagonal,0.26415645727607234,940
32,S A. Grid,0.2756183179885393,940
32,Learnable,0.43238284756518786,940
64,SD,0.15026696746012916,940
64,S A. Diagonal,0.2872230548257205,940
64,S A. MultiDiagonal,0.21367067892897096,940
64,S A. Grid,0.24559051618176908,940
8,SD,0.6471452179385331,941
8,S A. Diagonal,0.6835822535880798,941
8,S A. MultiDiagonal,0.6530553223080828,941
8,S A. Grid,0.6626449730042734,941
8,Learnable,0.6861574416006194,941
16,SD,0.4626949580824229,941
16,S A. Diagonal,0.4859191622279335,941
16,S A. MultiDiagonal,0.41768696541866945,941
16,S A. Grid,0.4628344306041636,941
16,Learnable,0.5309318896484061,941
32,SD,0.26758016821005853,941
32,S A. Diagonal,0.33232158034663384,941
32,S A. MultiDiagonal,0.26288486761573215,941
32,S A. Grid,0.2789498365366501,941
32,Learnable,0.4191634084545507,941
64,SD,0.15120117313699424,941
64,S A. Diagonal,0.273454546019977,941
64,S A. MultiDiagonal,0.21440766501423272,941
64,S A. Grid,0.24610353483144393,941
8,SD,0.6483220032472241,942
8,S A. Diagonal,0.6793105262469944,942
8,S A. MultiDiagonal,0.6523409562226834,942
8,S A. Grid,0.6631093960511767,942
8,Learnable,0.6702007098554282,942
16,SD,0.4591792076331339,942
16,S A. Diagonal,0.49135870586255387,942
16,S A. MultiDiagonal,0.41899688671166985,942
16,S A. Grid,0.45864189532968075,942
16,Learnable,0.5306606220448968,942
32,SD,0.26974246868714724,942
32,S A. Diagonal,0.33548451365773757,942
32,S A. MultiDiagonal,0.27395397659943155,942
32,S A. Grid,0.2796937979609875,942
32,Learnable,0.4082158810286542,942
64,SD,0.14658733613843442,942
64,S A. Diagonal,0.2904013347468405,942
64,S A. MultiDiagonal,0.2107163688526063,942
64,S A. Grid,0.2443308708693967,942
8,SD,0.6542933209663006,943
8,S A. Diagonal,0.6884324521316191,943
8,S A. MultiDiagonal,0.6570499980842406,943
8,S A. Grid,0.664586935477357,943
8,Learnable,0.6785062737413428,943
16,SD,0.46690289519109396,943
16,S A. Diagonal,0.48978829416008096,943
16,S A. MultiDiagonal,0.4031468378106779,943
16,S A. Grid,0.4591338435107821,943
16,Learnable,0.55896120653683,943
32,SD,0.2681468797109436,943
32,S A. Diagonal,0.31671780648192116,943
32,S A. MultiDiagonal,0.27389039759616074,943
32,S A. Grid,0.2788037262094249,943
32,Learnable,0.4054030359021649,943
64,SD,0.14023635612201,943
64,S A. Diagonal,0.28388138138932284,943
64,S A. MultiDiagonal,0.2177496507730839,943
64,S A. Grid,0.24002701231758455,943
8,SD,0.6547400948367245,944
8,S A. Diagonal,0.6784835534643748,944
8,S A. MultiDiagonal,0.6505110847909267,944
8,S A. Grid,0.6623271955910265,944
8,Learnable,0.718338771113565,944
16,SD,0.46576992723799504,944
16,S A. Diagonal,0.48650845618864835,944
16,S A. MultiDiagonal,0.41363995436649353,944
16,S A. Grid,0.4634909157208587,944
16,Learnable,0.5495911193681775,944
32,SD,0.2647477402417816,944
32,S A. Diagonal,0.3230756449659291,944
32,S A. MultiDiagonal,0.2725687151472392,944
32,S A. Grid,0.28009411054026456,944
32,Learnable,0.4222831735183927,944
64,SD,0.15073614536707716,944
64,S A. Diagonal,0.2988707095171793,944
64,S A. MultiDiagonal,0.21829265090598632,944
64,S A. Grid,0.24549680197452298,944
8,SD,0.6529166871947334,945
8,S A. Diagonal,0.6816133944428137,945
8,S A. MultiDiagonal,0.6483078523057236,945
8,S A. Grid,0.658747106107379,945
8,Learnable,0.7078742300473335,945
16,SD,0.46554338214340885,945
16,S A. Diagonal,0.4867614294759225,945
16,S A. MultiDiagonal,0.4086648118124406,945
16,S A. Grid,0.46438671401641474,945
16,Learnable,0.5500186829591488,945
32,SD,0.26624437949925384,945
32,S A. Diagonal,0.3332442695985298,945
32,S A. MultiDiagonal,0.2664841732221562,945
32,S A. Grid,0.2839169375212796,945
32,Learnable,0.42627869804967794,945
64,SD,0.15214536576760485,945
64,S A. Diagonal,0.2836738506157608,945
64,S A. MultiDiagonal,0.22089715812131294,945
64,S A. Grid,0.24169821064921285,945
8,SD,0.6538014990901071,946
8,S A. Diagonal,0.6826594632770837,946
8,S A. MultiDiagonal,0.6527790438342724,946
8,S A. Grid,0.6624048948379435,946
8,Learnable,0.7112786653577663,946
16,SD,0.462279095056692,946
16,S A. Diagonal,0.4841921781076043,946
16,S A. MultiDiagonal,0.4275819087157164,946
16,S A. Grid,0.45826125516592386,946
16,Learnable,0.5575117506784341,946
32,SD,0.2646263933603991,946
32,S A. Diagonal,0.32605598164479954,946
32,S A. MultiDiagonal,0.27819566438627236,946
32,S A. Grid,0.2769534141883354,946
32,Learnable,0.4439607453240283,946
64,SD,0.13738632129080358,946
64,S A. Diagonal,0.29590234852301744,946
64,S A. MultiDiagonal,0.21906968994530812,946
64,S A. Grid,0.23557564139949366,946
8,SD,0.6480076674475534,947
8,S A. Diagonal,0.6892900246396403,947
8,S A. MultiDiagonal,0.6526770923288555,947
8,S A. Grid,0.6679752418423004,947
8,Learnable,0.6938369970365386,947
16,SD,0.4720076000676585,947
16,S A. Diagonal,0.49136586758821826,947
16,S A. MultiDiagonal,0.41682312986919023,947
16,S A. Grid,0.46066605782096487,947
16,Learnable,0.5509425114339419,947
32,SD,0.26365733934791613,947
32,S A. Diagonal,0.3261331446456881,947
32,S A. MultiDiagonal,0.2660197295498347,947
32,S A. Grid,0.27797242785718207,947
32,Learnable,0.4267115650730232,947
64,SD,0.1468635416786179,947
64,S A. Diagonal,0.29942972687393915,947
64,S A. MultiDiagonal,0.22385755084009648,947
64,S A. Grid,0.24139229735507556,947
8,SD,0.650740130233084,948
8,S A. Diagonal,0.684752452801847,948
8,S A. MultiDiagonal,0.6501492689501533,948
8,S A. Grid,0.6644280876819628,948
8,Learnable,0.7005924030678348,948
16,SD,0.46687484003245805,948
16,S A. Diagonal,0.4930949993952343,948
16,S A. MultiDiagonal,0.40983688351791847,948
16,S A. Grid,0.4590920055110491,948
16,Learnable,0.5416690867712278,948
32,SD,0.2672035812372925,948
32,S A. Diagonal,0.3243305217566656,948
32,S A. MultiDiagonal,0.2697629638446634,948
32,S A. Grid,0.2748888075126439,948
32,Learnable,0.4184929016095004,948
64,SD,0.14559318348311306,948
64,S A. Diagonal,0.2889856684418269,948
64,S A. MultiDiagonal,0.22391267451787356,948
64,S A. Grid,0.2409205840703905,948
8,SD,0.6487163513271604,949
8,S A. Diagonal,0.6843322138666919,949
8,S A. MultiDiagonal,0.6576667553738818,949
8,S A. Grid,0.669000327242387,949
8,Learnable,0.6926198318499865,949
16,SD,0.46754670960622763,949
16,S A. Diagonal,0.48970106282518483,949
16,S A. MultiDiagonal,0.41501719758761174,949
16,S A. Grid,0.45268062596052705,949
16,Learnable,0.5366054594910485,949
32,SD,0.27138169755716557,949
32,S A. Diagonal,0.3234139453413938,949
32,S A. MultiDiagonal,0.2732290394785202,949
32,S A. Grid,0.27974459307317545,949
32,Learnable,0.4150268444843068,949
64,SD,0.1412189077214607,949
64,S A. Diagonal,0.28110682456560465,949
64,S A. MultiDiagonal,0.222482874987252,949
64,S A. Grid,0.24164047586359858,949
8,SD,0.6533290917915087,950
8,S A. Diagonal,0.6822663865221057,950
8,S A. MultiDiagonal,0.6586921528420135,950
8,S A. Grid,0.6609986633314825,950
8,Learnable,0.724644560603304,950
16,SD,0.4623619029806783,950
16,S A. Diagonal,0.49029386162193217,950
16,S A. MultiDiagonal,0.4146626758144058,950
16,S A. Grid,0.46012395592285316,950
16,Learnable,0.5521724354640164,950
32,SD,0.2654288221259028,950
32,S A. Diagonal,0.33943454340857765,950
32,S A. MultiDiagonal,0.2728263493103885,950
32,S A. Grid,0.2857059960213538,950
32,Learnable,0.41006983749750153,950
64,SD,0.1401015687972104,950
64,S A. Diagonal,0.29830112030991235,950
64,S A. MultiDiagonal,0.2132133086144574,950
64,S A. Grid,0.23921307151793847,950
8,SD,0.6458110129564605,951
8,S A. Diagonal,0.6805522122265448,951
8,S A. MultiDiagonal,0.6483762714765454,951
8,S A. Grid,0.6685176873559937,951
8,Learnable,0.7025302555750796,951
16,SD,0.4709938584486826,951
16,S A. Diagonal,0.49683058846339107,951
16,S A. MultiDiagonal,0.4049700751769205,951
16,S A. Grid,0.46191706886343054,951
16,Learnable,0.544227504071435,951
32,SD,0.26833492328741376,951
32,S A. Diagonal,0.3316453579525087,951
32,S A. MultiDiagonal,0.2679500780303911,951
32,S A. Grid,0.27846990311667463,951
32,Learnable,0.39699944874470744,951
64,SD,0.1391598073134129,951
64,S A. Diagonal,0.2942826037778886,951
64,S A. MultiDiagonal,0.21694189015217114,951
64,S A. Grid,0.24594058768466875,951
8,SD,0.6508478871566855,952
8,S A. Diagonal,0.6829136867552223,952
8,S A. MultiDiagonal,0.6466338561756658,952
8,S A. Grid,0.6613579975417943,952
8,Learnable,0.7042776905665524,952
16,SD,0.46247771857342634,952
16,S A. Diagonal,0.4860449784700817,952
16,S A. MultiDiagonal,0.41453613861990063,952
16,S A. Grid,0.47116168641136735,952
16,Learnable,0.571669708195577,952
32,SD,0.27554905637614496,952
32,S A. Diagonal,0.3235054854745151,952
32,S A. MultiDiagonal,0.26841833036002394,952
32,S A. Grid,0.28235914968964804,952
32,Learnable,0.42127493687463036,952
64,SD,0.15205968061293407,952
64,S A. Diagonal,0.28520474978575594,952
64,S A. MultiDiagonal,0.22694839143854367,952
64,S A. Grid,0.25237302000466133,952
8,SD,0.6507644008759318,953
8,S A. Diagonal,0.6832242992136053,953
8,S A. MultiDiagonal,0.6517318343322606,953
8,S A. Grid,0.6684698552245698,953
8,Learnable,0.6903099686059115,953
16,SD,0.4674713204954009,953
16,S A. Diagonal,0.4844906696750816,953
16,S A. MultiDiagonal,0.4112926352184782,953
16,S A. Grid,0.45397185424657766,953
16,Learnable,0.5507871536479519,953
32,SD,0.265400163106121,953
32,S A. Diagonal,0.32609855723160225,953
32,S A. MultiDiagonal,0.27003149621121214,953
32,S A. Grid,0.27796559286256345,953
32,Learnable,0.41544642686300975,953
64,SD,0.16032907620250875,953
64,S A. Diagonal,0.29936452178207623,953
64,S A. MultiDiagonal,0.2200699804724876,953
64,S A. Grid,0.2493957564609262,953
8,SD,0.6509602135518988,954
8,S A. Diagonal,0.6870817918610155,954
8,S A. MultiDiagonal,0.6544068408309276,954
8,S A. Grid,0.6647808495155648,954
8,Learnable,0.6929989617610472,954
16,SD,0.46319072959397756,954
16,S A. Diagonal,0.49061827710583755,954
16,S A. MultiDiagonal,0.4071823644210877,954
16,S A. Grid,0.4653481216852938,954
16,Learnable,0.5529834384145452,954
32,SD,0.267645833264046,954
32,S A. Diagonal,0.32764420711979325,954
32,S A. MultiDiagonal,0.27181399378112503,954
32,S A. Grid,0.2799879821297747,954
32,Learnable,0.430842911873549,954
64,SD,0.14048892284660874,954
64,S A. Diagonal,0.2917860581402384,954
64,S A. MultiDiagonal,0.21955479200571199,954
64,S A. Grid,0.23746768929883244,954
8,SD,0.6461943640353068,955
8,S A. Diagonal,0.689776034326175,955
8,S A. MultiDiagonal,0.6600684230872161,955
8,S A. Grid,0.6686248918490338,955
8,Learnable,0.6833426200665211,955
16,SD,0.46756269815626306,955
16,S A. Diagonal,0.497542503814822,955
16,S A. MultiDiagonal,0.40936358870539546,955
16,S A. Grid,0.4631474021400643,955
16,Learnable,0.5518765676792857,955
32,SD,0.267552056518825,955
32,S A. Diagonal,0.33504393787481623,955
32,S A. MultiDiagonal,0.27839333066659244,955
32,S A. Grid,0.2736677729086869,955
32,Learnable,0.41684574953162706,955
64,SD,0.14683620119561744,955
64,S A. Diagonal,0.2811566413523868,955
64,S A. MultiDiagonal,0.22540117570228135,955
64,S A. Grid,0.23628925314219493,955
8,SD,0.6512988539470644,956
8,S A. Diagonal,0.6880771609540451,956
8,S A. MultiDiagonal,0.650714713920537,956
8,S A. Grid,0.663681192081641,956
8,Learnable,0.6995822834023834,956
16,SD,0.46677213932474737,956
16,S A. Diagonal,0.4809623828809328,956
16,S A. MultiDiagonal,0.41383898314120926,956
16,S A. Grid,0.4624389923884227,956
16,Learnable,0.5389409993723471,956
32,SD,0.26789250925279623,956
32,S A. Diagonal,0.3288121375978038,956
32,S A. MultiDiagonal,0.26934747046140306,956
32,S A. Grid,0.275913720726452,956
32,Learnable,0.39386006481887126,956
64,SD,0.13667961082764282,956
64,S A. Diagonal,0.29367677576700346,956
64,S A. MultiDiagonal,0.217266303654874,956
64,S A. Grid,0.23541470891700608,956
8,SD,0.6453494538088773,957
8,S A. Diagonal,0.6831849500811831,957
8,S A. MultiDiagonal,0.6465117433087857,957
8,S A. Grid,0.6675171884893241,957
8,Learnable,0.7176819221330595,957
16,SD,0.4640651454308272,957
16,S A. Diagonal,0.4932384353566302,957
16,S A. MultiDiagonal,0.41349228149003864,957
16,S A. Grid,0.47107674503458496,957
16,Learnable,0.5409731439770851,957
32,SD,0.26568505861429825,957
32,S A. Diagonal,0.3244716352308082,957
32,S A. MultiDiagonal,0.266633096242765,957
32,S A. Grid,0.2831179590399998,957
32,Learnable,0.41168292364445896,957
64,SD,0.1412592031077584,957
64,S A. Diagonal,0.27976768581757966,957
64,S A. MultiDiagonal,0.22092127550644197,957
64,S A. Grid,0.2423526080252139,957
8,SD,0.6510263050694562,958
8,S A. Diagonal,0.6747909806862811,958
8,S A. MultiDiagonal,0.6619442818415041,958
8,S A. Grid,0.6636170618603628,958
8,Learnable,0.7037908486925205,958
16,SD,0.46573747516489805,958
16,S A. Diagonal,0.4974278233021817,958
16,S A. MultiDiagonal,0.4174893313565679,958
16,S A. Grid,0.462674359700148,958
16,Learnable,0.5472747186123301,958
32,SD,0.2659355303500392,958
32,S A. Diagonal,0.32828633863185364,958
32,S A. MultiDiagonal,0.2673845892695187,958
32,S A. Grid,0.2842022640445437,958
32,Learnable,0.4067349400198219,958
64,SD,0.13532049129683285,958
64,S A. Diagonal,0.28056423025788385,958
64,S A. MultiDiagonal,0.21136904996264028,958
64,S A. Grid,0.24358519370696774,958
8,SD,0.6503329723216996,959
8,S A. Diagonal,0.6844461996797336,959
8,S A. MultiDiagonal,0.658412861621357,959
8,S A. Grid,0.6617055081598043,959
8,Learnable,0.6959452123782086,959
16,SD,0.46899982186067046,959
16,S A. Diagonal,0.490026726097739,959
16,S A. MultiDiagonal,0.4102047670380288,959
16,S A. Grid,0.4571645174135457,959
16,Learnable,0.5668947152442579,959
32,SD,0.2662449587980442,959
32,S A. Diagonal,0.33006158734653923,959
32,S A. MultiDiagonal,0.2730679338322154,959
32,S A. Grid,0.2777628635861202,959
32,Learnable,0.3941795292312052,959
64,SD,0.14876767052552975,959
64,S A. Diagonal,0.2890770786322104,959
64,S A. MultiDiagonal,0.21727410979486272,959
64,S A. Grid,0.24360853869543936,959
8,SD,0.6466416242548555,960
8,S A. Diagonal,0.6812832433816829,960
8,S A. MultiDiagonal,0.6537410725067025,960
8,S A. Grid,0.6700180994648983,960
8,Learnable,0.6871791725904907,960
16,SD,0.4695100374862942,960
16,S A. Diagonal,0.48427477199721775,960
16,S A. MultiDiagonal,0.4162203914730054,960
16,S A. Grid,0.47026426167054236,960
16,Learnable,0.5370508140644141,960
32,SD,0.26764562675349196,960
32,S A. Diagonal,0.3291712949938145,960
32,S A. MultiDiagonal,0.26804337095927677,960
32,S A. Grid,0.27395552182491895,960
32,Learnable,0.42042691244890384,960
64,SD,0.15792239341615352,960
64,S A. Diagonal,0.28307813197425613,960
64,S A. MultiDiagonal,0.21760975765410664,960
64,S A. Grid,0.23424243634025135,960
8,SD,0.6506285735368895,961
8,S A. Diagonal,0.6872033769472669,961
8,S A. MultiDiagonal,0.6531896447181513,961
8,S A. Grid,0.6668532337178558,961
8,Learnable,0.7015533970283776,961
16,SD,0.46328892672973954,961
16,S A. Diagonal,0.49178756191315504,961
16,S A. MultiDiagonal,0.4172665132560454,961
16,S A. Grid,0.462696728090519,961
16,Learnable,0.5688917119842749,961
32,SD,0.2619537873732137,961
32,S A. Diagonal,0.331725152066796,961
32,S A. MultiDiagonal,0.27147026880615854,961
32,S A. Grid,0.27826905285702136,961
32,Learnable,0.41072940706549393,961
64,SD,0.1571750973839914,961
64,S A. Diagonal,0.28449474272847747,961
64,S A. MultiDiagonal,0.2176968287898255,961
64,S A. Grid,0.24756634168027264,961
8,SD,0.6493578078967929,962
8,S A. Diagonal,0.6813452912385706,962
8,S A. MultiDiagonal,0.6461373290686058,962
8,S A. Grid,0.6653929096083968,962
8,Learnable,0.6705656049316318,962
16,SD,0.46602763161162264,962
16,S A. Diagonal,0.4988246295617041,962
16,S A. MultiDiagonal,0.4318426802143528,962
16,S A. Grid,0.458759842916538,962
16,Learnable,0.5586814813069856,962
32,SD,0.270366710764518,962
32,S A. Diagonal,0.3242304210563439,962
32,S A. MultiDiagonal,0.26827571097035047,962
32,S A. Grid,0.2821001113131452,962
32,Learnable,0.42753825371432935,962
64,SD,0.15175795841287792,962
64,S A. Diagonal,0.2807492849475939,962
64,S A. MultiDiagonal,0.21758964995921248,962
64,S A. Grid,0.2400334691642331,962
8,SD,0.652928045827992,963
8,S A. Diagonal,0.683693171549426,963
8,S A. MultiDiagonal,0.667093856878584,963
8,S A. Grid,0.6582107170569149,963
8,Learnable,0.6733571938361431,963
16,SD,0.4645151913983997,963
16,S A. Diagonal,0.4915399443409535,963
16,S A. MultiDiagonal,0.4086744907608597,963
16,S A. Grid,0.4660998644007228,963
16,Learnable,0.551474178316704,963
32,SD,0.2671312522411932,963
32,S A. Diagonal,0.32902834375396434,963
32,S A. MultiDiagonal,0.27540986572709963,963
32,S A. Grid,0.2774609160875324,963
32,Learnable,0.41670916841828015,963
64,SD,0.14647265538474424,963
64,S A. Diagonal,0.28267012316348655,963
64,S A. MultiDiagonal,0.2174948836985341,963
64,S A. Grid,0.24915265625022043,963
8,SD,0.6486670188213722,964
8,S A. Diagonal,0.6843856570785262,964
8,S A. MultiDiagonal,0.6529309996624871,964
8,S A. Grid,0.6597930327627803,964
8,Learnable,0.6962639553187694,964
16,SD,0.4660602676396252,964
16,S A. Diagonal,0.49057303509838485,964
16,S A. MultiDiagonal,0.4026600658845355,964
16,S A. Grid,0.4692696458724609,964
16,Learnable,0.5494071442176531,964
32,SD,0.26827490058632963,964
32,S A. Diagonal,0.3323573586189432,964
32,S A. MultiDiagonal,0.27467011358393645,964
32,S A. Grid,0.27836162220384597,964
32,Learnable,0.42219852101791944,964
64,SD,0.15304661671438327,964
64,S A. Diagonal,0.29176164449790004,964
64,S A. MultiDiagonal,0.2102742268983748,964
64,S A. Grid,0.23702323157377447,964
8,SD,0.6470711623350457,965
8,S A. Diagonal,0.6817776978613159,965
8,S A. MultiDiagonal,0.647238183120485,965
8,S A. Grid,0.6588723188444655,965
8,Learnable,0.6765843065325556,965
16,SD,0.47006636769532617,965
16,S A. Diagonal,0.48784788810174756,965
16,S A. MultiDiagonal,0.41144048923378773,965
16,S A. Grid,0.45889569085360543,965
16,Learnable,0.5550172616871168,965
32,SD,0.2632936007965973,965
32,S A. Diagonal,0.3295741745961286,965
32,S A. MultiDiagonal,0.2714490187122197,965
32,S A. Grid,0.27761883993762104,965
32,Learnable,0.4098047504115703,965
64,SD,0.14224851297828672,965
64,S A. Diagonal,0.29844999027526065,965
64,S A. MultiDiagonal,0.21405101188287495,965
64,S A. Grid,0.2341819589256547,965
8,SD,0.6479669325411588,966
8,S A. Diagonal,0.6827060398497087,966
8,S A. MultiDiagonal,0.6578991533289036,966
8,S A. Grid,0.6598813101144408,966
8,Learnable,0.660586780477945,966
16,SD,0.46439124028373713,966
16,S A. Diagonal,0.48869948594839874,966
16,S A. MultiDiagonal,0.41222982755932286,966
16,S A. Grid,0.4609926602360957,966
16,Learnable,0.5416139214468466,966
32,SD,0.26568209040598023,966
32,S A. Diagonal,0.33160224381021497,966
32,S A. MultiDiagonal,0.2697119351372548,966
32,S A. Grid,0.281818472692492,966
32,Learnable,0.38549071466475343,966
64,SD,0.13900507073055327,966
64,S A. Diagonal,0.2793324736663782,966
64,S A. MultiDiagonal,0.21887355014835064,966
64,S A. Grid,0.24082686594498723,966
8,SD,0.6523678770093945,967
8,S A. Diagonal,0.6861899639047084,967
8,S A. MultiDiagonal,0.645348677247116,967
8,S A. Grid,0.6663505781377573,967
8,Learnable,0.7011536038875492,967
16,SD,0.46337671677410686,967
16,S A. Diagonal,0.4910975816963524,967
16,S A. MultiDiagonal,0.4075088325857449,967
16,S A. Grid,0.4568943995134013,967
16,Learnable,0.5554770712366136,967
32,SD,0.2705151742491076,967
32,S A. Diagonal,0.32913773174039074,967
32,S A. MultiDiagonal,0.26284558219832216,967
32,S A. Grid,0.2778009237067348,967
32,Learnable,0.4239966971496669,967
64,SD,0.1512554598608626,967
64,S A. Diagonal,0.2897702546807758,967
64,S A. MultiDiagonal,0.2125774271042054,967
64,S A. Grid,0.24394023030778295,967
8,SD,0.6446158997065612,968
8,S A. Diagonal,0.683427697409501,968
8,S A. MultiDiagonal,0.6444663999610925,968
8,S A. Grid,0.6677095279258309,968
8,Learnable,0.7290573998778291,968
16,SD,0.4697142073240285,968
16,S A. Diagonal,0.49335903662109004,968
16,S A. MultiDiagonal,0.40822372988001665,968
16,S A. Grid,0.4601740417970984,968
16,Learnable,0.5395736032150575,968
32,SD,0.2691335613028357,968
32,S A. Diagonal,0.32905293037942485,968
32,S A. MultiDiagonal,0.2734296247333934,968
32,S A. Grid,0.278900385875874,968
32,Learnable,0.4242079458584026,968
64,SD,0.14225897375755214,968
64,S A. Diagonal,0.29038769832556605,968
64,S A. MultiDiagonal,0.2186328067108158,968
64,S A. Grid,0.243590988703544,968
8,SD,0.6479738961432092,969
8,S A. Diagonal,0.6829804152893152,969
8,S A. MultiDiagonal,0.6578275528963285,969
8,S A. Grid,0.669624929344996,969
8,Learnable,0.7165700925868839,969
16,SD,0.47104720203438266,969
16,S A. Diagonal,0.487250116824392,969
16,S A. MultiDiagonal,0.41977685532548425,969
16,S A. Grid,0.4571687378009631,969
16,Learnable,0.5489849248783811,969
32,SD,0.26698254054229226,969
32,S A. Diagonal,0.33009360663832765,969
32,S A. MultiDiagonal,0.2642284732109432,969
32,S A. Grid,0.28416505495500977,969
32,Learnable,0.39628891339125927,969
64,SD,0.15742135631734644,969
64,S A. Diagonal,0.2959970678935359,969
64,S A. MultiDiagonal,0.23169780706663096,969
64,S A. Grid,0.2477304623448921,969
8,SD,0.6501665214769843,970
8,S A. Diagonal,0.680229013667996,970
8,S A. MultiDiagonal,0.6507250432300866,970
8,S A. Grid,0.6648333233148859,970
8,Learnable,0.7233996435516628,970
16,SD,0.46694089864273736,970
16,S A. Diagonal,0.4833308148522231,970
16,S A. MultiDiagonal,0.4308710216122707,970
16,S A. Grid,0.46224971875901666,970
16,Learnable,0.5290889014311017,970
32,SD,0.2738932721451421,970
32,S A. Diagonal,0.3252248336448955,970
32,S A. MultiDiagonal,0.2682032158330736,970
32,S A. Grid,0.27969586661758317,970
32,Learnable,0.43371373492117893,970
64,SD,0.15299028894548433,970
64,S A. Diagonal,0.2814635091555293,970
64,S A. MultiDiagonal,0.21966636811872586,970
64,S A. Grid,0.2492698055568431,970
8,SD,0.6460208429832255,971
8,S A. Diagonal,0.682541483236009,971
8,S A. MultiDiagonal,0.6558145695070647,971
8,S A. Grid,0.6646437915085807,971
8,Learnable,0.7115156442024446,971
16,SD,0.46618861711280846,971
16,S A. Diagonal,0.49212551984721853,971
16,S A. MultiDiagonal,0.41350594786133743,971
16,S A. Grid,0.46163532990644496,971
16,Learnable,0.5378644453752458,971
32,SD,0.274611636678627,971
32,S A. Diagonal,0.3263726931676005,971
32,S A. MultiDiagonal,0.26970121373458555,971
32,S A. Grid,0.27985703049440874,971
32,Learnable,0.38796965618705087,971
64,SD,0.1384906640437253,971
64,S A. Diagonal,0.2854034754170785,971
64,S A. MultiDiagonal,0.21006969214715798,971
64,S A. Grid,0.24325947317337376,971
8,SD,0.6483526928186916,972
8,S A. Diagonal,0.6858061009256802,972
8,S A. MultiDiagonal,0.6506781276489362,972
8,S A. Grid,0.6711547231719359,972
8,Learnable,0.7075571900699344,972
16,SD,0.464782745735594,972
16,S A. Diagonal,0.4954237417218955,972
16,S A. MultiDiagonal,0.41471512391255155,972
16,S A. Grid,0.45392100931557433,972
16,Learnable,0.5480864185925423,972
32,SD,0.26578881365122553,972
32,S A. Diagonal,0.3275310437382901,972
32,S A. MultiDiagonal,0.2676832511380397,972
32,S A. Grid,0.27825763104993934,972
32,Learnable,0.43327588160529246,972
64,SD,0.15487061624424653,972
64,S A. Diagonal,0.29357349568625124,972
64,S A. MultiDiagonal,0.22934002447612628,972
64,S A. Grid,0.2395417712234331,972
8,SD,0.6486933428763918,973
8,S A. Diagonal,0.6851876145733581,973
8,S A. MultiDiagonal,0.650668964404062,973
8,S A. Grid,0.6625363279482871,973
8,Learnable,0.7067322295809,973
16,SD,0.4619090114089104,973
16,S A. Diagonal,0.4932590299187382,973
16,S A. MultiDiagonal,0.429376855270168,973
16,S A. Grid,0.45460798363233323,973
16,Learnable,0.5539767933977843,973
32,SD,0.26389332895980383,973
32,S A. Diagonal,0.3250834591093952,973
32,S A. MultiDiagonal,0.27065319733737037,973
32,S A. Grid,0.2751048220153639,973
32,Learnable,0.4223057766264152,973
64,SD,0.15080147664870813,973
64,S A. Diagonal,0.28078492803825583,973
64,S A. MultiDiagonal,0.20999520464277038,973
64,S A. Grid,0.247352438669738,973
8,SD,0.6477518604411868,974
8,S A. Diagonal,0.6859362269886046,974
8,S A. MultiDiagonal,0.6482710820478945,974
8,S A. Grid,0.6620055984113679,974
8,Learnable,0.6945226942296702,974
16,SD,0.462540702539217,974
16,S A. Diagonal,0.48784731649421165,974
16,S A. MultiDiagonal,0.4122556729608722,974
16,S A. Grid,0.4628004529292524,974
16,Learnable,0.5667549024367607,974
32,SD,0.2680865777118643,974
32,S A. Diagonal,0.33029749525419455,974
32,S A. MultiDiagonal,0.2632375440220118,974
32,S A. Grid,0.2798681066273074,974
32,Learnable,0.42953465767070664,974
64,SD,0.15720496737941939,974
64,S A. Diagonal,0.28943291557842005,974
64,S A. MultiDiagonal,0.22803800732769422,974
64,S A. Grid,0.2502277742096851,974
8,SD,0.6483566884892799,975
8,S A. Diagonal,0.6868701877264541,975
8,S A. MultiDiagonal,0.6488473435050375,975
8,S A. Grid,0.6610109803588914,975
8,Learnable,0.710763854713439,975
16,SD,0.4672678584097991,975
16,S A. Diagonal,0.4929560445484928,975
16,S A. MultiDiagonal,0.40737611033577387,975
16,S A. Grid,0.45780867804824005,975
16,Learnable,0.5420114327444265,975
32,SD,0.27046661660394006,975
32,S A. Diagonal,0.32688196932745694,975
32,S A. MultiDiagonal,0.2725432230272995,975
32,S A. Grid,0.2760190479745422,975
32,Learnable,0.41011849367747755,975
64,SD,0.14451333067068414,975
64,S A. Diagonal,0.29192870824212647,975
64,S A. MultiDiagonal,0.21643295025951226,975
64,S A. Grid,0.24845699211878108,975
8,SD,0.6490221550212891,976
8,S A. Diagonal,0.6837826159223116,976
8,S A. MultiDiagonal,0.6531657638603763,976
8,S A. Grid,0.661447086771907,976
8,Learnable,0.7111616894299964,976
16,SD,0.46377095231998045,976
16,S A. Diagonal,0.4865338280029523,976
16,S A. MultiDiagonal,0.4193936025128023,976
16,S A. Grid,0.4589736518507977,976
16,Learnable,0.5519996253391599,976
32,SD,0.2687888655452195,976
32,S A. Diagonal,0.3263611528548892,976
32,S A. MultiDiagonal,0.2695713833179236,976
32,S A. Grid,0.2792957568670098,976
32,Learnable,0.40953841597541146,976
64,SD,0.14326392858220044,976
64,S A. Diagonal,0.29233508942355335,976
64,S A. MultiDiagonal,0.21248930948150638,976
64,S A. Grid,0.2389558993393579,976
8,SD,0.6491966452399769,977
8,S A. Diagonal,0.6809667004262684,977
8,S A. MultiDiagonal,0.6504193908007754,977
8,S A. Grid,0.6640391143300158,977
8,Learnable,0.6905777789337258,977
16,SD,0.4672027995707517,977
16,S A. Diagonal,0.48683588874488576,977
16,S A. MultiDiagonal,0.4126518795940123,977
16,S A. Grid,0.4660662008607208,977
16,Learnable,0.5479612435325384,977
32,SD,0.27078948607488196,977
32,S A. Diagonal,0.33001611916364826,977
32,S A. MultiDiagonal,0.26486342176511296,977
32,S A. Grid,0.27955961117256867,977
32,Learnable,0.43014260067790516,977
64,SD,0.14338146114609665,977
64,S A. Diagonal,0.2910111341585607,977
64,S A. MultiDiagonal,0.2153382245330525,977
64,S A. Grid,0.24099875163418455,977
8,SD,0.650270581453231,978
8,S A. Diagonal,0.6844713582962518,978
8,S A. MultiDiagonal,0.6503584410792496,978
8,S A. Grid,0.6629012537128196,978
8,Learnable,0.6787345360655249,978
16,SD,0.46601801090248784,978
16,S A. Diagonal,0.4859389399134688,978
16,S A. MultiDiagonal,0.41587307277909213,978
16,S A. Grid,0.4608709343068674,978
16,Learnable,0.5622350546662672,978
32,SD,0.27034094291792304,978
32,S A. Diagonal,0.32499760481391904,978
32,S A. MultiDiagonal,0.2777723721074642,978
32,S A. Grid,0.2833072224632984,978
32,Learnable,0.4225173030051407,978
64,SD,0.1399456792727982,978
64,S A. Diagonal,0.29447405433942264,978
64,S A. MultiDiagonal,0.2115066736254011,978
64,S A. Grid,0.23962905024260822,978
8,SD,0.6521489353744292,979
8,S A. Diagonal,0.6863642580846853,979
8,S A. MultiDiagonal,0.6526650669447694,979
8,S A. Grid,0.6620321590083822,979
8,Learnable,0.7169075095186782,979
16,SD,0.46486138439699926,979
16,S A. Diagonal,0.4873533410413559,979
16,S A. MultiDiagonal,0.41411390134796155,979
16,S A. Grid,0.46374040790117654,979
16,Learnable,0.5444102744612435,979
32,SD,0.27209805869206777,979
32,S A. Diagonal,0.3248059666229337,979
32,S A. MultiDiagonal,0.26985534017185764,979
32,S A. Grid,0.2821300199945871,979
32,Learnable,0.43103353253649085,979
64,SD,0.15206507340103975,979
64,S A. Diagonal,0.2944388055381236,979
64,S A. MultiDiagonal,0.2109710007818324,979
64,S A. Grid,0.2366328383583114,979
8,SD,0.647176523904479,980
8,S A. Diagonal,0.680612016044738,980
8,S A. MultiDiagonal,0.653544943562761,980
8,S A. Grid,0.6673144359984196,980
8,Learnable,0.7126907883908351,980
16,SD,0.4653322294515224,980
16,S A. Diagonal,0.4834343581893198,980
16,S A. MultiDiagonal,0.4193538591514918,980
16,S A. Grid,0.45733639433941153,980
16,Learnable,0.530676355731138,980
32,SD,0.2635443132508,980
32,S A. Diagonal,0.3206940489328532,980
32,S A. MultiDiagonal,0.2648925807343758,980
32,S A. Grid,0.27952990898068564,980
32,Learnable,0.4191651200163872,980
64,SD,0.145960878730137,980
64,S A. Diagonal,0.2898639621947798,980
64,S A. MultiDiagonal,0.21337732532928716,980
64,S A. Grid,0.2554698703709815,980
8,SD,0.6445801401680781,981
8,S A. Diagonal,0.6882497303708202,981
8,S A. MultiDiagonal,0.6513944467257828,981
8,S A. Grid,0.6576621404405224,981
8,Learnable,0.7080594800068744,981
16,SD,0.469430397233478,981
16,S A. Diagonal,0.49028816182152,981
16,S A. MultiDiagonal,0.41175896775648,981
16,S A. Grid,0.4600473261546661,981
16,Learnable,0.5503906867906834,981
32,SD,0.2668417189570862,981
32,S A. Diagonal,0.32044899070156513,981
32,S A. MultiDiagonal,0.26931275809471145,981
32,S A. Grid,0.2779733270111445,981
32,Learnable,0.42562193598891795,981
64,SD,0.1564540570676078,981
64,S A. Diagonal,0.2882560212300612,981
64,S A. MultiDiagonal,0.21483728122317663,981
64,S A. Grid,0.23829834227636654,981
8,SD,0.6528491536166735,982
8,S A. Diagonal,0.6861339601583697,982
8,S A. MultiDiagonal,0.6510666838404314,982
8,S A. Grid,0.6682061418574227,982
8,Learnable,0.7106937606058736,982
16,SD,0.46638067165960717,982
16,S A. Diagonal,0.4835247724866493,982
16,S A. MultiDiagonal,0.41496190187890186,982
16,S A. Grid,0.45945663071952114,982
16,Learnable,0.5376503092794739,982
32,SD,0.2677905671851632,982
32,S A. Diagonal,0.331869428010039,982
32,S A. MultiDiagonal,0.26816730499751223,982
32,S A. Grid,0.2773958815769384,982
32,Learnable,0.42012456638727746,982
64,SD,0.13905419406867048,982
64,S A. Diagonal,0.2882892902106284,982
64,S A. MultiDiagonal,0.21364200393827318,982
64,S A. Grid,0.24852939941003832,982
8,SD,0.6486144428408442,983
8,S A. Diagonal,0.6821081525805339,983
8,S A. MultiDiagonal,0.6632130667871206,983
8,S A. Grid,0.6639381973961843,983
8,Learnable,0.7020776183656157,983
16,SD,0.46056736860719405,983
16,S A. Diagonal,0.4937756078882951,983
16,S A. MultiDiagonal,0.41160545619487454,983
16,S A. Grid,0.46363693061122657,983
16,Learnable,0.5495335686875205,983
32,SD,0.26343254518985326,983
32,S A. Diagonal,0.326983841800931,983
32,S A. MultiDiagonal,0.2714371322741747,983
32,S A. Grid,0.2809269264671259,983
32,Learnable,0.4095877154033474,983
64,SD,0.13885526552896835,983
64,S A. Diagonal,0.29207004704760503,983
64,S A. MultiDiagonal,0.21590722376960272,983
64,S A. Grid,0.24316385660441928,983
8,SD,0.6485536963110241,984
8,S A. Diagonal,0.6894788729533076,984
8,S A. MultiDiagonal,0.6548524153495461,984
8,S A. Grid,0.657461495292094,984
8,Learnable,0.7079557887457237,984
16,SD,0.4642335363599902,984
16,S A. Diagonal,0.4951119249301444,984
16,S A. MultiDiagonal,0.4145113982948499,984
16,S A. Grid,0.46192819326711054,984
16,Learnable,0.5534436928750743,984
32,SD,0.2637411699829126,984
32,S A. Diagonal,0.3345892572166723,984
32,S A. MultiDiagonal,0.27443892644422707,984
32,S A. Grid,0.2809303931118149,984
32,Learnable,0.4157297195320675,984
64,SD,0.13595788505397136,984
64,S A. Diagonal,0.2768824119551881,984
64,S A. MultiDiagonal,0.21885784668470662,984
64,S A. Grid,0.24543800393022128,984
8,SD,0.6492734883269767,985
8,S A. Diagonal,0.678055477783415,985
8,S A. MultiDiagonal,0.651979274618194,985
8,S A. Grid,0.6631741897741465,985
8,Learnable,0.6894584921957481,985
16,SD,0.466995011613645,985
16,S A. Diagonal,0.48267406408568314,985
16,S A. MultiDiagonal,0.4173836364867959,985
16,S A. Grid,0.4634776251399975,985
16,Learnable,0.5489600536484951,985
32,SD,0.2686635922423996,985
32,S A. Diagonal,0.33495073296218825,985
32,S A. MultiDiagonal,0.26860561725463633,985
32,S A. Grid,0.27985920399272535,985
32,Learnable,0.3957848127502504,985
64,SD,0.13633780428872527,985
64,S A. Diagonal,0.2861393841369371,985
64,S A. MultiDiagonal,0.21372932036020134,985
64,S A. Grid,0.24801790084697506,985
8,SD,0.6487491614685146,986
8,S A. Diagonal,0.6856444321464834,986
8,S A. MultiDiagonal,0.6537958988487872,986
8,S A. Grid,0.6609650174408591,986
8,Learnable,0.7151628390673868,986
16,SD,0.46780227378512923,986
16,S A. Diagonal,0.48936987320374115,986
16,S A. MultiDiagonal,0.4144081709743462,986
16,S A. Grid,0.46378256777411003,986
16,Learnable,0.5425463721110045,986
32,SD,0.2688265788559091,986
32,S A. Diagonal,0.32807601667028774,986
32,S A. MultiDiagonal,0.27499909122348387,986
32,S A. Grid,0.27762130865879253,986
32,Learnable,0.4177460008486059,986
64,SD,0.15331524090233828,986
64,S A. Diagonal,0.29171622127985175,986
64,S A. MultiDiagonal,0.2165112487423732,986
64,S A. Grid,0.2508787999651958,986
8,SD,0.6527188730228275,987
8,S A. Diagonal,0.6742293581174357,987
8,S A. MultiDiagonal,0.641036337302378,987
8,S A. Grid,0.6646007417283128,987
8,Learnable,0.7031843597573293,987
16,SD,0.46605958710427325,987
16,S A. Diagonal,0.4943462209699532,987
16,S A. MultiDiagonal,0.4126790062698702,987
16,S A. Grid,0.4680545695812528,987
16,Learnable,0.5382908305144268,987
32,SD,0.26537705544796664,987
32,S A. Diagonal,0.32783241877558156,987
32,S A. MultiDiagonal,0.2669732309221684,987
32,S A. Grid,0.2774026025034055,987
32,Learnable,0.4011198549350398,987
64,SD,0.13354729881168592,987
64,S A. Diagonal,0.28321533074419547,987
64,S A. MultiDiagonal,0.2180275065200024,987
64,S A. Grid,0.242671391629332,987
8,SD,0.6542192566650186,988
8,S A. Diagonal,0.6778195018495196,988
8,S A. MultiDiagonal,0.6482372747858192,988
8,S A. Grid,0.6619147012913462,988
8,Learnable,0.68368887208978,988
16,SD,0.46620103437894317,988
16,S A. Diagonal,0.49184396691852,988
16,S A. MultiDiagonal,0.411443064994126,988
16,S A. Grid,0.4638454049176816,988
16,Learnable,0.5423338395885147,988
32,SD,0.27064704660517885,988
32,S A. Diagonal,0.3250727466181307,988
32,S A. MultiDiagonal,0.27984975640360477,988
32,S A. Grid,0.2747649336516209,988
32,Learnable,0.4224358037117077,988
64,SD,0.13721247862543934,988
64,S A. Diagonal,0.28666185190725624,988
64,S A. MultiDiagonal,0.21589031171450862,988
64,S A. Grid,0.23824191801632333,988
8,SD,0.6509021287927512,989
8,S A. Diagonal,0.686639152831446,989
8,S A. MultiDiagonal,0.652814705294907,989
8,S A. Grid,0.6584831351573288,989
8,Learnable,0.6907867439970728,989
16,SD,0.4685169020865587,989
16,S A. Diagonal,0.4933176597544755,989
16,S A. MultiDiagonal,0.407408214689713,989
16,S A. Grid,0.46424949913104985,989
16,Learnable,0.5629484941692862,989
32,SD,0.2661357313900711,989
32,S A. Diagonal,0.3246234822597194,989
32,S A. MultiDiagonal,0.27085499616605957,989
32,S A. Grid,0.2756444221776152,989
32,Learnable,0.4257012473281756,989
64,SD,0.14682027639996803,989
64,S A. Diagonal,0.262890608482796,989
64,S A. MultiDiagonal,0.2143354702023062,989
64,S A. Grid,0.2401924368251882,989
8,SD,0.6486418914669568,990
8,S A. Diagonal,0.6849424272358962,990
8,S A. MultiDiagonal,0.6550773528780683,990
8,S A. Grid,0.6622432653209501,990
8,Learnable,0.6674481751935799,990
16,SD,0.4669919953310935,990
16,S A. Diagonal,0.48125837206561184,990
16,S A. MultiDiagonal,0.4191268403045921,990
16,S A. Grid,0.4604539982327229,990
16,Learnable,0.5508087834165093,990
32,SD,0.2689584448407722,990
32,S A. Diagonal,0.3262969681382823,990
32,S A. MultiDiagonal,0.2739413868838122,990
32,S A. Grid,0.27438693443566753,990
32,Learnable,0.4137520381644745,990
64,SD,0.13888296743062745,990
64,S A. Diagonal,0.27673233260162083,990
64,S A. MultiDiagonal,0.2110119663744191,990
64,S A. Grid,0.2372088665675377,990
8,SD,0.6551653321423487,991
8,S A. Diagonal,0.6859894696172993,991
8,S A. MultiDiagonal,0.6481336971899099,991
8,S A. Grid,0.6682581752784087,991
8,Learnable,0.6902838293914004,991
16,SD,0.4636616767827534,991
16,S A. Diagonal,0.4925221685304154,991
16,S A. MultiDiagonal,0.40786406789433993,991
16,S A. Grid,0.46623721348646563,991
16,Learnable,0.5596247258552023,991
32,SD,0.264449274209012,991
32,S A. Diagonal,0.33046091607421413,991
32,S A. MultiDiagonal,0.26248540838358975,991
32,S A. Grid,0.27814268371368006,991
32,Learnable,0.41473384177544304,991
64,SD,0.14829714490328022,991
64,S A. Diagonal,0.29481196112966146,991
64,S A. MultiDiagonal,0.2103064239993207,991
64,S A. Grid,0.231152194243688,991
8,SD,0.6486012840967392,992
8,S A. Diagonal,0.6801366461782272,992
8,S A. MultiDiagonal,0.6589105903701745,992
8,S A. Grid,0.6674170745137938,992
8,Learnable,0.6857857487503147,992
16,SD,0.4667846498366891,992
16,S A. Diagonal,0.484738832179496,992
16,S A. MultiDiagonal,0.414926728556663,992
16,S A. Grid,0.4658785335861507,992
16,Learnable,0.576263024016597,992
32,SD,0.27161500040808695,992
32,S A. Diagonal,0.32819980436320884,992
32,S A. MultiDiagonal,0.27299338679323587,992
32,S A. Grid,0.2753153597178934,992
32,Learnable,0.4230538067631006,992
64,SD,0.14097088550522255,992
64,S A. Diagonal,0.28263287762263306,992
64,S A. MultiDiagonal,0.21762192572743394,992
64,S A. Grid,0.2431227436522917,992
8,SD,0.6473280177826298,993
8,S A. Diagonal,0.6845196350552175,993
8,S A. MultiDiagonal,0.6491589835208933,993
8,S A. Grid,0.6591893571635826,993
8,Learnable,0.6976613789317156,993
16,SD,0.4629242008485766,993
16,S A. Diagonal,0.4881292621933701,993
16,S A. MultiDiagonal,0.4065303280166694,993
16,S A. Grid,0.46174968428723395,993
16,Learnable,0.5459200008454189,993
32,SD,0.2657633141795066,993
32,S A. Diagonal,0.3262350436665524,993
32,S A. MultiDiagonal,0.275946053395814,993
32,S A. Grid,0.28863658695495276,993
32,Learnable,0.4135013970133884,993
64,SD,0.1597488301106289,993
64,S A. Diagonal,0.2953805384858203,993
64,S A. MultiDiagonal,0.2210448710417845,993
64,S A. Grid,0.23947107577724644,993
8,SD,0.6477332731400282,994
8,S A. Diagonal,0.6895387506217313,994
8,S A. MultiDiagonal,0.6492766489844741,994
8,S A. Grid,0.6650782675808644,994
8,Learnable,0.6860210133820557,994
16,SD,0.46242619770993476,994
16,S A. Diagonal,0.4932031908799279,994
16,S A. MultiDiagonal,0.40961184642875687,994
16,S A. Grid,0.46011009736133734,994
16,Learnable,0.5767692518672245,994
32,SD,0.2678166857281373,994
32,S A. Diagonal,0.3252607490819012,994
32,S A. MultiDiagonal,0.26898721391061686,994
32,S A. Grid,0.28204314608122555,994
32,Learnable,0.39862301079794216,994
64,SD,0.12977979216005786,994
64,S A. Diagonal,0.2943980810984582,994
64,S A. MultiDiagonal,0.22385275909556385,994
64,S A. Grid,0.24294297982033702,994
8,SD,0.6508609646150116,995
8,S A. Diagonal,0.6811327291298437,995
8,S A. MultiDiagonal,0.650782766729324,995
8,S A. Grid,0.6645932227999135,995
8,Learnable,0.7025016015941314,995
16,SD,0.4629532575854137,995
16,S A. Diagonal,0.48888607688953795,995
16,S A. MultiDiagonal,0.4119702710180278,995
16,S A. Grid,0.4565733934394053,995
16,Learnable,0.5412775507143258,995
32,SD,0.2719585902970506,995
32,S A. Diagonal,0.32281085070647153,995
32,S A. MultiDiagonal,0.28115690764632706,995
32,S A. Grid,0.2776604666235701,995
32,Learnable,0.4286489647511265,995
64,SD,0.13881923548952574,995
64,S A. Diagonal,0.30071632364285905,995
64,S A. MultiDiagonal,0.2163260822500685,995
64,S A. Grid,0.24442631406356113,995
8,SD,0.6475332837829729,996
8,S A. Diagonal,0.6863478900721399,996
8,S A. MultiDiagonal,0.6627983427449052,996
8,S A. Grid,0.6651206533131506,996
8,Learnable,0.6815167796108267,996
16,SD,0.4622335080728833,996
16,S A. Diagonal,0.4879910878662434,996
16,S A. MultiDiagonal,0.40834716072492594,996
16,S A. Grid,0.4734583906294102,996
16,Learnable,0.5551589181853985,996
32,SD,0.2663849569188059,996
32,S A. Diagonal,0.32253167753083434,996
32,S A. MultiDiagonal,0.2689976046472958,996
32,S A. Grid,0.2794049671142058,996
32,Learnable,0.416574433810818,996
64,SD,0.1475664522008167,996
64,S A. Diagonal,0.2871074754136679,996
64,S A. MultiDiagonal,0.21532325636350347,996
64,S A. Grid,0.24189372445071888,996
8,SD,0.6472851316004394,997
8,S A. Diagonal,0.6816993998938797,997
8,S A. MultiDiagonal,0.6590682035481482,997
8,S A. Grid,0.6661086920429369,997
8,Learnable,0.7090287771305556,997
16,SD,0.46291353123394086,997
16,S A. Diagonal,0.49169359150705727,997
16,S A. MultiDiagonal,0.409313779364625,997
16,S A. Grid,0.4569292344983964,997
16,Learnable,0.5563915385467096,997
32,SD,0.27108203684039717,997
32,S A. Diagonal,0.32976246246655944,997
32,S A. MultiDiagonal,0.2702594349483215,997
32,S A. Grid,0.27460562033196834,997
32,Learnable,0.40142277651102265,997
64,SD,0.13916296390451988,997
64,S A. Diagonal,0.2814847025291345,997
64,S A. MultiDiagonal,0.21406267707428228,997
64,S A. Grid,0.2419047577227995,997
8,SD,0.6493873114459566,998
8,S A. Diagonal,0.6762878591347528,998
8,S A. MultiDiagonal,0.6611815912563493,998
8,S A. Grid,0.6587186479024957,998
8,Learnable,0.6791213272074297,998
16,SD,0.4683925768606821,998
16,S A. Diagonal,0.49247524390157554,998
16,S A. MultiDiagonal,0.4126411027931279,998
16,S A. Grid,0.45789666352085184,998
16,Learnable,0.5553822457811723,998
32,SD,0.2651446749871551,998
32,S A. Diagonal,0.3307598172781562,998
32,S A. MultiDiagonal,0.2760672530832994,998
32,S A. Grid,0.28228687614190684,998
32,Learnable,0.39900854751781795,998
64,SD,0.15473718397331804,998
64,S A. Diagonal,0.2814443030077871,998
64,S A. MultiDiagonal,0.21497899131565595,998
64,S A. Grid,0.24728668431146417,998
8,SD,0.6448432488253171,999
8,S A. Diagonal,0.6880871675961917,999
8,S A. MultiDiagonal,0.644508310915932,999
8,S A. Grid,0.6639963076056518,999
8,Learnable,0.6846403371306691,999
16,SD,0.4687017915866686,999
16,S A. Diagonal,0.48861271674517287,999
16,S A. MultiDiagonal,0.409120966600235,999
16,S A. Grid,0.4689006241328905,999
16,Learnable,0.5476792401607512,999
32,SD,0.26536587470001627,999
32,S A. Diagonal,0.3313811989167167,999
32,S A. MultiDiagonal,0.2668375436789884,999
32,S A. Grid,0.27928570349119647,999
32,Learnable,0.40690823698683787,999
64,SD,0.15181243357784935,999
64,S A. Diagonal,0.27737207961209587,999
64,S A. MultiDiagonal,0.21989124507895652,999
64,S A. Grid,0.24835309587817112,999


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/fourier_5/initial_0/hypervolume_efficiency_phases/max_infidelity_0.001/hypervolume_bootstrap_samples=1000_summary_phases_loglog_global.csv <==
d,architecture,hv_mean,hv_std,hv_q025,hv_q975
8,Learnable,0.6985532825958036,0.015951301155971185,0.6670441197545566,0.7282533518968403
8,S A. Diagonal,0.684210084088084,0.004014133110287602,0.676931421395934,0.6922039264956079
8,S A. Grid,0.664279566761086,0.003830942980876855,0.6570533940288382,0.6716875720034421
8,S A. MultiDiagonal,0.6523419905675057,0.005740272224188998,0.6417643385806765,0.6636357343533839
8,SD,0.6494749246174215,0.0029450671449735375,0.644351649981278,0.6558864057845673
16,Learnable,0.5496220749191131,0.0119251410546036,0.5300360624151783,0.5745267405103706
16,S A. Diagonal,0.4890469570697344,0.0038741290126586454,0.48150333036928783,0.4965204062824816
16,S A. Grid,0.4621557160642682,0.0047380777166697256,0.4539190510650036,0.47233937377372287
16,S A. MultiDiagonal,0.4144722971172456,0.005295318621566172,0.4051354685103862,0.42611696546310307
16,SD,0.465809422632583,0.003110317484062733,0.46018342257129835,0.4722324199531444
32,Learnable,0.4165688949626344,0.011772026881322405,0.39085096681806697,0.43635320858560145
32,S A. Diagonal,0.3280437834181478,0.004199613360198528,0.32052552686079505,0.3373267509787595
32,S A. Grid,0.27845926356901757,0.0036690851226685163,0.272136460005702,0.28673608167618514
32,S A. MultiDiagonal,0.27091121155678893,0.003880923527100573,0.26350629785212015,0.278905974610225
32,SD,0.26816861631013295,0.0029386548058256546,0.26287203685503546,0.27419139431211104
64,S A. Diagonal,0.28848465418476216,0.007380939201773825,0.2739311118377978,0.3020523358649907
64,S A. Grid,0.24209830855782524,0.004536975033982505,0.23385439088652857,0.2505701247202277
64,S A. MultiDiagonal,0.21705523291503917,0.004810255931133148,0.20999468070792263,0.22790868808083586
64,SD,0.14477159133249418,0.007447630367228848,0.13379981199188576,0.1607430914727269


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/fourier_5/initial_0/hypervolume_efficiency_phases/max_infidelity_all/hypervolume_bootstrap_samples=1000_phases_loglog_global.csv <==
d,architecture,hv,bootstrap_index
8,SD,0.5178372589071402,0
8,S A. Diagonal,0.5740446060917783,0
8,S A. MultiDiagonal,0.5369300505175643,0
8,S A. Grid,0.5639488999065845,0
8,Learnable,0.559545308158821,0
16,SD,0.40175737429556924,0
16,S A. Diagonal,0.4685524094102893,0
16,S A. MultiDiagonal,0.4327518315252725,0
16,S A. Grid,0.45576921941404147,0
16,Learnable,0.45527807031350825,0
32,SD,0.27053082521957916,0
32,S A. Diagonal,0.3513483432721115,0
32,S A. MultiDiagonal,0.32773738735237945,0
32,S A. Grid,0.32788297966393537,0
32,Learnable,0.342243848457195,0
64,SD,0.19543032627908072,0
64,S A. Diagonal,0.2953097698593969,0
64,S A. MultiDiagonal,0.28467347562892786,0
64,S A. Grid,0.2933976037455636,0
8,SD,0.5210812182170003,1
8,S A. Diagonal,0.578044963090883,1
8,S A. MultiDiagonal,0.5494271510124372,1
8,S A. Grid,0.5673356832073976,1
8,Learnable,0.5524163953110581,1
16,SD,0.4002516741459205,1
16,S A. Diagonal,0.4640869481377655,1
16,S A. MultiDiagonal,0.4329171387776465,1
16,S A. Grid,0.45186079686295594,1
16,Learnable,0.43885970413370723,1
32,SD,0.27299579394456236,1
32,S A. Diagonal,0.35490448810158504,1
32,S A. MultiDiagonal,0.3268801952964855,1
32,S A. Grid,0.33240285932328706,1
32,Learnable,0.3440769771617447,1
64,SD,0.19571754998061752,1
64,S A. Diagonal,0.299341871585455,1
64,S A. MultiDiagonal,0.2805763952651425,1
64,S A. Grid,0.29037349300401766,1
8,SD,0.5200688507037114,2
8,S A. Diagonal,0.5753020263826718,2
8,S A. MultiDiagonal,0.5417655298990743,2
8,S A. Grid,0.5667630279269633,2
8,Learnable,0.5255596026431268,2
16,SD,0.40256266354490544,2
16,S A. Diagonal,0.4678165968498501,2
16,S A. MultiDiagonal,0.4365181382229121,2
16,S A. Grid,0.44342102134956973,2
16,Learnable,0.4533610164787841,2
32,SD,0.2754644189409322,2
32,S A. Diagonal,0.35447870952475846,2
32,S A. MultiDiagonal,0.3310476835434327,2
32,S A. Grid,0.3184430681834484,2
32,Learnable,0.3473188502279225,2
64,SD,0.1924415196319213,2
64,S A. Diagonal,0.3010733560851332,2
64,S A. MultiDiagonal,0.27847854082194523,2
64,S A. Grid,0.2921374222237739,2
8,SD,0.5202901483429887,3
8,S A. Diagonal,0.5774802797737943,3
8,S A. MultiDiagonal,0.5477938600543008,3
8,S A. Grid,0.5663324394633015,3
8,Learnable,0.5584711646911531,3
16,SD,0.4002763528361414,3
16,S A. Diagonal,0.4643654213323719,3
16,S A. MultiDiagonal,0.42730430610950043,3
16,S A. Grid,0.4482752300101842,3
16,Learnable,0.44953127454259484,3
32,SD,0.27701021289249406,3
32,S A. Diagonal,0.36011356900441577,3
32,S A. MultiDiagonal,0.33446084901888695,3
32,S A. Grid,0.32049783204933335,3
32,Learnable,0.3507185713737231,3
64,SD,0.2059059086377621,3
64,S A. Diagonal,0.2931208447211357,3
64,S A. MultiDiagonal,0.2886537323937356,3
64,S A. Grid,0.2882017638863622,3
8,SD,0.5193546444259342,4
8,S A. Diagonal,0.5722969987934786,4
8,S A. MultiDiagonal,0.5419213266054086,4
8,S A. Grid,0.571362062577455,4
8,Learnable,0.5602271840174948,4
16,SD,0.4000213078186878,4
16,S A. Diagonal,0.46661480516571285,4
16,S A. MultiDiagonal,0.4320052385665698,4
16,S A. Grid,0.4512639700466123,4
16,Learnable,0.4582941565946874,4
32,SD,0.2758915061726502,4
32,S A. Diagonal,0.3524443732905307,4
32,S A. MultiDiagonal,0.3276049640083454,4
32,S A. Grid,0.32214335001052435,4
32,Learnable,0.3514395476646839,4
64,SD,0.19692169251948563,4
64,S A. Diagonal,0.29336524931172,4
64,S A. MultiDiagonal,0.2783205290015674,4
64,S A. Grid,0.28409236874178206,4
8,SD,0.5205353232505203,5
8,S A. Diagonal,0.5770567648055164,5
8,S A. MultiDiagonal,0.5418499548235712,5
8,S A. Grid,0.5689893174824219,5
8,Learnable,0.5482813291600143,5
16,SD,0.40169968534366907,5
16,S A. Diagonal,0.4664078688063308,5
16,S A. MultiDiagonal,0.428638040588335,5
16,S A. Grid,0.45007037860499033,5
16,Learnable,0.44395709625383634,5
32,SD,0.27528577938033977,5
32,S A. Diagonal,0.34723829194778394,5
32,S A. MultiDiagonal,0.327759096522799,5
32,S A. Grid,0.3201876663912222,5
32,Learnable,0.34488421088206833,5
64,SD,0.19438480287400547,5
64,S A. Diagonal,0.30554180091542377,5
64,S A. MultiDiagonal,0.2807478746398533,5
64,S A. Grid,0.2940476591877538,5
8,SD,0.5195982872148391,6
8,S A. Diagonal,0.5783275266045125,6
8,S A. MultiDiagonal,0.5358575603079971,6
8,S A. Grid,0.5694313244214555,6
8,Learnable,0.5507430712624571,6
16,SD,0.40256767559683904,6
16,S A. Diagonal,0.46798232683903984,6
16,S A. MultiDiagonal,0.43394299396553765,6
16,S A. Grid,0.45043024169755885,6
16,Learnable,0.4554414914729191,6
32,SD,0.2748425490580267,6
32,S A. Diagonal,0.35052534030131066,6
32,S A. MultiDiagonal,0.32864210936787164,6
32,S A. Grid,0.3250042092423244,6
32,Learnable,0.3520891327898311,6
64,SD,0.19398515235124042,6
64,S A. Diagonal,0.2967091084336446,6
64,S A. MultiDiagonal,0.28115774356384116,6
64,S A. Grid,0.29064128708106435,6
8,SD,0.520633980122464,7
8,S A. Diagonal,0.5742228276388988,7
8,S A. MultiDiagonal,0.5331189463379576,7
8,S A. Grid,0.5661558538481635,7
8,Learnable,0.5574350790500056,7
16,SD,0.4061690675474355,7
16,S A. Diagonal,0.4631737255268646,7
16,S A. MultiDiagonal,0.4363112287789825,7
16,S A. Grid,0.4528440333769461,7
16,Learnable,0.44127347700404634,7
32,SD,0.27395476358449294,7
32,S A. Diagonal,0.35437576911657487,7
32,S A. MultiDiagonal,0.32715752391578823,7
32,S A. Grid,0.3234815303069901,7
32,Learnable,0.3489531763911527,7
64,SD,0.18879998038385098,7
64,S A. Diagonal,0.28556843889592104,7
64,S A. MultiDiagonal,0.28084029848920955,7
64,S A. Grid,0.2935312168461836,7
8,SD,0.5168658174948958,8
8,S A. Diagonal,0.5693677496265335,8
8,S A. MultiDiagonal,0.5355687089624788,8
8,S A. Grid,0.5660410281319426,8
8,Learnable,0.5640034970227353,8
16,SD,0.4029120941170593,8
16,S A. Diagonal,0.4647047902953719,8
16,S A. MultiDiagonal,0.4244563253970478,8
16,S A. Grid,0.44030279894933033,8
16,Learnable,0.4454228545969828,8
32,SD,0.2731975156392218,8
32,S A. Diagonal,0.3527373441468225,8
32,S A. MultiDiagonal,0.32672617149051564,8
32,S A. Grid,0.32318164025404916,8
32,Learnable,0.3627556973188821,8
64,SD,0.200211919978066,8
64,S A. Diagonal,0.2999169731259564,8
64,S A. MultiDiagonal,0.27817425094929904,8
64,S A. Grid,0.29265126979733724,8
8,SD,0.5180123952441966,9
8,S A. Diagonal,0.5797422950815484,9
8,S A. MultiDiagonal,0.5347936813624172,9
8,S A. Grid,0.5661978818565707,9
8,Learnable,0.5496991337283318,9
16,SD,0.403349339856382,9
16,S A. Diagonal,0.4645458558142009,9
16,S A. MultiDiagonal,0.436813624304361,9
16,S A. Grid,0.4555529348449535,9
16,Learnable,0.44872699632421875,9
32,SD,0.2740931362944069,9
32,S A. Diagonal,0.35516901965822484,9
32,S A. MultiDiagonal,0.32647592867136266,9
32,S A. Grid,0.3217211096490802,9
32,Learnable,0.3506139717791862,9
64,SD,0.18768377297036193,9
64,S A. Diagonal,0.3019497479679703,9
64,S A. MultiDiagonal,0.2796628078760221,9
64,S A. Grid,0.30458792909716714,9
8,SD,0.5196353343693491,10
8,S A. Diagonal,0.5713502310142303,10
8,S A. MultiDiagonal,0.5353938602938204,10
8,S A. Grid,0.5729501446035523,10
8,Learnable,0.5235880068621112,10
16,SD,0.3978767525747647,10
16,S A. Diagonal,0.4667665148146256,10
16,S A. MultiDiagonal,0.43846887731459405,10
16,S A. Grid,0.44147755270263445,10
16,Learnable,0.4414517347635232,10
32,SD,0.27428599806571696,10
32,S A. Diagonal,0.3513320128131856,10
32,S A. MultiDiagonal,0.3286971975625018,10
32,S A. Grid,0.3209709280053774,10
32,Learnable,0.34768640611907814,10
64,SD,0.19323325910135747,10
64,S A. Diagonal,0.29866075934748454,10
64,S A. MultiDiagonal,0.2800183876313005,10
64,S A. Grid,0.2896364592987181,10
8,SD,0.5176981986581394,11
8,S A. Diagonal,0.5794908530175858,11
8,S A. MultiDiagonal,0.5414131399640346,11
8,S A. Grid,0.5703978549864375,11
8,Learnable,0.5637362986071915,11
16,SD,0.40574619371456033,11
16,S A. Diagonal,0.4665965558361475,11
16,S A. MultiDiagonal,0.430474357157853,11
16,S A. Grid,0.4441650417286629,11
16,Learnable,0.4540266913960238,11
32,SD,0.2717034638059601,11
32,S A. Diagonal,0.3559543402442783,11
32,S A. MultiDiagonal,0.3294387554619276,11
32,S A. Grid,0.3213619568618717,11
32,Learnable,0.3398086113742952,11
64,SD,0.20192961611646654,11
64,S A. Diagonal,0.29944471593254357,11
64,S A. MultiDiagonal,0.279059188127273,11
64,S A. Grid,0.2929248223699986,11
8,SD,0.5186406177574716,12
8,S A. Diagonal,0.5740451398628645,12
8,S A. MultiDiagonal,0.537906804343164,12
8,S A. Grid,0.5723935117244661,12
8,Learnable,0.5534510090799147,12
16,SD,0.3961425373691977,12
16,S A. Diagonal,0.4663702902300991,12
16,S A. MultiDiagonal,0.43889447272780563,12
16,S A. Grid,0.4501801923579638,12
16,Learnable,0.43890268321834863,12
32,SD,0.2741780547412266,12
32,S A. Diagonal,0.35053060915364376,12
32,S A. MultiDiagonal,0.3293672635503484,12
32,S A. Grid,0.3208217451246867,12
32,Learnable,0.341588955488916,12
64,SD,0.18676471592386493,12
64,S A. Diagonal,0.3039212869784669,12
64,S A. MultiDiagonal,0.27987847963808066,12
64,S A. Grid,0.29794646265818636,12
8,SD,0.5172476548426271,13
8,S A. Diagonal,0.577241486256326,13
8,S A. MultiDiagonal,0.5404940156190644,13
8,S A. Grid,0.572349019988881,13
8,Learnable,0.5569442546649913,13
16,SD,0.4021654392458665,13
16,S A. Diagonal,0.46568637059506424,13
16,S A. MultiDiagonal,0.4339922256299398,13
16,S A. Grid,0.4445778071854623,13
16,Learnable,0.4560870275254498,13
32,SD,0.27529231992100617,13
32,S A. Diagonal,0.3516070094442658,13
32,S A. MultiDiagonal,0.327790508618533,13
32,S A. Grid,0.3227502347948399,13
32,Learnable,0.34986031123427797,13
64,SD,0.20724653929197073,13
64,S A. Diagonal,0.29947218053888464,13
64,S A. MultiDiagonal,0.286388345571862,13
64,S A. Grid,0.29158707531797284,13
8,SD,0.5153984342775446,14
8,S A. Diagonal,0.5742391305315686,14
8,S A. MultiDiagonal,0.5397710723932136,14
8,S A. Grid,0.5725004566113318,14
8,Learnable,0.5387115261917669,14
16,SD,0.4040699142535633,14
16,S A. Diagonal,0.46560274927543177,14
16,S A. MultiDiagonal,0.43231611818665555,14
16,S A. Grid,0.45018984253107386,14
16,Learnable,0.43312049482529397,14
32,SD,0.2746274771434495,14
32,S A. Diagonal,0.35404751380099236,14
32,S A. MultiDiagonal,0.3326268632913424,14
32,S A. Grid,0.3227811116973689,14
32,Learnable,0.33113428411030704,14
64,SD,0.2067186198809267,14
64,S A. Diagonal,0.30326218066827343,14
64,S A. MultiDiagonal,0.28314864172501497,14
64,S A. Grid,0.29006175870291373,14
8,SD,0.5230241752065447,15
8,S A. Diagonal,0.5754882752410643,15
8,S A. MultiDiagonal,0.5406379662172642,15
8,S A. Grid,0.5701055820210759,15
8,Learnable,0.5510498384644846,15
16,SD,0.4020368851657579,15
16,S A. Diagonal,0.46829699256688306,15
16,S A. MultiDiagonal,0.44327971434497415,15
16,S A. Grid,0.44462354082305,15
16,Learnable,0.4406168190457803,15
32,SD,0.27211666416245317,15
32,S A. Diagonal,0.34801619451853727,15
32,S A. MultiDiagonal,0.3278556695430547,15
32,S A. Grid,0.3238521339302035,15
32,Learnable,0.33726638006693904,15
64,SD,0.18822007975433505,15
64,S A. Diagonal,0.30597050437948975,15
64,S A. MultiDiagonal,0.2751288198032231,15
64,S A. Grid,0.2907785002708023,15
8,SD,0.5207995874018725,16
8,S A. Diagonal,0.5761483439372321,16
8,S A. MultiDiagonal,0.5336314520056571,16
8,S A. Grid,0.570790508849661,16
8,Learnable,0.5527665669276308,16
16,SD,0.4013420869628582,16
16,S A. Diagonal,0.46525064396825894,16
16,S A. MultiDiagonal,0.43258185074881805,16
16,S A. Grid,0.4445603295940823,16
16,Learnable,0.440748249018097,16
32,SD,0.2700719564528376,16
32,S A. Diagonal,0.3560093508155385,16
32,S A. MultiDiagonal,0.3297637633188518,16
32,S A. Grid,0.3262659259540389,16
32,Learnable,0.3608172966090631,16
64,SD,0.1961334234246756,16
64,S A. Diagonal,0.3011211865007779,16
64,S A. MultiDiagonal,0.28106803677298076,16
64,S A. Grid,0.28980019729485007,16
8,SD,0.5176955388163548,17
8,S A. Diagonal,0.5731191122104589,17
8,S A. MultiDiagonal,0.5456085154306939,17
8,S A. Grid,0.5763062328949737,17
8,Learnable,0.5388863398144915,17
16,SD,0.4038674886715957,17
16,S A. Diagonal,0.46931090929544317,17
16,S A. MultiDiagonal,0.43020871693040363,17
16,S A. Grid,0.4489594843665812,17
16,Learnable,0.44386746729364535,17
32,SD,0.2735631927732624,17
32,S A. Diagonal,0.35458138538259576,17
32,S A. MultiDiagonal,0.32664730502673045,17
32,S A. Grid,0.3248498404340703,17
32,Learnable,0.3426053526176947,17
64,SD,0.19188212087938744,17
64,S A. Diagonal,0.3065241926450698,17
64,S A. MultiDiagonal,0.27951000743733184,17
64,S A. Grid,0.2897959688005266,17
8,SD,0.5209870011439504,18
8,S A. Diagonal,0.5761421373419718,18
8,S A. MultiDiagonal,0.5481510654446804,18
8,S A. Grid,0.5753521129168204,18
8,Learnable,0.5530643557299786,18
16,SD,0.4040328127864383,18
16,S A. Diagonal,0.4659994050308206,18
16,S A. MultiDiagonal,0.4287089300937939,18
16,S A. Grid,0.45049092766637083,18
16,Learnable,0.45314222234654566,18
32,SD,0.2714929823038127,18
32,S A. Diagonal,0.35109479573350894,18
32,S A. MultiDiagonal,0.3242074236701545,18
32,S A. Grid,0.32109317258451153,18
32,Learnable,0.33729002759763715,18
64,SD,0.1883203812739449,18
64,S A. Diagonal,0.304103391987978,18
64,S A. MultiDiagonal,0.28207461865407873,18
64,S A. Grid,0.2869605293278389,18
8,SD,0.5182291373827772,19
8,S A. Diagonal,0.5776714586240286,19
8,S A. MultiDiagonal,0.5357071390877841,19
8,S A. Grid,0.5718702294831152,19
8,Learnable,0.524584968142969,19
16,SD,0.40015706709530485,19
16,S A. Diagonal,0.4684050813175133,19
16,S A. MultiDiagonal,0.42989149057627596,19
16,S A. Grid,0.4503927198842826,19
16,Learnable,0.4342099324328117,19
32,SD,0.27430396307552635,19
32,S A. Diagonal,0.35373443317065556,19
32,S A. MultiDiagonal,0.32971864116125704,19
32,S A. Grid,0.3220134588676261,19
32,Learnable,0.34981493580916784,19
64,SD,0.1973816088640861,19
64,S A. Diagonal,0.28875865411035206,19
64,S A. MultiDiagonal,0.27915700959811635,19
64,S A. Grid,0.2964770320617376,19
8,SD,0.5190558353584015,20
8,S A. Diagonal,0.5738760294762312,20
8,S A. MultiDiagonal,0.5438227875790206,20
8,S A. Grid,0.5686148360670997,20
8,Learnable,0.5520467225740684,20
16,SD,0.40200076485476677,20
16,S A. Diagonal,0.46569462547135904,20
16,S A. MultiDiagonal,0.43877929685023276,20
16,S A. Grid,0.452221769383936,20
16,Learnable,0.4462210887760185,20
32,SD,0.2732790622654652,20
32,S A. Diagonal,0.35130908174601805,20
32,S A. MultiDiagonal,0.32614319680082854,20
32,S A. Grid,0.32203335744433215,20
32,Learnable,0.33999427244114533,20
64,SD,0.186744629325366,20
64,S A. Diagonal,0.30509217229064045,20
64,S A. MultiDiagonal,0.27804748156401715,20
64,S A. Grid,0.2966889072258349,20
8,SD,0.5179777737645178,21
8,S A. Diagonal,0.5747215737312021,21
8,S A. MultiDiagonal,0.5446958008682854,21
8,S A. Grid,0.5693604195583897,21
8,Learnable,0.5601097510654987,21
16,SD,0.3991383661897255,21
16,S A. Diagonal,0.465592954943544,21
16,S A. MultiDiagonal,0.4357049069542388,21
16,S A. Grid,0.4473114620233207,21
16,Learnable,0.43428826810011467,21
32,SD,0.27514730409415356,21
32,S A. Diagonal,0.3534907034353879,21
32,S A. MultiDiagonal,0.3296982046068948,21
32,S A. Grid,0.3215902792807994,21
32,Learnable,0.3534477326636178,21
64,SD,0.19468772248757624,21
64,S A. Diagonal,0.3056664264412281,21
64,S A. MultiDiagonal,0.2800955734676834,21
64,S A. Grid,0.28912327583565195,21
8,SD,0.5181819869457418,22
8,S A. Diagonal,0.5767170874662731,22
8,S A. MultiDiagonal,0.5475318698226781,22
8,S A. Grid,0.5671598970360661,22
8,Learnable,0.5439906701617696,22
16,SD,0.3988704754449709,22
16,S A. Diagonal,0.46170114447589233,22
16,S A. MultiDiagonal,0.4402701094340965,22
16,S A. Grid,0.4545751829663214,22
16,Learnable,0.44252655832443916,22
32,SD,0.2750125087794826,22
32,S A. Diagonal,0.3585066691509904,22
32,S A. MultiDiagonal,0.3311444167492453,22
32,S A. Grid,0.3223811315445365,22
32,Learnable,0.3527631996624754,22
64,SD,0.19258465314482723,22
64,S A. Diagonal,0.29564736693732263,22
64,S A. MultiDiagonal,0.2855759384101897,22
64,S A. Grid,0.2878482377336441,22
8,SD,0.522590281279404,23
8,S A. Diagonal,0.5790081613858802,23
8,S A. MultiDiagonal,0.5402500099265871,23
8,S A. Grid,0.574442840601676,23
8,Learnable,0.5511790287931888,23
16,SD,0.40195135694466877,23
16,S A. Diagonal,0.46523934852846094,23
16,S A. MultiDiagonal,0.43484409258556933,23
16,S A. Grid,0.44460294635712966,23
16,Learnable,0.4451210900175321,23
32,SD,0.27648967519428347,23
32,S A. Diagonal,0.3515228333682139,23
32,S A. MultiDiagonal,0.3279543834609306,23
32,S A. Grid,0.32280057695308284,23
32,Learnable,0.3492331200284493,23
64,SD,0.18888103362055322,23
64,S A. Diagonal,0.300578363742575,23
64,S A. MultiDiagonal,0.2800247812865994,23
64,S A. Grid,0.2921423108018922,23
8,SD,0.5170424978095552,24
8,S A. Diagonal,0.5766425899780412,24
8,S A. MultiDiagonal,0.5370713007959055,24
8,S A. Grid,0.570574859935407,24
8,Learnable,0.5280347605402765,24
16,SD,0.4056638736044612,24
16,S A. Diagonal,0.46751348450835917,24
16,S A. MultiDiagonal,0.4322413308655273,24
16,S A. Grid,0.44552425019607117,24
16,Learnable,0.4392455875610573,24
32,SD,0.2745977574089219,24
32,S A. Diagonal,0.35242701529143394,24
32,S A. MultiDiagonal,0.32544331696568385,24
32,S A. Grid,0.32338114912063065,24
32,Learnable,0.35677767886048717,24
64,SD,0.18957905859249494,24
64,S A. Diagonal,0.30734590734648154,24
64,S A. MultiDiagonal,0.28319668459935265,24
64,S A. Grid,0.29478495611168165,24
8,SD,0.5218858221466216,25
8,S A. Diagonal,0.5736855256388493,25
8,S A. MultiDiagonal,0.5448164409870515,25
8,S A. Grid,0.5747129192513029,25
8,Learnable,0.5512380168966617,25
16,SD,0.40026822672180873,25
16,S A. Diagonal,0.4609424221965036,25
16,S A. MultiDiagonal,0.4293883637176127,25
16,S A. Grid,0.44914812885323896,25
16,Learnable,0.45585839091523017,25
32,SD,0.2713044473183702,25
32,S A. Diagonal,0.3472722497429596,25
32,S A. MultiDiagonal,0.3302286474022196,25
32,S A. Grid,0.3265811649240388,25
32,Learnable,0.35625601968816395,25
64,SD,0.19136768835562426,25
64,S A. Diagonal,0.3035412947839048,25
64,S A. MultiDiagonal,0.27854618453048235,25
64,S A. Grid,0.2943622991216942,25
8,SD,0.5197251269142662,26
8,S A. Diagonal,0.571974245960582,26
8,S A. MultiDiagonal,0.54755708308116,26
8,S A. Grid,0.5675007628844538,26
8,Learnable,0.555930259334176,26
16,SD,0.40017902363893065,26
16,S A. Diagonal,0.4699628316364227,26
16,S A. MultiDiagonal,0.43250171394940473,26
16,S A. Grid,0.44851800107861384,26
16,Learnable,0.4643998979333084,26
32,SD,0.27721033761094616,26
32,S A. Diagonal,0.35114226723863634,26
32,S A. MultiDiagonal,0.3285280231983601,26
32,S A. Grid,0.31869371192663065,26
32,Learnable,0.35439841254201665,26
64,SD,0.20679500921426075,26
64,S A. Diagonal,0.29711542503425104,26
64,S A. MultiDiagonal,0.2800411545186634,26
64,S A. Grid,0.29740628844531747,26
8,SD,0.5181070632990287,27
8,S A. Diagonal,0.5737067639042523,27
8,S A. MultiDiagonal,0.5464623240351737,27
8,S A. Grid,0.5697210525710928,27
8,Learnable,0.5262837278312782,27
16,SD,0.40489906757981065,27
16,S A. Diagonal,0.4629348649186401,27
16,S A. MultiDiagonal,0.4343061333122872,27
16,S A. Grid,0.45012975012436224,27
16,Learnable,0.43396729291182534,27
32,SD,0.2762925632446786,27
32,S A. Diagonal,0.3508740758427455,27
32,S A. MultiDiagonal,0.33395001160331883,27
32,S A. Grid,0.32403946646776105,27
32,Learnable,0.35532295391782054,27
64,SD,0.19994543266012588,27
64,S A. Diagonal,0.3024567464935647,27
64,S A. MultiDiagonal,0.27932462839063704,27
64,S A. Grid,0.28850160470871733,27
8,SD,0.5226301063340989,28
8,S A. Diagonal,0.5767720496979366,28
8,S A. MultiDiagonal,0.5458078804317863,28
8,S A. Grid,0.565487490054518,28
8,Learnable,0.5467939878694161,28
16,SD,0.3979286753898751,28
16,S A. Diagonal,0.46468406455848904,28
16,S A. MultiDiagonal,0.43519231089399646,28
16,S A. Grid,0.4466325847087973,28
16,Learnable,0.4582062137808812,28
32,SD,0.275146713043462,28
32,S A. Diagonal,0.35203342568521023,28
32,S A. MultiDiagonal,0.3269351420515557,28
32,S A. Grid,0.3201287069304362,28
32,Learnable,0.3496224727385955,28
64,SD,0.19997386546551893,28
64,S A. Diagonal,0.29873888697295636,28
64,S A. MultiDiagonal,0.2757414740329598,28
64,S A. Grid,0.289619376087178,28
8,SD,0.5186223897789165,29
8,S A. Diagonal,0.5735081289792471,29
8,S A. MultiDiagonal,0.5375660272192762,29
8,S A. Grid,0.5679897588465779,29
8,Learnable,0.5675032401872158,29
16,SD,0.4054489819808512,29
16,S A. Diagonal,0.4676906513726158,29
16,S A. MultiDiagonal,0.43791211219090376,29
16,S A. Grid,0.4488535219208092,29
16,Learnable,0.4316819943055837,29
32,SD,0.2743784849306229,29
32,S A. Diagonal,0.352486339456039,29
32,S A. MultiDiagonal,0.3253771984858639,29
32,S A. Grid,0.31790149019688485,29
32,Learnable,0.35915904747432337,29
64,SD,0.20366619303517536,29
64,S A. Diagonal,0.30395541037863666,29
64,S A. MultiDiagonal,0.2788486057892709,29
64,S A. Grid,0.28674533111798467,29
8,SD,0.516175910180166,30
8,S A. Diagonal,0.5704530204873646,30
8,S A. MultiDiagonal,0.5407551814982924,30
8,S A. Grid,0.5647134422586038,30
8,Learnable,0.5500585126861579,30
16,SD,0.40721840756670163,30
16,S A. Diagonal,0.4657382335011335,30
16,S A. MultiDiagonal,0.4324494534828375,30
16,S A. Grid,0.44998957942873075,30
16,Learnable,0.4571305333730408,30
32,SD,0.27406357798257136,30
32,S A. Diagonal,0.3517720685046698,30
32,S A. MultiDiagonal,0.33335852045205616,30
32,S A. Grid,0.3197151097096432,30
32,Learnable,0.3484836021850359,30
64,SD,0.18717925937723875,30
64,S A. Diagonal,0.2984940297083137,30
64,S A. MultiDiagonal,0.28916007930394916,30
64,S A. Grid,0.2921622990804823,30
8,SD,0.5174252886289059,31
8,S A. Diagonal,0.5730432175394878,31
8,S A. MultiDiagonal,0.539725164785466,31
8,S A. Grid,0.5712431136315224,31
8,Learnable,0.5631652372824372,31
16,SD,0.399605462799762,31
16,S A. Diagonal,0.4629454183394317,31
16,S A. MultiDiagonal,0.4285155974558424,31
16,S A. Grid,0.4414668792840603,31
16,Learnable,0.4546272472993456,31
32,SD,0.271142126859207,31
32,S A. Diagonal,0.34701413380681345,31
32,S A. MultiDiagonal,0.328753992209301,31
32,S A. Grid,0.32028970789738453,31
32,Learnable,0.35603227535629045,31
64,SD,0.19840036993065605,31
64,S A. Diagonal,0.3030327397140086,31
64,S A. MultiDiagonal,0.2883935994465436,31
64,S A. Grid,0.2932209914026977,31
8,SD,0.5185023295919411,32
8,S A. Diagonal,0.5733238091767796,32
8,S A. MultiDiagonal,0.5384138674849093,32
8,S A. Grid,0.5727157258540585,32
8,Learnable,0.5540562682547935,32
16,SD,0.3984474225437254,32
16,S A. Diagonal,0.466844333850566,32
16,S A. MultiDiagonal,0.42420125861316593,32
16,S A. Grid,0.4465312138723818,32
16,Learnable,0.443355304904932,32
32,SD,0.2749330607751087,32
32,S A. Diagonal,0.3560860720269014,32
32,S A. MultiDiagonal,0.3204041232453204,32
32,S A. Grid,0.3179190050548433,32
32,Learnable,0.3536704001737893,32
64,SD,0.19137038306326892,32
64,S A. Diagonal,0.2944968879011379,32
64,S A. MultiDiagonal,0.2783785752869974,32
64,S A. Grid,0.2902695642887946,32
8,SD,0.5196210776272812,33
8,S A. Diagonal,0.5717251661101352,33
8,S A. MultiDiagonal,0.5456675357675308,33
8,S A. Grid,0.5692916123985974,33
8,Learnable,0.5389522590414635,33
16,SD,0.403923502566491,33
16,S A. Diagonal,0.46822779412638166,33
16,S A. MultiDiagonal,0.43468072706165717,33
16,S A. Grid,0.45044084550257485,33
16,Learnable,0.4454957522165816,33
32,SD,0.2733078533984228,33
32,S A. Diagonal,0.35726906156826743,33
32,S A. MultiDiagonal,0.33071269507091955,33
32,S A. Grid,0.3202085483736679,33
32,Learnable,0.3520038327656517,33
64,SD,0.1879516263585096,33
64,S A. Diagonal,0.3013181446109037,33
64,S A. MultiDiagonal,0.2759000132560393,33
64,S A. Grid,0.3013694775458448,33
8,SD,0.5154207998529363,34
8,S A. Diagonal,0.575466378780463,34
8,S A. MultiDiagonal,0.5433883107545232,34
8,S A. Grid,0.5748239669621711,34
8,Learnable,0.5459670541089962,34
16,SD,0.4008247519764376,34
16,S A. Diagonal,0.4662099824520039,34
16,S A. MultiDiagonal,0.43229230391257634,34
16,S A. Grid,0.4517300552908428,34
16,Learnable,0.45038519438732805,34
32,SD,0.27343523561001987,34
32,S A. Diagonal,0.3514028627044633,34
32,S A. MultiDiagonal,0.32827232220900615,34
32,S A. Grid,0.32148283100953806,34
32,Learnable,0.32528173797007004,34
64,SD,0.19038051423790053,34
64,S A. Diagonal,0.3044193471607828,34
64,S A. MultiDiagonal,0.2788371011072597,34
64,S A. Grid,0.2895492621961538,34
8,SD,0.5184007595315667,35
8,S A. Diagonal,0.5770143695922343,35
8,S A. MultiDiagonal,0.5430745832791048,35
8,S A. Grid,0.5747148439958356,35
8,Learnable,0.5601620493602743,35
16,SD,0.40054657067157196,35
16,S A. Diagonal,0.46296377030983504,35
16,S A. MultiDiagonal,0.4298815614961339,35
16,S A. Grid,0.4529054498815606,35
16,Learnable,0.45153087985522344,35
32,SD,0.27457932842131744,35
32,S A. Diagonal,0.3557830801714286,35
32,S A. MultiDiagonal,0.32589362721002335,35
32,S A. Grid,0.3227784832200908,35
32,Learnable,0.35353931214677914,35
64,SD,0.1966142420730353,35
64,S A. Diagonal,0.3003267563067822,35
64,S A. MultiDiagonal,0.28454463846123385,35
64,S A. Grid,0.29581580575541655,35
8,SD,0.5154616817212458,36
8,S A. Diagonal,0.577627869818632,36
8,S A. MultiDiagonal,0.5386655248799747,36
8,S A. Grid,0.571555055912734,36
8,Learnable,0.5367656065173282,36
16,SD,0.403155968858378,36
16,S A. Diagonal,0.46684269560209324,36
16,S A. MultiDiagonal,0.4310486767435055,36
16,S A. Grid,0.4462986753784664,36
16,Learnable,0.43965129794649954,36
32,SD,0.27396880331973583,36
32,S A. Diagonal,0.35072220593181247,36
32,S A. MultiDiagonal,0.3268099721711125,36
32,S A. Grid,0.3230372975335513,36
32,Learnable,0.3475376010278983,36
64,SD,0.18945646015271458,36
64,S A. Diagonal,0.3053536871347046,36
64,S A. MultiDiagonal,0.2789131038161666,36
64,S A. Grid,0.2903159232235985,36
8,SD,0.5185250388019962,37
8,S A. Diagonal,0.573967795938026,37
8,S A. MultiDiagonal,0.5374687992864247,37
8,S A. Grid,0.5658562769843527,37
8,Learnable,0.5544648385716162,37
16,SD,0.39732153362811573,37
16,S A. Diagonal,0.4638770949042824,37
16,S A. MultiDiagonal,0.42919153856230263,37
16,S A. Grid,0.4449732678765103,37
16,Learnable,0.447346468969466,37
32,SD,0.2744965206500025,37
32,S A. Diagonal,0.35155467335766566,37
32,S A. MultiDiagonal,0.3330340141573854,37
32,S A. Grid,0.32828688789733274,37
32,Learnable,0.35749394112092586,37
64,SD,0.1939121289664143,37
64,S A. Diagonal,0.30476788277247985,37
64,S A. MultiDiagonal,0.27867684671710646,37
64,S A. Grid,0.2884821375846721,37
8,SD,0.5170390153751709,38
8,S A. Diagonal,0.5804353143908481,38
8,S A. MultiDiagonal,0.5443023487317884,38
8,S A. Grid,0.567884537062528,38
8,Learnable,0.5376057384800197,38
16,SD,0.40206572421297004,38
16,S A. Diagonal,0.4641562384809527,38
16,S A. MultiDiagonal,0.43307763122376697,38
16,S A. Grid,0.46008689278381387,38
16,Learnable,0.44255540900629703,38
32,SD,0.2751791389139123,38
32,S A. Diagonal,0.35145325698857255,38
32,S A. MultiDiagonal,0.33025461727025157,38
32,S A. Grid,0.32619542609675534,38
32,Learnable,0.3441774612787585,38
64,SD,0.19422117468976038,38
64,S A. Diagonal,0.3028376024625808,38
64,S A. MultiDiagonal,0.2762784713387277,38
64,S A. Grid,0.2904595798957482,38
8,SD,0.5194104074723377,39
8,S A. Diagonal,0.5723676040298229,39
8,S A. MultiDiagonal,0.54186472311937,39
8,S A. Grid,0.5686045507549753,39
8,Learnable,0.5417686762541251,39
16,SD,0.40244047344964706,39
16,S A. Diagonal,0.46681915489846504,39
16,S A. MultiDiagonal,0.4360295928356816,39
16,S A. Grid,0.4532840736840864,39
16,Learnable,0.45249072441131966,39
32,SD,0.2717478345129359,39
32,S A. Diagonal,0.35523285397020143,39
32,S A. MultiDiagonal,0.3330828097268037,39
32,S A. Grid,0.32129647072314205,39
32,Learnable,0.33445619422324624,39
64,SD,0.1996815378037107,39
64,S A. Diagonal,0.3038004843325829,39
64,S A. MultiDiagonal,0.2829243406028468,39
64,S A. Grid,0.29263541298638507,39
8,SD,0.5223635925828786,40
8,S A. Diagonal,0.5715385443351779,40
8,S A. MultiDiagonal,0.540048618950684,40
8,S A. Grid,0.5689349063966371,40
8,Learnable,0.5519038243938384,40
16,SD,0.40219377627012903,40
16,S A. Diagonal,0.4661235638287284,40
16,S A. MultiDiagonal,0.43288306561285017,40
16,S A. Grid,0.4508478513808621,40
16,Learnable,0.45044013723682796,40
32,SD,0.2740070884602423,40
32,S A. Diagonal,0.35184236813531117,40
32,S A. MultiDiagonal,0.32719922814608826,40
32,S A. Grid,0.32477462424949266,40
32,Learnable,0.3615123754850358,40
64,SD,0.1895788340060436,40
64,S A. Diagonal,0.2920633937465778,40
64,S A. MultiDiagonal,0.2875088787738629,40
64,S A. Grid,0.2945098828199446,40
8,SD,0.5172392292990132,41
8,S A. Diagonal,0.5743098248544889,41
8,S A. MultiDiagonal,0.5387577132658046,41
8,S A. Grid,0.5642701612733648,41
8,Learnable,0.5402599105786984,41
16,SD,0.40144425829355407,41
16,S A. Diagonal,0.466758521040538,41
16,S A. MultiDiagonal,0.43247662287367955,41
16,S A. Grid,0.4539606952203126,41
16,Learnable,0.45155207429328115,41
32,SD,0.2768263585762487,41
32,S A. Diagonal,0.35288804566418647,41
32,S A. MultiDiagonal,0.333954610033981,41
32,S A. Grid,0.3224332632420098,41
32,Learnable,0.36232630047756986,41
64,SD,0.1914955343193948,41
64,S A. Diagonal,0.29735170298415003,41
64,S A. MultiDiagonal,0.2821001144340019,41
64,S A. Grid,0.2941920173528301,41
8,SD,0.5166908566772263,42
8,S A. Diagonal,0.5825834762868961,42
8,S A. MultiDiagonal,0.5364772357175499,42
8,S A. Grid,0.5698017834960538,42
8,Learnable,0.5527594237949758,42
16,SD,0.40344267648502447,42
16,S A. Diagonal,0.4709993569776005,42
16,S A. MultiDiagonal,0.4343751014978606,42
16,S A. Grid,0.44755526438458915,42
16,Learnable,0.4459595557462102,42
32,SD,0.2733006030948848,42
32,S A. Diagonal,0.35026317278116004,42
32,S A. MultiDiagonal,0.3278889874461775,42
32,S A. Grid,0.32094439505828365,42
32,Learnable,0.33738751641859427,42
64,SD,0.19239967564357371,42
64,S A. Diagonal,0.2981457411844348,42
64,S A. MultiDiagonal,0.28360020419260257,42
64,S A. Grid,0.29508246375799496,42
8,SD,0.5172374577073938,43
8,S A. Diagonal,0.5752488262268384,43
8,S A. MultiDiagonal,0.5434922621574518,43
8,S A. Grid,0.5720955587375763,43
8,Learnable,0.5296063799130489,43
16,SD,0.40204526813168306,43
16,S A. Diagonal,0.46505185601374927,43
16,S A. MultiDiagonal,0.4362077932687175,43
16,S A. Grid,0.44978344256633107,43
16,Learnable,0.4373859415086424,43
32,SD,0.2738785383719058,43
32,S A. Diagonal,0.3529611869632196,43
32,S A. MultiDiagonal,0.3252976189460245,43
32,S A. Grid,0.3236311987156773,43
32,Learnable,0.35638487932229057,43
64,SD,0.1926398157279454,43
64,S A. Diagonal,0.3020111661684544,43
64,S A. MultiDiagonal,0.2824525532523027,43
64,S A. Grid,0.28931402927104455,43
8,SD,0.5197247667328424,44
8,S A. Diagonal,0.5710146575522455,44
8,S A. MultiDiagonal,0.5455736791393955,44
8,S A. Grid,0.5742004541691086,44
8,Learnable,0.5385079117901388,44
16,SD,0.40079207423576924,44
16,S A. Diagonal,0.4658900222910279,44
16,S A. MultiDiagonal,0.4341443133080818,44
16,S A. Grid,0.45370637109870654,44
16,Learnable,0.4527229175649543,44
32,SD,0.27084148112716366,44
32,S A. Diagonal,0.3490517949218792,44
32,S A. MultiDiagonal,0.33043948647768606,44
32,S A. Grid,0.3227845549577069,44
32,Learnable,0.3525503247154718,44
64,SD,0.2008834810376593,44
64,S A. Diagonal,0.2971963759422078,44
64,S A. MultiDiagonal,0.2820548774708599,44
64,S A. Grid,0.2901800800627617,44
8,SD,0.5184248566051466,45
8,S A. Diagonal,0.5709987600819394,45
8,S A. MultiDiagonal,0.5437787406375852,45
8,S A. Grid,0.5676387902227558,45
8,Learnable,0.5536530591528891,45
16,SD,0.40125937644549164,45
16,S A. Diagonal,0.4641696164724447,45
16,S A. MultiDiagonal,0.4343603040354642,45
16,S A. Grid,0.4498574282322073,45
16,Learnable,0.44739312107585477,45
32,SD,0.27213334571337167,45
32,S A. Diagonal,0.3487761755262519,45
32,S A. MultiDiagonal,0.3228484441561813,45
32,S A. Grid,0.31640455275935286,45
32,Learnable,0.3503563386118136,45
64,SD,0.18718811328438098,45
64,S A. Diagonal,0.301295601225868,45
64,S A. MultiDiagonal,0.28088205684639506,45
64,S A. Grid,0.29485492496035404,45
8,SD,0.518210233084156,46
8,S A. Diagonal,0.5759761596118602,46
8,S A. MultiDiagonal,0.5394687127006176,46
8,S A. Grid,0.5717542185648635,46
8,Learnable,0.5449392776766774,46
16,SD,0.4021473462328182,46
16,S A. Diagonal,0.4636968995953114,46
16,S A. MultiDiagonal,0.4363012418402476,46
16,S A. Grid,0.44823017534651466,46
16,Learnable,0.43425683935115095,46
32,SD,0.2725460956278688,46
32,S A. Diagonal,0.3534591813470117,46
32,S A. MultiDiagonal,0.32944000725281486,46
32,S A. Grid,0.32608344197241634,46
32,Learnable,0.3333926410149729,46
64,SD,0.19201004700177393,46
64,S A. Diagonal,0.29998820137049836,46
64,S A. MultiDiagonal,0.28286262123394157,46
64,S A. Grid,0.28711472093014984,46
8,SD,0.517959629973143,47
8,S A. Diagonal,0.5756433212476338,47
8,S A. MultiDiagonal,0.5343365067478255,47
8,S A. Grid,0.5680209402368047,47
8,Learnable,0.5513882702434711,47
16,SD,0.4037385598364355,47
16,S A. Diagonal,0.46575856647466957,47
16,S A. MultiDiagonal,0.4386038871405659,47
16,S A. Grid,0.444496435058616,47
16,Learnable,0.45686183300711003,47
32,SD,0.2722143367981071,47
32,S A. Diagonal,0.3497515631364583,47
32,S A. MultiDiagonal,0.332792106006768,47
32,S A. Grid,0.32285850246200865,47
32,Learnable,0.33696517411129545,47
64,SD,0.19156794107961844,47
64,S A. Diagonal,0.293182512427124,47
64,S A. MultiDiagonal,0.2783164072634802,47
64,S A. Grid,0.29202020989551114,47
8,SD,0.5197666643006428,48
8,S A. Diagonal,0.5690164438161242,48
8,S A. MultiDiagonal,0.5364389455683221,48
8,S A. Grid,0.5714754159881423,48
8,Learnable,0.5296985051587527,48
16,SD,0.3981692245928167,48
16,S A. Diagonal,0.4688873546433279,48
16,S A. MultiDiagonal,0.43463332467389476,48
16,S A. Grid,0.4455791130665474,48
16,Learnable,0.44390531290349333,48
32,SD,0.2742137094935587,48
32,S A. Diagonal,0.3526636606966618,48
32,S A. MultiDiagonal,0.3277185837622121,48
32,S A. Grid,0.3202703146263639,48
32,Learnable,0.34797679424493944,48
64,SD,0.19566048344549486,48
64,S A. Diagonal,0.30303044174073457,48
64,S A. MultiDiagonal,0.27715872982527273,48
64,S A. Grid,0.2922134662852358,48
8,SD,0.5177347157142544,49
8,S A. Diagonal,0.5715313000243913,49
8,S A. MultiDiagonal,0.54261518090357,49
8,S A. Grid,0.5700137929884523,49
8,Learnable,0.5366577820143946,49
16,SD,0.4022867991553645,49
16,S A. Diagonal,0.4607103625205998,49
16,S A. MultiDiagonal,0.4329594540404221,49
16,S A. Grid,0.44260891152265824,49
16,Learnable,0.44424148608530906,49
32,SD,0.27425344158447296,49
32,S A. Diagonal,0.34927521860070565,49
32,S A. MultiDiagonal,0.3275288832108275,49
32,S A. Grid,0.3265082090036904,49
32,Learnable,0.3359324266560726,49
64,SD,0.19280258637646255,49
64,S A. Diagonal,0.2947929445502492,49
64,S A. MultiDiagonal,0.27815246891590173,49
64,S A. Grid,0.2883565463130415,49
8,SD,0.5174333826154105,50
8,S A. Diagonal,0.575014922218841,50
8,S A. MultiDiagonal,0.5434373857802248,50
8,S A. Grid,0.5706916489570426,50
8,Learnable,0.55216539901354,50
16,SD,0.4075858145949691,50
16,S A. Diagonal,0.4705872431129973,50
16,S A. MultiDiagonal,0.42996290392521963,50
16,S A. Grid,0.4533368676777544,50
16,Learnable,0.43890028482374555,50
32,SD,0.27418089185510686,50
32,S A. Diagonal,0.34946926976682713,50
32,S A. MultiDiagonal,0.3296471169560157,50
32,S A. Grid,0.32101858549574486,50
32,Learnable,0.36242611539839764,50
64,SD,0.18840023929620045,50
64,S A. Diagonal,0.301474590139,50
64,S A. MultiDiagonal,0.2848561907172619,50
64,S A. Grid,0.28663173404220604,50
8,SD,0.5171795753970361,51
8,S A. Diagonal,0.5781796222008522,51
8,S A. MultiDiagonal,0.5414797715408808,51
8,S A. Grid,0.5691515143160479,51
8,Learnable,0.5510276537653748,51
16,SD,0.4029642663095386,51
16,S A. Diagonal,0.46728734334695055,51
16,S A. MultiDiagonal,0.432992977220339,51
16,S A. Grid,0.4483820289191225,51
16,Learnable,0.44997356185023185,51
32,SD,0.2801142221394298,51
32,S A. Diagonal,0.34918816048961276,51
32,S A. MultiDiagonal,0.3310325453318669,51
32,S A. Grid,0.31913495484359533,51
32,Learnable,0.33441669094008253,51
64,SD,0.19509013948970738,51
64,S A. Diagonal,0.29675983008152856,51
64,S A. MultiDiagonal,0.28980419192477747,51
64,S A. Grid,0.2930231799179685,51
8,SD,0.5195017187740715,52
8,S A. Diagonal,0.5781598734227561,52
8,S A. MultiDiagonal,0.5361007040822763,52
8,S A. Grid,0.5694915715076576,52
8,Learnable,0.5541393951341316,52
16,SD,0.3982607363031609,52
16,S A. Diagonal,0.4659402112636809,52
16,S A. MultiDiagonal,0.4324450635407632,52
16,S A. Grid,0.45575837739932284,52
16,Learnable,0.44511616349703775,52
32,SD,0.27249119932788657,52
32,S A. Diagonal,0.35080732091173084,52
32,S A. MultiDiagonal,0.3271532515132016,52
32,S A. Grid,0.31994185743207026,52
32,Learnable,0.36263562146552053,52
64,SD,0.19346205684157236,52
64,S A. Diagonal,0.3092090678353252,52
64,S A. MultiDiagonal,0.2788968299462458,52
64,S A. Grid,0.2916266884125406,52
8,SD,0.5208691108291243,53
8,S A. Diagonal,0.5728897938458847,53
8,S A. MultiDiagonal,0.5396818269557692,53
8,S A. Grid,0.5697206871904454,53
8,Learnable,0.5386088925917486,53
16,SD,0.4022574754628613,53
16,S A. Diagonal,0.468174590485971,53
16,S A. MultiDiagonal,0.4287382658412878,53
16,S A. Grid,0.442126309990052,53
16,Learnable,0.4406622297920794,53
32,SD,0.27369333898190223,53
32,S A. Diagonal,0.34962814332662884,53
32,S A. MultiDiagonal,0.3294373957658514,53
32,S A. Grid,0.32086790713207414,53
32,Learnable,0.3475501520052374,53
64,SD,0.20191739018609228,53
64,S A. Diagonal,0.305249413695953,53
64,S A. MultiDiagonal,0.2797489717421014,53
64,S A. Grid,0.2934013648608805,53
8,SD,0.519253833300952,54
8,S A. Diagonal,0.5711019904249256,54
8,S A. MultiDiagonal,0.5380715218303136,54
8,S A. Grid,0.5687024160796528,54
8,Learnable,0.5644176544253742,54
16,SD,0.40426534033990136,54
16,S A. Diagonal,0.4609300098570285,54
16,S A. MultiDiagonal,0.4296879590192231,54
16,S A. Grid,0.44739875840015914,54
16,Learnable,0.44155854611214784,54
32,SD,0.27622970913987743,54
32,S A. Diagonal,0.35313964154527433,54
32,S A. MultiDiagonal,0.33177359568403264,54
32,S A. Grid,0.3243414729487828,54
32,Learnable,0.34552349149466693,54
64,SD,0.1915524904255172,54
64,S A. Diagonal,0.2938191957417395,54
64,S A. MultiDiagonal,0.2821153092591564,54
64,S A. Grid,0.2906736015328962,54
8,SD,0.5187658198516079,55
8,S A. Diagonal,0.5781690327992037,55
8,S A. MultiDiagonal,0.5475706829407004,55
8,S A. Grid,0.5714622590911802,55
8,Learnable,0.5540386038840583,55
16,SD,0.40493832049405354,55
16,S A. Diagonal,0.46545951504183347,55
16,S A. MultiDiagonal,0.4274771419360055,55
16,S A. Grid,0.44668008731689446,55
16,Learnable,0.4379531381775565,55
32,SD,0.27048817504611644,55
32,S A. Diagonal,0.35073128838219486,55
32,S A. MultiDiagonal,0.33041883842144987,55
32,S A. Grid,0.3213540474950567,55
32,Learnable,0.3391376599782091,55
64,SD,0.20356628255928266,55
64,S A. Diagonal,0.29502724501371347,55
64,S A. MultiDiagonal,0.2800088657648176,55
64,S A. Grid,0.29032971239932176,55
8,SD,0.5204316348754894,56
8,S A. Diagonal,0.5716287123013037,56
8,S A. MultiDiagonal,0.5367499122984708,56
8,S A. Grid,0.5673691819128064,56
8,Learnable,0.5473896355358423,56
16,SD,0.399450444196938,56
16,S A. Diagonal,0.4684478647550444,56
16,S A. MultiDiagonal,0.4362350473582095,56
16,S A. Grid,0.4509707124073681,56
16,Learnable,0.45461533685251176,56
32,SD,0.27656803099617305,56
32,S A. Diagonal,0.3541817151478527,56
32,S A. MultiDiagonal,0.33239990224800403,56
32,S A. Grid,0.3190124494319492,56
32,Learnable,0.3531665193686097,56
64,SD,0.18904663987946438,56
64,S A. Diagonal,0.29909369038406375,56
64,S A. MultiDiagonal,0.27795449868664135,56
64,S A. Grid,0.2877328280033078,56
8,SD,0.5200025582910301,57
8,S A. Diagonal,0.5756751407518249,57
8,S A. MultiDiagonal,0.5324724448746752,57
8,S A. Grid,0.5744467111378535,57
8,Learnable,0.5315637644116156,57
16,SD,0.4035821204666551,57
16,S A. Diagonal,0.46845252300100837,57
16,S A. MultiDiagonal,0.43620240250366654,57
16,S A. Grid,0.45128498565323194,57
16,Learnable,0.4485807890203739,57
32,SD,0.2729956902445375,57
32,S A. Diagonal,0.35545143171293536,57
32,S A. MultiDiagonal,0.33477750303883713,57
32,S A. Grid,0.3228059503068719,57
32,Learnable,0.3626006989087961,57
64,SD,0.19825164052033098,57
64,S A. Diagonal,0.2881121447279987,57
64,S A. MultiDiagonal,0.2799699309039109,57
64,S A. Grid,0.28847610715784394,57
8,SD,0.518194298421479,58
8,S A. Diagonal,0.5727347508733395,58
8,S A. MultiDiagonal,0.5450369116581683,58
8,S A. Grid,0.5710583396627953,58
8,Learnable,0.5441945421934516,58
16,SD,0.397734829326728,58
16,S A. Diagonal,0.46180286681376004,58
16,S A. MultiDiagonal,0.43695597472290915,58
16,S A. Grid,0.45428463202015645,58
16,Learnable,0.44298937626715784,58
32,SD,0.27225392730674447,58
32,S A. Diagonal,0.3527984283000509,58
32,S A. MultiDiagonal,0.3310991958358501,58
32,S A. Grid,0.31980748285414573,58
32,Learnable,0.3377234438790869,58
64,SD,0.19393349584031877,58
64,S A. Diagonal,0.2972591481080533,58
64,S A. MultiDiagonal,0.27814943097872935,58
64,S A. Grid,0.2960129057896488,58
8,SD,0.5172847637164506,59
8,S A. Diagonal,0.5725537343237148,59
8,S A. MultiDiagonal,0.5421194331376112,59
8,S A. Grid,0.5699122374353772,59
8,Learnable,0.5391454148712268,59
16,SD,0.40207779787338427,59
16,S A. Diagonal,0.4617673585390894,59
16,S A. MultiDiagonal,0.4336338961947917,59
16,S A. Grid,0.4464806233382721,59
16,Learnable,0.43654966981734766,59
32,SD,0.27469381502390944,59
32,S A. Diagonal,0.35167655218308647,59
32,S A. MultiDiagonal,0.32876771476451516,59
32,S A. Grid,0.32051944057671855,59
32,Learnable,0.359868014022125,59
64,SD,0.21322006644268673,59
64,S A. Diagonal,0.30129177231175286,59
64,S A. MultiDiagonal,0.28091923524524454,59
64,S A. Grid,0.29187419740071097,59
8,SD,0.5187625241044909,60
8,S A. Diagonal,0.5755440397840305,60
8,S A. MultiDiagonal,0.5411842794644134,60
8,S A. Grid,0.5704210556968736,60
8,Learnable,0.5296342270009098,60
16,SD,0.4034118498266802,60
16,S A. Diagonal,0.46851339409324844,60
16,S A. MultiDiagonal,0.4356717153878319,60
16,S A. Grid,0.4513184051149986,60
16,Learnable,0.44920786942512303,60
32,SD,0.2744715853082116,60
32,S A. Diagonal,0.35110086878327734,60
32,S A. MultiDiagonal,0.3257318650640721,60
32,S A. Grid,0.3196897466308625,60
32,Learnable,0.35481103332269703,60
64,SD,0.19716387000228305,60
64,S A. Diagonal,0.30956681186806567,60
64,S A. MultiDiagonal,0.2808880028740922,60
64,S A. Grid,0.28835164936395735,60
8,SD,0.5211890434685694,61
8,S A. Diagonal,0.57224858096999,61
8,S A. MultiDiagonal,0.5324496900941851,61
8,S A. Grid,0.5706602430873964,61
8,Learnable,0.5468407313331449,61
16,SD,0.4020872406956946,61
16,S A. Diagonal,0.4636843204604069,61
16,S A. MultiDiagonal,0.429701669928942,61
16,S A. Grid,0.45200731962980156,61
16,Learnable,0.4557014801455459,61
32,SD,0.27601149858388263,61
32,S A. Diagonal,0.35254465880866726,61
32,S A. MultiDiagonal,0.3331745414663645,61
32,S A. Grid,0.3190287553594627,61
32,Learnable,0.3402060625352925,61
64,SD,0.2006911466152305,61
64,S A. Diagonal,0.30191631233534333,61
64,S A. MultiDiagonal,0.2768474524980832,61
64,S A. Grid,0.29827992559082916,61
8,SD,0.5223947097382964,62
8,S A. Diagonal,0.5677767235613302,62
8,S A. MultiDiagonal,0.5435032768246381,62
8,S A. Grid,0.5666486313633883,62
8,Learnable,0.5463892140830361,62
16,SD,0.3996447857839595,62
16,S A. Diagonal,0.46643193017236784,62
16,S A. MultiDiagonal,0.4357811723018558,62
16,S A. Grid,0.45047112284282287,62
16,Learnable,0.42904709392836393,62
32,SD,0.27454316637984966,62
32,S A. Diagonal,0.35125037367891876,62
32,S A. MultiDiagonal,0.32863646823733245,62
32,S A. Grid,0.3216972505418651,62
32,Learnable,0.3530036383682658,62
64,SD,0.18746229212644375,62
64,S A. Diagonal,0.2975632494890185,62
64,S A. MultiDiagonal,0.27999966296514267,62
64,S A. Grid,0.29241557750431546,62
8,SD,0.5200382375339767,63
8,S A. Diagonal,0.5780212472722606,63
8,S A. MultiDiagonal,0.5392805733648833,63
8,S A. Grid,0.5719466942639944,63
8,Learnable,0.5550591667845521,63
16,SD,0.40462705426524037,63
16,S A. Diagonal,0.4665181111244287,63
16,S A. MultiDiagonal,0.4395112510484518,63
16,S A. Grid,0.4465492599087444,63
16,Learnable,0.4401010931889977,63
32,SD,0.27114080114219485,63
32,S A. Diagonal,0.3564438436108488,63
32,S A. MultiDiagonal,0.3354395697723371,63
32,S A. Grid,0.32289911867821797,63
32,Learnable,0.3333142663017848,63
64,SD,0.189447678073223,63
64,S A. Diagonal,0.3040572874680001,63
64,S A. MultiDiagonal,0.27727159677209967,63
64,S A. Grid,0.29055226600231976,63
8,SD,0.5185196538826429,64
8,S A. Diagonal,0.5747775153634049,64
8,S A. MultiDiagonal,0.5395280543923501,64
8,S A. Grid,0.575528998080536,64
8,Learnable,0.5460876118558039,64
16,SD,0.404127722989287,64
16,S A. Diagonal,0.46491794640668793,64
16,S A. MultiDiagonal,0.43060439215384494,64
16,S A. Grid,0.45503209984789983,64
16,Learnable,0.441143309051813,64
32,SD,0.2717410059954999,64
32,S A. Diagonal,0.35256370592425285,64
32,S A. MultiDiagonal,0.3247923230802098,64
32,S A. Grid,0.32407002801630563,64
32,Learnable,0.352580208802919,64
64,SD,0.1885120635947815,64
64,S A. Diagonal,0.29466696946474036,64
64,S A. MultiDiagonal,0.2867140785878064,64
64,S A. Grid,0.29088184530176725,64
8,SD,0.5249515101956737,65
8,S A. Diagonal,0.5733390437208897,65
8,S A. MultiDiagonal,0.53816123069373,65
8,S A. Grid,0.5726529280962498,65
8,Learnable,0.5539910099627161,65
16,SD,0.40319632627928914,65
16,S A. Diagonal,0.4638695795297717,65
16,S A. MultiDiagonal,0.4336045903985648,65
16,S A. Grid,0.44751714763349426,65
16,Learnable,0.4553871924944709,65
32,SD,0.2736245836879082,65
32,S A. Diagonal,0.3500385009991687,65
32,S A. MultiDiagonal,0.3311634032595121,65
32,S A. Grid,0.3232546124247152,65
32,Learnable,0.347210619486359,65
64,SD,0.19544376547181216,65
64,S A. Diagonal,0.2944593294165715,65
64,S A. MultiDiagonal,0.2772584980385172,65
64,S A. Grid,0.2923113164954655,65
8,SD,0.5206554383819092,66
8,S A. Diagonal,0.5748073376671518,66
8,S A. MultiDiagonal,0.5366904464105747,66
8,S A. Grid,0.5693879249813829,66
8,Learnable,0.5539076025819456,66
16,SD,0.4019050288001266,66
16,S A. Diagonal,0.46909821235065263,66
16,S A. MultiDiagonal,0.43042820855737984,66
16,S A. Grid,0.4470826856334527,66
16,Learnable,0.45225947856170157,66
32,SD,0.2746475120527777,66
32,S A. Diagonal,0.3509286113069935,66
32,S A. MultiDiagonal,0.3322204751722888,66
32,S A. Grid,0.32560077756866734,66
32,Learnable,0.3533661695649152,66
64,SD,0.1973228588125446,66
64,S A. Diagonal,0.3019620549928671,66
64,S A. MultiDiagonal,0.2880063631895071,66
64,S A. Grid,0.2899133410510053,66
8,SD,0.5204067821661793,67
8,S A. Diagonal,0.5741766801813126,67
8,S A. MultiDiagonal,0.5437052512202095,67
8,S A. Grid,0.5669090356266153,67
8,Learnable,0.5315918806543088,67
16,SD,0.39971264452656924,67
16,S A. Diagonal,0.46368837338016256,67
16,S A. MultiDiagonal,0.43258184011747486,67
16,S A. Grid,0.44963172828495773,67
16,Learnable,0.44436716254326,67
32,SD,0.27484769289412836,67
32,S A. Diagonal,0.35059150921271154,67
32,S A. MultiDiagonal,0.3295846844478284,67
32,S A. Grid,0.32796273332518217,67
32,Learnable,0.35071691361394913,67
64,SD,0.20500198577110706,67
64,S A. Diagonal,0.2900736659177047,67
64,S A. MultiDiagonal,0.28158335562637965,67
64,S A. Grid,0.2922043415356238,67
8,SD,0.5190650403029758,68
8,S A. Diagonal,0.5700976405121232,68
8,S A. MultiDiagonal,0.5383595447104839,68
8,S A. Grid,0.5708871980107073,68
8,Learnable,0.5583388140707819,68
16,SD,0.4062301405679447,68
16,S A. Diagonal,0.460653239277755,68
16,S A. MultiDiagonal,0.4318349180131176,68
16,S A. Grid,0.44938434458272136,68
16,Learnable,0.44624196497231483,68
32,SD,0.2720627595317401,68
32,S A. Diagonal,0.3443608956085289,68
32,S A. MultiDiagonal,0.3285968059253388,68
32,S A. Grid,0.32048858304211325,68
32,Learnable,0.33257124893875234,68
64,SD,0.2020072766161622,68
64,S A. Diagonal,0.31451751426801966,68
64,S A. MultiDiagonal,0.2816089891268459,68
64,S A. Grid,0.29177747794102954,68
8,SD,0.5184682225632957,69
8,S A. Diagonal,0.5738957780073319,69
8,S A. MultiDiagonal,0.5407843163432632,69
8,S A. Grid,0.5681183001608451,69
8,Learnable,0.5618206528898226,69
16,SD,0.4048980923815129,69
16,S A. Diagonal,0.4676327992670277,69
16,S A. MultiDiagonal,0.4438971141786603,69
16,S A. Grid,0.4446935914464424,69
16,Learnable,0.4398466650736589,69
32,SD,0.27363263916553054,69
32,S A. Diagonal,0.35342744137819665,69
32,S A. MultiDiagonal,0.33116813635580633,69
32,S A. Grid,0.33431331366109385,69
32,Learnable,0.3516142174838905,69
64,SD,0.1984170750305482,69
64,S A. Diagonal,0.2959517263626476,69
64,S A. MultiDiagonal,0.27404769756970276,69
64,S A. Grid,0.28903740884251006,69
8,SD,0.5225367655704725,70
8,S A. Diagonal,0.5694805795112697,70
8,S A. MultiDiagonal,0.5346180663476782,70
8,S A. Grid,0.5694053098243457,70
8,Learnable,0.5532619924378082,70
16,SD,0.4035980543468523,70
16,S A. Diagonal,0.4658976363206715,70
16,S A. MultiDiagonal,0.43134044628791846,70
16,S A. Grid,0.44368507789372713,70
16,Learnable,0.45641517659522635,70
32,SD,0.27529692159083313,70
32,S A. Diagonal,0.351953097101152,70
32,S A. MultiDiagonal,0.3304764950481373,70
32,S A. Grid,0.32469221275736754,70
32,Learnable,0.3428653034726282,70
64,SD,0.1893757938854172,70
64,S A. Diagonal,0.2983700670697371,70
64,S A. MultiDiagonal,0.28415853612553355,70
64,S A. Grid,0.2866119946677052,70
8,SD,0.5180525016985518,71
8,S A. Diagonal,0.5677160991514922,71
8,S A. MultiDiagonal,0.5470381945070211,71
8,S A. Grid,0.5711463552798375,71
8,Learnable,0.5305754737800707,71
16,SD,0.40224729286413685,71
16,S A. Diagonal,0.4675485045262533,71
16,S A. MultiDiagonal,0.42732338921689617,71
16,S A. Grid,0.446530276434282,71
16,Learnable,0.4411082744817463,71
32,SD,0.27518003969386395,71
32,S A. Diagonal,0.35067901869543394,71
32,S A. MultiDiagonal,0.33318088794664175,71
32,S A. Grid,0.3263886790984747,71
32,Learnable,0.3558183223380731,71
64,SD,0.19256592738007608,71
64,S A. Diagonal,0.3030459288341323,71
64,S A. MultiDiagonal,0.2799543477896333,71
64,S A. Grid,0.29486962544785567,71
8,SD,0.5207707873392913,72
8,S A. Diagonal,0.5733531043964714,72
8,S A. MultiDiagonal,0.540447657811858,72
8,S A. Grid,0.5715028166523981,72
8,Learnable,0.5558641572091486,72
16,SD,0.4053121255874488,72
16,S A. Diagonal,0.463586527191873,72
16,S A. MultiDiagonal,0.435465298977896,72
16,S A. Grid,0.4511208669915183,72
16,Learnable,0.466901639580516,72
32,SD,0.2725000054773365,72
32,S A. Diagonal,0.35493431097862854,72
32,S A. MultiDiagonal,0.32663354992308213,72
32,S A. Grid,0.31976550441865137,72
32,Learnable,0.3468829712485731,72
64,SD,0.18802569578267148,72
64,S A. Diagonal,0.295675150048298,72
64,S A. MultiDiagonal,0.2773494721063162,72
64,S A. Grid,0.2931404252229966,72
8,SD,0.5236682074229717,73
8,S A. Diagonal,0.5761797421612804,73
8,S A. MultiDiagonal,0.5289421819289524,73
8,S A. Grid,0.5757401711681739,73
8,Learnable,0.5508569595518398,73
16,SD,0.4044213038821879,73
16,S A. Diagonal,0.46756607380594506,73
16,S A. MultiDiagonal,0.43137771301338124,73
16,S A. Grid,0.45524329114326506,73
16,Learnable,0.45278470233148066,73
32,SD,0.27371440240711287,73
32,S A. Diagonal,0.3533381767205204,73
32,S A. MultiDiagonal,0.32898046247952095,73
32,S A. Grid,0.3208217979752821,73
32,Learnable,0.3553323788048597,73
64,SD,0.19234503450938276,73
64,S A. Diagonal,0.3016296163301091,73
64,S A. MultiDiagonal,0.2800250276247747,73
64,S A. Grid,0.29379074271810424,73
8,SD,0.516663755760342,74
8,S A. Diagonal,0.5725883261635346,74
8,S A. MultiDiagonal,0.5398220302315778,74
8,S A. Grid,0.5675923361382241,74
8,Learnable,0.5342434951290966,74
16,SD,0.40330332080603637,74
16,S A. Diagonal,0.46502200629424784,74
16,S A. MultiDiagonal,0.43552027456503684,74
16,S A. Grid,0.4454637101117046,74
16,Learnable,0.4319120008151371,74
32,SD,0.2687215258269396,74
32,S A. Diagonal,0.3542303281019568,74
32,S A. MultiDiagonal,0.3336547226678671,74
32,S A. Grid,0.32875334473402335,74
32,Learnable,0.3392524434173606,74
64,SD,0.20060612524927574,74
64,S A. Diagonal,0.29811791358711526,74
64,S A. MultiDiagonal,0.27346109486817194,74
64,S A. Grid,0.2880136133316012,74
8,SD,0.5223655196313346,75
8,S A. Diagonal,0.5757734351065238,75
8,S A. MultiDiagonal,0.5471822801779374,75
8,S A. Grid,0.5684392758822654,75
8,Learnable,0.5296580417000473,75
16,SD,0.4017708421482906,75
16,S A. Diagonal,0.4687512439099492,75
16,S A. MultiDiagonal,0.43002277353510404,75
16,S A. Grid,0.4507504483533261,75
16,Learnable,0.4385405783254735,75
32,SD,0.2707682702870111,75
32,S A. Diagonal,0.3539680916435549,75
32,S A. MultiDiagonal,0.3329800272087673,75
32,S A. Grid,0.3224558781927118,75
32,Learnable,0.35249448777734127,75
64,SD,0.19920710158253935,75
64,S A. Diagonal,0.3081937524406735,75
64,S A. MultiDiagonal,0.2786350938438317,75
64,S A. Grid,0.2921947406817481,75
8,SD,0.5175687511567227,76
8,S A. Diagonal,0.5803753984405082,76
8,S A. MultiDiagonal,0.5430061929374792,76
8,S A. Grid,0.5702775459364978,76
8,Learnable,0.5466880661003215,76
16,SD,0.4060656208498996,76
16,S A. Diagonal,0.4638505328138046,76
16,S A. MultiDiagonal,0.43061343077684294,76
16,S A. Grid,0.4484624770969049,76
16,Learnable,0.4415991831588645,76
32,SD,0.27440946425389956,76
32,S A. Diagonal,0.3479506635115809,76
32,S A. MultiDiagonal,0.327239105410346,76
32,S A. Grid,0.3215330131326535,76
32,Learnable,0.3495012499108233,76
64,SD,0.1930568777282552,76
64,S A. Diagonal,0.3007353921483761,76
64,S A. MultiDiagonal,0.27748286720559834,76
64,S A. Grid,0.2868760565335656,76
8,SD,0.5169519601833611,77
8,S A. Diagonal,0.5783768421529937,77
8,S A. MultiDiagonal,0.5415120996304223,77
8,S A. Grid,0.5704312504680434,77
8,Learnable,0.5475894939246148,77
16,SD,0.40125702480467124,77
16,S A. Diagonal,0.4660231662345347,77
16,S A. MultiDiagonal,0.4379212350092741,77
16,S A. Grid,0.4581942284737406,77
16,Learnable,0.43660010780069813,77
32,SD,0.275452716345814,77
32,S A. Diagonal,0.35298027547757377,77
32,S A. MultiDiagonal,0.33006492712006186,77
32,S A. Grid,0.3197633966523581,77
32,Learnable,0.3592057677109247,77
64,SD,0.19024931459557703,77
64,S A. Diagonal,0.29285432357167696,77
64,S A. MultiDiagonal,0.2844900212393239,77
64,S A. Grid,0.29519558094715964,77
8,SD,0.5209222658610209,78
8,S A. Diagonal,0.5772351472987487,78
8,S A. MultiDiagonal,0.5449059293159991,78
8,S A. Grid,0.5725496171801847,78
8,Learnable,0.5555873290675443,78
16,SD,0.40093251005168695,78
16,S A. Diagonal,0.4691136974356718,78
16,S A. MultiDiagonal,0.43239608613072233,78
16,S A. Grid,0.4499149369943166,78
16,Learnable,0.4386053483766043,78
32,SD,0.27325287666602255,78
32,S A. Diagonal,0.3552903307711874,78
32,S A. MultiDiagonal,0.32876989170153703,78
32,S A. Grid,0.3248446604738801,78
32,Learnable,0.3504659909852491,78
64,SD,0.1917619148877882,78
64,S A. Diagonal,0.29607801203601025,78
64,S A. MultiDiagonal,0.2830196025389806,78
64,S A. Grid,0.2917630968395683,78
8,SD,0.5201247322384311,79
8,S A. Diagonal,0.575058983514737,79
8,S A. MultiDiagonal,0.5422845911789153,79
8,S A. Grid,0.5714252892983873,79
8,Learnable,0.5650764400961238,79
16,SD,0.4029866333497175,79
16,S A. Diagonal,0.46699164405570254,79
16,S A. MultiDiagonal,0.4291552364900731,79
16,S A. Grid,0.45421961267090194,79
16,Learnable,0.44049403775411833,79
32,SD,0.2731903714953779,79
32,S A. Diagonal,0.347101806258111,79
32,S A. MultiDiagonal,0.3255157322319672,79
32,S A. Grid,0.32147917614886035,79
32,Learnable,0.3526597734235957,79
64,SD,0.19509274481455915,79
64,S A. Diagonal,0.29044035504583193,79
64,S A. MultiDiagonal,0.28779308550461213,79
64,S A. Grid,0.2935916141185207,79
8,SD,0.5193068831701753,80
8,S A. Diagonal,0.573916092986562,80
8,S A. MultiDiagonal,0.5455729473494593,80
8,S A. Grid,0.5772901141780916,80
8,Learnable,0.56290365417704,80
16,SD,0.4028918624743464,80
16,S A. Diagonal,0.4617560795092297,80
16,S A. MultiDiagonal,0.43168214943735744,80
16,S A. Grid,0.4566019101846658,80
16,Learnable,0.4636962563341106,80
32,SD,0.2730230402831871,80
32,S A. Diagonal,0.3502084046906041,80
32,S A. MultiDiagonal,0.3270052281560495,80
32,S A. Grid,0.3307310510479509,80
32,Learnable,0.3443978681723242,80
64,SD,0.19379329809010032,80
64,S A. Diagonal,0.29660581021390237,80
64,S A. MultiDiagonal,0.27756765371370135,80
64,S A. Grid,0.28742986353235817,80
8,SD,0.5196995352311342,81
8,S A. Diagonal,0.572090281512752,81
8,S A. MultiDiagonal,0.5436476709686151,81
8,S A. Grid,0.5694836487151077,81
8,Learnable,0.5404820291658132,81
16,SD,0.40174791671865967,81
16,S A. Diagonal,0.4672524758707626,81
16,S A. MultiDiagonal,0.42487088646691645,81
16,S A. Grid,0.4505645791476409,81
16,Learnable,0.44462232147320113,81
32,SD,0.2785980090464005,81
32,S A. Diagonal,0.35071652544803544,81
32,S A. MultiDiagonal,0.32756625192998867,81
32,S A. Grid,0.3230189763795718,81
32,Learnable,0.3499125054672143,81
64,SD,0.1954103328382183,81
64,S A. Diagonal,0.301512761247316,81
64,S A. MultiDiagonal,0.2873919047224139,81
64,S A. Grid,0.28870955041259516,81
8,SD,0.5221396870207357,82
8,S A. Diagonal,0.5759996410955788,82
8,S A. MultiDiagonal,0.5428932786288528,82
8,S A. Grid,0.5669823010009454,82
8,Learnable,0.5620219940866862,82
16,SD,0.4005906044133499,82
16,S A. Diagonal,0.4638886360796026,82
16,S A. MultiDiagonal,0.43140561433990354,82
16,S A. Grid,0.45078069192108267,82
16,Learnable,0.45000524566272093,82
32,SD,0.272676763698812,82
32,S A. Diagonal,0.35432086801951823,82
32,S A. MultiDiagonal,0.3310869597409416,82
32,S A. Grid,0.31849954892757826,82
32,Learnable,0.3536401138770179,82
64,SD,0.19125843907561338,82
64,S A. Diagonal,0.3089805409945689,82
64,S A. MultiDiagonal,0.28079297808715076,82
64,S A. Grid,0.29155326828533007,82
8,SD,0.5208958221583638,83
8,S A. Diagonal,0.5690402720713188,83
8,S A. MultiDiagonal,0.5436432018813353,83
8,S A. Grid,0.5695144934493351,83
8,Learnable,0.5555031436662097,83
16,SD,0.40106463100067424,83
16,S A. Diagonal,0.4657485135345939,83
16,S A. MultiDiagonal,0.42818408859753143,83
16,S A. Grid,0.45259664292579005,83
16,Learnable,0.4500638482276509,83
32,SD,0.271853539722251,83
32,S A. Diagonal,0.34895324300650865,83
32,S A. MultiDiagonal,0.33127487982287085,83
32,S A. Grid,0.3218140040105,83
32,Learnable,0.33110396697318334,83
64,SD,0.19986870727121156,83
64,S A. Diagonal,0.29830011152491226,83
64,S A. MultiDiagonal,0.28063730506898477,83
64,S A. Grid,0.2898065085140652,83
8,SD,0.5193377313357143,84
8,S A. Diagonal,0.5760408489112689,84
8,S A. MultiDiagonal,0.5400421144058224,84
8,S A. Grid,0.5688472514651379,84
8,Learnable,0.5503127418331932,84
16,SD,0.404305814672286,84
16,S A. Diagonal,0.46226037229841094,84
16,S A. MultiDiagonal,0.4287434340323945,84
16,S A. Grid,0.44860400675073275,84
16,Learnable,0.4528325248710421,84
32,SD,0.2745722436559161,84
32,S A. Diagonal,0.34783909547848824,84
32,S A. MultiDiagonal,0.3277211949992087,84
32,S A. Grid,0.32047315954202354,84
32,Learnable,0.331308105716712,84
64,SD,0.1932902270934058,84
64,S A. Diagonal,0.2962805998056564,84
64,S A. MultiDiagonal,0.2754210593491305,84
64,S A. Grid,0.29145592247341773,84
8,SD,0.5192541540159195,85
8,S A. Diagonal,0.5807460615458265,85
8,S A. MultiDiagonal,0.542501806953531,85
8,S A. Grid,0.5719612172703683,85
8,Learnable,0.5497324831509185,85
16,SD,0.4043602423060312,85
16,S A. Diagonal,0.4693276925477562,85
16,S A. MultiDiagonal,0.4345334628882508,85
16,S A. Grid,0.44290759964435145,85
16,Learnable,0.4439348224127584,85
32,SD,0.2705691707616032,85
32,S A. Diagonal,0.35826008686976796,85
32,S A. MultiDiagonal,0.32777099306159185,85
32,S A. Grid,0.3219339777471525,85
32,Learnable,0.35350754060859924,85
64,SD,0.19336006088966398,85
64,S A. Diagonal,0.2961312068457238,85
64,S A. MultiDiagonal,0.2820672945762225,85
64,S A. Grid,0.2899246633958792,85
8,SD,0.5247460793392231,86
8,S A. Diagonal,0.5761387612299446,86
8,S A. MultiDiagonal,0.5366952410845607,86
8,S A. Grid,0.5690944285252186,86
8,Learnable,0.5415006572636081,86
16,SD,0.40043135573915656,86
16,S A. Diagonal,0.4651814418082153,86
16,S A. MultiDiagonal,0.4318797644741101,86
16,S A. Grid,0.44617077843958486,86
16,Learnable,0.4502456577181844,86
32,SD,0.27369948479046136,86
32,S A. Diagonal,0.35343532392166505,86
32,S A. MultiDiagonal,0.33126927530007266,86
32,S A. Grid,0.32235930107102134,86
32,Learnable,0.32347446270798547,86
64,SD,0.19892238355380037,86
64,S A. Diagonal,0.3063734936201675,86
64,S A. MultiDiagonal,0.2861302334017246,86
64,S A. Grid,0.285274406362362,86
8,SD,0.521054888264785,87
8,S A. Diagonal,0.5769502968481971,87
8,S A. MultiDiagonal,0.5394948404989772,87
8,S A. Grid,0.5690774343620005,87
8,Learnable,0.5646798018321472,87
16,SD,0.4003638451486646,87
16,S A. Diagonal,0.4682992412198687,87
16,S A. MultiDiagonal,0.43008631985893875,87
16,S A. Grid,0.45409214261711506,87
16,Learnable,0.46096991501880924,87
32,SD,0.27221471278577564,87
32,S A. Diagonal,0.35311563657484724,87
32,S A. MultiDiagonal,0.3262678165823433,87
32,S A. Grid,0.3224690094400689,87
32,Learnable,0.34493992441918997,87
64,SD,0.19629063241198041,87
64,S A. Diagonal,0.29851467611015053,87
64,S A. MultiDiagonal,0.27804036777434543,87
64,S A. Grid,0.28657880012135084,87
8,SD,0.5202909415640671,88
8,S A. Diagonal,0.5779706835807282,88
8,S A. MultiDiagonal,0.5425646140256988,88
8,S A. Grid,0.5684775386463377,88
8,Learnable,0.5720293403897995,88
16,SD,0.4010106864867342,88
16,S A. Diagonal,0.4675877924072196,88
16,S A. MultiDiagonal,0.43186731328537603,88
16,S A. Grid,0.4524388507533974,88
16,Learnable,0.44153860534268785,88
32,SD,0.2757398650798293,88
32,S A. Diagonal,0.35146779886812546,88
32,S A. MultiDiagonal,0.3304793383610547,88
32,S A. Grid,0.31810717895408647,88
32,Learnable,0.34651660310338833,88
64,SD,0.19070704435564492,88
64,S A. Diagonal,0.2901749966325762,88
64,S A. MultiDiagonal,0.28068265561750116,88
64,S A. Grid,0.2941630714504558,88
8,SD,0.5153175950495228,89
8,S A. Diagonal,0.5714403825989296,89
8,S A. MultiDiagonal,0.5401139063173432,89
8,S A. Grid,0.5706891587839373,89
8,Learnable,0.5365443886845326,89
16,SD,0.4054921312744564,89
16,S A. Diagonal,0.46201270840081765,89
16,S A. MultiDiagonal,0.43398347239754453,89
16,S A. Grid,0.4451125921096331,89
16,Learnable,0.45621135219234843,89
32,SD,0.27369561380722063,89
32,S A. Diagonal,0.359007656590199,89
32,S A. MultiDiagonal,0.32698446843231344,89
32,S A. Grid,0.3211295106397701,89
32,Learnable,0.34882465362566883,89
64,SD,0.20171718608221822,89
64,S A. Diagonal,0.28829069853299727,89
64,S A. MultiDiagonal,0.28147736291670317,89
64,S A. Grid,0.28783948454883695,89
8,SD,0.5177620420380586,90
8,S A. Diagonal,0.5779884369065851,90
8,S A. MultiDiagonal,0.5390950357144043,90
8,S A. Grid,0.5686899104797443,90
8,Learnable,0.5436326371300709,90
16,SD,0.4038498562106745,90
16,S A. Diagonal,0.46638839896049655,90
16,S A. MultiDiagonal,0.43741418076878047,90
16,S A. Grid,0.4546543752819367,90
16,Learnable,0.4610716854313105,90
32,SD,0.2712849749457333,90
32,S A. Diagonal,0.3488404903091811,90
32,S A. MultiDiagonal,0.32356196072483545,90
32,S A. Grid,0.3249802836253297,90
32,Learnable,0.3491156906245655,90
64,SD,0.19561001054747562,90
64,S A. Diagonal,0.3032729031246416,90
64,S A. MultiDiagonal,0.2797574896418025,90
64,S A. Grid,0.2864420122053711,90
8,SD,0.5187100266804626,91
8,S A. Diagonal,0.5706952005056452,91
8,S A. MultiDiagonal,0.5380154559886928,91
8,S A. Grid,0.5712273498592156,91
8,Learnable,0.560041696213036,91
16,SD,0.4043276718852434,91
16,S A. Diagonal,0.46356601886781307,91
16,S A. MultiDiagonal,0.434634121198791,91
16,S A. Grid,0.4460066267632779,91
16,Learnable,0.44340198086444305,91
32,SD,0.27445383015495317,91
32,S A. Diagonal,0.3485126137841603,91
32,S A. MultiDiagonal,0.32919697355579025,91
32,S A. Grid,0.3202392389209633,91
32,Learnable,0.3478584258325072,91
64,SD,0.20621435764144985,91
64,S A. Diagonal,0.30400317372483515,91
64,S A. MultiDiagonal,0.28494291724146675,91
64,S A. Grid,0.29734717008897493,91
8,SD,0.5237041931446833,92
8,S A. Diagonal,0.5744682075641994,92
8,S A. MultiDiagonal,0.5452622197681938,92
8,S A. Grid,0.5658609804321434,92
8,Learnable,0.532123851308719,92
16,SD,0.40294335768817474,92
16,S A. Diagonal,0.4682792176508058,92
16,S A. MultiDiagonal,0.4348684087799073,92
16,S A. Grid,0.4478262252459714,92
16,Learnable,0.43779034743303347,92
32,SD,0.2732349749728019,92
32,S A. Diagonal,0.3517379978965477,92
32,S A. MultiDiagonal,0.3338370479088071,92
32,S A. Grid,0.32063174950051165,92
32,Learnable,0.35202113641240285,92
64,SD,0.19500796865228726,92
64,S A. Diagonal,0.2896358268602795,92
64,S A. MultiDiagonal,0.2822799849692281,92
64,S A. Grid,0.29185153762687804,92
8,SD,0.5174764779311982,93
8,S A. Diagonal,0.574810332728002,93
8,S A. MultiDiagonal,0.54630656876342,93
8,S A. Grid,0.573407079749751,93
8,Learnable,0.549629323925679,93
16,SD,0.4020605673435839,93
16,S A. Diagonal,0.46569659896403526,93
16,S A. MultiDiagonal,0.4330660903129006,93
16,S A. Grid,0.4475250154526227,93
16,Learnable,0.447310390743265,93
32,SD,0.27039758606802994,93
32,S A. Diagonal,0.3521945474673849,93
32,S A. MultiDiagonal,0.32533395444606666,93
32,S A. Grid,0.322581160414177,93
32,Learnable,0.3551704362967621,93
64,SD,0.20149767094259524,93
64,S A. Diagonal,0.2885750261732404,93
64,S A. MultiDiagonal,0.2858050471522578,93
64,S A. Grid,0.29544340895540033,93
8,SD,0.5188613498453907,94
8,S A. Diagonal,0.5732775269453789,94
8,S A. MultiDiagonal,0.5459353224958308,94
8,S A. Grid,0.5675115692911186,94
8,Learnable,0.5371419358317737,94
16,SD,0.40176873442190675,94
16,S A. Diagonal,0.46318202320776114,94
16,S A. MultiDiagonal,0.42950716371071623,94
16,S A. Grid,0.4495852624093614,94
16,Learnable,0.4617959663710022,94
32,SD,0.27529231992344183,94
32,S A. Diagonal,0.35211874967527396,94
32,S A. MultiDiagonal,0.33408050413678614,94
32,S A. Grid,0.323169130159083,94
32,Learnable,0.3533010081078696,94
64,SD,0.19031668140668334,94
64,S A. Diagonal,0.29700841188065186,94
64,S A. MultiDiagonal,0.2791214176903575,94
64,S A. Grid,0.2892201468091111,94
8,SD,0.5195103005250317,95
8,S A. Diagonal,0.5726535296151987,95
8,S A. MultiDiagonal,0.5444491258219145,95
8,S A. Grid,0.568343114354096,95
8,Learnable,0.5631836220358145,95
16,SD,0.40180267430797806,95
16,S A. Diagonal,0.4667451476965284,95
16,S A. MultiDiagonal,0.43096574657238307,95
16,S A. Grid,0.4458033759286488,95
16,Learnable,0.4455464995530155,95
32,SD,0.2777751046639576,95
32,S A. Diagonal,0.3582820217825913,95
32,S A. MultiDiagonal,0.3494637730147739,95
32,S A. Grid,0.3172594452117299,95
32,Learnable,0.33386496261339915,95
64,SD,0.19165329127822936,95
64,S A. Diagonal,0.30374979932418444,95
64,S A. MultiDiagonal,0.2794816120344005,95
64,S A. Grid,0.2907400703822926,95
8,SD,0.5161101806935051,96
8,S A. Diagonal,0.5757683485998163,96
8,S A. MultiDiagonal,0.5364271826232172,96
8,S A. Grid,0.5738995228106836,96
8,Learnable,0.5535321335561548,96
16,SD,0.4030503725801752,96
16,S A. Diagonal,0.46907309044283063,96
16,S A. MultiDiagonal,0.43163365379136354,96
16,S A. Grid,0.449702033909129,96
16,Learnable,0.44848530169685347,96
32,SD,0.2735149613145188,96
32,S A. Diagonal,0.3541261657806168,96
32,S A. MultiDiagonal,0.3248480620004368,96
32,S A. Grid,0.3244006179991491,96
32,Learnable,0.34781895344520897,96
64,SD,0.20245417536911728,96
64,S A. Diagonal,0.30987684619357025,96
64,S A. MultiDiagonal,0.2820312605379421,96
64,S A. Grid,0.29239787034756515,96
8,SD,0.5167218466969631,97
8,S A. Diagonal,0.5739408780056628,97
8,S A. MultiDiagonal,0.5342683640256505,97
8,S A. Grid,0.5707584116139774,97
8,Learnable,0.5473955179256147,97
16,SD,0.4015803955348353,97
16,S A. Diagonal,0.46194662480680937,97
16,S A. MultiDiagonal,0.4376807141967421,97
16,S A. Grid,0.45302374024784603,97
16,Learnable,0.4416555292079485,97
32,SD,0.27332176264926045,97
32,S A. Diagonal,0.35090557551288704,97
32,S A. MultiDiagonal,0.3277993584562494,97
32,S A. Grid,0.3199786092668533,97
32,Learnable,0.34309664279550456,97
64,SD,0.2052677034998039,97
64,S A. Diagonal,0.2952751670275214,97
64,S A. MultiDiagonal,0.2819881613507334,97
64,S A. Grid,0.2885315905996382,97
8,SD,0.5213544755421834,98
8,S A. Diagonal,0.5771614158478322,98
8,S A. MultiDiagonal,0.5404183753863767,98
8,S A. Grid,0.572098571004094,98
8,Learnable,0.5490215814641025,98
16,SD,0.40323452985434194,98
16,S A. Diagonal,0.46861631462252706,98
16,S A. MultiDiagonal,0.43466333122312983,98
16,S A. Grid,0.4497274783795105,98
16,Learnable,0.446772084548725,98
32,SD,0.2737508904178282,98
32,S A. Diagonal,0.34732534614065114,98
32,S A. MultiDiagonal,0.32972545676670373,98
32,S A. Grid,0.31813477462648,98
32,Learnable,0.35455474860573244,98
64,SD,0.18745930419215212,98
64,S A. Diagonal,0.29966604975846506,98
64,S A. MultiDiagonal,0.2731416158240071,98
64,S A. Grid,0.29161031805536786,98
8,SD,0.5194744865496692,99
8,S A. Diagonal,0.5721602884458376,99
8,S A. MultiDiagonal,0.5437677697471744,99
8,S A. Grid,0.5697958819423199,99
8,Learnable,0.5434277157285915,99
16,SD,0.40002958411229006,99
16,S A. Diagonal,0.46702951853333985,99
16,S A. MultiDiagonal,0.4434444073851902,99
16,S A. Grid,0.45468486573958267,99
16,Learnable,0.44654767112866744,99
32,SD,0.2722094000291607,99
32,S A. Diagonal,0.35602999029765026,99
32,S A. MultiDiagonal,0.32691217815178775,99
32,S A. Grid,0.32241502365024755,99
32,Learnable,0.33155069628598455,99
64,SD,0.1969769015494058,99
64,S A. Diagonal,0.2979720215548284,99
64,S A. MultiDiagonal,0.2881354169332158,99
64,S A. Grid,0.2954760138120991,99
8,SD,0.5172314334979271,100
8,S A. Diagonal,0.575414630934121,100
8,S A. MultiDiagonal,0.5396872351148493,100
8,S A. Grid,0.5716582802807022,100
8,Learnable,0.5494926937811571,100
16,SD,0.3998991431399665,100
16,S A. Diagonal,0.46261860294858637,100
16,S A. MultiDiagonal,0.4275184264563415,100
16,S A. Grid,0.4524110837348263,100
16,Learnable,0.44226893099974884,100
32,SD,0.2755797432081554,100
32,S A. Diagonal,0.35692572052417165,100
32,S A. MultiDiagonal,0.33137044271425775,100
32,S A. Grid,0.32395510891911294,100
32,Learnable,0.34575957233785426,100
64,SD,0.19806917927686524,100
64,S A. Diagonal,0.30127426734259716,100
64,S A. MultiDiagonal,0.27887065559889285,100
64,S A. Grid,0.2947031603877083,100
8,SD,0.5169420405827436,101
8,S A. Diagonal,0.5741543969175824,101
8,S A. MultiDiagonal,0.5416904227341132,101
8,S A. Grid,0.5703264320811797,101
8,Learnable,0.5504008456723659,101
16,SD,0.4005770647834196,101
16,S A. Diagonal,0.46833051301073036,101
16,S A. MultiDiagonal,0.43526965611682533,101
16,S A. Grid,0.45696779222805073,101
16,Learnable,0.4495418219156381,101
32,SD,0.2726844228444426,101
32,S A. Diagonal,0.35700978747876366,101
32,S A. MultiDiagonal,0.331882532413534,101
32,S A. Grid,0.322844363474036,101
32,Learnable,0.3348001087342369,101
64,SD,0.1934154523875291,101
64,S A. Diagonal,0.2986982422981297,101
64,S A. MultiDiagonal,0.28293861417622007,101
64,S A. Grid,0.2950868959854324,101
8,SD,0.5187913091467746,102
8,S A. Diagonal,0.5794306767327968,102
8,S A. MultiDiagonal,0.5353836599112842,102
8,S A. Grid,0.5696394267324018,102
8,Learnable,0.5416014443502772,102
16,SD,0.402152915882429,102
16,S A. Diagonal,0.46983021042964246,102
16,S A. MultiDiagonal,0.42784385050383583,102
16,S A. Grid,0.4460300875973106,102
16,Learnable,0.4367257080458931,102
32,SD,0.27113778820822,102
32,S A. Diagonal,0.3468237972442275,102
32,S A. MultiDiagonal,0.3277206658982734,102
32,S A. Grid,0.3186642950693537,102
32,Learnable,0.3485492461885731,102
64,SD,0.19139968088260703,102
64,S A. Diagonal,0.30331048700945507,102
64,S A. MultiDiagonal,0.2847821865632252,102
64,S A. Grid,0.2928772226899409,102
8,SD,0.5202775419827427,103
8,S A. Diagonal,0.5746000806467723,103
8,S A. MultiDiagonal,0.5447243996321829,103
8,S A. Grid,0.5733834221236929,103
8,Learnable,0.5526335025073285,103
16,SD,0.40554698629407143,103
16,S A. Diagonal,0.4740454785838035,103
16,S A. MultiDiagonal,0.43427715614482676,103
16,S A. Grid,0.45099188749369395,103
16,Learnable,0.448236748863954,103
32,SD,0.27150547388675633,103
32,S A. Diagonal,0.355440118994212,103
32,S A. MultiDiagonal,0.32792602381448377,103
32,S A. Grid,0.322755708236244,103
32,Learnable,0.32854520554017463,103
64,SD,0.19450331137312002,103
64,S A. Diagonal,0.2985822309129921,103
64,S A. MultiDiagonal,0.2765827950621118,103
64,S A. Grid,0.2876986158714778,103
8,SD,0.5197200442026304,104
8,S A. Diagonal,0.5778499478918251,104
8,S A. MultiDiagonal,0.5396392604306708,104
8,S A. Grid,0.5701238054831004,104
8,Learnable,0.5554577230809208,104
16,SD,0.4009106830354622,104
16,S A. Diagonal,0.46448613568944896,104
16,S A. MultiDiagonal,0.4303080041305197,104
16,S A. Grid,0.4473158003444753,104
16,Learnable,0.4375185750028673,104
32,SD,0.2742485199437346,104
32,S A. Diagonal,0.3495384980866584,104
32,S A. MultiDiagonal,0.3277441857025372,104
32,S A. Grid,0.32025202511518125,104
32,Learnable,0.33613072583707315,104
64,SD,0.20059877947026056,104
64,S A. Diagonal,0.2944229922290531,104
64,S A. MultiDiagonal,0.28198298344185335,104
64,S A. Grid,0.2875967962404871,104
8,SD,0.5188368606367607,105
8,S A. Diagonal,0.5752391811779854,105
8,S A. MultiDiagonal,0.5542671379096455,105
8,S A. Grid,0.574658511738178,105
8,Learnable,0.538772678097766,105
16,SD,0.3993692671804258,105
16,S A. Diagonal,0.46551796271883794,105
16,S A. MultiDiagonal,0.43281198514114155,105
16,S A. Grid,0.45400729672842854,105
16,Learnable,0.4549469815023577,105
32,SD,0.2738682763215412,105
32,S A. Diagonal,0.35056557131773713,105
32,S A. MultiDiagonal,0.3355588762769608,105
32,S A. Grid,0.31942699107398753,105
32,Learnable,0.3648329611376474,105
64,SD,0.19413079853667287,105
64,S A. Diagonal,0.2915453970485873,105
64,S A. MultiDiagonal,0.2834098108004002,105
64,S A. Grid,0.2875925123781496,105
8,SD,0.5188554068149707,106
8,S A. Diagonal,0.5762534055897847,106
8,S A. MultiDiagonal,0.5466357879476101,106
8,S A. Grid,0.5712345600373108,106
8,Learnable,0.5426903770121984,106
16,SD,0.40116179567882587,106
16,S A. Diagonal,0.4645592552258627,106
16,S A. MultiDiagonal,0.43860611636486035,106
16,S A. Grid,0.44413502736915256,106
16,Learnable,0.45323904354862987,106
32,SD,0.27314302597016443,106
32,S A. Diagonal,0.3482981588857925,106
32,S A. MultiDiagonal,0.33315142854779967,106
32,S A. Grid,0.3276246734155004,106
32,Learnable,0.3357786955714219,106
64,SD,0.18816056268407427,106
64,S A. Diagonal,0.2948017705165272,106
64,S A. MultiDiagonal,0.28135970848742037,106
64,S A. Grid,0.29165876971967664,106
8,SD,0.5153936359443723,107
8,S A. Diagonal,0.5715313736512839,107
8,S A. MultiDiagonal,0.5429010498583245,107
8,S A. Grid,0.5671100608368491,107
8,Learnable,0.5416436669021909,107
16,SD,0.40029442646358115,107
16,S A. Diagonal,0.4683932254810147,107
16,S A. MultiDiagonal,0.43666172479009047,107
16,S A. Grid,0.4502118065105753,107
16,Learnable,0.45631488142218485,107
32,SD,0.27712276729000934,107
32,S A. Diagonal,0.35384177674910106,107
32,S A. MultiDiagonal,0.3283508386339429,107
32,S A. Grid,0.3206312356993044,107
32,Learnable,0.34334685486967437,107
64,SD,0.196630008349088,107
64,S A. Diagonal,0.3014870852457459,107
64,S A. MultiDiagonal,0.280675155730658,107
64,S A. Grid,0.29019491052373214,107
8,SD,0.5187184234960813,108
8,S A. Diagonal,0.5787106803980253,108
8,S A. MultiDiagonal,0.538297826789269,108
8,S A. Grid,0.5679101469672021,108
8,Learnable,0.5426230296522736,108
16,SD,0.4069279929884613,108
16,S A. Diagonal,0.460388022447804,108
16,S A. MultiDiagonal,0.4384908344294071,108
16,S A. Grid,0.4453411499766861,108
16,Learnable,0.44954990886269774,108
32,SD,0.2738131786591177,108
32,S A. Diagonal,0.3513218701821471,108
32,S A. MultiDiagonal,0.3334830766472594,108
32,S A. Grid,0.3221314443484413,108
32,Learnable,0.3421254787611617,108
64,SD,0.1953658281574423,108
64,S A. Diagonal,0.2984861415946621,108
64,S A. MultiDiagonal,0.2782374270080793,108
64,S A. Grid,0.2907906562226366,108
8,SD,0.5181601062909316,109
8,S A. Diagonal,0.5791570651283726,109
8,S A. MultiDiagonal,0.5506022181975744,109
8,S A. Grid,0.5730712671848558,109
8,Learnable,0.562164500916844,109
16,SD,0.40497680601492647,109
16,S A. Diagonal,0.4703529354934388,109
16,S A. MultiDiagonal,0.43715002840030404,109
16,S A. Grid,0.4469241925724543,109
16,Learnable,0.4377040361734064,109
32,SD,0.2730185261401893,109
32,S A. Diagonal,0.34913707189343757,109
32,S A. MultiDiagonal,0.32410626346608207,109
32,S A. Grid,0.32345492501312756,109
32,Learnable,0.3437570877343913,109
64,SD,0.1895209932173079,109
64,S A. Diagonal,0.2982314690213173,109
64,S A. MultiDiagonal,0.27741833378457387,109
64,S A. Grid,0.2917090875992298,109
8,SD,0.5180711331501557,110
8,S A. Diagonal,0.5772191237199983,110
8,S A. MultiDiagonal,0.5402188142550121,110
8,S A. Grid,0.570644009406959,110
8,Learnable,0.53761140476263,110
16,SD,0.4022836503235268,110
16,S A. Diagonal,0.4702007108799918,110
16,S A. MultiDiagonal,0.433641443867703,110
16,S A. Grid,0.4472211805910603,110
16,Learnable,0.46156663631190376,110
32,SD,0.27219068771918037,110
32,S A. Diagonal,0.3541518478950373,110
32,S A. MultiDiagonal,0.33009875250640924,110
32,S A. Grid,0.32360904848758626,110
32,Learnable,0.33046058532420003,110
64,SD,0.19975185807668036,110
64,S A. Diagonal,0.29651615825408134,110
64,S A. MultiDiagonal,0.2818102057337235,110
64,S A. Grid,0.29188776984835363,110
8,SD,0.5186561176477353,111
8,S A. Diagonal,0.5822547153716459,111
8,S A. MultiDiagonal,0.5458213813406101,111
8,S A. Grid,0.5728012730240524,111
8,Learnable,0.551687187878444,111
16,SD,0.3987366261417479,111
16,S A. Diagonal,0.4672637569821699,111
16,S A. MultiDiagonal,0.4369304308681935,111
16,S A. Grid,0.4490350144438695,111
16,Learnable,0.46397791314279,111
32,SD,0.2740845043753268,111
32,S A. Diagonal,0.34520593586863174,111
32,S A. MultiDiagonal,0.32942668270463626,111
32,S A. Grid,0.3199962970107128,111
32,Learnable,0.35364041994568646,111
64,SD,0.19783521112716254,111
64,S A. Diagonal,0.30222850676580054,111
64,S A. MultiDiagonal,0.27766541914349563,111
64,S A. Grid,0.2932463941142199,111
8,SD,0.5223813451083132,112
8,S A. Diagonal,0.5760402300922056,112
8,S A. MultiDiagonal,0.5362377189677354,112
8,S A. Grid,0.5718837985006042,112
8,Learnable,0.5714030140091338,112
16,SD,0.4008563253428181,112
16,S A. Diagonal,0.46619919228561707,112
16,S A. MultiDiagonal,0.43232036434146515,112
16,S A. Grid,0.44579970417120096,112
16,Learnable,0.44799919012135786,112
32,SD,0.27690990551015193,112
32,S A. Diagonal,0.34560086947309276,112
32,S A. MultiDiagonal,0.3245838517382656,112
32,S A. Grid,0.32362742569792086,112
32,Learnable,0.3607778848174878,112
64,SD,0.19111500038804027,112
64,S A. Diagonal,0.2982566238064606,112
64,S A. MultiDiagonal,0.27885081708517123,112
64,S A. Grid,0.2880020369873594,112
8,SD,0.5188289551313752,113
8,S A. Diagonal,0.5780217116838613,113
8,S A. MultiDiagonal,0.540168171858953,113
8,S A. Grid,0.5659512909764395,113
8,Learnable,0.5430407775058198,113
16,SD,0.40325120432405415,113
16,S A. Diagonal,0.4662662191781505,113
16,S A. MultiDiagonal,0.425503622452722,113
16,S A. Grid,0.4460149147198612,113
16,Learnable,0.4441272684637026,113
32,SD,0.2728761263736575,113
32,S A. Diagonal,0.35201640069665974,113
32,S A. MultiDiagonal,0.3315819074118833,113
32,S A. Grid,0.3219064524741766,113
32,Learnable,0.33754283418031894,113
64,SD,0.19466353012527887,113
64,S A. Diagonal,0.3035266399892536,113
64,S A. MultiDiagonal,0.27580053439432023,113
64,S A. Grid,0.289028061200195,113
8,SD,0.5202636848301725,114
8,S A. Diagonal,0.5705376173275951,114
8,S A. MultiDiagonal,0.5397755782467852,114
8,S A. Grid,0.568286630486725,114
8,Learnable,0.5603923891378385,114
16,SD,0.40256600800502557,114
16,S A. Diagonal,0.46800077444395405,114
16,S A. MultiDiagonal,0.4297157036741167,114
16,S A. Grid,0.4455250395758952,114
16,Learnable,0.4469001271869206,114
32,SD,0.2745550238975779,114
32,S A. Diagonal,0.35535578368522314,114
32,S A. MultiDiagonal,0.3279165397097018,114
32,S A. Grid,0.3226386960488223,114
32,Learnable,0.34772733597213645,114
64,SD,0.19321542316864912,114
64,S A. Diagonal,0.314057903636481,114
64,S A. MultiDiagonal,0.27971673741209424,114
64,S A. Grid,0.2897472886894077,114
8,SD,0.5246266253908233,115
8,S A. Diagonal,0.5744963382690527,115
8,S A. MultiDiagonal,0.5437591586180217,115
8,S A. Grid,0.5684301471142833,115
8,Learnable,0.5548245572903503,115
16,SD,0.4018532683450292,115
16,S A. Diagonal,0.4662604038035857,115
16,S A. MultiDiagonal,0.4342623574901083,115
16,S A. Grid,0.4593710709171839,115
16,Learnable,0.4526180279731514,115
32,SD,0.2697770378653368,115
32,S A. Diagonal,0.3479502864898181,115
32,S A. MultiDiagonal,0.3342431300425682,115
32,S A. Grid,0.3232726990177458,115
32,Learnable,0.3489645438230212,115
64,SD,0.1998501654302742,115
64,S A. Diagonal,0.305373863872536,115
64,S A. MultiDiagonal,0.27830949617391737,115
64,S A. Grid,0.2905267539815213,115
8,SD,0.5175884303658009,116
8,S A. Diagonal,0.5733186938336976,116
8,S A. MultiDiagonal,0.5398814676640686,116
8,S A. Grid,0.566864627069534,116
8,Learnable,0.5659412443993073,116
16,SD,0.40307665317362795,116
16,S A. Diagonal,0.46109238224133986,116
16,S A. MultiDiagonal,0.42953078224889907,116
16,S A. Grid,0.44785755498975005,116
16,Learnable,0.4332662046193726,116
32,SD,0.27163913433694165,116
32,S A. Diagonal,0.35118171935350756,116
32,S A. MultiDiagonal,0.33280477608540404,116
32,S A. Grid,0.3216695870110603,116
32,Learnable,0.3579379149886224,116
64,SD,0.19928399508182615,116
64,S A. Diagonal,0.2958928289500911,116
64,S A. MultiDiagonal,0.2820329561615618,116
64,S A. Grid,0.29262566766856557,116
8,SD,0.5173178523030609,117
8,S A. Diagonal,0.5719645558433151,117
8,S A. MultiDiagonal,0.5422385372217814,117
8,S A. Grid,0.5683084871663335,117
8,Learnable,0.5530418781481425,117
16,SD,0.39946095469551723,117
16,S A. Diagonal,0.4686986915894593,117
16,S A. MultiDiagonal,0.4375045502107625,117
16,S A. Grid,0.44401829805835846,117
16,Learnable,0.4445854451910696,117
32,SD,0.27503800263948375,117
32,S A. Diagonal,0.3548130281537572,117
32,S A. MultiDiagonal,0.33068919313479195,117
32,S A. Grid,0.3210701983248001,117
32,Learnable,0.33485584057303414,117
64,SD,0.19248968362623264,117
64,S A. Diagonal,0.30456046048615076,117
64,S A. MultiDiagonal,0.2831964887071022,117
64,S A. Grid,0.2918120706848219,117
8,SD,0.515446536710473,118
8,S A. Diagonal,0.5761762296736134,118
8,S A. MultiDiagonal,0.5372235619473638,118
8,S A. Grid,0.5687517622355975,118
8,Learnable,0.5418550969065435,118
16,SD,0.40378634084373277,118
16,S A. Diagonal,0.465943490424085,118
16,S A. MultiDiagonal,0.43160391577980006,118
16,S A. Grid,0.44909149685630523,118
16,Learnable,0.45678938464156316,118
32,SD,0.2741587359102389,118
32,S A. Diagonal,0.3520587344283052,118
32,S A. MultiDiagonal,0.32815666264613697,118
32,S A. Grid,0.319245073519358,118
32,Learnable,0.34261433221986737,118
64,SD,0.20247615241572398,118
64,S A. Diagonal,0.29247624908979736,118
64,S A. MultiDiagonal,0.2780847635872146,118
64,S A. Grid,0.2916183475911272,118
8,SD,0.5160046841219377,119
8,S A. Diagonal,0.5739770238126722,119
8,S A. MultiDiagonal,0.5398927943834387,119
8,S A. Grid,0.5721947710463433,119
8,Learnable,0.5477058919449883,119
16,SD,0.4018771802696227,119
16,S A. Diagonal,0.4640320169912233,119
16,S A. MultiDiagonal,0.43383016168014144,119
16,S A. Grid,0.4507880039269563,119
16,Learnable,0.4643626620241069,119
32,SD,0.2740897208224517,119
32,S A. Diagonal,0.3587076866323543,119
32,S A. MultiDiagonal,0.32731289886546033,119
32,S A. Grid,0.32093530285105204,119
32,Learnable,0.35682655680835984,119
64,SD,0.19351991745737898,119
64,S A. Diagonal,0.30204287554357656,119
64,S A. MultiDiagonal,0.2814432564276013,119
64,S A. Grid,0.29070640096830447,119
8,SD,0.5198727874131721,120
8,S A. Diagonal,0.576443476123954,120
8,S A. MultiDiagonal,0.5439913430578092,120
8,S A. Grid,0.5724312031199685,120
8,Learnable,0.5578625553277129,120
16,SD,0.3981602752040533,120
16,S A. Diagonal,0.4753987539596721,120
16,S A. MultiDiagonal,0.4341603071537685,120
16,S A. Grid,0.4453680336788448,120
16,Learnable,0.45503194125253266,120
32,SD,0.27171107883630485,120
32,S A. Diagonal,0.34431963805879184,120
32,S A. MultiDiagonal,0.33273242098785094,120
32,S A. Grid,0.3237842032698359,120
32,Learnable,0.33986614578397556,120
64,SD,0.19224298641201015,120
64,S A. Diagonal,0.30423222300993136,120
64,S A. MultiDiagonal,0.2865750111346552,120
64,S A. Grid,0.28957134717154365,120
8,SD,0.5179646505431265,121
8,S A. Diagonal,0.571090883566038,121
8,S A. MultiDiagonal,0.5375801049750387,121
8,S A. Grid,0.572175725177295,121
8,Learnable,0.533030310373548,121
16,SD,0.40004983419147955,121
16,S A. Diagonal,0.46529029681437706,121
16,S A. MultiDiagonal,0.4369790086988129,121
16,S A. Grid,0.4574884755960197,121
16,Learnable,0.434933466241915,121
32,SD,0.272998543108975,121
32,S A. Diagonal,0.34811307863835483,121
32,S A. MultiDiagonal,0.32756728737609425,121
32,S A. Grid,0.32257678185559147,121
32,Learnable,0.33101498564532716,121
64,SD,0.1859785663800992,121
64,S A. Diagonal,0.29531274311478106,121
64,S A. MultiDiagonal,0.28131163970241735,121
64,S A. Grid,0.28541839497942423,121
8,SD,0.5189117486254295,122
8,S A. Diagonal,0.5753305497816753,122
8,S A. MultiDiagonal,0.5376667356421497,122
8,S A. Grid,0.5725899288767377,122
8,Learnable,0.5281638094179443,122
16,SD,0.4038680687010584,122
16,S A. Diagonal,0.46838991209036174,122
16,S A. MultiDiagonal,0.4344978950050199,122
16,S A. Grid,0.4528707696499289,122
16,Learnable,0.43837395859970635,122
32,SD,0.2740883901825393,122
32,S A. Diagonal,0.34752567396555656,122
32,S A. MultiDiagonal,0.33185096685413584,122
32,S A. Grid,0.32073976126500414,122
32,Learnable,0.3602368065393338,122
64,SD,0.1915368005179428,122
64,S A. Diagonal,0.3067199080693889,122
64,S A. MultiDiagonal,0.2830707297880687,122
64,S A. Grid,0.2885117014573473,122
8,SD,0.5188381302431835,123
8,S A. Diagonal,0.5702668034122785,123
8,S A. MultiDiagonal,0.5450503264228448,123
8,S A. Grid,0.567809341817413,123
8,Learnable,0.556158198161706,123
16,SD,0.39914024944565585,123
16,S A. Diagonal,0.46738930544620827,123
16,S A. MultiDiagonal,0.42751158712453413,123
16,S A. Grid,0.44517521438273444,123
16,Learnable,0.43097470844331753,123
32,SD,0.27307727812999516,123
32,S A. Diagonal,0.356510498938291,123
32,S A. MultiDiagonal,0.3298935295119749,123
32,S A. Grid,0.3248450325517842,123
32,Learnable,0.34022174049190046,123
64,SD,0.19924260824062742,123
64,S A. Diagonal,0.2905088804511891,123
64,S A. MultiDiagonal,0.2761596549172479,123
64,S A. Grid,0.290259291135445,123
8,SD,0.5163935344712152,124
8,S A. Diagonal,0.5691921092132102,124
8,S A. MultiDiagonal,0.5380634148741469,124
8,S A. Grid,0.5710852118818186,124
8,Learnable,0.5458750367174909,124
16,SD,0.4071332282541371,124
16,S A. Diagonal,0.4697486414874123,124
16,S A. MultiDiagonal,0.43388310769826166,124
16,S A. Grid,0.44798569267116395,124
16,Learnable,0.4423710974443147,124
32,SD,0.2743556554458504,124
32,S A. Diagonal,0.35093048563388524,124
32,S A. MultiDiagonal,0.33486189267657607,124
32,S A. Grid,0.32322758365148907,124
32,Learnable,0.3491709352711269,124
64,SD,0.19677341575899102,124
64,S A. Diagonal,0.29334164943173135,124
64,S A. MultiDiagonal,0.2760777024435725,124
64,S A. Grid,0.29302172472178256,124
8,SD,0.5187681236476147,125
8,S A. Diagonal,0.5737717340571565,125
8,S A. MultiDiagonal,0.5459145768958893,125
8,S A. Grid,0.5679445276028536,125
8,Learnable,0.5289204047859313,125
16,SD,0.39917622742752334,125
16,S A. Diagonal,0.465307193124209,125
16,S A. MultiDiagonal,0.4387778937589225,125
16,S A. Grid,0.45516983027984803,125
16,Learnable,0.45668577797951515,125
32,SD,0.2680068004211305,125
32,S A. Diagonal,0.35757427501365524,125
32,S A. MultiDiagonal,0.3299442276544477,125
32,S A. Grid,0.31625636876054253,125
32,Learnable,0.34924445708256563,125
64,SD,0.21113229535358885,125
64,S A. Diagonal,0.30115183045168703,125
64,S A. MultiDiagonal,0.28065196622500116,125
64,S A. Grid,0.2856227021179519,125
8,SD,0.5157484134330907,126
8,S A. Diagonal,0.5692025682366153,126
8,S A. MultiDiagonal,0.5351461378359976,126
8,S A. Grid,0.5670298051581804,126
8,Learnable,0.5417541548349568,126
16,SD,0.3980272417884759,126
16,S A. Diagonal,0.46380378883998785,126
16,S A. MultiDiagonal,0.42873531239997265,126
16,S A. Grid,0.45238298093811735,126
16,Learnable,0.4368089424234154,126
32,SD,0.2750135603578894,126
32,S A. Diagonal,0.3544899706075336,126
32,S A. MultiDiagonal,0.32402669998497313,126
32,S A. Grid,0.3281968544749805,126
32,Learnable,0.3452399964088819,126
64,SD,0.19599928492998833,126
64,S A. Diagonal,0.30681385166422004,126
64,S A. MultiDiagonal,0.281845888489755,126
64,S A. Grid,0.2902765087676996,126
8,SD,0.5163565388779907,127
8,S A. Diagonal,0.5775037836322803,127
8,S A. MultiDiagonal,0.5253708834371059,127
8,S A. Grid,0.5679283570310218,127
8,Learnable,0.5619524398656495,127
16,SD,0.3989706982972983,127
16,S A. Diagonal,0.46283996507957853,127
16,S A. MultiDiagonal,0.43457295107518323,127
16,S A. Grid,0.4538506598149763,127
16,Learnable,0.4408448044628732,127
32,SD,0.27408447491128346,127
32,S A. Diagonal,0.34906544017245256,127
32,S A. MultiDiagonal,0.3281995900020819,127
32,S A. Grid,0.3201805204175904,127
32,Learnable,0.33383300548767525,127
64,SD,0.2003623815014285,127
64,S A. Diagonal,0.30087706013852017,127
64,S A. MultiDiagonal,0.2786808965476411,127
64,S A. Grid,0.2879058707305856,127
8,SD,0.5185693671344811,128
8,S A. Diagonal,0.5774243368991512,128
8,S A. MultiDiagonal,0.5362214551225885,128
8,S A. Grid,0.5706384188367941,128
8,Learnable,0.5429715113310891,128
16,SD,0.40245032062547675,128
16,S A. Diagonal,0.46688020191718843,128
16,S A. MultiDiagonal,0.4290626894628099,128
16,S A. Grid,0.44739486006814677,128
16,Learnable,0.45405236527574333,128
32,SD,0.27225052223248597,128
32,S A. Diagonal,0.3526671442585231,128
32,S A. MultiDiagonal,0.32275296291704125,128
32,S A. Grid,0.3258203523930196,128
32,Learnable,0.3471236461120511,128
64,SD,0.18985232919596368,128
64,S A. Diagonal,0.29547362302008473,128
64,S A. MultiDiagonal,0.27895669857441246,128
64,S A. Grid,0.2994110285416164,128
8,SD,0.5181486835123337,129
8,S A. Diagonal,0.574538070599009,129
8,S A. MultiDiagonal,0.543825540078327,129
8,S A. Grid,0.5713830298811379,129
8,Learnable,0.5234115962040228,129
16,SD,0.4032230599465867,129
16,S A. Diagonal,0.46421813818050345,129
16,S A. MultiDiagonal,0.4353262896173311,129
16,S A. Grid,0.44958316818930333,129
16,Learnable,0.45369750033951434,129
32,SD,0.27086760186952263,129
32,S A. Diagonal,0.35107986533662605,129
32,S A. MultiDiagonal,0.33234304215583554,129
32,S A. Grid,0.32180117147565424,129
32,Learnable,0.3374335663041666,129
64,SD,0.1900804555099447,129
64,S A. Diagonal,0.2864258514439487,129
64,S A. MultiDiagonal,0.277175406823276,129
64,S A. Grid,0.29414867238123293,129
8,SD,0.5167669646860332,130
8,S A. Diagonal,0.5725833522605257,130
8,S A. MultiDiagonal,0.5459055696957478,130
8,S A. Grid,0.5708179972988946,130
8,Learnable,0.54881114207151,130
16,SD,0.4028967572211655,130
16,S A. Diagonal,0.4654587664070118,130
16,S A. MultiDiagonal,0.42994627566839055,130
16,S A. Grid,0.4464551707868112,130
16,Learnable,0.4561478681717802,130
32,SD,0.2770262701444658,130
32,S A. Diagonal,0.35110687205531577,130
32,S A. MultiDiagonal,0.33512263204395976,130
32,S A. Grid,0.3198885302809502,130
32,Learnable,0.35602223472418887,130
64,SD,0.1887652472673885,130
64,S A. Diagonal,0.2985240262379115,130
64,S A. MultiDiagonal,0.282860980099526,130
64,S A. Grid,0.2883249398814001,130
8,SD,0.5182966304269512,131
8,S A. Diagonal,0.58212614510579,131
8,S A. MultiDiagonal,0.5438652697744837,131
8,S A. Grid,0.5696873304403944,131
8,Learnable,0.5441998033738523,131
16,SD,0.40026692343814635,131
16,S A. Diagonal,0.4628760034263335,131
16,S A. MultiDiagonal,0.43469658151299045,131
16,S A. Grid,0.45191764741892193,131
16,Learnable,0.4461055996823908,131
32,SD,0.274125300988038,131
32,S A. Diagonal,0.35853107571076337,131
32,S A. MultiDiagonal,0.32905564350222327,131
32,S A. Grid,0.3214054721045188,131
32,Learnable,0.35670059296730283,131
64,SD,0.1954463789968817,131
64,S A. Diagonal,0.3016571583048236,131
64,S A. MultiDiagonal,0.27755075597430245,131
64,S A. Grid,0.2898795983907253,131
8,SD,0.5179531611096907,132
8,S A. Diagonal,0.5749612878548533,132
8,S A. MultiDiagonal,0.5359254860397327,132
8,S A. Grid,0.5687724207061842,132
8,Learnable,0.5470925760722164,132
16,SD,0.4012067232200579,132
16,S A. Diagonal,0.4667001829957763,132
16,S A. MultiDiagonal,0.4412102168696943,132
16,S A. Grid,0.4504710356411581,132
16,Learnable,0.4459612323932459,132
32,SD,0.2748347069270289,132
32,S A. Diagonal,0.3502640805456909,132
32,S A. MultiDiagonal,0.335826441448807,132
32,S A. Grid,0.32104437006278164,132
32,Learnable,0.3480748530369688,132
64,SD,0.19347030191810624,132
64,S A. Diagonal,0.3086873457106823,132
64,S A. MultiDiagonal,0.27758120625006144,132
64,S A. Grid,0.2940545278478439,132
8,SD,0.5203120969409035,133
8,S A. Diagonal,0.5748976151578952,133
8,S A. MultiDiagonal,0.5367704735786307,133
8,S A. Grid,0.5704463577038088,133
8,Learnable,0.5548920146190368,133
16,SD,0.40069399979991266,133
16,S A. Diagonal,0.46918166086916946,133
16,S A. MultiDiagonal,0.42973858772148876,133
16,S A. Grid,0.4431585997181975,133
16,Learnable,0.4389455151437797,133
32,SD,0.27186061376792403,133
32,S A. Diagonal,0.35375096581963705,133
32,S A. MultiDiagonal,0.32979239749195316,133
32,S A. Grid,0.31987502464033407,133
32,Learnable,0.34937065025784686,133
64,SD,0.20006243862490936,133
64,S A. Diagonal,0.3060745907290898,133
64,S A. MultiDiagonal,0.28105665349531944,133
64,S A. Grid,0.29091689981243185,133
8,SD,0.5225270085222651,134
8,S A. Diagonal,0.5775097036556257,134
8,S A. MultiDiagonal,0.5375359327625233,134
8,S A. Grid,0.5729559586166229,134
8,Learnable,0.5545481702640616,134
16,SD,0.40138904954466503,134
16,S A. Diagonal,0.4630324624800557,134
16,S A. MultiDiagonal,0.43229193381630904,134
16,S A. Grid,0.4488401766758092,134
16,Learnable,0.45270236759431415,134
32,SD,0.2702425284148947,134
32,S A. Diagonal,0.34808519195337284,134
32,S A. MultiDiagonal,0.333530441346891,134
32,S A. Grid,0.32595586815902916,134
32,Learnable,0.3557017458261425,134
64,SD,0.191568055136599,134
64,S A. Diagonal,0.29824946611630065,134
64,S A. MultiDiagonal,0.2796553251005913,134
64,S A. Grid,0.2969808418240603,134
8,SD,0.5188777412304664,135
8,S A. Diagonal,0.5698747564949014,135
8,S A. MultiDiagonal,0.5438022673119801,135
8,S A. Grid,0.5743040221565661,135
8,Learnable,0.5462705686337447,135
16,SD,0.39865281865320923,135
16,S A. Diagonal,0.4654236473076361,135
16,S A. MultiDiagonal,0.43748694626069534,135
16,S A. Grid,0.4510800960886133,135
16,Learnable,0.4380634201194878,135
32,SD,0.27296713645435533,135
32,S A. Diagonal,0.351146272530404,135
32,S A. MultiDiagonal,0.3332637799099951,135
32,S A. Grid,0.3252474502444317,135
32,Learnable,0.3476751013291019,135
64,SD,0.19716005994355973,135
64,S A. Diagonal,0.2967199329769014,135
64,S A. MultiDiagonal,0.2801187658041178,135
64,S A. Grid,0.28954736396953695,135
8,SD,0.5185558790518008,136
8,S A. Diagonal,0.5776914830040432,136
8,S A. MultiDiagonal,0.5356405127186447,136
8,S A. Grid,0.5710550454744224,136
8,Learnable,0.5388975955426679,136
16,SD,0.40047465109800995,136
16,S A. Diagonal,0.4672285804653631,136
16,S A. MultiDiagonal,0.43278322450818396,136
16,S A. Grid,0.4558189690275078,136
16,Learnable,0.4460617745446163,136
32,SD,0.2759786894026323,136
32,S A. Diagonal,0.3557505413496342,136
32,S A. MultiDiagonal,0.3268075086279616,136
32,S A. Grid,0.31962550887963836,136
32,Learnable,0.3432138105556956,136
64,SD,0.1889388968481707,136
64,S A. Diagonal,0.30484924891716714,136
64,S A. MultiDiagonal,0.28682950142666025,136
64,S A. Grid,0.2899820865953838,136
8,SD,0.5194449314749209,137
8,S A. Diagonal,0.5734688506700336,137
8,S A. MultiDiagonal,0.5430272095446564,137
8,S A. Grid,0.5697996248287075,137
8,Learnable,0.5446317580634312,137
16,SD,0.40452081068375256,137
16,S A. Diagonal,0.4665347427913848,137
16,S A. MultiDiagonal,0.4292253441583873,137
16,S A. Grid,0.4546739804989873,137
16,Learnable,0.44634714181990565,137
32,SD,0.26951377342046123,137
32,S A. Diagonal,0.3500508986420739,137
32,S A. MultiDiagonal,0.32391468449472194,137
32,S A. Grid,0.3223760431448275,137
32,Learnable,0.3481772227443276,137
64,SD,0.1976427693991394,137
64,S A. Diagonal,0.3025744948550007,137
64,S A. MultiDiagonal,0.2808333585571397,137
64,S A. Grid,0.2875389665753702,137
8,SD,0.5190341509018263,138
8,S A. Diagonal,0.5781547303895707,138
8,S A. MultiDiagonal,0.544561747008918,138
8,S A. Grid,0.5707472989542801,138
8,Learnable,0.5365927678570849,138
16,SD,0.4002998305726593,138
16,S A. Diagonal,0.4652965044352786,138
16,S A. MultiDiagonal,0.4305431462364795,138
16,S A. Grid,0.44440048364507734,138
16,Learnable,0.4553969860602411,138
32,SD,0.27107309874976115,138
32,S A. Diagonal,0.34967386319841165,138
32,S A. MultiDiagonal,0.32638278954318223,138
32,S A. Grid,0.3280156616029472,138
32,Learnable,0.3335649890312872,138
64,SD,0.19458969324572262,138
64,S A. Diagonal,0.2994779014109755,138
64,S A. MultiDiagonal,0.2768742221368321,138
64,S A. Grid,0.2884666177056298,138
8,SD,0.5189329782539162,139
8,S A. Diagonal,0.5763752796544136,139
8,S A. MultiDiagonal,0.5374246898934324,139
8,S A. Grid,0.5711331523758131,139
8,Learnable,0.5594987222384937,139
16,SD,0.4021281379385447,139
16,S A. Diagonal,0.46792927821745567,139
16,S A. MultiDiagonal,0.4302118948790896,139
16,S A. Grid,0.4495199781395548,139
16,Learnable,0.46048612073173145,139
32,SD,0.27405238134673227,139
32,S A. Diagonal,0.3511408625491769,139
32,S A. MultiDiagonal,0.3272338153789618,139
32,S A. Grid,0.32157062329129277,139
32,Learnable,0.348496614148767,139
64,SD,0.19523071850083046,139
64,S A. Diagonal,0.307920302454666,139
64,S A. MultiDiagonal,0.27711984099950826,139
64,S A. Grid,0.2915487739976791,139
8,SD,0.5197451719547462,140
8,S A. Diagonal,0.5793437148066115,140
8,S A. MultiDiagonal,0.538354085498563,140
8,S A. Grid,0.571756696811944,140
8,Learnable,0.5478420518005858,140
16,SD,0.4027019449502526,140
16,S A. Diagonal,0.4686184192550946,140
16,S A. MultiDiagonal,0.44197803642271405,140
16,S A. Grid,0.44686452987848935,140
16,Learnable,0.46223789879390353,140
32,SD,0.2725193122625253,140
32,S A. Diagonal,0.3517008443500581,140
32,S A. MultiDiagonal,0.3293679351849974,140
32,S A. Grid,0.3238752874327323,140
32,Learnable,0.34966512598925753,140
64,SD,0.1963735695354303,140
64,S A. Diagonal,0.3033892366173862,140
64,S A. MultiDiagonal,0.2861279619524322,140
64,S A. Grid,0.2963925437636573,140
8,SD,0.5196329041345843,141
8,S A. Diagonal,0.5730517483239983,141
8,S A. MultiDiagonal,0.5449987032579134,141
8,S A. Grid,0.5717125270888406,141
8,Learnable,0.5473708700652975,141
16,SD,0.4014672634610546,141
16,S A. Diagonal,0.47153228418844434,141
16,S A. MultiDiagonal,0.4300829179938447,141
16,S A. Grid,0.4569032222275943,141
16,Learnable,0.4443793480202523,141
32,SD,0.2703548614926536,141
32,S A. Diagonal,0.34800043431741623,141
32,S A. MultiDiagonal,0.3267343408477022,141
32,S A. Grid,0.3237646878753771,141
32,Learnable,0.3628866777556,141
64,SD,0.20359353611851586,141
64,S A. Diagonal,0.30197462930780933,141
64,S A. MultiDiagonal,0.27864493608067537,141
64,S A. Grid,0.29097990960450865,141
8,SD,0.519506789540076,142
8,S A. Diagonal,0.5723539203091176,142
8,S A. MultiDiagonal,0.5367899303647008,142
8,S A. Grid,0.5726143134213393,142
8,Learnable,0.5562853875501632,142
16,SD,0.402809136866825,142
16,S A. Diagonal,0.46794908919326744,142
16,S A. MultiDiagonal,0.42777845223260824,142
16,S A. Grid,0.44469431494939904,142
16,Learnable,0.44053109076528324,142
32,SD,0.2731825559284442,142
32,S A. Diagonal,0.35177966233846836,142
32,S A. MultiDiagonal,0.3251575129438431,142
32,S A. Grid,0.33027043447916105,142
32,Learnable,0.3573442810184135,142
64,SD,0.1930426821559474,142
64,S A. Diagonal,0.30799681327727246,142
64,S A. MultiDiagonal,0.27615362328043525,142
64,S A. Grid,0.2860342998976535,142
8,SD,0.5163989885938696,143
8,S A. Diagonal,0.570587590385438,143
8,S A. MultiDiagonal,0.5452879113622997,143
8,S A. Grid,0.5702893926881529,143
8,Learnable,0.5350400677441189,143
16,SD,0.40356497598932767,143
16,S A. Diagonal,0.4636613262547645,143
16,S A. MultiDiagonal,0.43564665870306735,143
16,S A. Grid,0.4501309616179796,143
16,Learnable,0.439117883023327,143
32,SD,0.2715816635224787,143
32,S A. Diagonal,0.35501344434203486,143
32,S A. MultiDiagonal,0.33092641483377583,143
32,S A. Grid,0.32137014431359245,143
32,Learnable,0.3475677179794521,143
64,SD,0.21683459822192402,143
64,S A. Diagonal,0.3024369435425975,143
64,S A. MultiDiagonal,0.2762613425745596,143
64,S A. Grid,0.2867392361467215,143
8,SD,0.5201758312826288,144
8,S A. Diagonal,0.5805963342895469,144
8,S A. MultiDiagonal,0.5374402894040171,144
8,S A. Grid,0.5745369433877715,144
8,Learnable,0.5494298869662217,144
16,SD,0.4057716159999087,144
16,S A. Diagonal,0.46582714565120753,144
16,S A. MultiDiagonal,0.43198557096288304,144
16,S A. Grid,0.4460432584101085,144
16,Learnable,0.4276113590933854,144
32,SD,0.2727672042168495,144
32,S A. Diagonal,0.3563863071986696,144
32,S A. MultiDiagonal,0.3264974615140855,144
32,S A. Grid,0.3234443694508998,144
32,Learnable,0.34609382880897843,144
64,SD,0.19996323349371853,144
64,S A. Diagonal,0.3020866309702344,144
64,S A. MultiDiagonal,0.28015009359012966,144
64,S A. Grid,0.2926360248587729,144
8,SD,0.5205292199443703,145
8,S A. Diagonal,0.5753931938022965,145
8,S A. MultiDiagonal,0.540560147800666,145
8,S A. Grid,0.5685554946850859,145
8,Learnable,0.5352309982077446,145
16,SD,0.3980330925500429,145
16,S A. Diagonal,0.46171118221217045,145
16,S A. MultiDiagonal,0.43487203460051665,145
16,S A. Grid,0.4453190915136303,145
16,Learnable,0.4500206480767953,145
32,SD,0.2748032394701667,145
32,S A. Diagonal,0.3448437913403133,145
32,S A. MultiDiagonal,0.3332365370814396,145
32,S A. Grid,0.3210275608820058,145
32,Learnable,0.35898071848373503,145
64,SD,0.18944622471602898,145
64,S A. Diagonal,0.29235183642392726,145
64,S A. MultiDiagonal,0.27755896409710684,145
64,S A. Grid,0.2891749899010141,145
8,SD,0.5194532395790002,146
8,S A. Diagonal,0.5721569931838907,146
8,S A. MultiDiagonal,0.5527738608738575,146
8,S A. Grid,0.5665872488320229,146
8,Learnable,0.562037269280034,146
16,SD,0.4063443948586847,146
16,S A. Diagonal,0.46688681351630756,146
16,S A. MultiDiagonal,0.43485432786121037,146
16,S A. Grid,0.4451185843569291,146
16,Learnable,0.4599962001048772,146
32,SD,0.27453372935044285,146
32,S A. Diagonal,0.3492470396141727,146
32,S A. MultiDiagonal,0.32831171333908826,146
32,S A. Grid,0.3223981625386271,146
32,Learnable,0.3520306886298393,146
64,SD,0.19510467149858707,146
64,S A. Diagonal,0.2959892104297628,146
64,S A. MultiDiagonal,0.2848980574278364,146
64,S A. Grid,0.29044406984039617,146
8,SD,0.5164318060767714,147
8,S A. Diagonal,0.5722289495101897,147
8,S A. MultiDiagonal,0.5369648664484802,147
8,S A. Grid,0.5757509407148006,147
8,Learnable,0.5373026476377869,147
16,SD,0.39949738257287165,147
16,S A. Diagonal,0.46313751928079894,147
16,S A. MultiDiagonal,0.4273234435465899,147
16,S A. Grid,0.4442367208491298,147
16,Learnable,0.45891763879936043,147
32,SD,0.27519066994764824,147
32,S A. Diagonal,0.3542235996912445,147
32,S A. MultiDiagonal,0.3230699641613113,147
32,S A. Grid,0.3230200055238044,147
32,Learnable,0.3437397446196424,147
64,SD,0.2020938037050424,147
64,S A. Diagonal,0.2968435958757087,147
64,S A. MultiDiagonal,0.2776718397482199,147
64,S A. Grid,0.29312849585036754,147
8,SD,0.5162015721521565,148
8,S A. Diagonal,0.5784778484550701,148
8,S A. MultiDiagonal,0.5475957990811766,148
8,S A. Grid,0.5771532741114032,148
8,Learnable,0.5407436222185735,148
16,SD,0.4039215234010156,148
16,S A. Diagonal,0.4636977967887792,148
16,S A. MultiDiagonal,0.4280869590055536,148
16,S A. Grid,0.44818723781288095,148
16,Learnable,0.4416129190898267,148
32,SD,0.27309431820846947,148
32,S A. Diagonal,0.349850065557306,148
32,S A. MultiDiagonal,0.32761117255085215,148
32,S A. Grid,0.3254411431169856,148
32,Learnable,0.3501564679568464,148
64,SD,0.20245165013797023,148
64,S A. Diagonal,0.30585399282380504,148
64,S A. MultiDiagonal,0.2724946092364914,148
64,S A. Grid,0.28805995280401736,148
8,SD,0.5153591294922826,149
8,S A. Diagonal,0.573820727593158,149
8,S A. MultiDiagonal,0.5426198506622849,149
8,S A. Grid,0.5648757743637104,149
8,Learnable,0.5643964647670551,149
16,SD,0.4021261697287629,149
16,S A. Diagonal,0.4637873772380815,149
16,S A. MultiDiagonal,0.4356245460493893,149
16,S A. Grid,0.445131628026846,149
16,Learnable,0.4324639685765931,149
32,SD,0.2757828389064644,149
32,S A. Diagonal,0.35201649838287685,149
32,S A. MultiDiagonal,0.3261975558839403,149
32,S A. Grid,0.32255188344431995,149
32,Learnable,0.3530135237725883,149
64,SD,0.20691710770999505,149
64,S A. Diagonal,0.2971532051440718,149
64,S A. MultiDiagonal,0.27902343499252125,149
64,S A. Grid,0.2886197455923308,149
8,SD,0.5177777469725351,150
8,S A. Diagonal,0.5794946964120189,150
8,S A. MultiDiagonal,0.5464315023378807,150
8,S A. Grid,0.5678414784996556,150
8,Learnable,0.5347475362245359,150
16,SD,0.4047590797107316,150
16,S A. Diagonal,0.46145043084354936,150
16,S A. MultiDiagonal,0.4346588953483643,150
16,S A. Grid,0.44525783762886273,150
16,Learnable,0.45149477094621554,150
32,SD,0.2766943432375183,150
32,S A. Diagonal,0.34388146245567824,150
32,S A. MultiDiagonal,0.32939941724431926,150
32,S A. Grid,0.3220082966106935,150
32,Learnable,0.34970825933763916,150
64,SD,0.20069870282821395,150
64,S A. Diagonal,0.3005846219817586,150
64,S A. MultiDiagonal,0.2779048975529873,150
64,S A. Grid,0.2938617722365403,150
8,SD,0.5172513291623013,151
8,S A. Diagonal,0.5767697509599155,151
8,S A. MultiDiagonal,0.5409477403665266,151
8,S A. Grid,0.5652088916795329,151
8,Learnable,0.5495452210069286,151
16,SD,0.4046213780941193,151
16,S A. Diagonal,0.46353199765197006,151
16,S A. MultiDiagonal,0.42891998229284645,151
16,S A. Grid,0.44339041716329397,151
16,Learnable,0.45549637758692213,151
32,SD,0.2758099660369123,151
32,S A. Diagonal,0.35091452182802035,151
32,S A. MultiDiagonal,0.33516620654168905,151
32,S A. Grid,0.32271990203910894,151
32,Learnable,0.34971805540614376,151
64,SD,0.19379094671626895,151
64,S A. Diagonal,0.30120987799725335,151
64,S A. MultiDiagonal,0.2775058447644608,151
64,S A. Grid,0.2904677139470109,151
8,SD,0.5175640524594193,152
8,S A. Diagonal,0.5719250013240309,152
8,S A. MultiDiagonal,0.5417216973240571,152
8,S A. Grid,0.5694049224843506,152
8,Learnable,0.5469720241295605,152
16,SD,0.40076034968862795,152
16,S A. Diagonal,0.4645832799522741,152
16,S A. MultiDiagonal,0.4303479753473628,152
16,S A. Grid,0.4545869347357977,152
16,Learnable,0.4624656445594475,152
32,SD,0.2729482280398225,152
32,S A. Diagonal,0.35111075296294975,152
32,S A. MultiDiagonal,0.330149073673659,152
32,S A. Grid,0.3196547254485175,152
32,Learnable,0.3446064078693083,152
64,SD,0.19528922673782353,152
64,S A. Diagonal,0.3039748796939292,152
64,S A. MultiDiagonal,0.2781549379033635,152
64,S A. Grid,0.28961217141928086,152
8,SD,0.5168599151626887,153
8,S A. Diagonal,0.5749044671829653,153
8,S A. MultiDiagonal,0.5435777919126112,153
8,S A. Grid,0.5657320215309407,153
8,Learnable,0.5356442908445324,153
16,SD,0.4002721707805303,153
16,S A. Diagonal,0.47059987514695445,153
16,S A. MultiDiagonal,0.42858367624056304,153
16,S A. Grid,0.4459935103691606,153
16,Learnable,0.4397504179148776,153
32,SD,0.27475459206338193,153
32,S A. Diagonal,0.35315732624316554,153
32,S A. MultiDiagonal,0.33196302767788566,153
32,S A. Grid,0.3192037738656688,153
32,Learnable,0.3433661209497233,153
64,SD,0.1991953816802304,153
64,S A. Diagonal,0.289906674348243,153
64,S A. MultiDiagonal,0.2834697226652448,153
64,S A. Grid,0.29472740066140773,153
8,SD,0.5198605040917746,154
8,S A. Diagonal,0.5813840745671113,154
8,S A. MultiDiagonal,0.5474305698574242,154
8,S A. Grid,0.5672318481964731,154
8,Learnable,0.5465106739770911,154
16,SD,0.4045089555352259,154
16,S A. Diagonal,0.464858529874591,154
16,S A. MultiDiagonal,0.4391931658879866,154
16,S A. Grid,0.4556870891356935,154
16,Learnable,0.45495742871677425,154
32,SD,0.2747486080493003,154
32,S A. Diagonal,0.35726841732405207,154
32,S A. MultiDiagonal,0.32708464674857624,154
32,S A. Grid,0.3201416198179283,154
32,Learnable,0.3683400329930594,154
64,SD,0.20148150887845018,154
64,S A. Diagonal,0.297895775225799,154
64,S A. MultiDiagonal,0.28648399913194056,154
64,S A. Grid,0.29465541192121114,154
8,SD,0.5214776301866023,155
8,S A. Diagonal,0.5715610742291721,155
8,S A. MultiDiagonal,0.5337382722924098,155
8,S A. Grid,0.5714454673300882,155
8,Learnable,0.5419843870106065,155
16,SD,0.40286217551964376,155
16,S A. Diagonal,0.46897039349973135,155
16,S A. MultiDiagonal,0.4322712791329395,155
16,S A. Grid,0.45341357983378294,155
16,Learnable,0.4536696078555385,155
32,SD,0.2733121366141066,155
32,S A. Diagonal,0.34672281174353903,155
32,S A. MultiDiagonal,0.3249527532945503,155
32,S A. Grid,0.3248122072556715,155
32,Learnable,0.3574954825422727,155
64,SD,0.19712007049627717,155
64,S A. Diagonal,0.3060980879360827,155
64,S A. MultiDiagonal,0.2825408230176244,155
64,S A. Grid,0.2864014454369556,155
8,SD,0.5182440658679033,156
8,S A. Diagonal,0.5745549824036433,156
8,S A. MultiDiagonal,0.5443195505432642,156
8,S A. Grid,0.5716273035659398,156
8,Learnable,0.5327782701381403,156
16,SD,0.40331825652967446,156
16,S A. Diagonal,0.46918330190199264,156
16,S A. MultiDiagonal,0.431314217020905,156
16,S A. Grid,0.4508126931460593,156
16,Learnable,0.43759987804894757,156
32,SD,0.2691523514375157,156
32,S A. Diagonal,0.35069229516382533,156
32,S A. MultiDiagonal,0.3283354807851545,156
32,S A. Grid,0.31968113988998725,156
32,Learnable,0.3400424754839876,156
64,SD,0.21013663432598656,156
64,S A. Diagonal,0.29816790104343244,156
64,S A. MultiDiagonal,0.2800876742569889,156
64,S A. Grid,0.29308058084085986,156
8,SD,0.5181646873467926,157
8,S A. Diagonal,0.5773021438980033,157
8,S A. MultiDiagonal,0.5490322891595036,157
8,S A. Grid,0.5661195231545637,157
8,Learnable,0.5463931799919444,157
16,SD,0.3996463149226079,157
16,S A. Diagonal,0.4655251971443629,157
16,S A. MultiDiagonal,0.42940963973103485,157
16,S A. Grid,0.4494668671410583,157
16,Learnable,0.4434627670447997,157
32,SD,0.2746006492639287,157
32,S A. Diagonal,0.35248670145085803,157
32,S A. MultiDiagonal,0.31933653557526476,157
32,S A. Grid,0.3257826337461121,157
32,Learnable,0.36494868278773585,157
64,SD,0.1948799434523095,157
64,S A. Diagonal,0.30044393044791273,157
64,S A. MultiDiagonal,0.27858623420620204,157
64,S A. Grid,0.2905464735206921,157
8,SD,0.5172258140978518,158
8,S A. Diagonal,0.5716397576383714,158
8,S A. MultiDiagonal,0.5336352916801753,158
8,S A. Grid,0.5654713506661777,158
8,Learnable,0.5255878642203372,158
16,SD,0.40162231720518726,158
16,S A. Diagonal,0.46634688157364407,158
16,S A. MultiDiagonal,0.4285103065487458,158
16,S A. Grid,0.45153320663086316,158
16,Learnable,0.45975380015304484,158
32,SD,0.27429863954567046,158
32,S A. Diagonal,0.35411397111273624,158
32,S A. MultiDiagonal,0.3366187094778039,158
32,S A. Grid,0.32201658023579527,158
32,Learnable,0.369563779767927,158
64,SD,0.19140950803298268,158
64,S A. Diagonal,0.29456281151931024,158
64,S A. MultiDiagonal,0.2760590827590039,158
64,S A. Grid,0.29035184521267676,158
8,SD,0.5219503456729743,159
8,S A. Diagonal,0.5784916345388975,159
8,S A. MultiDiagonal,0.5409542832720633,159
8,S A. Grid,0.5684932043708987,159
8,Learnable,0.5631453235804779,159
16,SD,0.4059092723565566,159
16,S A. Diagonal,0.46363243099875673,159
16,S A. MultiDiagonal,0.43097925898362965,159
16,S A. Grid,0.44561198706340555,159
16,Learnable,0.4499719280879852,159
32,SD,0.2740735600126193,159
32,S A. Diagonal,0.35098887467866435,159
32,S A. MultiDiagonal,0.3328247009841018,159
32,S A. Grid,0.32068718960531484,159
32,Learnable,0.34191383165103423,159
64,SD,0.20144893598846025,159
64,S A. Diagonal,0.30021452418850714,159
64,S A. MultiDiagonal,0.2787904336943481,159
64,S A. Grid,0.2910201770919082,159
8,SD,0.5184166482448964,160
8,S A. Diagonal,0.5723987093494168,160
8,S A. MultiDiagonal,0.5455316438866982,160
8,S A. Grid,0.5708800156823156,160
8,Learnable,0.5568278635074158,160
16,SD,0.40305390255535284,160
16,S A. Diagonal,0.464623447622288,160
16,S A. MultiDiagonal,0.42890935070979264,160
16,S A. Grid,0.44706251226627447,160
16,Learnable,0.44818852042870366,160
32,SD,0.27239370743236674,160
32,S A. Diagonal,0.35390392887928207,160
32,S A. MultiDiagonal,0.3323597148818298,160
32,S A. Grid,0.32292849264058987,160
32,Learnable,0.35682459539044753,160
64,SD,0.19680259092157337,160
64,S A. Diagonal,0.29794959668005344,160
64,S A. MultiDiagonal,0.27748838404958376,160
64,S A. Grid,0.2938684980789315,160
8,SD,0.5169700668295156,161
8,S A. Diagonal,0.5745784224365171,161
8,S A. MultiDiagonal,0.543320502740327,161
8,S A. Grid,0.57184054774552,161
8,Learnable,0.5464887933281436,161
16,SD,0.4000578550327645,161
16,S A. Diagonal,0.4630870857897774,161
16,S A. MultiDiagonal,0.4303864523294322,161
16,S A. Grid,0.45133497842799664,161
16,Learnable,0.46414705721350524,161
32,SD,0.2715336435751996,161
32,S A. Diagonal,0.3493630301298409,161
32,S A. MultiDiagonal,0.3300328661016698,161
32,S A. Grid,0.3234518020909736,161
32,Learnable,0.3611360136966539,161
64,SD,0.19377141535050718,161
64,S A. Diagonal,0.30307620082355896,161
64,S A. MultiDiagonal,0.2896303702872529,161
64,S A. Grid,0.28661366903871177,161
8,SD,0.5146735681242123,162
8,S A. Diagonal,0.5761815986165931,162
8,S A. MultiDiagonal,0.5396691826068301,162
8,S A. Grid,0.5710714725998594,162
8,Learnable,0.550552281155325,162
16,SD,0.4006282833029174,162
16,S A. Diagonal,0.463927064584726,162
16,S A. MultiDiagonal,0.43108053278941383,162
16,S A. Grid,0.45049401661912847,162
16,Learnable,0.4498676497774568,162
32,SD,0.273286934405724,162
32,S A. Diagonal,0.34594357333858194,162
32,S A. MultiDiagonal,0.32785557272802596,162
32,S A. Grid,0.3276496928248559,162
32,Learnable,0.35134630811908923,162
64,SD,0.197331822403342,162
64,S A. Diagonal,0.3036780814646761,162
64,S A. MultiDiagonal,0.283301630564665,162
64,S A. Grid,0.29098992229631326,162
8,SD,0.5175185749635508,163
8,S A. Diagonal,0.5736999219081401,163
8,S A. MultiDiagonal,0.5411337274269964,163
8,S A. Grid,0.56988016311066,163
8,Learnable,0.558693985056215,163
16,SD,0.4051950815075409,163
16,S A. Diagonal,0.46460199688256276,163
16,S A. MultiDiagonal,0.4323158794676219,163
16,S A. Grid,0.449814892900571,163
16,Learnable,0.4402457749117394,163
32,SD,0.2711433664486887,163
32,S A. Diagonal,0.34380991273213546,163
32,S A. MultiDiagonal,0.3295265790717161,163
32,S A. Grid,0.3210064166245885,163
32,Learnable,0.3373759284446279,163
64,SD,0.1972827547958536,163
64,S A. Diagonal,0.2952096608535188,163
64,S A. MultiDiagonal,0.2758293480508738,163
64,S A. Grid,0.29267844159143436,163
8,SD,0.5177635071893932,164
8,S A. Diagonal,0.5777416134069294,164
8,S A. MultiDiagonal,0.5406412478608917,164
8,S A. Grid,0.57555392579693,164
8,Learnable,0.534329896099517,164
16,SD,0.4033874019165044,164
16,S A. Diagonal,0.4619547156515183,164
16,S A. MultiDiagonal,0.4375588649749934,164
16,S A. Grid,0.448406437053688,164
16,Learnable,0.45190336883121474,164
32,SD,0.2743120388010331,164
32,S A. Diagonal,0.35286374986140273,164
32,S A. MultiDiagonal,0.328674638684748,164
32,S A. Grid,0.32158607999130795,164
32,Learnable,0.35031871550514015,164
64,SD,0.19055376546412722,164
64,S A. Diagonal,0.2937978973829668,164
64,S A. MultiDiagonal,0.2778589499446158,164
64,S A. Grid,0.2915786232171339,164
8,SD,0.5188507162624215,165
8,S A. Diagonal,0.5756617446614363,165
8,S A. MultiDiagonal,0.5361447390823335,165
8,S A. Grid,0.5733548484139712,165
8,Learnable,0.5504239245679585,165
16,SD,0.40693100497137646,165
16,S A. Diagonal,0.466319541295306,165
16,S A. MultiDiagonal,0.4318743360471048,165
16,S A. Grid,0.44700040334272884,165
16,Learnable,0.4564278492972945,165
32,SD,0.2771369162404408,165
32,S A. Diagonal,0.35110922806463585,165
32,S A. MultiDiagonal,0.3242268215140577,165
32,S A. Grid,0.3199324527405435,165
32,Learnable,0.34679458911958055,165
64,SD,0.195774461955998,165
64,S A. Diagonal,0.3067763751411245,165
64,S A. MultiDiagonal,0.2796552229432221,165
64,S A. Grid,0.2962063766245807,165
8,SD,0.5189540658548931,166
8,S A. Diagonal,0.5759728616271111,166
8,S A. MultiDiagonal,0.5473619588236067,166
8,S A. Grid,0.5754710966017835,166
8,Learnable,0.5431869429997628,166
16,SD,0.4041224667638733,166
16,S A. Diagonal,0.46603946087181014,166
16,S A. MultiDiagonal,0.4282449552882427,166
16,S A. Grid,0.4543508623277328,166
16,Learnable,0.4516796498182697,166
32,SD,0.2779784693842726,166
32,S A. Diagonal,0.348963959708083,166
32,S A. MultiDiagonal,0.32943569452977506,166
32,S A. Grid,0.3195350378489435,166
32,Learnable,0.36549786767561826,166
64,SD,0.19995945835140805,166
64,S A. Diagonal,0.3071356967625606,166
64,S A. MultiDiagonal,0.2814095102529184,166
64,S A. Grid,0.29060303565104584,166
8,SD,0.5219872701659837,167
8,S A. Diagonal,0.5772006772055955,167
8,S A. MultiDiagonal,0.5393017657892971,167
8,S A. Grid,0.5744292729966108,167
8,Learnable,0.5456060593786628,167
16,SD,0.40443996148622924,167
16,S A. Diagonal,0.4644933713886139,167
16,S A. MultiDiagonal,0.4338021615805794,167
16,S A. Grid,0.44456146874731,167
16,Learnable,0.43614591940268693,167
32,SD,0.27435833290022493,167
32,S A. Diagonal,0.3538596680390359,167
32,S A. MultiDiagonal,0.3271960137505953,167
32,S A. Grid,0.3247255310509861,167
32,Learnable,0.34758322521480156,167
64,SD,0.19402368879132734,167
64,S A. Diagonal,0.3015948607308046,167
64,S A. MultiDiagonal,0.28205921839323006,167
64,S A. Grid,0.28669328197982724,167
8,SD,0.5163194966752364,168
8,S A. Diagonal,0.5721085971146562,168
8,S A. MultiDiagonal,0.5422074751718446,168
8,S A. Grid,0.5667532421422403,168
8,Learnable,0.545939654670738,168
16,SD,0.40232039240131057,168
16,S A. Diagonal,0.46377926363419564,168
16,S A. MultiDiagonal,0.43183793278849425,168
16,S A. Grid,0.45300997230702544,168
16,Learnable,0.44612835854057703,168
32,SD,0.2797992831384953,168
32,S A. Diagonal,0.35454671646937036,168
32,S A. MultiDiagonal,0.3309804205713618,168
32,S A. Grid,0.3175750895636234,168
32,Learnable,0.3447910928535072,168
64,SD,0.19088178122857558,168
64,S A. Diagonal,0.2922519764519581,168
64,S A. MultiDiagonal,0.2797498217261535,168
64,S A. Grid,0.2947678448262204,168
8,SD,0.5184860373622389,169
8,S A. Diagonal,0.5741344597415031,169
8,S A. MultiDiagonal,0.5440736416728935,169
8,S A. Grid,0.5665083241654449,169
8,Learnable,0.5499790665321297,169
16,SD,0.40489599626316536,169
16,S A. Diagonal,0.4639207945946705,169
16,S A. MultiDiagonal,0.4376579655510888,169
16,S A. Grid,0.4457244904152233,169
16,Learnable,0.4574351057574746,169
32,SD,0.27621840401802966,169
32,S A. Diagonal,0.35119523595452495,169
32,S A. MultiDiagonal,0.32622901297773227,169
32,S A. Grid,0.3235965542350875,169
32,Learnable,0.3498242986481257,169
64,SD,0.1945755757865719,169
64,S A. Diagonal,0.30723200877163703,169
64,S A. MultiDiagonal,0.2785548580786212,169
64,S A. Grid,0.288146332502585,169
8,SD,0.517315495005277,170
8,S A. Diagonal,0.565803384994951,170
8,S A. MultiDiagonal,0.5383886323386657,170
8,S A. Grid,0.5724972004288442,170
8,Learnable,0.5550242848612874,170
16,SD,0.4036690224388765,170
16,S A. Diagonal,0.46361683153917477,170
16,S A. MultiDiagonal,0.44106744735140463,170
16,S A. Grid,0.45562663020357325,170
16,Learnable,0.45588788020460336,170
32,SD,0.27705634691300124,170
32,S A. Diagonal,0.3540641373458533,170
32,S A. MultiDiagonal,0.3311501182868998,170
32,S A. Grid,0.3245004782351425,170
32,Learnable,0.35796836987784203,170
64,SD,0.19255765044152232,170
64,S A. Diagonal,0.30505726283656653,170
64,S A. MultiDiagonal,0.281896986112144,170
64,S A. Grid,0.2917933522537608,170
8,SD,0.5202894468704229,171
8,S A. Diagonal,0.5728420982408773,171
8,S A. MultiDiagonal,0.5403111140388817,171
8,S A. Grid,0.5678489097856788,171
8,Learnable,0.5540555306159453,171
16,SD,0.406301861774963,171
16,S A. Diagonal,0.4655621307700044,171
16,S A. MultiDiagonal,0.4431797072085489,171
16,S A. Grid,0.45273118886071145,171
16,Learnable,0.44727340001014615,171
32,SD,0.2755576376669668,171
32,S A. Diagonal,0.3509075091402375,171
32,S A. MultiDiagonal,0.3295158962875845,171
32,S A. Grid,0.32385615509202803,171
32,Learnable,0.3490479939097363,171
64,SD,0.1983612224009064,171
64,S A. Diagonal,0.3019345606789557,171
64,S A. MultiDiagonal,0.276679137282698,171
64,S A. Grid,0.2924139061394243,171
8,SD,0.516254760958654,172
8,S A. Diagonal,0.5707587823969152,172
8,S A. MultiDiagonal,0.5346161949681543,172
8,S A. Grid,0.5682979208764547,172
8,Learnable,0.5379143158790491,172
16,SD,0.4031337609326753,172
16,S A. Diagonal,0.468798007944765,172
16,S A. MultiDiagonal,0.43045893318279554,172
16,S A. Grid,0.45120048694330517,172
16,Learnable,0.43910660217482733,172
32,SD,0.2700052282899741,172
32,S A. Diagonal,0.34427881596393883,172
32,S A. MultiDiagonal,0.3269599450853663,172
32,S A. Grid,0.32333668768356694,172
32,Learnable,0.3492898115953541,172
64,SD,0.2168992649460123,172
64,S A. Diagonal,0.3041192611847235,172
64,S A. MultiDiagonal,0.2807318273720408,172
64,S A. Grid,0.29275241954096354,172
8,SD,0.5223042670676267,173
8,S A. Diagonal,0.5706008565759072,173
8,S A. MultiDiagonal,0.544316524784405,173
8,S A. Grid,0.575054557652225,173
8,Learnable,0.5517324820438291,173
16,SD,0.40289524144298705,173
16,S A. Diagonal,0.4653527435239538,173
16,S A. MultiDiagonal,0.4305632271679938,173
16,S A. Grid,0.45014122603245094,173
16,Learnable,0.46707579387444575,173
32,SD,0.27146058298165354,173
32,S A. Diagonal,0.3485803581253891,173
32,S A. MultiDiagonal,0.32814872180441357,173
32,S A. Grid,0.32507089555888735,173
32,Learnable,0.3420125848722524,173
64,SD,0.19993262622868158,173
64,S A. Diagonal,0.2967374096751635,173
64,S A. MultiDiagonal,0.2818138742347106,173
64,S A. Grid,0.2864512642656191,173
8,SD,0.5252763633387745,174
8,S A. Diagonal,0.5785965563660023,174
8,S A. MultiDiagonal,0.5430213442555389,174
8,S A. Grid,0.5666882284570041,174
8,Learnable,0.5503174845990719,174
16,SD,0.4025354389382698,174
16,S A. Diagonal,0.46633241153777083,174
16,S A. MultiDiagonal,0.4363683237768802,174
16,S A. Grid,0.45293635382535635,174
16,Learnable,0.4524335420312924,174
32,SD,0.2751754822559734,174
32,S A. Diagonal,0.35129599597166306,174
32,S A. MultiDiagonal,0.3273856589564541,174
32,S A. Grid,0.3231841210785732,174
32,Learnable,0.3397290394487751,174
64,SD,0.19001266869889122,174
64,S A. Diagonal,0.30144413191599806,174
64,S A. MultiDiagonal,0.28644896414628557,174
64,S A. Grid,0.2914882206681231,174
8,SD,0.5181141905432503,175
8,S A. Diagonal,0.5719491568173324,175
8,S A. MultiDiagonal,0.5488381686594066,175
8,S A. Grid,0.5723014728811265,175
8,Learnable,0.5535732954028822,175
16,SD,0.4016180869490461,175
16,S A. Diagonal,0.4643020067896333,175
16,S A. MultiDiagonal,0.4309638443063676,175
16,S A. Grid,0.45918976652242405,175
16,Learnable,0.45147961591950575,175
32,SD,0.2734338637628902,175
32,S A. Diagonal,0.3539385436568131,175
32,S A. MultiDiagonal,0.32864515481655376,175
32,S A. Grid,0.3247923216732228,175
32,Learnable,0.35434753641710187,175
64,SD,0.20117879670638705,175
64,S A. Diagonal,0.2920191735688593,175
64,S A. MultiDiagonal,0.2803664325907469,175
64,S A. Grid,0.2945027409929344,175
8,SD,0.51768219484872,176
8,S A. Diagonal,0.5732590187209697,176
8,S A. MultiDiagonal,0.5340589091735063,176
8,S A. Grid,0.5723947272906629,176
8,Learnable,0.5323744603243076,176
16,SD,0.4005355528075989,176
16,S A. Diagonal,0.4692675374291768,176
16,S A. MultiDiagonal,0.43676754269046447,176
16,S A. Grid,0.44955005260007763,176
16,Learnable,0.4483961185638392,176
32,SD,0.2724860088640298,176
32,S A. Diagonal,0.35168058141924835,176
32,S A. MultiDiagonal,0.33376889948045985,176
32,S A. Grid,0.32443749510063175,176
32,Learnable,0.33510549173591886,176
64,SD,0.2069035520380944,176
64,S A. Diagonal,0.30122278742166486,176
64,S A. MultiDiagonal,0.2765184860737876,176
64,S A. Grid,0.28952419088481346,176
8,SD,0.5165075494912089,177
8,S A. Diagonal,0.5754819382500407,177
8,S A. MultiDiagonal,0.54167677572254,177
8,S A. Grid,0.569066049660168,177
8,Learnable,0.5294201191479341,177
16,SD,0.4068378794658599,177
16,S A. Diagonal,0.466200799630209,177
16,S A. MultiDiagonal,0.43096318955443225,177
16,S A. Grid,0.4479401116107271,177
16,Learnable,0.4440962485362504,177
32,SD,0.2777430024343669,177
32,S A. Diagonal,0.3530209967199272,177
32,S A. MultiDiagonal,0.33119259351906116,177
32,S A. Grid,0.32316859748433635,177
32,Learnable,0.34382203607058515,177
64,SD,0.1963367684972542,177
64,S A. Diagonal,0.29675357419866183,177
64,S A. MultiDiagonal,0.2752847205404042,177
64,S A. Grid,0.2918386772669541,177
8,SD,0.519528121274484,178
8,S A. Diagonal,0.5725562263688977,178
8,S A. MultiDiagonal,0.5340039589122836,178
8,S A. Grid,0.5660201488749865,178
8,Learnable,0.5318828989790918,178
16,SD,0.3990529982301061,178
16,S A. Diagonal,0.46599311123711973,178
16,S A. MultiDiagonal,0.42644968520724097,178
16,S A. Grid,0.44615866639788987,178
16,Learnable,0.443538819865388,178
32,SD,0.27577836447085474,178
32,S A. Diagonal,0.35147193993983994,178
32,S A. MultiDiagonal,0.32767553955049,178
32,S A. Grid,0.3324551672882316,178
32,Learnable,0.3502312871730491,178
64,SD,0.19015847736729816,178
64,S A. Diagonal,0.3063341977722027,178
64,S A. MultiDiagonal,0.2797635766650605,178
64,S A. Grid,0.28775194485993305,178
8,SD,0.5200304709418301,179
8,S A. Diagonal,0.572423924257094,179
8,S A. MultiDiagonal,0.5478998850986987,179
8,S A. Grid,0.5690657423348335,179
8,Learnable,0.5580320174571176,179
16,SD,0.40003748876979567,179
16,S A. Diagonal,0.46742184637573847,179
16,S A. MultiDiagonal,0.4276217164247109,179
16,S A. Grid,0.44665319199561593,179
16,Learnable,0.4468928042624208,179
32,SD,0.27171354716022955,179
32,S A. Diagonal,0.35130943613456833,179
32,S A. MultiDiagonal,0.3314643373551113,179
32,S A. Grid,0.3220515514424449,179
32,Learnable,0.3544112770501412,179
64,SD,0.20481826167817524,179
64,S A. Diagonal,0.2938153545919961,179
64,S A. MultiDiagonal,0.28533994268030227,179
64,S A. Grid,0.29387144938529,179
8,SD,0.5239382489279286,180
8,S A. Diagonal,0.5759059597993794,180
8,S A. MultiDiagonal,0.549246389753935,180
8,S A. Grid,0.5689604431191025,180
8,Learnable,0.5557328621885886,180
16,SD,0.4061865356314176,180
16,S A. Diagonal,0.4703364141379198,180
16,S A. MultiDiagonal,0.43387467983771555,180
16,S A. Grid,0.4516202349648877,180
16,Learnable,0.46551362397714935,180
32,SD,0.275557686860261,180
32,S A. Diagonal,0.3512667877907865,180
32,S A. MultiDiagonal,0.3301159715148191,180
32,S A. Grid,0.32223896098009064,180
32,Learnable,0.3493146749433901,180
64,SD,0.1918617946260605,180
64,S A. Diagonal,0.29920012731555545,180
64,S A. MultiDiagonal,0.2761210102944423,180
64,S A. Grid,0.2861825961081005,180
8,SD,0.5145651869845733,181
8,S A. Diagonal,0.5721515629468106,181
8,S A. MultiDiagonal,0.5478550639039703,181
8,S A. Grid,0.5723929338366149,181
8,Learnable,0.5529616742581516,181
16,SD,0.4002996070403282,181
16,S A. Diagonal,0.46486006314502315,181
16,S A. MultiDiagonal,0.4317735313152542,181
16,S A. Grid,0.44617988801412367,181
16,Learnable,0.4456573874969553,181
32,SD,0.27259651122059314,181
32,S A. Diagonal,0.35345295247611486,181
32,S A. MultiDiagonal,0.3288162670793149,181
32,S A. Grid,0.3256384059082751,181
32,Learnable,0.35225831514530936,181
64,SD,0.20164149362380057,181
64,S A. Diagonal,0.29159123417704885,181
64,S A. MultiDiagonal,0.2843864648540528,181
64,S A. Grid,0.2889168531575447,181
8,SD,0.5201367901369915,182
8,S A. Diagonal,0.5723708639572195,182
8,S A. MultiDiagonal,0.5399511251130218,182
8,S A. Grid,0.5718051758467633,182
8,Learnable,0.5368169365778351,182
16,SD,0.40337839919864904,182
16,S A. Diagonal,0.4661871676694093,182
16,S A. MultiDiagonal,0.4315657194373771,182
16,S A. Grid,0.446318828478117,182
16,Learnable,0.4573041890674417,182
32,SD,0.2759707996544239,182
32,S A. Diagonal,0.357046386786696,182
32,S A. MultiDiagonal,0.3298290942964114,182
32,S A. Grid,0.326602690191739,182
32,Learnable,0.3499311800169813,182
64,SD,0.20519957608635403,182
64,S A. Diagonal,0.29849451538353045,182
64,S A. MultiDiagonal,0.2791681786695687,182
64,S A. Grid,0.2932760718273837,182
8,SD,0.5199167332277717,183
8,S A. Diagonal,0.5712169404417158,183
8,S A. MultiDiagonal,0.5403698265746454,183
8,S A. Grid,0.5698985500771437,183
8,Learnable,0.5606941768981506,183
16,SD,0.39909347829424036,183
16,S A. Diagonal,0.4647310362906918,183
16,S A. MultiDiagonal,0.43523761048272547,183
16,S A. Grid,0.4525876794689991,183
16,Learnable,0.44604127009220434,183
32,SD,0.2732873139892008,183
32,S A. Diagonal,0.3528093978987991,183
32,S A. MultiDiagonal,0.327525707738899,183
32,S A. Grid,0.3252032725526809,183
32,Learnable,0.35412541228766725,183
64,SD,0.19625971339718812,183
64,S A. Diagonal,0.3007281985973998,183
64,S A. MultiDiagonal,0.2837082065331225,183
64,S A. Grid,0.29260838139066514,183
8,SD,0.5148456571293782,184
8,S A. Diagonal,0.5753303087585182,184
8,S A. MultiDiagonal,0.5473960974356105,184
8,S A. Grid,0.5699173032235985,184
8,Learnable,0.5466131792413125,184
16,SD,0.4003767485939912,184
16,S A. Diagonal,0.46534192346709546,184
16,S A. MultiDiagonal,0.4349358295645114,184
16,S A. Grid,0.44888835680494676,184
16,Learnable,0.43689890065092474,184
32,SD,0.2727228370019199,184
32,S A. Diagonal,0.3464360754146262,184
32,S A. MultiDiagonal,0.32645103795567976,184
32,S A. Grid,0.3201217730995216,184
32,Learnable,0.35285197743653873,184
64,SD,0.1934070440954388,184
64,S A. Diagonal,0.30521890071689006,184
64,S A. MultiDiagonal,0.2881499203926169,184
64,S A. Grid,0.28903145423221777,184
8,SD,0.5219230072547937,185
8,S A. Diagonal,0.577941052204256,185
8,S A. MultiDiagonal,0.5402981349883416,185
8,S A. Grid,0.5750159101072458,185
8,Learnable,0.5220535949203591,185
16,SD,0.399843963583542,185
16,S A. Diagonal,0.46959311059337,185
16,S A. MultiDiagonal,0.43630960369919125,185
16,S A. Grid,0.4474978232107633,185
16,Learnable,0.43420358730390646,185
32,SD,0.2782498758113306,185
32,S A. Diagonal,0.34961804867794477,185
32,S A. MultiDiagonal,0.3286475177553073,185
32,S A. Grid,0.32222854727941286,185
32,Learnable,0.3297576421886016,185
64,SD,0.19212037010810332,185
64,S A. Diagonal,0.30186463662610796,185
64,S A. MultiDiagonal,0.28286058773983325,185
64,S A. Grid,0.29419381845639264,185
8,SD,0.52102445552406,186
8,S A. Diagonal,0.576469269177038,186
8,S A. MultiDiagonal,0.5438392255910236,186
8,S A. Grid,0.5705331405657508,186
8,Learnable,0.5533324962144177,186
16,SD,0.4077884341040525,186
16,S A. Diagonal,0.46801142093737785,186
16,S A. MultiDiagonal,0.43244945441007504,186
16,S A. Grid,0.4524480650288639,186
16,Learnable,0.45067812271647123,186
32,SD,0.27317995071244544,186
32,S A. Diagonal,0.35468608575880434,186
32,S A. MultiDiagonal,0.33220549752172013,186
32,S A. Grid,0.3216003588000197,186
32,Learnable,0.3409818020785066,186
64,SD,0.19721412864743917,186
64,S A. Diagonal,0.2955984150776384,186
64,S A. MultiDiagonal,0.2796053346141055,186
64,S A. Grid,0.2867599546967821,186
8,SD,0.5203077908305451,187
8,S A. Diagonal,0.5738021681282067,187
8,S A. MultiDiagonal,0.5384961536344697,187
8,S A. Grid,0.5698212177298606,187
8,Learnable,0.5534673967725436,187
16,SD,0.4026027775153298,187
16,S A. Diagonal,0.4681475822709581,187
16,S A. MultiDiagonal,0.429112332387918,187
16,S A. Grid,0.44940576538806476,187
16,Learnable,0.4431684379532914,187
32,SD,0.2739699584739617,187
32,S A. Diagonal,0.3515343058767975,187
32,S A. MultiDiagonal,0.32787392099121687,187
32,S A. Grid,0.31966557892547043,187
32,Learnable,0.3324915547288432,187
64,SD,0.1893889824144466,187
64,S A. Diagonal,0.29226606844091063,187
64,S A. MultiDiagonal,0.27573917145914106,187
64,S A. Grid,0.2982900049190475,187
8,SD,0.517193211643367,188
8,S A. Diagonal,0.5711929627019688,188
8,S A. MultiDiagonal,0.5338018660066995,188
8,S A. Grid,0.5725560676170235,188
8,Learnable,0.5310628138960304,188
16,SD,0.3978959753905489,188
16,S A. Diagonal,0.4654839911629524,188
16,S A. MultiDiagonal,0.4376705371056615,188
16,S A. Grid,0.44849276334143906,188
16,Learnable,0.45014988543208256,188
32,SD,0.272058463272681,188
32,S A. Diagonal,0.34808098867387327,188
32,S A. MultiDiagonal,0.3261570611937734,188
32,S A. Grid,0.32236410531636783,188
32,Learnable,0.3435072714525491,188
64,SD,0.19579078936567446,188
64,S A. Diagonal,0.3059198124624627,188
64,S A. MultiDiagonal,0.2828552239853325,188
64,S A. Grid,0.2908847370840163,188
8,SD,0.5174170443571355,189
8,S A. Diagonal,0.5746559032663033,189
8,S A. MultiDiagonal,0.5384955659777863,189
8,S A. Grid,0.5716897290781309,189
8,Learnable,0.5618174461743616,189
16,SD,0.4003106658097597,189
16,S A. Diagonal,0.46082063425951114,189
16,S A. MultiDiagonal,0.43700836520881425,189
16,S A. Grid,0.4455068070551278,189
16,Learnable,0.4501095050771086,189
32,SD,0.2727534913220991,189
32,S A. Diagonal,0.3458733564935461,189
32,S A. MultiDiagonal,0.3333843864999826,189
32,S A. Grid,0.32221923992865253,189
32,Learnable,0.36029086901844554,189
64,SD,0.1976680150170669,189
64,S A. Diagonal,0.3015508557395141,189
64,S A. MultiDiagonal,0.2770372934974564,189
64,S A. Grid,0.29306470406839763,189
8,SD,0.5180029171326327,190
8,S A. Diagonal,0.577997719550573,190
8,S A. MultiDiagonal,0.5350072708336239,190
8,S A. Grid,0.568267980068122,190
8,Learnable,0.5516960801411226,190
16,SD,0.4037388724727321,190
16,S A. Diagonal,0.4662185603077217,190
16,S A. MultiDiagonal,0.43020634892762727,190
16,S A. Grid,0.44113012441388555,190
16,Learnable,0.4445813448695408,190
32,SD,0.27291686832727186,190
32,S A. Diagonal,0.35468490029152555,190
32,S A. MultiDiagonal,0.32973473931457725,190
32,S A. Grid,0.32279778487678185,190
32,Learnable,0.33279874565121914,190
64,SD,0.19627419660301434,190
64,S A. Diagonal,0.30858137162652416,190
64,S A. MultiDiagonal,0.27814871707272315,190
64,S A. Grid,0.2918185295217842,190
8,SD,0.5183360003023973,191
8,S A. Diagonal,0.5748455257643088,191
8,S A. MultiDiagonal,0.5399401937806828,191
8,S A. Grid,0.5673220446941989,191
8,Learnable,0.5410214812236336,191
16,SD,0.39642511593970553,191
16,S A. Diagonal,0.4629029116775057,191
16,S A. MultiDiagonal,0.4345441726930843,191
16,S A. Grid,0.4508341957834705,191
16,Learnable,0.4555332487894872,191
32,SD,0.27570748986286425,191
32,S A. Diagonal,0.35525778381393214,191
32,S A. MultiDiagonal,0.3328967203666219,191
32,S A. Grid,0.327747617355217,191
32,Learnable,0.33216943070585037,191
64,SD,0.19493394181506882,191
64,S A. Diagonal,0.2992219550291391,191
64,S A. MultiDiagonal,0.28145393195760576,191
64,S A. Grid,0.2893470760741469,191
8,SD,0.5175411959948935,192
8,S A. Diagonal,0.5709833184225634,192
8,S A. MultiDiagonal,0.5370838819094472,192
8,S A. Grid,0.5722532082040606,192
8,Learnable,0.5345600931077111,192
16,SD,0.4044992217154819,192
16,S A. Diagonal,0.46123167603047066,192
16,S A. MultiDiagonal,0.4346021226679089,192
16,S A. Grid,0.4472919155681307,192
16,Learnable,0.45231753299386157,192
32,SD,0.2817832557127422,192
32,S A. Diagonal,0.35445175737846313,192
32,S A. MultiDiagonal,0.32412614619972213,192
32,S A. Grid,0.31937455383280755,192
32,Learnable,0.34928019116069425,192
64,SD,0.19223892827398045,192
64,S A. Diagonal,0.29554029139582416,192
64,S A. MultiDiagonal,0.2800099131829372,192
64,S A. Grid,0.2906830552984948,192
8,SD,0.5200204624006479,193
8,S A. Diagonal,0.5750982758773486,193
8,S A. MultiDiagonal,0.5434708133682865,193
8,S A. Grid,0.5664186010176733,193
8,Learnable,0.5286010054316339,193
16,SD,0.4005713078514971,193
16,S A. Diagonal,0.46218068173235405,193
16,S A. MultiDiagonal,0.42805898775063356,193
16,S A. Grid,0.4447092701149039,193
16,Learnable,0.4390301066897941,193
32,SD,0.2729238576740226,193
32,S A. Diagonal,0.349485837172012,193
32,S A. MultiDiagonal,0.3278117765812355,193
32,S A. Grid,0.3201876388086323,193
32,Learnable,0.3560511233881486,193
64,SD,0.1909546128764873,193
64,S A. Diagonal,0.30157101090006794,193
64,S A. MultiDiagonal,0.28601554914904964,193
64,S A. Grid,0.28874670263436536,193
8,SD,0.5145531144863111,194
8,S A. Diagonal,0.5795264564850272,194
8,S A. MultiDiagonal,0.537511692447163,194
8,S A. Grid,0.5713416234946205,194
8,Learnable,0.5201488891576055,194
16,SD,0.4012580668158193,194
16,S A. Diagonal,0.4663518195107032,194
16,S A. MultiDiagonal,0.4332845391716113,194
16,S A. Grid,0.4509908983445622,194
16,Learnable,0.46001473065381526,194
32,SD,0.2739089960802793,194
32,S A. Diagonal,0.3553352178540886,194
32,S A. MultiDiagonal,0.33195927862101027,194
32,S A. Grid,0.32187749019740336,194
32,Learnable,0.33546801412385513,194
64,SD,0.19703636805060207,194
64,S A. Diagonal,0.2901211786005599,194
64,S A. MultiDiagonal,0.28038706631962407,194
64,S A. Grid,0.2965122040212064,194
8,SD,0.5147125636543369,195
8,S A. Diagonal,0.577741345978265,195
8,S A. MultiDiagonal,0.5345466168998083,195
8,S A. Grid,0.5692989356435827,195
8,Learnable,0.5396084839952289,195
16,SD,0.40021088075786526,195
16,S A. Diagonal,0.4723274047174889,195
16,S A. MultiDiagonal,0.43486758753397625,195
16,S A. Grid,0.45586253569784874,195
16,Learnable,0.4413493730248673,195
32,SD,0.2771851250680442,195
32,S A. Diagonal,0.3564361968999487,195
32,S A. MultiDiagonal,0.33106907427471155,195
32,S A. Grid,0.3275652633435736,195
32,Learnable,0.33891145462062855,195
64,SD,0.1900769856943457,195
64,S A. Diagonal,0.304296696225381,195
64,S A. MultiDiagonal,0.2794769859928127,195
64,S A. Grid,0.2860381295111144,195
8,SD,0.518236344500086,196
8,S A. Diagonal,0.5769095645087131,196
8,S A. MultiDiagonal,0.5441167428883065,196
8,S A. Grid,0.5713240944366565,196
8,Learnable,0.5554452023021096,196
16,SD,0.4060608115616964,196
16,S A. Diagonal,0.46656467305445426,196
16,S A. MultiDiagonal,0.43164998881451666,196
16,S A. Grid,0.4553721570037773,196
16,Learnable,0.446031410138812,196
32,SD,0.27011175654021485,196
32,S A. Diagonal,0.35180482006084274,196
32,S A. MultiDiagonal,0.3245869862033404,196
32,S A. Grid,0.3204124148632935,196
32,Learnable,0.3332162579884023,196
64,SD,0.19643599661909128,196
64,S A. Diagonal,0.29681983236670983,196
64,S A. MultiDiagonal,0.28081774654123565,196
64,S A. Grid,0.28540818937316476,196
8,SD,0.517235289571761,197
8,S A. Diagonal,0.5711059055981041,197
8,S A. MultiDiagonal,0.5440692985402377,197
8,S A. Grid,0.5671788261843898,197
8,Learnable,0.5686525885158267,197
16,SD,0.3991935859457727,197
16,S A. Diagonal,0.46546554150259867,197
16,S A. MultiDiagonal,0.4303421576429678,197
16,S A. Grid,0.452501604690417,197
16,Learnable,0.448049556201248,197
32,SD,0.276002064345091,197
32,S A. Diagonal,0.3494932770764353,197
32,S A. MultiDiagonal,0.3314751907808159,197
32,S A. Grid,0.3228415963236672,197
32,Learnable,0.34235508805616643,197
64,SD,0.19093242993635295,197
64,S A. Diagonal,0.3051211070304123,197
64,S A. MultiDiagonal,0.28368413552140015,197
64,S A. Grid,0.2941240634095419,197
8,SD,0.5190464159833954,198
8,S A. Diagonal,0.5737716503594732,198
8,S A. MultiDiagonal,0.5500912735683463,198
8,S A. Grid,0.5726604117536149,198
8,Learnable,0.549149829842027,198
16,SD,0.3994381571083847,198
16,S A. Diagonal,0.4671611308628135,198
16,S A. MultiDiagonal,0.43120379162187494,198
16,S A. Grid,0.44833698507176356,198
16,Learnable,0.4377024641137619,198
32,SD,0.27275926587016136,198
32,S A. Diagonal,0.34908847782820274,198
32,S A. MultiDiagonal,0.33292457827117006,198
32,S A. Grid,0.32287504523433075,198
32,Learnable,0.3545268392826957,198
64,SD,0.1983742697699479,198
64,S A. Diagonal,0.3023335166324827,198
64,S A. MultiDiagonal,0.28818027743223606,198
64,S A. Grid,0.2848228420536589,198
8,SD,0.5233753886068676,199
8,S A. Diagonal,0.5770317633516231,199
8,S A. MultiDiagonal,0.5317572103886139,199
8,S A. Grid,0.5703603372428889,199
8,Learnable,0.5451977614846788,199
16,SD,0.4003695820645391,199
16,S A. Diagonal,0.46483773300535336,199
16,S A. MultiDiagonal,0.4406567290550518,199
16,S A. Grid,0.4508231729709053,199
16,Learnable,0.440782919908546,199
32,SD,0.27701720472065894,199
32,S A. Diagonal,0.34829652437705183,199
32,S A. MultiDiagonal,0.328049890254012,199
32,S A. Grid,0.3279570765320673,199
32,Learnable,0.34946844466821225,199
64,SD,0.20247179120870712,199
64,S A. Diagonal,0.3053127506102291,199
64,S A. MultiDiagonal,0.2792488711116211,199
64,S A. Grid,0.2903595362599397,199
8,SD,0.5218517255715458,200
8,S A. Diagonal,0.5766235238148691,200
8,S A. MultiDiagonal,0.5419538832098276,200
8,S A. Grid,0.5704977715159653,200
8,Learnable,0.550530301456166,200
16,SD,0.4034159729462117,200
16,S A. Diagonal,0.4691945140488475,200
16,S A. MultiDiagonal,0.43211747782445964,200
16,S A. Grid,0.4489545184719138,200
16,Learnable,0.4377402760439325,200
32,SD,0.27537451999685186,200
32,S A. Diagonal,0.3553575313382314,200
32,S A. MultiDiagonal,0.3302241722433048,200
32,S A. Grid,0.3201083592453746,200
32,Learnable,0.35719285219034214,200
64,SD,0.19502049690623294,200
64,S A. Diagonal,0.29853050147327553,200
64,S A. MultiDiagonal,0.27576800807405877,200
64,S A. Grid,0.2911022101349804,200
8,SD,0.5169053836290765,201
8,S A. Diagonal,0.5694982893277913,201
8,S A. MultiDiagonal,0.5377646325093495,201
8,S A. Grid,0.56442150154084,201
8,Learnable,0.5518323280020485,201
16,SD,0.40121710907828056,201
16,S A. Diagonal,0.46911397682511025,201
16,S A. MultiDiagonal,0.43596555318887276,201
16,S A. Grid,0.4542100224274417,201
16,Learnable,0.4594716423127825,201
32,SD,0.2795592410245119,201
32,S A. Diagonal,0.35296578102229176,201
32,S A. MultiDiagonal,0.3305463377159104,201
32,S A. Grid,0.32486380157584976,201
32,Learnable,0.33586236142005244,201
64,SD,0.18854818372909823,201
64,S A. Diagonal,0.3071932523856499,201
64,S A. MultiDiagonal,0.279261866145201,201
64,S A. Grid,0.2913431037773533,201
8,SD,0.5177956779773079,202
8,S A. Diagonal,0.5719013876288215,202
8,S A. MultiDiagonal,0.5380573117709805,202
8,S A. Grid,0.571659523438914,202
8,Learnable,0.5428123035709386,202
16,SD,0.4056674158484347,202
16,S A. Diagonal,0.4670412353164968,202
16,S A. MultiDiagonal,0.43440963038384495,202
16,S A. Grid,0.44966134203111296,202
16,Learnable,0.45276374607179765,202
32,SD,0.2763260137349136,202
32,S A. Diagonal,0.3504405911496301,202
32,S A. MultiDiagonal,0.3305450004245249,202
32,S A. Grid,0.32341771192052393,202
32,Learnable,0.3554085165481522,202
64,SD,0.18652892255818893,202
64,S A. Diagonal,0.29151572799524883,202
64,S A. MultiDiagonal,0.28403089761286404,202
64,S A. Grid,0.28936479752859745,202
8,SD,0.5167805852654052,203
8,S A. Diagonal,0.5748579868325002,203
8,S A. MultiDiagonal,0.5471157731747421,203
8,S A. Grid,0.5695810186470427,203
8,Learnable,0.5517294998393933,203
16,SD,0.40017008939841,203
16,S A. Diagonal,0.4654813240376241,203
16,S A. MultiDiagonal,0.4372735143607379,203
16,S A. Grid,0.4447708863877442,203
16,Learnable,0.4429139037652142,203
32,SD,0.2721653367988516,203
32,S A. Diagonal,0.3498830462215846,203
32,S A. MultiDiagonal,0.33174939999411424,203
32,S A. Grid,0.32423956752480776,203
32,Learnable,0.3345305075124092,203
64,SD,0.19016110808801395,203
64,S A. Diagonal,0.29522019905598823,203
64,S A. MultiDiagonal,0.27902942174515255,203
64,S A. Grid,0.30008493687360505,203
8,SD,0.5191496621766825,204
8,S A. Diagonal,0.5734758707726141,204
8,S A. MultiDiagonal,0.5340827090215208,204
8,S A. Grid,0.5630947592572346,204
8,Learnable,0.5472052407229363,204
16,SD,0.3971875861908838,204
16,S A. Diagonal,0.46665744964012607,204
16,S A. MultiDiagonal,0.43399590313612707,204
16,S A. Grid,0.4489027491280975,204
16,Learnable,0.4542204691827542,204
32,SD,0.2757659484332603,204
32,S A. Diagonal,0.34776722650073577,204
32,S A. MultiDiagonal,0.3270693283853582,204
32,S A. Grid,0.3207559073283739,204
32,Learnable,0.3623826181853465,204
64,SD,0.1881160615967466,204
64,S A. Diagonal,0.30035531092502366,204
64,S A. MultiDiagonal,0.2851933917602697,204
64,S A. Grid,0.2880636182169758,204
8,SD,0.5155291911167739,205
8,S A. Diagonal,0.56916495576612,205
8,S A. MultiDiagonal,0.5342837920190376,205
8,S A. Grid,0.5700054004178936,205
8,Learnable,0.5517741575704471,205
16,SD,0.40150084823028764,205
16,S A. Diagonal,0.46640855136536974,205
16,S A. MultiDiagonal,0.4325402246778768,205
16,S A. Grid,0.4482467350605145,205
16,Learnable,0.43999570613705313,205
32,SD,0.2689743132951331,205
32,S A. Diagonal,0.35051051661182375,205
32,S A. MultiDiagonal,0.326907762005924,205
32,S A. Grid,0.32074271724987513,205
32,Learnable,0.34553304549662056,205
64,SD,0.19533629712200848,205
64,S A. Diagonal,0.29711084802267734,205
64,S A. MultiDiagonal,0.2784864290335044,205
64,S A. Grid,0.29481560838289467,205
8,SD,0.5172840371619152,206
8,S A. Diagonal,0.5741667882264283,206
8,S A. MultiDiagonal,0.5510360978515345,206
8,S A. Grid,0.5673111903832596,206
8,Learnable,0.5448446558766492,206
16,SD,0.3984396272473302,206
16,S A. Diagonal,0.46666543880861117,206
16,S A. MultiDiagonal,0.4326109371934621,206
16,S A. Grid,0.44665296438537794,206
16,Learnable,0.4433400484176772,206
32,SD,0.27613301791993705,206
32,S A. Diagonal,0.35644474704876394,206
32,S A. MultiDiagonal,0.33127794838746916,206
32,S A. Grid,0.3233057406043853,206
32,Learnable,0.34194726608043513,206
64,SD,0.20281827792934534,206
64,S A. Diagonal,0.2935401274353531,206
64,S A. MultiDiagonal,0.278150755123288,206
64,S A. Grid,0.2951686719468209,206
8,SD,0.5166489331541438,207
8,S A. Diagonal,0.5773782384507751,207
8,S A. MultiDiagonal,0.5410340281905842,207
8,S A. Grid,0.5684608302934193,207
8,Learnable,0.5526428511833935,207
16,SD,0.40552848998446595,207
16,S A. Diagonal,0.4641634652738222,207
16,S A. MultiDiagonal,0.4271301767183312,207
16,S A. Grid,0.4534176942299813,207
16,Learnable,0.4280558550936578,207
32,SD,0.2702399551279455,207
32,S A. Diagonal,0.34765010219159576,207
32,S A. MultiDiagonal,0.32553333546880325,207
32,S A. Grid,0.32336182337878183,207
32,Learnable,0.34928941126510465,207
64,SD,0.19658007995546722,207
64,S A. Diagonal,0.2914805303860129,207
64,S A. MultiDiagonal,0.2761921404375561,207
64,S A. Grid,0.2898076644491361,207
8,SD,0.5187425576478755,208
8,S A. Diagonal,0.575207334258649,208
8,S A. MultiDiagonal,0.5372506153902955,208
8,S A. Grid,0.5707117565671269,208
8,Learnable,0.5611438060852056,208
16,SD,0.40058772287961697,208
16,S A. Diagonal,0.46742916853055344,208
16,S A. MultiDiagonal,0.43073891880567083,208
16,S A. Grid,0.454845708756087,208
16,Learnable,0.4332086596862845,208
32,SD,0.2737859790552622,208
32,S A. Diagonal,0.35406355300931364,208
32,S A. MultiDiagonal,0.3282060376300957,208
32,S A. Grid,0.3198641853094994,208
32,Learnable,0.3247843560326158,208
64,SD,0.19560091544014324,208
64,S A. Diagonal,0.29982758222078165,208
64,S A. MultiDiagonal,0.278669581854359,208
64,S A. Grid,0.2915950140667183,208
8,SD,0.5186119955143333,209
8,S A. Diagonal,0.5748663587750531,209
8,S A. MultiDiagonal,0.5340446124945408,209
8,S A. Grid,0.5681039119786215,209
8,Learnable,0.5447523176947566,209
16,SD,0.40339968125484227,209
16,S A. Diagonal,0.4675657319592065,209
16,S A. MultiDiagonal,0.42762597854296186,209
16,S A. Grid,0.44681848497061605,209
16,Learnable,0.4407980807936125,209
32,SD,0.2723533684846862,209
32,S A. Diagonal,0.35045746007112716,209
32,S A. MultiDiagonal,0.333255832618617,209
32,S A. Grid,0.3228665319909043,209
32,Learnable,0.3521901901512511,209
64,SD,0.18864544029794203,209
64,S A. Diagonal,0.2996704451182987,209
64,S A. MultiDiagonal,0.28049049465215964,209
64,S A. Grid,0.28655174229088487,209
8,SD,0.5184149726839905,210
8,S A. Diagonal,0.5709234930181867,210
8,S A. MultiDiagonal,0.5431588847496052,210
8,S A. Grid,0.5724969052410667,210
8,Learnable,0.540149453581704,210
16,SD,0.40491446813459586,210
16,S A. Diagonal,0.46345799568329904,210
16,S A. MultiDiagonal,0.4335038738370396,210
16,S A. Grid,0.45180058535292855,210
16,Learnable,0.43517543235471656,210
32,SD,0.27153765498044935,210
32,S A. Diagonal,0.3485732767733706,210
32,S A. MultiDiagonal,0.3266456595093832,210
32,S A. Grid,0.32278236583522824,210
32,Learnable,0.34769246769552264,210
64,SD,0.19294868475834354,210
64,S A. Diagonal,0.29480743664815345,210
64,S A. MultiDiagonal,0.2829898335313115,210
64,S A. Grid,0.287158201878326,210
8,SD,0.5156009906735586,211
8,S A. Diagonal,0.5744088760927317,211
8,S A. MultiDiagonal,0.5472823385467741,211
8,S A. Grid,0.571346960028847,211
8,Learnable,0.5520165529551183,211
16,SD,0.40057188872798,211
16,S A. Diagonal,0.4697671095204894,211
16,S A. MultiDiagonal,0.42624845442612336,211
16,S A. Grid,0.4477514153552702,211
16,Learnable,0.4603450915840488,211
32,SD,0.27070480687474696,211
32,S A. Diagonal,0.34965571743140367,211
32,S A. MultiDiagonal,0.33178581504435145,211
32,S A. Grid,0.32306216327988985,211
32,Learnable,0.3324698262914582,211
64,SD,0.20033445642877196,211
64,S A. Diagonal,0.2919586655813175,211
64,S A. MultiDiagonal,0.2799847831150455,211
64,S A. Grid,0.2838246769778836,211
8,SD,0.5174652197444909,212
8,S A. Diagonal,0.569379249935487,212
8,S A. MultiDiagonal,0.5364144176884605,212
8,S A. Grid,0.566983671793048,212
8,Learnable,0.5464572232096091,212
16,SD,0.4006940258999921,212
16,S A. Diagonal,0.46310780522372674,212
16,S A. MultiDiagonal,0.4414221991996665,212
16,S A. Grid,0.4439552136047434,212
16,Learnable,0.4528558036605714,212
32,SD,0.2761465355910795,212
32,S A. Diagonal,0.35190180764479895,212
32,S A. MultiDiagonal,0.33054377947208535,212
32,S A. Grid,0.3245490446203824,212
32,Learnable,0.360081635078757,212
64,SD,0.19979572839596016,212
64,S A. Diagonal,0.30041039422511456,212
64,S A. MultiDiagonal,0.2807941025325653,212
64,S A. Grid,0.290506238067864,212
8,SD,0.5229271691226226,213
8,S A. Diagonal,0.5770417104281246,213
8,S A. MultiDiagonal,0.5337822545257415,213
8,S A. Grid,0.5723304158769988,213
8,Learnable,0.5394778295109594,213
16,SD,0.40031234789499165,213
16,S A. Diagonal,0.4687941356824656,213
16,S A. MultiDiagonal,0.43117813567873375,213
16,S A. Grid,0.4463407164336462,213
16,Learnable,0.4639690558007518,213
32,SD,0.2744194662186024,213
32,S A. Diagonal,0.35304159426799736,213
32,S A. MultiDiagonal,0.327958746418782,213
32,S A. Grid,0.3196338979467566,213
32,Learnable,0.35696748604519324,213
64,SD,0.194669267362835,213
64,S A. Diagonal,0.29794076999111246,213
64,S A. MultiDiagonal,0.27755795577083403,213
64,S A. Grid,0.29107868271413706,213
8,SD,0.5176391780715847,214
8,S A. Diagonal,0.5753226803333532,214
8,S A. MultiDiagonal,0.5363912634584366,214
8,S A. Grid,0.5702626364663739,214
8,Learnable,0.5299951227058622,214
16,SD,0.3982779146406556,214
16,S A. Diagonal,0.4629259272273108,214
16,S A. MultiDiagonal,0.4363063039828051,214
16,S A. Grid,0.4555902582452339,214
16,Learnable,0.4544899223592461,214
32,SD,0.27361034859522226,214
32,S A. Diagonal,0.349885634515856,214
32,S A. MultiDiagonal,0.33561269262796234,214
32,S A. Grid,0.3241929123500903,214
32,Learnable,0.3479604573890631,214
64,SD,0.1884300531386344,214
64,S A. Diagonal,0.3017583721167503,214
64,S A. MultiDiagonal,0.2856489750609419,214
64,S A. Grid,0.2927400996727738,214
8,SD,0.5205355328191232,215
8,S A. Diagonal,0.575038935442366,215
8,S A. MultiDiagonal,0.5419445109510249,215
8,S A. Grid,0.5724704751997167,215
8,Learnable,0.5492748245757079,215
16,SD,0.40311357696098415,215
16,S A. Diagonal,0.46711357400299675,215
16,S A. MultiDiagonal,0.4338553620060827,215
16,S A. Grid,0.44887926980343307,215
16,Learnable,0.4522535947248371,215
32,SD,0.2737832857949691,215
32,S A. Diagonal,0.3522569206385918,215
32,S A. MultiDiagonal,0.32509100317248907,215
32,S A. Grid,0.32200624667196853,215
32,Learnable,0.3506337969372458,215
64,SD,0.20659911295565636,215
64,S A. Diagonal,0.29875292647475576,215
64,S A. MultiDiagonal,0.27935002827726296,215
64,S A. Grid,0.2937177881738133,215
8,SD,0.5206299783677912,216
8,S A. Diagonal,0.5710443577807867,216
8,S A. MultiDiagonal,0.542338790996886,216
8,S A. Grid,0.5719910966744833,216
8,Learnable,0.5421025716545185,216
16,SD,0.40187437254906266,216
16,S A. Diagonal,0.4665725290701196,216
16,S A. MultiDiagonal,0.43202878199836814,216
16,S A. Grid,0.4539518399241921,216
16,Learnable,0.4477203441325138,216
32,SD,0.27776804924282894,216
32,S A. Diagonal,0.35907680080510807,216
32,S A. MultiDiagonal,0.32559042978013997,216
32,S A. Grid,0.33197944511771255,216
32,Learnable,0.3484103644097829,216
64,SD,0.19619717473217713,216
64,S A. Diagonal,0.2987679411488407,216
64,S A. MultiDiagonal,0.2806592813450388,216
64,S A. Grid,0.2899424785931213,216
8,SD,0.5194669337540108,217
8,S A. Diagonal,0.5731143178991698,217
8,S A. MultiDiagonal,0.5376833599506634,217
8,S A. Grid,0.5712223984941917,217
8,Learnable,0.5362324737084956,217
16,SD,0.40412714515894155,217
16,S A. Diagonal,0.4686646214587158,217
16,S A. MultiDiagonal,0.4373966058695264,217
16,S A. Grid,0.4473586695728406,217
16,Learnable,0.4405087303918992,217
32,SD,0.2733312199408814,217
32,S A. Diagonal,0.34508653124003014,217
32,S A. MultiDiagonal,0.32864485370437047,217
32,S A. Grid,0.3261382508985632,217
32,Learnable,0.3413791997511217,217
64,SD,0.19348305283099643,217
64,S A. Diagonal,0.3026095885976254,217
64,S A. MultiDiagonal,0.28799334108227675,217
64,S A. Grid,0.28829696464331367,217
8,SD,0.5173799169406315,218
8,S A. Diagonal,0.5777044751245541,218
8,S A. MultiDiagonal,0.5364743522007467,218
8,S A. Grid,0.5690541396161553,218
8,Learnable,0.5505827789486378,218
16,SD,0.4011462129247424,218
16,S A. Diagonal,0.46947283684438545,218
16,S A. MultiDiagonal,0.4276507330639781,218
16,S A. Grid,0.4519204241444703,218
16,Learnable,0.4448377156524601,218
32,SD,0.27128136152204974,218
32,S A. Diagonal,0.35454704299772577,218
32,S A. MultiDiagonal,0.3257775126688962,218
32,S A. Grid,0.3251335175877404,218
32,Learnable,0.35236706573963605,218
64,SD,0.19911159807025627,218
64,S A. Diagonal,0.3027055123157928,218
64,S A. MultiDiagonal,0.2788339821708142,218
64,S A. Grid,0.2845194449470083,218
8,SD,0.5207717618457965,219
8,S A. Diagonal,0.5799242818178373,219
8,S A. MultiDiagonal,0.5394154514315127,219
8,S A. Grid,0.57103369358028,219
8,Learnable,0.5487377697213076,219
16,SD,0.40138439862127995,219
16,S A. Diagonal,0.46445733507657166,219
16,S A. MultiDiagonal,0.4357705211618279,219
16,S A. Grid,0.44686461138464395,219
16,Learnable,0.4468110376989734,219
32,SD,0.27236885114051207,219
32,S A. Diagonal,0.34984417671592943,219
32,S A. MultiDiagonal,0.33543837081366956,219
32,S A. Grid,0.3181949898344157,219
32,Learnable,0.3519933617806221,219
64,SD,0.19763018821745226,219
64,S A. Diagonal,0.3046681399025792,219
64,S A. MultiDiagonal,0.27858202308736335,219
64,S A. Grid,0.2967375109964535,219
8,SD,0.5203406822138734,220
8,S A. Diagonal,0.573077788059165,220
8,S A. MultiDiagonal,0.5431933164681974,220
8,S A. Grid,0.5644706465115378,220
8,Learnable,0.545563228324473,220
16,SD,0.40193147491319947,220
16,S A. Diagonal,0.46296769872115723,220
16,S A. MultiDiagonal,0.43427898870301196,220
16,S A. Grid,0.44956479852692877,220
16,Learnable,0.43052954554455225,220
32,SD,0.27143817751446125,220
32,S A. Diagonal,0.35237055537958045,220
32,S A. MultiDiagonal,0.32954841718401245,220
32,S A. Grid,0.3230701006394649,220
32,Learnable,0.350202962485348,220
64,SD,0.19996349375095834,220
64,S A. Diagonal,0.29494884579566927,220
64,S A. MultiDiagonal,0.28520425021754753,220
64,S A. Grid,0.2861420080116149,220
8,SD,0.5213664128722929,221
8,S A. Diagonal,0.567748262265335,221
8,S A. MultiDiagonal,0.5382172386839726,221
8,S A. Grid,0.5725892758267396,221
8,Learnable,0.54853849201405,221
16,SD,0.4005585257676879,221
16,S A. Diagonal,0.46962716244994374,221
16,S A. MultiDiagonal,0.4322191275316366,221
16,S A. Grid,0.4529339053352056,221
16,Learnable,0.46437625021516826,221
32,SD,0.27360977514992235,221
32,S A. Diagonal,0.34977553767770686,221
32,S A. MultiDiagonal,0.3315080565484668,221
32,S A. Grid,0.3262319423453516,221
32,Learnable,0.3537799212069343,221
64,SD,0.1884477109439512,221
64,S A. Diagonal,0.3023188592196608,221
64,S A. MultiDiagonal,0.2805533276131575,221
64,S A. Grid,0.2901350437974249,221
8,SD,0.5191896705255352,222
8,S A. Diagonal,0.5700447688672601,222
8,S A. MultiDiagonal,0.5342761662869715,222
8,S A. Grid,0.5691219822730288,222
8,Learnable,0.5520961914624618,222
16,SD,0.4022822784372264,222
16,S A. Diagonal,0.46783921130791006,222
16,S A. MultiDiagonal,0.43344743509286277,222
16,S A. Grid,0.44792057386758,222
16,Learnable,0.45034536455789603,222
32,SD,0.2764943103379994,222
32,S A. Diagonal,0.35138277476066854,222
32,S A. MultiDiagonal,0.33461342376413206,222
32,S A. Grid,0.3164385389341231,222
32,Learnable,0.34206849509323745,222
64,SD,0.19597431029311005,222
64,S A. Diagonal,0.28924203109714636,222
64,S A. MultiDiagonal,0.2826848562294102,222
64,S A. Grid,0.2897754722123665,222
8,SD,0.5167769867634923,223
8,S A. Diagonal,0.5752693434782739,223
8,S A. MultiDiagonal,0.5395737488342602,223
8,S A. Grid,0.5705299367926941,223
8,Learnable,0.5276397737627571,223
16,SD,0.39986004780866136,223
16,S A. Diagonal,0.46502049084006275,223
16,S A. MultiDiagonal,0.4310475229013889,223
16,S A. Grid,0.449158220590433,223
16,Learnable,0.44321750013619154,223
32,SD,0.2717953795463156,223
32,S A. Diagonal,0.3539376519888898,223
32,S A. MultiDiagonal,0.3267358202238416,223
32,S A. Grid,0.3256958126568983,223
32,Learnable,0.35117389236856134,223
64,SD,0.1912876094091263,223
64,S A. Diagonal,0.28595809773928227,223
64,S A. MultiDiagonal,0.283647777505883,223
64,S A. Grid,0.2859486465603513,223
8,SD,0.5211580932513659,224
8,S A. Diagonal,0.5717469046802068,224
8,S A. MultiDiagonal,0.5438488926322187,224
8,S A. Grid,0.5639415978938189,224
8,Learnable,0.5497456975110999,224
16,SD,0.397610673021437,224
16,S A. Diagonal,0.472572822896187,224
16,S A. MultiDiagonal,0.4356771874739857,224
16,S A. Grid,0.4496866632038747,224
16,Learnable,0.4625906890839907,224
32,SD,0.2715152961118687,224
32,S A. Diagonal,0.35368040590114447,224
32,S A. MultiDiagonal,0.32854498508574903,224
32,S A. Grid,0.3234239526116522,224
32,Learnable,0.352730727207567,224
64,SD,0.1897203276939709,224
64,S A. Diagonal,0.2992646012338094,224
64,S A. MultiDiagonal,0.2797173750478874,224
64,S A. Grid,0.2919906204567026,224
8,SD,0.5164885971307105,225
8,S A. Diagonal,0.5718028480695261,225
8,S A. MultiDiagonal,0.5445065422980243,225
8,S A. Grid,0.5740156114469553,225
8,Learnable,0.5460180276968385,225
16,SD,0.4032955385850491,225
16,S A. Diagonal,0.46399635952458784,225
16,S A. MultiDiagonal,0.42922708540365834,225
16,S A. Grid,0.4536628832049695,225
16,Learnable,0.436354639643979,225
32,SD,0.2734108542513157,225
32,S A. Diagonal,0.3544228969948995,225
32,S A. MultiDiagonal,0.33040282938363896,225
32,S A. Grid,0.3227797709673641,225
32,Learnable,0.34654753820829537,225
64,SD,0.20536145242158338,225
64,S A. Diagonal,0.310340936092505,225
64,S A. MultiDiagonal,0.28592226592276226,225
64,S A. Grid,0.2950660647571183,225
8,SD,0.5194448002684624,226
8,S A. Diagonal,0.5767922199815014,226
8,S A. MultiDiagonal,0.5412258860165591,226
8,S A. Grid,0.5712751333435175,226
8,Learnable,0.5691958430992055,226
16,SD,0.40454609331097113,226
16,S A. Diagonal,0.46301767411895967,226
16,S A. MultiDiagonal,0.43413622256015083,226
16,S A. Grid,0.4551780655339015,226
16,Learnable,0.4479722380274476,226
32,SD,0.27449330443410475,226
32,S A. Diagonal,0.3503220854297019,226
32,S A. MultiDiagonal,0.32855119254082604,226
32,S A. Grid,0.32128129179384757,226
32,Learnable,0.35108929117686194,226
64,SD,0.19564780009652996,226
64,S A. Diagonal,0.2992344644269525,226
64,S A. MultiDiagonal,0.2802461815281464,226
64,S A. Grid,0.2893921584121428,226
8,SD,0.517973999361783,227
8,S A. Diagonal,0.5778104070649694,227
8,S A. MultiDiagonal,0.5424326310799517,227
8,S A. Grid,0.5714820633446872,227
8,Learnable,0.5265107531684049,227
16,SD,0.4028246106576807,227
16,S A. Diagonal,0.46231542184787544,227
16,S A. MultiDiagonal,0.43806401372374904,227
16,S A. Grid,0.4499481328633763,227
16,Learnable,0.4644674509101322,227
32,SD,0.2704866617872601,227
32,S A. Diagonal,0.3540748699355646,227
32,S A. MultiDiagonal,0.32903048312408,227
32,S A. Grid,0.322910208599712,227
32,Learnable,0.35154657673923706,227
64,SD,0.20948778401747922,227
64,S A. Diagonal,0.28937856864595146,227
64,S A. MultiDiagonal,0.27797856661736864,227
64,S A. Grid,0.2864754751854979,227
8,SD,0.5175735508591783,228
8,S A. Diagonal,0.5743476482431611,228
8,S A. MultiDiagonal,0.5378704740883833,228
8,S A. Grid,0.5659289506403256,228
8,Learnable,0.5660828204053814,228
16,SD,0.40338965535478166,228
16,S A. Diagonal,0.4704138141257019,228
16,S A. MultiDiagonal,0.4260616825283108,228
16,S A. Grid,0.44832847551820193,228
16,Learnable,0.44149383701533734,228
32,SD,0.27760456621589213,228
32,S A. Diagonal,0.3532118907709667,228
32,S A. MultiDiagonal,0.33374228587424015,228
32,S A. Grid,0.32276323050330136,228
32,Learnable,0.3652822924464708,228
64,SD,0.19210982902986481,228
64,S A. Diagonal,0.2895393697704252,228
64,S A. MultiDiagonal,0.2792481155097222,228
64,S A. Grid,0.29169076917813297,228
8,SD,0.5226441644161781,229
8,S A. Diagonal,0.5716516293494743,229
8,S A. MultiDiagonal,0.5354296867609032,229
8,S A. Grid,0.5732908243165726,229
8,Learnable,0.5427882165722488,229
16,SD,0.40207355965435543,229
16,S A. Diagonal,0.4639510235561414,229
16,S A. MultiDiagonal,0.42955335387438404,229
16,S A. Grid,0.45111305700378407,229
16,Learnable,0.445525971416656,229
32,SD,0.2754023602481157,229
32,S A. Diagonal,0.34794211146325676,229
32,S A. MultiDiagonal,0.33294098637481245,229
32,S A. Grid,0.32758988812058176,229
32,Learnable,0.34834652167906827,229
64,SD,0.19881233190248943,229
64,S A. Diagonal,0.29384209580297604,229
64,S A. MultiDiagonal,0.2771833776521979,229
64,S A. Grid,0.2842021395179057,229
8,SD,0.5207775849069971,230
8,S A. Diagonal,0.5734026363405852,230
8,S A. MultiDiagonal,0.5476016440534437,230
8,S A. Grid,0.5713053604527861,230
8,Learnable,0.5461329322394798,230
16,SD,0.40180426743514336,230
16,S A. Diagonal,0.4653737747282129,230
16,S A. MultiDiagonal,0.4356686073224611,230
16,S A. Grid,0.4590877730399836,230
16,Learnable,0.44817662173256423,230
32,SD,0.27244948929653995,230
32,S A. Diagonal,0.35161827304622495,230
32,S A. MultiDiagonal,0.3320278312143413,230
32,S A. Grid,0.3213039233045529,230
32,Learnable,0.3362719592454952,230
64,SD,0.2072980677581862,230
64,S A. Diagonal,0.28636011438672154,230
64,S A. MultiDiagonal,0.2754052537270853,230
64,S A. Grid,0.2864260093681109,230
8,SD,0.5184009659376977,231
8,S A. Diagonal,0.578868422100407,231
8,S A. MultiDiagonal,0.5457699603954986,231
8,S A. Grid,0.5769900706615525,231
8,Learnable,0.5536343056615046,231
16,SD,0.3993710697856584,231
16,S A. Diagonal,0.4655692801242783,231
16,S A. MultiDiagonal,0.430182928083905,231
16,S A. Grid,0.4511035244571331,231
16,Learnable,0.4383988207854251,231
32,SD,0.2734074043495124,231
32,S A. Diagonal,0.3509478182539802,231
32,S A. MultiDiagonal,0.32857552754313096,231
32,S A. Grid,0.32172325288628145,231
32,Learnable,0.3532488136179038,231
64,SD,0.19087648262969023,231
64,S A. Diagonal,0.3021041506966463,231
64,S A. MultiDiagonal,0.27965325495145077,231
64,S A. Grid,0.29507159129196314,231
8,SD,0.5192539890050084,232
8,S A. Diagonal,0.5722764601216415,232
8,S A. MultiDiagonal,0.5439538441414744,232
8,S A. Grid,0.5708050208945259,232
8,Learnable,0.532564173345619,232
16,SD,0.3962076353669655,232
16,S A. Diagonal,0.4655619235471198,232
16,S A. MultiDiagonal,0.4301543151291871,232
16,S A. Grid,0.45116255710625,232
16,Learnable,0.4350631766757587,232
32,SD,0.2738290487348931,232
32,S A. Diagonal,0.3501474990044139,232
32,S A. MultiDiagonal,0.33102831584202297,232
32,S A. Grid,0.3246013748821531,232
32,Learnable,0.35185504507250154,232
64,SD,0.1918649615864842,232
64,S A. Diagonal,0.2959449285273483,232
64,S A. MultiDiagonal,0.2822905341877197,232
64,S A. Grid,0.29082196359968154,232
8,SD,0.5182881780562882,233
8,S A. Diagonal,0.5725970371061996,233
8,S A. MultiDiagonal,0.5382369409495996,233
8,S A. Grid,0.5705454594501316,233
8,Learnable,0.5646635500693024,233
16,SD,0.40320213731814125,233
16,S A. Diagonal,0.4625750920697327,233
16,S A. MultiDiagonal,0.4429223106923122,233
16,S A. Grid,0.4463478101682061,233
16,Learnable,0.4437405149698207,233
32,SD,0.27378029791699754,233
32,S A. Diagonal,0.35469248886153915,233
32,S A. MultiDiagonal,0.32930840717565435,233
32,S A. Grid,0.3228511734780875,233
32,Learnable,0.34979181499455847,233
64,SD,0.20410846856341527,233
64,S A. Diagonal,0.29868513707769734,233
64,S A. MultiDiagonal,0.28165313536948544,233
64,S A. Grid,0.2914417175582534,233
8,SD,0.5182220163971306,234
8,S A. Diagonal,0.5768262653262825,234
8,S A. MultiDiagonal,0.5448184857605292,234
8,S A. Grid,0.572894242542701,234
8,Learnable,0.5266284957026114,234
16,SD,0.40274536928805765,234
16,S A. Diagonal,0.47468640283395247,234
16,S A. MultiDiagonal,0.4292709452131238,234
16,S A. Grid,0.44913006517354503,234
16,Learnable,0.4488562317256435,234
32,SD,0.273193978224903,234
32,S A. Diagonal,0.34786382996559795,234
32,S A. MultiDiagonal,0.3368501376731534,234
32,S A. Grid,0.32508885321252845,234
32,Learnable,0.34588324772830575,234
64,SD,0.1951069956602608,234
64,S A. Diagonal,0.29574160001272937,234
64,S A. MultiDiagonal,0.2734163671456576,234
64,S A. Grid,0.2922667289451389,234
8,SD,0.5190292577853232,235
8,S A. Diagonal,0.5727085852471094,235
8,S A. MultiDiagonal,0.5435253072177413,235
8,S A. Grid,0.5716146283550417,235
8,Learnable,0.5515773039977696,235
16,SD,0.4045569289594926,235
16,S A. Diagonal,0.4632866290906829,235
16,S A. MultiDiagonal,0.4332846191395062,235
16,S A. Grid,0.4451407434615563,235
16,Learnable,0.438604338970363,235
32,SD,0.2779477062537793,235
32,S A. Diagonal,0.350327841807189,235
32,S A. MultiDiagonal,0.3273230368469244,235
32,S A. Grid,0.32497549481796256,235
32,Learnable,0.3412322944018049,235
64,SD,0.19193203218063132,235
64,S A. Diagonal,0.2992498335273597,235
64,S A. MultiDiagonal,0.2766995334524531,235
64,S A. Grid,0.2935534138290865,235
8,SD,0.5176521297860607,236
8,S A. Diagonal,0.5714967137152496,236
8,S A. MultiDiagonal,0.5457390070979361,236
8,S A. Grid,0.5743246405308966,236
8,Learnable,0.5476087084181273,236
16,SD,0.404150316593285,236
16,S A. Diagonal,0.46722006986560494,236
16,S A. MultiDiagonal,0.4355449958754737,236
16,S A. Grid,0.44473040054213187,236
16,Learnable,0.44326561834378253,236
32,SD,0.27175865114450665,236
32,S A. Diagonal,0.3504124901546751,236
32,S A. MultiDiagonal,0.32119089182082994,236
32,S A. Grid,0.32459613730000275,236
32,Learnable,0.35116552282291197,236
64,SD,0.1878972049185056,236
64,S A. Diagonal,0.29036236899791906,236
64,S A. MultiDiagonal,0.28183713464706095,236
64,S A. Grid,0.285291935998902,236
8,SD,0.5182559467132348,237
8,S A. Diagonal,0.5722064290810599,237
8,S A. MultiDiagonal,0.5415676050192455,237
8,S A. Grid,0.5686389522363176,237
8,Learnable,0.5631618817034759,237
16,SD,0.3993285843680302,237
16,S A. Diagonal,0.46617163573453235,237
16,S A. MultiDiagonal,0.43484256610162575,237
16,S A. Grid,0.44669710418339204,237
16,Learnable,0.4502352417486065,237
32,SD,0.2782274583373818,237
32,S A. Diagonal,0.35376857830713604,237
32,S A. MultiDiagonal,0.3310282268425846,237
32,S A. Grid,0.3263067679715995,237
32,Learnable,0.35126444759055697,237
64,SD,0.19455106798932637,237
64,S A. Diagonal,0.3037949115181583,237
64,S A. MultiDiagonal,0.2810358140128021,237
64,S A. Grid,0.2890655051183988,237
8,SD,0.5172964427022139,238
8,S A. Diagonal,0.5762254365012653,238
8,S A. MultiDiagonal,0.5408285166189201,238
8,S A. Grid,0.5713271196129185,238
8,Learnable,0.5296612935662638,238
16,SD,0.4018355828269726,238
16,S A. Diagonal,0.464952974165166,238
16,S A. MultiDiagonal,0.4389631762910144,238
16,S A. Grid,0.45129389874937564,238
16,Learnable,0.45639632132862135,238
32,SD,0.2856566575862445,238
32,S A. Diagonal,0.3477938545984526,238
32,S A. MultiDiagonal,0.3289239553519315,238
32,S A. Grid,0.32349827591792446,238
32,Learnable,0.35700046797083373,238
64,SD,0.20204261504593884,238
64,S A. Diagonal,0.29829292950997527,238
64,S A. MultiDiagonal,0.2894887245668579,238
64,S A. Grid,0.2916706958539446,238
8,SD,0.517516961889378,239
8,S A. Diagonal,0.5727606417872453,239
8,S A. MultiDiagonal,0.5375140549517928,239
8,S A. Grid,0.5716385153286432,239
8,Learnable,0.5342705949894573,239
16,SD,0.4051813950290706,239
16,S A. Diagonal,0.4667198855836188,239
16,S A. MultiDiagonal,0.42945240850774236,239
16,S A. Grid,0.4440924166042237,239
16,Learnable,0.44858227425878955,239
32,SD,0.2759916192639764,239
32,S A. Diagonal,0.3564830276817033,239
32,S A. MultiDiagonal,0.32935576854621723,239
32,S A. Grid,0.32007612128763596,239
32,Learnable,0.35389148410820404,239
64,SD,0.1888071737604022,239
64,S A. Diagonal,0.30449436268793273,239
64,S A. MultiDiagonal,0.27682172208053346,239
64,S A. Grid,0.2969814831415848,239
8,SD,0.5186670780054584,240
8,S A. Diagonal,0.5766715287099609,240
8,S A. MultiDiagonal,0.5340973767240392,240
8,S A. Grid,0.5703546133793764,240
8,Learnable,0.5590869912760005,240
16,SD,0.4026164467171379,240
16,S A. Diagonal,0.47086363321928,240
16,S A. MultiDiagonal,0.4298570294139431,240
16,S A. Grid,0.447402740739337,240
16,Learnable,0.44204491901744014,240
32,SD,0.27563856710100776,240
32,S A. Diagonal,0.3511056493991558,240
32,S A. MultiDiagonal,0.33098618083640774,240
32,S A. Grid,0.3260719086890167,240
32,Learnable,0.35369309405605937,240
64,SD,0.20195482845298202,240
64,S A. Diagonal,0.2932406641008931,240
64,S A. MultiDiagonal,0.28076915456322965,240
64,S A. Grid,0.2885745439646363,240
8,SD,0.5163385602794015,241
8,S A. Diagonal,0.5741252883631249,241
8,S A. MultiDiagonal,0.5454992703033589,241
8,S A. Grid,0.5707901663315429,241
8,Learnable,0.561266935645832,241
16,SD,0.40118560858446095,241
16,S A. Diagonal,0.4697309928486112,241
16,S A. MultiDiagonal,0.430335630477104,241
16,S A. Grid,0.45286219583239423,241
16,Learnable,0.4411115559484954,241
32,SD,0.2770570869239703,241
32,S A. Diagonal,0.3522076016920833,241
32,S A. MultiDiagonal,0.3266289731568344,241
32,S A. Grid,0.32384815075428475,241
32,Learnable,0.3501401591960811,241
64,SD,0.1934068239462643,241
64,S A. Diagonal,0.2945347487670802,241
64,S A. MultiDiagonal,0.2790509787261607,241
64,S A. Grid,0.2957166527287952,241
8,SD,0.5187035835091902,242
8,S A. Diagonal,0.5728424413884986,242
8,S A. MultiDiagonal,0.5498668324994955,242
8,S A. Grid,0.5680155654438743,242
8,Learnable,0.5472183840687276,242
16,SD,0.4079685165300469,242
16,S A. Diagonal,0.4666110189156376,242
16,S A. MultiDiagonal,0.43271881081045205,242
16,S A. Grid,0.45496091260789334,242
16,Learnable,0.45924227909721405,242
32,SD,0.2727899868917153,242
32,S A. Diagonal,0.3508576491782059,242
32,S A. MultiDiagonal,0.3293342298288461,242
32,S A. Grid,0.32270227036774424,242
32,Learnable,0.3455032563899967,242
64,SD,0.18997424438434035,242
64,S A. Diagonal,0.28956461984304227,242
64,S A. MultiDiagonal,0.27898095227828645,242
64,S A. Grid,0.28459596474584586,242
8,SD,0.5153163370346869,243
8,S A. Diagonal,0.5766221803692633,243
8,S A. MultiDiagonal,0.5471473143055113,243
8,S A. Grid,0.5707352871416569,243
8,Learnable,0.5456136565885419,243
16,SD,0.4028557276653862,243
16,S A. Diagonal,0.4610811434146225,243
16,S A. MultiDiagonal,0.4348174450979604,243
16,S A. Grid,0.4451856277658861,243
16,Learnable,0.4469377570788844,243
32,SD,0.27325852699625036,243
32,S A. Diagonal,0.34761652177687014,243
32,S A. MultiDiagonal,0.3301935296068371,243
32,S A. Grid,0.3224300893261557,243
32,Learnable,0.3565119891599936,243
64,SD,0.19073297106114817,243
64,S A. Diagonal,0.2976164314238207,243
64,S A. MultiDiagonal,0.28087852550379067,243
64,S A. Grid,0.29604412803902136,243
8,SD,0.5160911304848009,244
8,S A. Diagonal,0.5740065148694125,244
8,S A. MultiDiagonal,0.5418592320805752,244
8,S A. Grid,0.5665878405356822,244
8,Learnable,0.5303199139169152,244
16,SD,0.40468769111855973,244
16,S A. Diagonal,0.4695262920788409,244
16,S A. MultiDiagonal,0.43209022599818475,244
16,S A. Grid,0.4477620333710911,244
16,Learnable,0.4656832589445854,244
32,SD,0.273818548797108,244
32,S A. Diagonal,0.34701205885480524,244
32,S A. MultiDiagonal,0.33288008005048714,244
32,S A. Grid,0.3206805719770803,244
32,Learnable,0.3508401019170644,244
64,SD,0.19452313161616278,244
64,S A. Diagonal,0.29982118166512123,244
64,S A. MultiDiagonal,0.2762148057637611,244
64,S A. Grid,0.2871118280179658,244
8,SD,0.5154552029008452,245
8,S A. Diagonal,0.5751458425479874,245
8,S A. MultiDiagonal,0.5503061622021501,245
8,S A. Grid,0.5698359868529147,245
8,Learnable,0.5498144579834603,245
16,SD,0.4051741966298001,245
16,S A. Diagonal,0.4662494138739728,245
16,S A. MultiDiagonal,0.44682931489605715,245
16,S A. Grid,0.4461194416390638,245
16,Learnable,0.4453427357787108,245
32,SD,0.27307594992784634,245
32,S A. Diagonal,0.35861870485362324,245
32,S A. MultiDiagonal,0.3345147530793142,245
32,S A. Grid,0.32137004169547134,245
32,Learnable,0.3319141201411797,245
64,SD,0.19956793801529218,245
64,S A. Diagonal,0.29272574719602307,245
64,S A. MultiDiagonal,0.2849985705804911,245
64,S A. Grid,0.2895929405849609,245
8,SD,0.5173260099277752,246
8,S A. Diagonal,0.5701511260933949,246
8,S A. MultiDiagonal,0.5407344705277235,246
8,S A. Grid,0.5717920420075848,246
8,Learnable,0.5339536657726944,246
16,SD,0.40219286389739795,246
16,S A. Diagonal,0.4707292012213419,246
16,S A. MultiDiagonal,0.4266191723520212,246
16,S A. Grid,0.45629844053429136,246
16,Learnable,0.4485189448507872,246
32,SD,0.2749731594374419,246
32,S A. Diagonal,0.3523626392371474,246
32,S A. MultiDiagonal,0.3320965223114234,246
32,S A. Grid,0.3230585346798857,246
32,Learnable,0.3320616068209724,246
64,SD,0.19208873648403407,246
64,S A. Diagonal,0.3013912421554388,246
64,S A. MultiDiagonal,0.2770308292090778,246
64,S A. Grid,0.2904118227522006,246
8,SD,0.5193340486465515,247
8,S A. Diagonal,0.5754260139618954,247
8,S A. MultiDiagonal,0.5438841812165839,247
8,S A. Grid,0.5708155584082755,247
8,Learnable,0.5322091182789114,247
16,SD,0.3990255627098893,247
16,S A. Diagonal,0.46368324691694507,247
16,S A. MultiDiagonal,0.43092808345981004,247
16,S A. Grid,0.4496627592074963,247
16,Learnable,0.4517273242602746,247
32,SD,0.269814984581286,247
32,S A. Diagonal,0.3512988058883938,247
32,S A. MultiDiagonal,0.33041479184444733,247
32,S A. Grid,0.32631364510520333,247
32,Learnable,0.3522404266318851,247
64,SD,0.19170054731760036,247
64,S A. Diagonal,0.3025055370134707,247
64,S A. MultiDiagonal,0.2801983612749436,247
64,S A. Grid,0.2857068135507274,247
8,SD,0.5155148804218028,248
8,S A. Diagonal,0.5732230560240865,248
8,S A. MultiDiagonal,0.5460524533399738,248
8,S A. Grid,0.5730405483924874,248
8,Learnable,0.5259545646016923,248
16,SD,0.4013432520326503,248
16,S A. Diagonal,0.46542014171594015,248
16,S A. MultiDiagonal,0.42849753599797735,248
16,S A. Grid,0.45024045321123163,248
16,Learnable,0.4573733215883665,248
32,SD,0.2749408993841205,248
32,S A. Diagonal,0.35122888333372815,248
32,S A. MultiDiagonal,0.33205772184296845,248
32,S A. Grid,0.32021029737207685,248
32,Learnable,0.3532729486118279,248
64,SD,0.19438126909798195,248
64,S A. Diagonal,0.291431159684733,248
64,S A. MultiDiagonal,0.28823646891866456,248
64,S A. Grid,0.2851143084208057,248
8,SD,0.5184028576835015,249
8,S A. Diagonal,0.5739586912993605,249
8,S A. MultiDiagonal,0.5401292413700339,249
8,S A. Grid,0.5714253080675322,249
8,Learnable,0.5367834267288157,249
16,SD,0.4006124543290227,249
16,S A. Diagonal,0.46214163919639817,249
16,S A. MultiDiagonal,0.4354732604483197,249
16,S A. Grid,0.4509799777042324,249
16,Learnable,0.4412332453574297,249
32,SD,0.2726956258832771,249
32,S A. Diagonal,0.35249649677887684,249
32,S A. MultiDiagonal,0.33134421166275085,249
32,S A. Grid,0.32307410964093847,249
32,Learnable,0.352158050761702,249
64,SD,0.20157819591831933,249
64,S A. Diagonal,0.29837714599265475,249
64,S A. MultiDiagonal,0.2861509059183268,249
64,S A. Grid,0.28443453232047244,249
8,SD,0.5223896244183781,250
8,S A. Diagonal,0.5738524971188941,250
8,S A. MultiDiagonal,0.5430736862149252,250
8,S A. Grid,0.5680423236063864,250
8,Learnable,0.5526070840990333,250
16,SD,0.4023579814522813,250
16,S A. Diagonal,0.4660651678461509,250
16,S A. MultiDiagonal,0.44023339494759417,250
16,S A. Grid,0.44960709825813994,250
16,Learnable,0.4406108506073313,250
32,SD,0.2757551196122116,250
32,S A. Diagonal,0.3472285246697989,250
32,S A. MultiDiagonal,0.3305305568497622,250
32,S A. Grid,0.3240306683223567,250
32,Learnable,0.3433258536077355,250
64,SD,0.19449318784112554,250
64,S A. Diagonal,0.29928905553911694,250
64,S A. MultiDiagonal,0.2857476435666451,250
64,S A. Grid,0.2893551734511361,250
8,SD,0.5146217348776977,251
8,S A. Diagonal,0.5723695046875802,251
8,S A. MultiDiagonal,0.5407023766027175,251
8,S A. Grid,0.572331438746003,251
8,Learnable,0.5576361090058982,251
16,SD,0.40399949636873567,251
16,S A. Diagonal,0.46633975706667874,251
16,S A. MultiDiagonal,0.4366212433494805,251
16,S A. Grid,0.45130625557784826,251
16,Learnable,0.4634137613811866,251
32,SD,0.2746082800526358,251
32,S A. Diagonal,0.34654663636408506,251
32,S A. MultiDiagonal,0.33349746572114175,251
32,S A. Grid,0.3199449472350955,251
32,Learnable,0.3359138498765596,251
64,SD,0.1890447168223288,251
64,S A. Diagonal,0.2914047377488058,251
64,S A. MultiDiagonal,0.28216493015076505,251
64,S A. Grid,0.2912694068133451,251
8,SD,0.5197636440724829,252
8,S A. Diagonal,0.5792919303769746,252
8,S A. MultiDiagonal,0.5487589085098962,252
8,S A. Grid,0.5694317488043995,252
8,Learnable,0.5487910429177267,252
16,SD,0.4034058806009681,252
16,S A. Diagonal,0.4649381124227532,252
16,S A. MultiDiagonal,0.4303159050367635,252
16,S A. Grid,0.44457637993077476,252
16,Learnable,0.4438755568957954,252
32,SD,0.2765590474976777,252
32,S A. Diagonal,0.34697674102221177,252
32,S A. MultiDiagonal,0.33547269944391045,252
32,S A. Grid,0.32400974959664486,252
32,Learnable,0.3564304406323994,252
64,SD,0.1933926646738988,252
64,S A. Diagonal,0.2940913826242906,252
64,S A. MultiDiagonal,0.2814667020740022,252
64,S A. Grid,0.289916988888949,252
8,SD,0.5206414750471506,253
8,S A. Diagonal,0.5779625826049619,253
8,S A. MultiDiagonal,0.5356720792974417,253
8,S A. Grid,0.563909654653237,253
8,Learnable,0.5773312863103133,253
16,SD,0.40258390151522716,253
16,S A. Diagonal,0.4673778576755313,253
16,S A. MultiDiagonal,0.4352006225564088,253
16,S A. Grid,0.4511627647117832,253
16,Learnable,0.43800695685277824,253
32,SD,0.2742359981367588,253
32,S A. Diagonal,0.35827475996766006,253
32,S A. MultiDiagonal,0.3268529235171161,253
32,S A. Grid,0.32202258251630195,253
32,Learnable,0.34518136364421187,253
64,SD,0.19924070544861183,253
64,S A. Diagonal,0.304917459127268,253
64,S A. MultiDiagonal,0.2890570792129476,253
64,S A. Grid,0.28809927169531346,253
8,SD,0.5169529609458741,254
8,S A. Diagonal,0.5698910111531179,254
8,S A. MultiDiagonal,0.5351146569091063,254
8,S A. Grid,0.5712414670670576,254
8,Learnable,0.5239286932384203,254
16,SD,0.4044092735420897,254
16,S A. Diagonal,0.4634028719937494,254
16,S A. MultiDiagonal,0.4386995676182443,254
16,S A. Grid,0.44842458446553835,254
16,Learnable,0.4591355361359456,254
32,SD,0.2752213187966255,254
32,S A. Diagonal,0.35355621872766074,254
32,S A. MultiDiagonal,0.32345529966159225,254
32,S A. Grid,0.32284253801482743,254
32,Learnable,0.3576470448041484,254
64,SD,0.19754861988956043,254
64,S A. Diagonal,0.2957490865538007,254
64,S A. MultiDiagonal,0.276958539909407,254
64,S A. Grid,0.2896244594833215,254
8,SD,0.5204325099226745,255
8,S A. Diagonal,0.5729376549654386,255
8,S A. MultiDiagonal,0.5441274622604284,255
8,S A. Grid,0.5684130940185916,255
8,Learnable,0.5308794145882811,255
16,SD,0.39824438493060543,255
16,S A. Diagonal,0.46409483264812623,255
16,S A. MultiDiagonal,0.42731531989263155,255
16,S A. Grid,0.447544637341997,255
16,Learnable,0.443343294480928,255
32,SD,0.2712620306417195,255
32,S A. Diagonal,0.3526871692805549,255
32,S A. MultiDiagonal,0.3290205403284173,255
32,S A. Grid,0.3270808990772875,255
32,Learnable,0.3493607952171525,255
64,SD,0.1957245397659323,255
64,S A. Diagonal,0.30121234806019054,255
64,S A. MultiDiagonal,0.2763265291335518,255
64,S A. Grid,0.2856711604019867,255
8,SD,0.5208698741934885,256
8,S A. Diagonal,0.5690042102778816,256
8,S A. MultiDiagonal,0.542693332303487,256
8,S A. Grid,0.570289752543771,256
8,Learnable,0.5483131658825444,256
16,SD,0.3995666217691832,256
16,S A. Diagonal,0.46853894401715335,256
16,S A. MultiDiagonal,0.4319211618147232,256
16,S A. Grid,0.4592147638289814,256
16,Learnable,0.4492911941827219,256
32,SD,0.2763315170140443,256
32,S A. Diagonal,0.3500009160535077,256
32,S A. MultiDiagonal,0.3307999746289696,256
32,S A. Grid,0.3252679840683988,256
32,Learnable,0.3397351932105864,256
64,SD,0.2037165366183273,256
64,S A. Diagonal,0.28538606740129724,256
64,S A. MultiDiagonal,0.2807012303681771,256
64,S A. Grid,0.2954984285452481,256
8,SD,0.5204927115516045,257
8,S A. Diagonal,0.5765955528478901,257
8,S A. MultiDiagonal,0.5385603184998576,257
8,S A. Grid,0.5663581790413331,257
8,Learnable,0.5491208057183232,257
16,SD,0.3981663360205428,257
16,S A. Diagonal,0.46003126900485364,257
16,S A. MultiDiagonal,0.42897385068726485,257
16,S A. Grid,0.44768673413574334,257
16,Learnable,0.4549087916597567,257
32,SD,0.2732889523524401,257
32,S A. Diagonal,0.3487137126786707,257
32,S A. MultiDiagonal,0.3304303070052136,257
32,S A. Grid,0.320329763269821,257
32,Learnable,0.3448746487389602,257
64,SD,0.18811521656188626,257
64,S A. Diagonal,0.2888091458561309,257
64,S A. MultiDiagonal,0.2890192605107875,257
64,S A. Grid,0.2953590987885756,257
8,SD,0.516776026375581,258
8,S A. Diagonal,0.5738308493763926,258
8,S A. MultiDiagonal,0.5427310203530391,258
8,S A. Grid,0.5751399346474173,258
8,Learnable,0.5387479220189382,258
16,SD,0.4017890354988168,258
16,S A. Diagonal,0.4648346694505091,258
16,S A. MultiDiagonal,0.43516863997366884,258
16,S A. Grid,0.44812514542118914,258
16,Learnable,0.43780315688523086,258
32,SD,0.27594339162560444,258
32,S A. Diagonal,0.3494001233941908,258
32,S A. MultiDiagonal,0.3300381971995162,258
32,S A. Grid,0.32070754033960713,258
32,Learnable,0.35030127085145835,258
64,SD,0.20134031713227984,258
64,S A. Diagonal,0.29851475020790735,258
64,S A. MultiDiagonal,0.281651972360242,258
64,S A. Grid,0.29207929918590975,258
8,SD,0.5206405245714898,259
8,S A. Diagonal,0.5790495012523336,259
8,S A. MultiDiagonal,0.5339972421002323,259
8,S A. Grid,0.5691650593069492,259
8,Learnable,0.5285555187092863,259
16,SD,0.4061552969453909,259
16,S A. Diagonal,0.4675689548693635,259
16,S A. MultiDiagonal,0.43116265027836426,259
16,S A. Grid,0.44749830816829295,259
16,Learnable,0.4422163272794518,259
32,SD,0.2762542474336641,259
32,S A. Diagonal,0.34723307606450776,259
32,S A. MultiDiagonal,0.33475214056553215,259
32,S A. Grid,0.3209617318793132,259
32,Learnable,0.3408176046589103,259
64,SD,0.19027565473672386,259
64,S A. Diagonal,0.309253331879632,259
64,S A. MultiDiagonal,0.27955467663796957,259
64,S A. Grid,0.29670350051008626,259
8,SD,0.5152292570464463,260
8,S A. Diagonal,0.5856769354894427,260
8,S A. MultiDiagonal,0.5400215120547787,260
8,S A. Grid,0.5696353638577341,260
8,Learnable,0.5423234561312028,260
16,SD,0.4052516965696107,260
16,S A. Diagonal,0.4673815396481694,260
16,S A. MultiDiagonal,0.42787270120798215,260
16,S A. Grid,0.4511781064063398,260
16,Learnable,0.45167321049586423,260
32,SD,0.274578015774814,260
32,S A. Diagonal,0.34853804649690123,260
32,S A. MultiDiagonal,0.3293524330756288,260
32,S A. Grid,0.32403860557231556,260
32,Learnable,0.33532181578159515,260
64,SD,0.18877163994411006,260
64,S A. Diagonal,0.2937746758571311,260
64,S A. MultiDiagonal,0.28421780110955924,260
64,S A. Grid,0.29494581497919914,260
8,SD,0.5188871522350081,261
8,S A. Diagonal,0.5753614721215954,261
8,S A. MultiDiagonal,0.5393699522759561,261
8,S A. Grid,0.5745362440834194,261
8,Learnable,0.5449768096426528,261
16,SD,0.40522727005839576,261
16,S A. Diagonal,0.46663450229869535,261
16,S A. MultiDiagonal,0.44060170429244433,261
16,S A. Grid,0.446747045520152,261
16,Learnable,0.4528593565286377,261
32,SD,0.2743893381980298,261
32,S A. Diagonal,0.3493024814205652,261
32,S A. MultiDiagonal,0.3321110793505597,261
32,S A. Grid,0.31902798063428217,261
32,Learnable,0.3587590154437676,261
64,SD,0.19314200134720988,261
64,S A. Diagonal,0.2984944420718119,261
64,S A. MultiDiagonal,0.29076284021265764,261
64,S A. Grid,0.29134824857061314,261
8,SD,0.5160560219961745,262
8,S A. Diagonal,0.5814172764587948,262
8,S A. MultiDiagonal,0.5320132920201021,262
8,S A. Grid,0.5720528076899292,262
8,Learnable,0.5535712628331021,262
16,SD,0.40024075940810255,262
16,S A. Diagonal,0.4670711653838805,262
16,S A. MultiDiagonal,0.43305294805280375,262
16,S A. Grid,0.44787452313653453,262
16,Learnable,0.450582919965173,262
32,SD,0.27401286268626734,262
32,S A. Diagonal,0.35075909786326237,262
32,S A. MultiDiagonal,0.32994936950334214,262
32,S A. Grid,0.32462168981239686,262
32,Learnable,0.3279754643493478,262
64,SD,0.20565081640636548,262
64,S A. Diagonal,0.3043068961699267,262
64,S A. MultiDiagonal,0.2757827106516655,262
64,S A. Grid,0.28598255689571545,262
8,SD,0.5157218628413773,263
8,S A. Diagonal,0.5691782303655119,263
8,S A. MultiDiagonal,0.5387753537498976,263
8,S A. Grid,0.5720491347637586,263
8,Learnable,0.5321403894211709,263
16,SD,0.4025928454134128,263
16,S A. Diagonal,0.46683035796156935,263
16,S A. MultiDiagonal,0.44519114848152574,263
16,S A. Grid,0.4500511052061009,263
16,Learnable,0.4409799077570405,263
32,SD,0.27586798545278146,263
32,S A. Diagonal,0.35085094254361154,263
32,S A. MultiDiagonal,0.33345556555022,263
32,S A. Grid,0.322620242410426,263
32,Learnable,0.357121501596149,263
64,SD,0.19414567996849194,263
64,S A. Diagonal,0.2969277410698679,263
64,S A. MultiDiagonal,0.2814556217055031,263
64,S A. Grid,0.2866179613863225,263
8,SD,0.5152132932946007,264
8,S A. Diagonal,0.569404095222775,264
8,S A. MultiDiagonal,0.5379915696842715,264
8,S A. Grid,0.5724080960484733,264
8,Learnable,0.5384245432756865,264
16,SD,0.4063110968403134,264
16,S A. Diagonal,0.4658939389565462,264
16,S A. MultiDiagonal,0.4286333529608568,264
16,S A. Grid,0.4481131196893025,264
16,Learnable,0.447342212484402,264
32,SD,0.2739939636587815,264
32,S A. Diagonal,0.3519882209042447,264
32,S A. MultiDiagonal,0.324531214918674,264
32,S A. Grid,0.3213993537879594,264
32,Learnable,0.34980398151814474,264
64,SD,0.2041034351599989,264
64,S A. Diagonal,0.2976765095262962,264
64,S A. MultiDiagonal,0.2845464103520058,264
64,S A. Grid,0.2908564005437806,264
8,SD,0.5225642657254568,265
8,S A. Diagonal,0.5801840095015929,265
8,S A. MultiDiagonal,0.5499240304250564,265
8,S A. Grid,0.5654061704251985,265
8,Learnable,0.5368061373020683,265
16,SD,0.4018647217464215,265
16,S A. Diagonal,0.46452333645726773,265
16,S A. MultiDiagonal,0.4317399048080721,265
16,S A. Grid,0.4463947676545935,265
16,Learnable,0.436365349062476,265
32,SD,0.2730488316978691,265
32,S A. Diagonal,0.349873221410611,265
32,S A. MultiDiagonal,0.3262456362074053,265
32,S A. Grid,0.3250567701504827,265
32,Learnable,0.34709533333804554,265
64,SD,0.19434551165395972,265
64,S A. Diagonal,0.30549925603934824,265
64,S A. MultiDiagonal,0.28050197425179696,265
64,S A. Grid,0.2921490559945046,265
8,SD,0.520075231578635,266
8,S A. Diagonal,0.5719163340605744,266
8,S A. MultiDiagonal,0.5447718958735521,266
8,S A. Grid,0.5719872716236265,266
8,Learnable,0.5342521638135417,266
16,SD,0.4018610438537502,266
16,S A. Diagonal,0.46887818790978436,266
16,S A. MultiDiagonal,0.43139395703703987,266
16,S A. Grid,0.4462947140842069,266
16,Learnable,0.4472085298974502,266
32,SD,0.2755513830696051,266
32,S A. Diagonal,0.35410402884338005,266
32,S A. MultiDiagonal,0.3317168113996749,266
32,S A. Grid,0.32151534943814697,266
32,Learnable,0.3555777913883925,266
64,SD,0.20010401769333713,266
64,S A. Diagonal,0.2904995008840725,266
64,S A. MultiDiagonal,0.27881689339796445,266
64,S A. Grid,0.28596850115293515,266
8,SD,0.5166111194767287,267
8,S A. Diagonal,0.5738938166531744,267
8,S A. MultiDiagonal,0.5413333646281646,267
8,S A. Grid,0.5660991104506106,267
8,Learnable,0.5459873077822723,267
16,SD,0.4066083183387769,267
16,S A. Diagonal,0.46968659059990436,267
16,S A. MultiDiagonal,0.4468825471687855,267
16,S A. Grid,0.4483337411953998,267
16,Learnable,0.4548534037949,267
32,SD,0.27539953329065736,267
32,S A. Diagonal,0.35062268323892587,267
32,S A. MultiDiagonal,0.3268217758243392,267
32,S A. Grid,0.3219911153258078,267
32,Learnable,0.34092842760079395,267
64,SD,0.1954788908008422,267
64,S A. Diagonal,0.30422462294355423,267
64,S A. MultiDiagonal,0.2755164149238023,267
64,S A. Grid,0.29368882525713963,267
8,SD,0.5185262619185751,268
8,S A. Diagonal,0.5792575693885862,268
8,S A. MultiDiagonal,0.5461946669977836,268
8,S A. Grid,0.5652185965194861,268
8,Learnable,0.5458788764486369,268
16,SD,0.4023262439542049,268
16,S A. Diagonal,0.46924890144186593,268
16,S A. MultiDiagonal,0.4323614228453324,268
16,S A. Grid,0.45490791781247253,268
16,Learnable,0.4338362651958936,268
32,SD,0.2721698145794476,268
32,S A. Diagonal,0.35664941116118887,268
32,S A. MultiDiagonal,0.3354991815121202,268
32,S A. Grid,0.3214513276786366,268
32,Learnable,0.34529365493108743,268
64,SD,0.19339856229470492,268
64,S A. Diagonal,0.2935818240959223,268
64,S A. MultiDiagonal,0.2735424539157306,268
64,S A. Grid,0.2900838819925965,268
8,SD,0.5168583117358903,269
8,S A. Diagonal,0.5763845345568823,269
8,S A. MultiDiagonal,0.5371452021073712,269
8,S A. Grid,0.5709321449115112,269
8,Learnable,0.5457129064361799,269
16,SD,0.40367875754023486,269
16,S A. Diagonal,0.46998988841312417,269
16,S A. MultiDiagonal,0.43134303198453905,269
16,S A. Grid,0.44318304115493945,269
16,Learnable,0.44981339802835546,269
32,SD,0.27349334759094485,269
32,S A. Diagonal,0.3497260080665792,269
32,S A. MultiDiagonal,0.32602984143212066,269
32,S A. Grid,0.3180778444459671,269
32,Learnable,0.3462123692330148,269
64,SD,0.19016223003619215,269
64,S A. Diagonal,0.3084323401515619,269
64,S A. MultiDiagonal,0.27623251616292704,269
64,S A. Grid,0.2884961247857728,269
8,SD,0.518928627370149,270
8,S A. Diagonal,0.5773809798773055,270
8,S A. MultiDiagonal,0.5486174044299299,270
8,S A. Grid,0.5617966486918616,270
8,Learnable,0.555460757454313,270
16,SD,0.4073008178502904,270
16,S A. Diagonal,0.4645678235712237,270
16,S A. MultiDiagonal,0.4349564088409774,270
16,S A. Grid,0.45354172478242055,270
16,Learnable,0.4371072587109564,270
32,SD,0.27438118310915943,270
32,S A. Diagonal,0.3507006867206025,270
32,S A. MultiDiagonal,0.3310933123295486,270
32,S A. Grid,0.32653365025554343,270
32,Learnable,0.3537172405574157,270
64,SD,0.19658536078152558,270
64,S A. Diagonal,0.2953445239323984,270
64,S A. MultiDiagonal,0.28228677275338226,270
64,S A. Grid,0.2900403582453358,270
8,SD,0.5176254120260004,271
8,S A. Diagonal,0.5744233522860652,271
8,S A. MultiDiagonal,0.5481972473479344,271
8,S A. Grid,0.5719318367254714,271
8,Learnable,0.5380035107362566,271
16,SD,0.4047030227661352,271
16,S A. Diagonal,0.4646781997745104,271
16,S A. MultiDiagonal,0.4324386482392409,271
16,S A. Grid,0.44781279667872986,271
16,Learnable,0.45326617805219405,271
32,SD,0.27389060049266023,271
32,S A. Diagonal,0.35267423365961037,271
32,S A. MultiDiagonal,0.3291275522653316,271
32,S A. Grid,0.32054374378817996,271
32,Learnable,0.349046849925037,271
64,SD,0.197636795559359,271
64,S A. Diagonal,0.2980012117142298,271
64,S A. MultiDiagonal,0.28313900803175623,271
64,S A. Grid,0.2971234229866623,271
8,SD,0.5156831314984768,272
8,S A. Diagonal,0.580989092505506,272
8,S A. MultiDiagonal,0.5388032865516067,272
8,S A. Grid,0.5699072698200329,272
8,Learnable,0.5516788414524746,272
16,SD,0.4023530563567466,272
16,S A. Diagonal,0.46790445134392133,272
16,S A. MultiDiagonal,0.43050030242629905,272
16,S A. Grid,0.4521233046413249,272
16,Learnable,0.45295004365436,272
32,SD,0.2742861926107932,272
32,S A. Diagonal,0.3543151580529278,272
32,S A. MultiDiagonal,0.3353230000045371,272
32,S A. Grid,0.3223953067832904,272
32,Learnable,0.3467243578328893,272
64,SD,0.19751252300137212,272
64,S A. Diagonal,0.29213468862829206,272
64,S A. MultiDiagonal,0.27746959826305123,272
64,S A. Grid,0.2880057404851472,272
8,SD,0.515187137169662,273
8,S A. Diagonal,0.5795525590682968,273
8,S A. MultiDiagonal,0.5416823989997667,273
8,S A. Grid,0.5678909965622689,273
8,Learnable,0.5351888281783629,273
16,SD,0.3984507353907898,273
16,S A. Diagonal,0.4696206974507909,273
16,S A. MultiDiagonal,0.4380010171261252,273
16,S A. Grid,0.4498674230140715,273
16,Learnable,0.45093977474169816,273
32,SD,0.27771518781803667,273
32,S A. Diagonal,0.35546165425892384,273
32,S A. MultiDiagonal,0.32847698063712594,273
32,S A. Grid,0.3217795941239431,273
32,Learnable,0.3544612192813582,273
64,SD,0.1953966739750811,273
64,S A. Diagonal,0.30128178064552846,273
64,S A. MultiDiagonal,0.2772982453104814,273
64,S A. Grid,0.2946642951624056,273
8,SD,0.5193778065427095,274
8,S A. Diagonal,0.5758071466103686,274
8,S A. MultiDiagonal,0.5441607567817391,274
8,S A. Grid,0.5700496188855141,274
8,Learnable,0.5490644843032317,274
16,SD,0.4032851361025951,274
16,S A. Diagonal,0.4669117668526469,274
16,S A. MultiDiagonal,0.4333973228477869,274
16,S A. Grid,0.4512075938589623,274
16,Learnable,0.4451950466536854,274
32,SD,0.27675734125042883,274
32,S A. Diagonal,0.3558200807307075,274
32,S A. MultiDiagonal,0.3296689020402424,274
32,S A. Grid,0.3232195614318552,274
32,Learnable,0.34615000544035684,274
64,SD,0.19635815453681088,274
64,S A. Diagonal,0.2973958457152245,274
64,S A. MultiDiagonal,0.2857585160237992,274
64,S A. Grid,0.29147247376279106,274
8,SD,0.5199471365289126,275
8,S A. Diagonal,0.5696095125424756,275
8,S A. MultiDiagonal,0.537275934055738,275
8,S A. Grid,0.5635486667792174,275
8,Learnable,0.5476664217297176,275
16,SD,0.4052185829222392,275
16,S A. Diagonal,0.4668117156285328,275
16,S A. MultiDiagonal,0.43206021028736324,275
16,S A. Grid,0.4569291234202639,275
16,Learnable,0.45461587317832247,275
32,SD,0.27545187555317896,275
32,S A. Diagonal,0.3515178706673672,275
32,S A. MultiDiagonal,0.3244954931162538,275
32,S A. Grid,0.32106288173144176,275
32,Learnable,0.32829593348531716,275
64,SD,0.19054695738090158,275
64,S A. Diagonal,0.29314224487982043,275
64,S A. MultiDiagonal,0.2804973501153207,275
64,S A. Grid,0.28898214839613623,275
8,SD,0.5175897917037331,276
8,S A. Diagonal,0.5731868962864888,276
8,S A. MultiDiagonal,0.5379972414011305,276
8,S A. Grid,0.569546472187729,276
8,Learnable,0.5649572067097247,276
16,SD,0.4046142081831395,276
16,S A. Diagonal,0.46805178809582226,276
16,S A. MultiDiagonal,0.43345699994375153,276
16,S A. Grid,0.4476175964447735,276
16,Learnable,0.43749369898291224,276
32,SD,0.2729792312795232,276
32,S A. Diagonal,0.35489193170158706,276
32,S A. MultiDiagonal,0.33099398189756657,276
32,S A. Grid,0.32258550253450147,276
32,Learnable,0.35156033464065484,276
64,SD,0.19084455403946193,276
64,S A. Diagonal,0.29131390546279046,276
64,S A. MultiDiagonal,0.27811031416291304,276
64,S A. Grid,0.2930636987209347,276
8,SD,0.5189236270470348,277
8,S A. Diagonal,0.5774528204902825,277
8,S A. MultiDiagonal,0.540452163206562,277
8,S A. Grid,0.5680941853133245,277
8,Learnable,0.5313862440674821,277
16,SD,0.3985423145984967,277
16,S A. Diagonal,0.4665375195850832,277
16,S A. MultiDiagonal,0.42736068889809115,277
16,S A. Grid,0.4484539838236023,277
16,Learnable,0.4379830833461197,277
32,SD,0.2723569942058931,277
32,S A. Diagonal,0.352459729491153,277
32,S A. MultiDiagonal,0.3303841085052521,277
32,S A. Grid,0.32369479267640466,277
32,Learnable,0.3356986597437813,277
64,SD,0.19288669660132124,277
64,S A. Diagonal,0.2981379953992994,277
64,S A. MultiDiagonal,0.2751876485897239,277
64,S A. Grid,0.2947602532727762,277
8,SD,0.5184928833037958,278
8,S A. Diagonal,0.5742784127645143,278
8,S A. MultiDiagonal,0.5472634034851633,278
8,S A. Grid,0.5683475120213793,278
8,Learnable,0.5388047997504991,278
16,SD,0.4004438209459914,278
16,S A. Diagonal,0.4635715293815097,278
16,S A. MultiDiagonal,0.43245788625163734,278
16,S A. Grid,0.4484776611048076,278
16,Learnable,0.45262226573381653,278
32,SD,0.2705318182724028,278
32,S A. Diagonal,0.3507499037142731,278
32,S A. MultiDiagonal,0.3269930864019176,278
32,S A. Grid,0.32229620224150507,278
32,Learnable,0.3632879853095956,278
64,SD,0.19674104192046676,278
64,S A. Diagonal,0.2926095548720556,278
64,S A. MultiDiagonal,0.28270626297102536,278
64,S A. Grid,0.29363993722563775,278
8,SD,0.5189356578093931,279
8,S A. Diagonal,0.5713092045606866,279
8,S A. MultiDiagonal,0.5401332736653544,279
8,S A. Grid,0.5722751642831001,279
8,Learnable,0.5471975817807935,279
16,SD,0.397141005218385,279
16,S A. Diagonal,0.4679235843931333,279
16,S A. MultiDiagonal,0.44019876663435803,279
16,S A. Grid,0.45270452596066135,279
16,Learnable,0.43077613873986825,279
32,SD,0.27436050567678383,279
32,S A. Diagonal,0.35109354762062944,279
32,S A. MultiDiagonal,0.32999219702332466,279
32,S A. Grid,0.3245942136324882,279
32,Learnable,0.34908603689219875,279
64,SD,0.18729841439502815,279
64,S A. Diagonal,0.29942113649142904,279
64,S A. MultiDiagonal,0.2869554482126607,279
64,S A. Grid,0.2934383663393023,279
8,SD,0.5171674068638354,280
8,S A. Diagonal,0.5813236348043781,280
8,S A. MultiDiagonal,0.5413083580808639,280
8,S A. Grid,0.5686530065501736,280
8,Learnable,0.529478632467352,280
16,SD,0.40009154625219434,280
16,S A. Diagonal,0.4649417230138837,280
16,S A. MultiDiagonal,0.432101442354205,280
16,S A. Grid,0.4510929234588926,280
16,Learnable,0.44987757506503634,280
32,SD,0.27463466115200647,280
32,S A. Diagonal,0.355450826348069,280
32,S A. MultiDiagonal,0.3241168081069739,280
32,S A. Grid,0.3228429528197168,280
32,Learnable,0.35228025142933717,280
64,SD,0.19878076179836038,280
64,S A. Diagonal,0.30119406479245203,280
64,S A. MultiDiagonal,0.2846525217600504,280
64,S A. Grid,0.29105057104819865,280
8,SD,0.5163536227316149,281
8,S A. Diagonal,0.5714502315156939,281
8,S A. MultiDiagonal,0.5409854072997317,281
8,S A. Grid,0.5708748410813839,281
8,Learnable,0.5289677507835611,281
16,SD,0.40218668104097005,281
16,S A. Diagonal,0.458430156945981,281
16,S A. MultiDiagonal,0.4338562170420264,281
16,S A. Grid,0.45871156143496933,281
16,Learnable,0.46524506878400457,281
32,SD,0.27086561916024526,281
32,S A. Diagonal,0.35558285968423425,281
32,S A. MultiDiagonal,0.3332145729576055,281
32,S A. Grid,0.31629406328835313,281
32,Learnable,0.3405043423193682,281
64,SD,0.19955044123864102,281
64,S A. Diagonal,0.29887082237307433,281
64,S A. MultiDiagonal,0.2864862639199955,281
64,S A. Grid,0.28993523352556955,281
8,SD,0.5188762387162845,282
8,S A. Diagonal,0.5715148039965063,282
8,S A. MultiDiagonal,0.5389169008986245,282
8,S A. Grid,0.5693617421393297,282
8,Learnable,0.5349034936786196,282
16,SD,0.4013969427716686,282
16,S A. Diagonal,0.46505377005461385,282
16,S A. MultiDiagonal,0.43427376448477784,282
16,S A. Grid,0.4528258348282702,282
16,Learnable,0.4567139316715352,282
32,SD,0.27913750165753615,282
32,S A. Diagonal,0.35252482868527546,282
32,S A. MultiDiagonal,0.33416290221603673,282
32,S A. Grid,0.32311722768521534,282
32,Learnable,0.3581857114055941,282
64,SD,0.19820544737192808,282
64,S A. Diagonal,0.3049606918557194,282
64,S A. MultiDiagonal,0.27935111974400406,282
64,S A. Grid,0.29341020465802425,282
8,SD,0.5203663502540355,283
8,S A. Diagonal,0.5803402890468143,283
8,S A. MultiDiagonal,0.5392387255709831,283
8,S A. Grid,0.5750638964403716,283
8,Learnable,0.5686953753000888,283
16,SD,0.40191888357219674,283
16,S A. Diagonal,0.46382599670939373,283
16,S A. MultiDiagonal,0.4350621638843618,283
16,S A. Grid,0.448972697388062,283
16,Learnable,0.44919732431110637,283
32,SD,0.27589861024305234,283
32,S A. Diagonal,0.36402224242483516,283
32,S A. MultiDiagonal,0.3328057148844097,283
32,S A. Grid,0.32177538762825486,283
32,Learnable,0.3360623157722138,283
64,SD,0.190969727697676,283
64,S A. Diagonal,0.3039245191036018,283
64,S A. MultiDiagonal,0.2804646734471419,283
64,S A. Grid,0.28800257491389075,283
8,SD,0.5206332181053466,284
8,S A. Diagonal,0.5752439378551388,284
8,S A. MultiDiagonal,0.5440523077537053,284
8,S A. Grid,0.5672582777079029,284
8,Learnable,0.5466434923613095,284
16,SD,0.40097839970922056,284
16,S A. Diagonal,0.46581072002364055,284
16,S A. MultiDiagonal,0.4405502155125676,284
16,S A. Grid,0.4481179378723644,284
16,Learnable,0.45378023281590374,284
32,SD,0.27378064046076356,284
32,S A. Diagonal,0.34809662051443035,284
32,S A. MultiDiagonal,0.32926975776766776,284
32,S A. Grid,0.32377324100060084,284
32,Learnable,0.3526206847136021,284
64,SD,0.20546418757910756,284
64,S A. Diagonal,0.29670972208542096,284
64,S A. MultiDiagonal,0.28669258339249326,284
64,S A. Grid,0.29287792643156774,284
8,SD,0.5228943791615089,285
8,S A. Diagonal,0.5750402182801356,285
8,S A. MultiDiagonal,0.5342007692014963,285
8,S A. Grid,0.5735721964259289,285
8,Learnable,0.5300773775602687,285
16,SD,0.406455805661269,285
16,S A. Diagonal,0.46989237438006937,285
16,S A. MultiDiagonal,0.43113778855373724,285
16,S A. Grid,0.4548771489464453,285
16,Learnable,0.4457357263516287,285
32,SD,0.27301034013681147,285
32,S A. Diagonal,0.3491873687442537,285
32,S A. MultiDiagonal,0.32869130795962076,285
32,S A. Grid,0.31945538098434745,285
32,Learnable,0.3524872856700726,285
64,SD,0.19127752513609073,285
64,S A. Diagonal,0.29641807239357476,285
64,S A. MultiDiagonal,0.2870587391717785,285
64,S A. Grid,0.29639904507772624,285
8,SD,0.515115040421754,286
8,S A. Diagonal,0.5747356917803635,286
8,S A. MultiDiagonal,0.544121301755452,286
8,S A. Grid,0.5678940707401849,286
8,Learnable,0.5653584375368583,286
16,SD,0.4028062550767185,286
16,S A. Diagonal,0.4640789383835977,286
16,S A. MultiDiagonal,0.42806258332899233,286
16,S A. Grid,0.4532370417208107,286
16,Learnable,0.44711038272126535,286
32,SD,0.27342235837907936,286
32,S A. Diagonal,0.3553042577908968,286
32,S A. MultiDiagonal,0.32692195117311607,286
32,S A. Grid,0.3229816372514369,286
32,Learnable,0.35788555452368365,286
64,SD,0.19769808463675229,286
64,S A. Diagonal,0.2912297407360322,286
64,S A. MultiDiagonal,0.2875987003657874,286
64,S A. Grid,0.2862972897585333,286
8,SD,0.5189852837583855,287
8,S A. Diagonal,0.5701262117621742,287
8,S A. MultiDiagonal,0.5374890897527078,287
8,S A. Grid,0.5748681604744599,287
8,Learnable,0.5432384412692289,287
16,SD,0.4014255694226412,287
16,S A. Diagonal,0.46369023433995155,287
16,S A. MultiDiagonal,0.4338398781835696,287
16,S A. Grid,0.45536720122570945,287
16,Learnable,0.46387376934955626,287
32,SD,0.27718050825156637,287
32,S A. Diagonal,0.3518962887990028,287
32,S A. MultiDiagonal,0.32449890995599284,287
32,S A. Grid,0.32408564756544667,287
32,Learnable,0.34260891585083286,287
64,SD,0.19262192294776326,287
64,S A. Diagonal,0.29156130937624786,287
64,S A. MultiDiagonal,0.28005860579117586,287
64,S A. Grid,0.29649516651605734,287
8,SD,0.5164047567555431,288
8,S A. Diagonal,0.5741939659596549,288
8,S A. MultiDiagonal,0.5425527220756104,288
8,S A. Grid,0.5727526089150015,288
8,Learnable,0.543994319626499,288
16,SD,0.401278623542639,288
16,S A. Diagonal,0.4630463159825289,288
16,S A. MultiDiagonal,0.43148587335915334,288
16,S A. Grid,0.44673850324951736,288
16,Learnable,0.4454316368633136,288
32,SD,0.27329558289741923,288
32,S A. Diagonal,0.353081105850987,288
32,S A. MultiDiagonal,0.32973390905624245,288
32,S A. Grid,0.32049519128983495,288
32,Learnable,0.3476893442536961,288
64,SD,0.19240027214126182,288
64,S A. Diagonal,0.2946013616454424,288
64,S A. MultiDiagonal,0.28242535595426216,288
64,S A. Grid,0.29306604721579893,288
8,SD,0.5179553272631912,289
8,S A. Diagonal,0.573859766758928,289
8,S A. MultiDiagonal,0.5419628333447714,289
8,S A. Grid,0.5674353465164573,289
8,Learnable,0.5610161052971541,289
16,SD,0.4042308603285808,289
16,S A. Diagonal,0.4685155144415397,289
16,S A. MultiDiagonal,0.432015406129415,289
16,S A. Grid,0.4448517961095809,289
16,Learnable,0.45148092964466324,289
32,SD,0.2758037036181067,289
32,S A. Diagonal,0.35231710457624554,289
32,S A. MultiDiagonal,0.3311709107458276,289
32,S A. Grid,0.3207761697966268,289
32,Learnable,0.3611684341839637,289
64,SD,0.19036740440006014,289
64,S A. Diagonal,0.2909823809147178,289
64,S A. MultiDiagonal,0.2802858978378754,289
64,S A. Grid,0.2924609015454787,289
8,SD,0.5180558933361408,290
8,S A. Diagonal,0.5799027974042392,290
8,S A. MultiDiagonal,0.5274019364019084,290
8,S A. Grid,0.5708542874925763,290
8,Learnable,0.527522653964334,290
16,SD,0.40187766370004807,290
16,S A. Diagonal,0.4648359709255553,290
16,S A. MultiDiagonal,0.4344116784667062,290
16,S A. Grid,0.44579020294302907,290
16,Learnable,0.4619936256859924,290
32,SD,0.27551839670328543,290
32,S A. Diagonal,0.3524037209086004,290
32,S A. MultiDiagonal,0.3254089940797982,290
32,S A. Grid,0.32685338160303756,290
32,Learnable,0.3418578901901814,290
64,SD,0.20625124535232703,290
64,S A. Diagonal,0.3003245824394413,290
64,S A. MultiDiagonal,0.27919329509330276,290
64,S A. Grid,0.2933924936864796,290
8,SD,0.5210079916231549,291
8,S A. Diagonal,0.5655801944146333,291
8,S A. MultiDiagonal,0.5335519312931671,291
8,S A. Grid,0.5718152272611735,291
8,Learnable,0.5209952730792737,291
16,SD,0.40261788729391224,291
16,S A. Diagonal,0.463828521629068,291
16,S A. MultiDiagonal,0.43527496950012784,291
16,S A. Grid,0.446891585863147,291
16,Learnable,0.4568745953471858,291
32,SD,0.272797050475285,291
32,S A. Diagonal,0.351562099226509,291
32,S A. MultiDiagonal,0.32542961982888474,291
32,S A. Grid,0.3244653373382447,291
32,Learnable,0.3501970874710061,291
64,SD,0.19104197109176688,291
64,S A. Diagonal,0.29685322837513,291
64,S A. MultiDiagonal,0.28027221350877846,291
64,S A. Grid,0.2899736425065005,291
8,SD,0.5175476453690196,292
8,S A. Diagonal,0.573760198415554,292
8,S A. MultiDiagonal,0.5472685008303746,292
8,S A. Grid,0.5657973267664425,292
8,Learnable,0.5502005192046131,292
16,SD,0.40444928397721436,292
16,S A. Diagonal,0.4709582451863105,292
16,S A. MultiDiagonal,0.43088276589129926,292
16,S A. Grid,0.4472568787054312,292
16,Learnable,0.46639250503019675,292
32,SD,0.27434224758024317,292
32,S A. Diagonal,0.3532619162363869,292
32,S A. MultiDiagonal,0.33105712680865707,292
32,S A. Grid,0.31852890617308405,292
32,Learnable,0.34998788715948725,292
64,SD,0.19153537076506222,292
64,S A. Diagonal,0.29423374409882247,292
64,S A. MultiDiagonal,0.27865494506932265,292
64,S A. Grid,0.2889156924477001,292
8,SD,0.5162925502941521,293
8,S A. Diagonal,0.5709464233772844,293
8,S A. MultiDiagonal,0.5407830003783167,293
8,S A. Grid,0.5689326989063083,293
8,Learnable,0.5500047172862639,293
16,SD,0.40329030363689666,293
16,S A. Diagonal,0.46145764708623416,293
16,S A. MultiDiagonal,0.42625098389999166,293
16,S A. Grid,0.44595741543815903,293
16,Learnable,0.44734196756666567,293
32,SD,0.27568680960699815,293
32,S A. Diagonal,0.3524958095669706,293
32,S A. MultiDiagonal,0.3249949833012568,293
32,S A. Grid,0.3233909978326408,293
32,Learnable,0.35386173877292715,293
64,SD,0.19572117710273365,293
64,S A. Diagonal,0.2974282573036725,293
64,S A. MultiDiagonal,0.2778147077966927,293
64,S A. Grid,0.29320364387418346,293
8,SD,0.5195007500659513,294
8,S A. Diagonal,0.5803457043714045,294
8,S A. MultiDiagonal,0.5457591366433322,294
8,S A. Grid,0.5708482961103422,294
8,Learnable,0.5399638220988935,294
16,SD,0.40279827916966576,294
16,S A. Diagonal,0.46566451009167964,294
16,S A. MultiDiagonal,0.42984748682066254,294
16,S A. Grid,0.44229253896454435,294
16,Learnable,0.4452874178847398,294
32,SD,0.2727106559265956,294
32,S A. Diagonal,0.3530752737077789,294
32,S A. MultiDiagonal,0.33267058902348745,294
32,S A. Grid,0.3216965305163472,294
32,Learnable,0.35422351658978507,294
64,SD,0.1960703518181927,294
64,S A. Diagonal,0.29165284666348973,294
64,S A. MultiDiagonal,0.2762187851434415,294
64,S A. Grid,0.28735191770497387,294
8,SD,0.5193910431277705,295
8,S A. Diagonal,0.578066121163389,295
8,S A. MultiDiagonal,0.5383396425903356,295
8,S A. Grid,0.5678097849743086,295
8,Learnable,0.5316243084628505,295
16,SD,0.4019652720488782,295
16,S A. Diagonal,0.4705081677449685,295
16,S A. MultiDiagonal,0.4341873977226523,295
16,S A. Grid,0.45250770928827944,295
16,Learnable,0.45091934052616545,295
32,SD,0.2754866231329631,295
32,S A. Diagonal,0.3545548530875846,295
32,S A. MultiDiagonal,0.33122656694609426,295
32,S A. Grid,0.3199315316258612,295
32,Learnable,0.3451869904399377,295
64,SD,0.1963637624080087,295
64,S A. Diagonal,0.29265657204214673,295
64,S A. MultiDiagonal,0.28237496762310776,295
64,S A. Grid,0.28706464897201334,295
8,SD,0.5168543082925485,296
8,S A. Diagonal,0.5735089166267361,296
8,S A. MultiDiagonal,0.5400867100835133,296
8,S A. Grid,0.5747580492175126,296
8,Learnable,0.5434987900636582,296
16,SD,0.4013424403493223,296
16,S A. Diagonal,0.4663438161055189,296
16,S A. MultiDiagonal,0.4226791814285717,296
16,S A. Grid,0.4609803199658077,296
16,Learnable,0.46921428477539523,296
32,SD,0.2766440142434061,296
32,S A. Diagonal,0.35481452162405547,296
32,S A. MultiDiagonal,0.33265134092543747,296
32,S A. Grid,0.3261759447924908,296
32,Learnable,0.35479006989853823,296
64,SD,0.19305474850088097,296
64,S A. Diagonal,0.30079123484876563,296
64,S A. MultiDiagonal,0.2778688304954753,296
64,S A. Grid,0.2929623261641948,296
8,SD,0.517725248047479,297
8,S A. Diagonal,0.5737907292544746,297
8,S A. MultiDiagonal,0.543570415757118,297
8,S A. Grid,0.5692197118610696,297
8,Learnable,0.5544663656495259,297
16,SD,0.40128600505230383,297
16,S A. Diagonal,0.46776046886761313,297
16,S A. MultiDiagonal,0.4330617666490548,297
16,S A. Grid,0.45103674433452434,297
16,Learnable,0.45016035398551296,297
32,SD,0.2754135288520231,297
32,S A. Diagonal,0.3510290029642137,297
32,S A. MultiDiagonal,0.33486988153034747,297
32,S A. Grid,0.3221404463892499,297
32,Learnable,0.3521841178607975,297
64,SD,0.19780328398850672,297
64,S A. Diagonal,0.29790967552354497,297
64,S A. MultiDiagonal,0.2774745760580961,297
64,S A. Grid,0.28846346680738705,297
8,SD,0.5173365976442413,298
8,S A. Diagonal,0.5684053214221518,298
8,S A. MultiDiagonal,0.5376195994874092,298
8,S A. Grid,0.569280410418801,298
8,Learnable,0.5638677095348241,298
16,SD,0.4032605410088434,298
16,S A. Diagonal,0.4639053572230175,298
16,S A. MultiDiagonal,0.44125315002595533,298
16,S A. Grid,0.4492079126224155,298
16,Learnable,0.436648587549082,298
32,SD,0.27464977466011203,298
32,S A. Diagonal,0.3490426123391387,298
32,S A. MultiDiagonal,0.33100171765199604,298
32,S A. Grid,0.3224486794968021,298
32,Learnable,0.35897573446132713,298
64,SD,0.1908073657185965,298
64,S A. Diagonal,0.29553799723291635,298
64,S A. MultiDiagonal,0.2833642226943438,298
64,S A. Grid,0.28769672046205663,298
8,SD,0.5159464719931427,299
8,S A. Diagonal,0.5791048580185443,299
8,S A. MultiDiagonal,0.5386779052914489,299
8,S A. Grid,0.5713284992143445,299
8,Learnable,0.5440060798070457,299
16,SD,0.4000974270519583,299
16,S A. Diagonal,0.46273512058755584,299
16,S A. MultiDiagonal,0.4275252662184752,299
16,S A. Grid,0.4520320192314147,299
16,Learnable,0.4326868379412001,299
32,SD,0.27557297656618884,299
32,S A. Diagonal,0.352377457504931,299
32,S A. MultiDiagonal,0.3245846365676618,299
32,S A. Grid,0.32628833463735973,299
32,Learnable,0.35160393731907325,299
64,SD,0.19997217651428384,299
64,S A. Diagonal,0.2931465562947687,299
64,S A. MultiDiagonal,0.2806135251261254,299
64,S A. Grid,0.29088752860018524,299
8,SD,0.5181457404088027,300
8,S A. Diagonal,0.5720867855631194,300
8,S A. MultiDiagonal,0.5463616701197445,300
8,S A. Grid,0.567640357117885,300
8,Learnable,0.5384167309699425,300
16,SD,0.40132012832703257,300
16,S A. Diagonal,0.4614568749158009,300
16,S A. MultiDiagonal,0.442744248614897,300
16,S A. Grid,0.4491761778233332,300
16,Learnable,0.4403445172387893,300
32,SD,0.2693060547100754,300
32,S A. Diagonal,0.34951304508070175,300
32,S A. MultiDiagonal,0.32985733666112893,300
32,S A. Grid,0.3224068463338987,300
32,Learnable,0.35433174553283264,300
64,SD,0.18977609317544478,300
64,S A. Diagonal,0.30341936425767924,300
64,S A. MultiDiagonal,0.28032057280536926,300
64,S A. Grid,0.289401156574502,300
8,SD,0.5203013758784844,301
8,S A. Diagonal,0.5785856074742475,301
8,S A. MultiDiagonal,0.5472076133581245,301
8,S A. Grid,0.5660916171465471,301
8,Learnable,0.5299403326637134,301
16,SD,0.4084434000310903,301
16,S A. Diagonal,0.46540834618470583,301
16,S A. MultiDiagonal,0.4308427400024237,301
16,S A. Grid,0.4481758830212049,301
16,Learnable,0.44489705583464223,301
32,SD,0.2745330629942022,301
32,S A. Diagonal,0.35132641555601507,301
32,S A. MultiDiagonal,0.3248279883560475,301
32,S A. Grid,0.32141404609690355,301
32,Learnable,0.3501557377158949,301
64,SD,0.19303307977127077,301
64,S A. Diagonal,0.2913131943515173,301
64,S A. MultiDiagonal,0.28292417907621786,301
64,S A. Grid,0.29366459000235157,301
8,SD,0.5190659495064509,302
8,S A. Diagonal,0.5730078612760445,302
8,S A. MultiDiagonal,0.543310519845792,302
8,S A. Grid,0.5757277459775094,302
8,Learnable,0.5333838349918811,302
16,SD,0.401571673380823,302
16,S A. Diagonal,0.46822613161852544,302
16,S A. MultiDiagonal,0.4312548571307719,302
16,S A. Grid,0.44722741858245574,302
16,Learnable,0.45706437232175123,302
32,SD,0.2724278925188029,302
32,S A. Diagonal,0.35744893733856253,302
32,S A. MultiDiagonal,0.32964932544441294,302
32,S A. Grid,0.3240509259721599,302
32,Learnable,0.3452012418676617,302
64,SD,0.19083851029822574,302
64,S A. Diagonal,0.2998449441727436,302
64,S A. MultiDiagonal,0.27659910621465966,302
64,S A. Grid,0.2854603929310936,302
8,SD,0.5194403425777162,303
8,S A. Diagonal,0.5742538252514154,303
8,S A. MultiDiagonal,0.5397456734326819,303
8,S A. Grid,0.5680351453576661,303
8,Learnable,0.5583473615853205,303
16,SD,0.40265302991679053,303
16,S A. Diagonal,0.4693708158769877,303
16,S A. MultiDiagonal,0.4372233311406044,303
16,S A. Grid,0.4484749598082461,303
16,Learnable,0.45717178395693364,303
32,SD,0.27549769704967714,303
32,S A. Diagonal,0.3540611861227021,303
32,S A. MultiDiagonal,0.3287547032210989,303
32,S A. Grid,0.3238420465081142,303
32,Learnable,0.3523892785208637,303
64,SD,0.1879506381668167,303
64,S A. Diagonal,0.29819372467545613,303
64,S A. MultiDiagonal,0.2774792755489365,303
64,S A. Grid,0.2891788924856594,303
8,SD,0.5188365810015155,304
8,S A. Diagonal,0.5747680992751529,304
8,S A. MultiDiagonal,0.5448951355921282,304
8,S A. Grid,0.5714375635978322,304
8,Learnable,0.5622769496384754,304
16,SD,0.40101899626761084,304
16,S A. Diagonal,0.4687081490771563,304
16,S A. MultiDiagonal,0.4269696858000202,304
16,S A. Grid,0.4474324532958132,304
16,Learnable,0.4577652020214468,304
32,SD,0.27121426375521057,304
32,S A. Diagonal,0.3562166583993429,304
32,S A. MultiDiagonal,0.33209077598930425,304
32,S A. Grid,0.32107566935756093,304
32,Learnable,0.3530133447379237,304
64,SD,0.19280419027272916,304
64,S A. Diagonal,0.2983743769016089,304
64,S A. MultiDiagonal,0.2773508575725324,304
64,S A. Grid,0.2917247809358584,304
8,SD,0.5168169217210337,305
8,S A. Diagonal,0.5743754775909806,305
8,S A. MultiDiagonal,0.5413751522358019,305
8,S A. Grid,0.5709394360801052,305
8,Learnable,0.5468265915850324,305
16,SD,0.4076648854745371,305
16,S A. Diagonal,0.4681209827343956,305
16,S A. MultiDiagonal,0.4396957017385896,305
16,S A. Grid,0.4469045612959056,305
16,Learnable,0.43920479234344406,305
32,SD,0.27655418632143813,305
32,S A. Diagonal,0.35129280628564874,305
32,S A. MultiDiagonal,0.3285690399154638,305
32,S A. Grid,0.3226094781718004,305
32,Learnable,0.34699915719512137,305
64,SD,0.19081622365107087,305
64,S A. Diagonal,0.30049892077004936,305
64,S A. MultiDiagonal,0.27667790597173814,305
64,S A. Grid,0.2907961887338666,305
8,SD,0.5190019830253483,306
8,S A. Diagonal,0.5741667092248385,306
8,S A. MultiDiagonal,0.5324476811356758,306
8,S A. Grid,0.571587458730736,306
8,Learnable,0.5339480211107013,306
16,SD,0.4035944217692817,306
16,S A. Diagonal,0.46907789348733064,306
16,S A. MultiDiagonal,0.43576246820734466,306
16,S A. Grid,0.45005875301803006,306
16,Learnable,0.44186966636136527,306
32,SD,0.27624725937486005,306
32,S A. Diagonal,0.3555180125073961,306
32,S A. MultiDiagonal,0.3279150737458706,306
32,S A. Grid,0.3249560990954944,306
32,Learnable,0.3465745856294047,306
64,SD,0.19924543782331217,306
64,S A. Diagonal,0.3028222706971481,306
64,S A. MultiDiagonal,0.28011050084416844,306
64,S A. Grid,0.28726463115570283,306
8,SD,0.516415394357147,307
8,S A. Diagonal,0.5756000178978298,307
8,S A. MultiDiagonal,0.5358350808149335,307
8,S A. Grid,0.5685261098409793,307
8,Learnable,0.5356240805125113,307
16,SD,0.40049499518587306,307
16,S A. Diagonal,0.46618631234920455,307
16,S A. MultiDiagonal,0.4382635903699724,307
16,S A. Grid,0.44633870303596285,307
16,Learnable,0.440660801431175,307
32,SD,0.27276794188466963,307
32,S A. Diagonal,0.34834432044006214,307
32,S A. MultiDiagonal,0.3286152155270942,307
32,S A. Grid,0.32076967391415223,307
32,Learnable,0.3571751182425791,307
64,SD,0.1989807359883533,307
64,S A. Diagonal,0.29753479904585123,307
64,S A. MultiDiagonal,0.2803124613227056,307
64,S A. Grid,0.2878051253847721,307
8,SD,0.5193894868066976,308
8,S A. Diagonal,0.5728490293893933,308
8,S A. MultiDiagonal,0.5388009448528197,308
8,S A. Grid,0.570824450863754,308
8,Learnable,0.5604292628966775,308
16,SD,0.3980225988350894,308
16,S A. Diagonal,0.47082250401333725,308
16,S A. MultiDiagonal,0.43283880281694564,308
16,S A. Grid,0.44846338003879277,308
16,Learnable,0.44589228344577636,308
32,SD,0.2725382832305506,308
32,S A. Diagonal,0.34803381294972724,308
32,S A. MultiDiagonal,0.3302027783069826,308
32,S A. Grid,0.3211272072129877,308
32,Learnable,0.33785102902610664,308
64,SD,0.19615829664268492,308
64,S A. Diagonal,0.29766829228043856,308
64,S A. MultiDiagonal,0.28126116042362015,308
64,S A. Grid,0.29229081887586256,308
8,SD,0.5229403542862824,309
8,S A. Diagonal,0.5717070466294657,309
8,S A. MultiDiagonal,0.548450839219625,309
8,S A. Grid,0.5685446999919384,309
8,Learnable,0.5628033543030884,309
16,SD,0.40354936004541025,309
16,S A. Diagonal,0.46758463748742396,309
16,S A. MultiDiagonal,0.4442507502256792,309
16,S A. Grid,0.4444407462631991,309
16,Learnable,0.4354002386827397,309
32,SD,0.27068967385042814,309
32,S A. Diagonal,0.3530894566066212,309
32,S A. MultiDiagonal,0.3256498008793879,309
32,S A. Grid,0.32652129653404816,309
32,Learnable,0.3542159148654576,309
64,SD,0.19475670767535005,309
64,S A. Diagonal,0.2993925699386938,309
64,S A. MultiDiagonal,0.27971742489898027,309
64,S A. Grid,0.2892477308637582,309
8,SD,0.517774592252428,310
8,S A. Diagonal,0.5712644886596079,310
8,S A. MultiDiagonal,0.5390387941019836,310
8,S A. Grid,0.5665909872575814,310
8,Learnable,0.5318910813061938,310
16,SD,0.3990627714670532,310
16,S A. Diagonal,0.4671289364616948,310
16,S A. MultiDiagonal,0.4270724100469051,310
16,S A. Grid,0.4561226836748099,310
16,Learnable,0.4424542242132019,310
32,SD,0.2730803746581831,310
32,S A. Diagonal,0.3461892646918095,310
32,S A. MultiDiagonal,0.32813422418553156,310
32,S A. Grid,0.32563464626639504,310
32,Learnable,0.35617019890814683,310
64,SD,0.20076676677914476,310
64,S A. Diagonal,0.30364509322583516,310
64,S A. MultiDiagonal,0.283850214260377,310
64,S A. Grid,0.2913777036569768,310
8,SD,0.5181867124920445,311
8,S A. Diagonal,0.5698510052026654,311
8,S A. MultiDiagonal,0.543944115653386,311
8,S A. Grid,0.5658632383210479,311
8,Learnable,0.5374254115414154,311
16,SD,0.39979631960038775,311
16,S A. Diagonal,0.4684574115647859,311
16,S A. MultiDiagonal,0.43015136465195125,311
16,S A. Grid,0.4536794231955772,311
16,Learnable,0.4321849007323082,311
32,SD,0.27371665242739807,311
32,S A. Diagonal,0.35440870899730936,311
32,S A. MultiDiagonal,0.32975289731532376,311
32,S A. Grid,0.3184122240685713,311
32,Learnable,0.335368119594267,311
64,SD,0.19070141268212873,311
64,S A. Diagonal,0.28533570876922004,311
64,S A. MultiDiagonal,0.27491214359157057,311
64,S A. Grid,0.2917552065610912,311
8,SD,0.5184569212932688,312
8,S A. Diagonal,0.5767973622618213,312
8,S A. MultiDiagonal,0.5402831407670153,312
8,S A. Grid,0.5711731615076795,312
8,Learnable,0.557625352497275,312
16,SD,0.4027940725657927,312
16,S A. Diagonal,0.4677658151968158,312
16,S A. MultiDiagonal,0.42359532752573587,312
16,S A. Grid,0.44318233227777337,312
16,Learnable,0.45345721046537024,312
32,SD,0.27288835130051803,312
32,S A. Diagonal,0.3506116632227665,312
32,S A. MultiDiagonal,0.3261599807419929,312
32,S A. Grid,0.3221180767303183,312
32,Learnable,0.35168925919140026,312
64,SD,0.19128439087754123,312
64,S A. Diagonal,0.303800263504638,312
64,S A. MultiDiagonal,0.28122088812191387,312
64,S A. Grid,0.28922397831780894,312
8,SD,0.5166278957862089,313
8,S A. Diagonal,0.5718820530231907,313
8,S A. MultiDiagonal,0.5492307304278728,313
8,S A. Grid,0.5694699095127176,313
8,Learnable,0.5351888021093304,313
16,SD,0.4015071410339678,313
16,S A. Diagonal,0.46431133110689116,313
16,S A. MultiDiagonal,0.43379601569629905,313
16,S A. Grid,0.4504163363552174,313
16,Learnable,0.4284671463488421,313
32,SD,0.27846631983165754,313
32,S A. Diagonal,0.35657812107223047,313
32,S A. MultiDiagonal,0.329368609077271,313
32,S A. Grid,0.3178264105651729,313
32,Learnable,0.33826710696990375,313
64,SD,0.1905952004315965,313
64,S A. Diagonal,0.3091365786067042,313
64,S A. MultiDiagonal,0.2822469074261465,313
64,S A. Grid,0.29226269085630296,313
8,SD,0.5170263703160296,314
8,S A. Diagonal,0.5725697800650169,314
8,S A. MultiDiagonal,0.546699117799029,314
8,S A. Grid,0.5691719194524002,314
8,Learnable,0.5575186713973259,314
16,SD,0.4035039084108678,314
16,S A. Diagonal,0.4679790228939047,314
16,S A. MultiDiagonal,0.4355547917423098,314
16,S A. Grid,0.4449676506569793,314
16,Learnable,0.43800806716464324,314
32,SD,0.273520846343052,314
32,S A. Diagonal,0.364303196784296,314
32,S A. MultiDiagonal,0.32872442338226227,314
32,S A. Grid,0.3199852760166204,314
32,Learnable,0.3492384744345488,314
64,SD,0.20151458967773925,314
64,S A. Diagonal,0.2851674551662678,314
64,S A. MultiDiagonal,0.2794866103289381,314
64,S A. Grid,0.29186443090342584,314
8,SD,0.5162293378197627,315
8,S A. Diagonal,0.576116175834148,315
8,S A. MultiDiagonal,0.5432405700295264,315
8,S A. Grid,0.5647751759564551,315
8,Learnable,0.5506910504274214,315
16,SD,0.40472727915952234,315
16,S A. Diagonal,0.47369181505476754,315
16,S A. MultiDiagonal,0.4324631656740032,315
16,S A. Grid,0.4441516081084166,315
16,Learnable,0.45824982784516816,315
32,SD,0.27385155392528987,315
32,S A. Diagonal,0.34870276098846187,315
32,S A. MultiDiagonal,0.33258633829504947,315
32,S A. Grid,0.3193288234747642,315
32,Learnable,0.33013156106751607,315
64,SD,0.19595171967787328,315
64,S A. Diagonal,0.298263348243091,315
64,S A. MultiDiagonal,0.2812086918343224,315
64,S A. Grid,0.2976973977596974,315
8,SD,0.5243269389981293,316
8,S A. Diagonal,0.568986813515722,316
8,S A. MultiDiagonal,0.5331718997812153,316
8,S A. Grid,0.5710815439200359,316
8,Learnable,0.5479553355059457,316
16,SD,0.4014563172869705,316
16,S A. Diagonal,0.46523002268810315,316
16,S A. MultiDiagonal,0.42844372873348585,316
16,S A. Grid,0.4487776430268988,316
16,Learnable,0.46666903870802295,316
32,SD,0.27407802013049865,316
32,S A. Diagonal,0.34996002495206396,316
32,S A. MultiDiagonal,0.3276070517837799,316
32,S A. Grid,0.3292688588118133,316
32,Learnable,0.3423212741383913,316
64,SD,0.1955154148525463,316
64,S A. Diagonal,0.2939822035451433,316
64,S A. MultiDiagonal,0.2748956355008227,316
64,S A. Grid,0.292051980086835,316
8,SD,0.517911342451894,317
8,S A. Diagonal,0.5717725933874791,317
8,S A. MultiDiagonal,0.5377634639851052,317
8,S A. Grid,0.569310449755828,317
8,Learnable,0.5350242157390724,317
16,SD,0.4031388840624301,317
16,S A. Diagonal,0.46816861701171253,317
16,S A. MultiDiagonal,0.43176586547586876,317
16,S A. Grid,0.45021952321462044,317
16,Learnable,0.44202617830240953,317
32,SD,0.27273939957589954,317
32,S A. Diagonal,0.3482110138624078,317
32,S A. MultiDiagonal,0.3305370286162824,317
32,S A. Grid,0.3242838712872008,317
32,Learnable,0.32869425932215296,317
64,SD,0.20040846015863584,317
64,S A. Diagonal,0.2973275424966573,317
64,S A. MultiDiagonal,0.2772449543887406,317
64,S A. Grid,0.29018228050045025,317
8,SD,0.517542915765091,318
8,S A. Diagonal,0.5742791777768599,318
8,S A. MultiDiagonal,0.5395400872279212,318
8,S A. Grid,0.569183865596764,318
8,Learnable,0.5253329206322207,318
16,SD,0.4012902400680125,318
16,S A. Diagonal,0.46303295912613385,318
16,S A. MultiDiagonal,0.42959644927820495,318
16,S A. Grid,0.4490266914383718,318
16,Learnable,0.4628967799590813,318
32,SD,0.2709851222945823,318
32,S A. Diagonal,0.34952550161849133,318
32,S A. MultiDiagonal,0.3318199467728055,318
32,S A. Grid,0.327341326820925,318
32,Learnable,0.33923254787668106,318
64,SD,0.20103233420311903,318
64,S A. Diagonal,0.2960128145310881,318
64,S A. MultiDiagonal,0.2773316113524672,318
64,S A. Grid,0.28708166722794015,318
8,SD,0.5194784292106258,319
8,S A. Diagonal,0.5739046016490956,319
8,S A. MultiDiagonal,0.5435266405101283,319
8,S A. Grid,0.5660694706612499,319
8,Learnable,0.5663224414682564,319
16,SD,0.40351801154922534,319
16,S A. Diagonal,0.4667196623726749,319
16,S A. MultiDiagonal,0.43269239963534806,319
16,S A. Grid,0.4537217968664266,319
16,Learnable,0.44573605414160217,319
32,SD,0.27433423085573017,319
32,S A. Diagonal,0.3450083831228853,319
32,S A. MultiDiagonal,0.3323632764311186,319
32,S A. Grid,0.31903026979617843,319
32,Learnable,0.35088155229326695,319
64,SD,0.19883946224982335,319
64,S A. Diagonal,0.2886901149379791,319
64,S A. MultiDiagonal,0.287390908272552,319
64,S A. Grid,0.2854811169981093,319
8,SD,0.5159641659442491,320
8,S A. Diagonal,0.5726226698062666,320
8,S A. MultiDiagonal,0.5398663976621968,320
8,S A. Grid,0.5735327834044457,320
8,Learnable,0.533589384553877,320
16,SD,0.3994911926865014,320
16,S A. Diagonal,0.46204905989104283,320
16,S A. MultiDiagonal,0.43572894860711237,320
16,S A. Grid,0.4522839757078668,320
16,Learnable,0.44437388677301287,320
32,SD,0.27430769410273526,320
32,S A. Diagonal,0.3523491737340871,320
32,S A. MultiDiagonal,0.3340271190857682,320
32,S A. Grid,0.32134988174937634,320
32,Learnable,0.33550935322042885,320
64,SD,0.18934951804916303,320
64,S A. Diagonal,0.2963549159389376,320
64,S A. MultiDiagonal,0.2778886075127489,320
64,S A. Grid,0.2892112084393214,320
8,SD,0.5177434997925957,321
8,S A. Diagonal,0.5706740012314585,321
8,S A. MultiDiagonal,0.535698685061178,321
8,S A. Grid,0.5658895788729182,321
8,Learnable,0.5302210421557569,321
16,SD,0.40053393122309233,321
16,S A. Diagonal,0.4688447850678399,321
16,S A. MultiDiagonal,0.4333540776171055,321
16,S A. Grid,0.45220465523977316,321
16,Learnable,0.4642222733634831,321
32,SD,0.2734825460067949,321
32,S A. Diagonal,0.35404370427711485,321
32,S A. MultiDiagonal,0.3302717671150207,321
32,S A. Grid,0.319000138571931,321
32,Learnable,0.33583432735880875,321
64,SD,0.19238385096582508,321
64,S A. Diagonal,0.30680760582474065,321
64,S A. MultiDiagonal,0.2784326580882734,321
64,S A. Grid,0.2903251506949128,321
8,SD,0.5217342494305269,322
8,S A. Diagonal,0.5758913136672598,322
8,S A. MultiDiagonal,0.5426030926065906,322
8,S A. Grid,0.568263018203799,322
8,Learnable,0.5362993005245971,322
16,SD,0.4037140705911874,322
16,S A. Diagonal,0.4635154639587028,322
16,S A. MultiDiagonal,0.42712565774191646,322
16,S A. Grid,0.4520193083151255,322
16,Learnable,0.4409223372951042,322
32,SD,0.2728564174367694,322
32,S A. Diagonal,0.3457170630462252,322
32,S A. MultiDiagonal,0.32884845820109565,322
32,S A. Grid,0.32149620453427064,322
32,Learnable,0.3575630573578742,322
64,SD,0.19377583370571133,322
64,S A. Diagonal,0.3048763153461396,322
64,S A. MultiDiagonal,0.2860017655094439,322
64,S A. Grid,0.2862028789871924,322
8,SD,0.5168152678550192,323
8,S A. Diagonal,0.5777520491803014,323
8,S A. MultiDiagonal,0.5380729069474355,323
8,S A. Grid,0.5733516159980308,323
8,Learnable,0.5219771987593362,323
16,SD,0.40285128320800906,323
16,S A. Diagonal,0.46758770352682644,323
16,S A. MultiDiagonal,0.43787866184707774,323
16,S A. Grid,0.4475110785681916,323
16,Learnable,0.44822964213929084,323
32,SD,0.273123841452886,323
32,S A. Diagonal,0.3474914967774547,323
32,S A. MultiDiagonal,0.3271899965818714,323
32,S A. Grid,0.3272482087750306,323
32,Learnable,0.3528948053541687,323
64,SD,0.19284963350646134,323
64,S A. Diagonal,0.30358963934120187,323
64,S A. MultiDiagonal,0.28268164120965095,323
64,S A. Grid,0.2898841909951675,323
8,SD,0.5158251267231244,324
8,S A. Diagonal,0.5761055765560704,324
8,S A. MultiDiagonal,0.5386503771252049,324
8,S A. Grid,0.5635808762866497,324
8,Learnable,0.565977841680283,324
16,SD,0.40096647601349256,324
16,S A. Diagonal,0.4644486233162268,324
16,S A. MultiDiagonal,0.43306876680965734,324
16,S A. Grid,0.44932143255228507,324
16,Learnable,0.4406328980325402,324
32,SD,0.27596891835416726,324
32,S A. Diagonal,0.3514494676987925,324
32,S A. MultiDiagonal,0.32845621159225996,324
32,S A. Grid,0.32146669883202283,324
32,Learnable,0.3588021132395713,324
64,SD,0.19025086438745975,324
64,S A. Diagonal,0.28897547692279507,324
64,S A. MultiDiagonal,0.28392215704422175,324
64,S A. Grid,0.2946176550940638,324
8,SD,0.5215949323702489,325
8,S A. Diagonal,0.5690611563956275,325
8,S A. MultiDiagonal,0.5379877055190223,325
8,S A. Grid,0.5718840585199118,325
8,Learnable,0.5401816419641832,325
16,SD,0.3991702996682257,325
16,S A. Diagonal,0.4666819338104299,325
16,S A. MultiDiagonal,0.4298539863631611,325
16,S A. Grid,0.4527006416257594,325
16,Learnable,0.4418830516970204,325
32,SD,0.2732085253851308,325
32,S A. Diagonal,0.353944671349978,325
32,S A. MultiDiagonal,0.32839408860531216,325
32,S A. Grid,0.3230560932880209,325
32,Learnable,0.35412895140748035,325
64,SD,0.19726855403743024,325
64,S A. Diagonal,0.30059009101002127,325
64,S A. MultiDiagonal,0.27927172237660314,325
64,S A. Grid,0.28525424417812145,325
8,SD,0.5198133543844564,326
8,S A. Diagonal,0.5750325814077555,326
8,S A. MultiDiagonal,0.5458638802439844,326
8,S A. Grid,0.5713315218441835,326
8,Learnable,0.5361440085725975,326
16,SD,0.4014382432270168,326
16,S A. Diagonal,0.467848472973761,326
16,S A. MultiDiagonal,0.43330643121258905,326
16,S A. Grid,0.45326824388667974,326
16,Learnable,0.44836449194761163,326
32,SD,0.27335792118926494,326
32,S A. Diagonal,0.350343787986956,326
32,S A. MultiDiagonal,0.3287391481635258,326
32,S A. Grid,0.32464576969673076,326
32,Learnable,0.3352472427466571,326
64,SD,0.19264152768394902,326
64,S A. Diagonal,0.29609385943155625,326
64,S A. MultiDiagonal,0.2818517971264194,326
64,S A. Grid,0.28646658286923943,326
8,SD,0.5168020328895635,327
8,S A. Diagonal,0.5769150985364344,327
8,S A. MultiDiagonal,0.542550456331517,327
8,S A. Grid,0.5741688344927574,327
8,Learnable,0.5397155051973118,327
16,SD,0.39949834329143397,327
16,S A. Diagonal,0.46532867694397334,327
16,S A. MultiDiagonal,0.4371293716053374,327
16,S A. Grid,0.45145996793152066,327
16,Learnable,0.45332832726907896,327
32,SD,0.2733877442270566,327
32,S A. Diagonal,0.35072705393612114,327
32,S A. MultiDiagonal,0.32702409633600116,327
32,S A. Grid,0.3231537848033671,327
32,Learnable,0.3330672155714177,327
64,SD,0.204072041456271,327
64,S A. Diagonal,0.2932811934247444,327
64,S A. MultiDiagonal,0.2778340965888924,327
64,S A. Grid,0.2915705267986298,327
8,SD,0.520400944439875,328
8,S A. Diagonal,0.5797670972052724,328
8,S A. MultiDiagonal,0.5350938169096349,328
8,S A. Grid,0.5649054166808276,328
8,Learnable,0.5480680854320837,328
16,SD,0.40193685912507504,328
16,S A. Diagonal,0.46430720285428295,328
16,S A. MultiDiagonal,0.43007123196446595,328
16,S A. Grid,0.44748616566286537,328
16,Learnable,0.45183493775781786,328
32,SD,0.2734068808461374,328
32,S A. Diagonal,0.3511860405788208,328
32,S A. MultiDiagonal,0.3289650642935087,328
32,S A. Grid,0.3190908980668915,328
32,Learnable,0.3369281301115917,328
64,SD,0.19051471870454872,328
64,S A. Diagonal,0.30015553112919324,328
64,S A. MultiDiagonal,0.28627990888802246,328
64,S A. Grid,0.29033441400048954,328
8,SD,0.5160386200898279,329
8,S A. Diagonal,0.5778699059583757,329
8,S A. MultiDiagonal,0.5281404809683512,329
8,S A. Grid,0.5663096963523067,329
8,Learnable,0.5615316897599825,329
16,SD,0.40516741235963694,329
16,S A. Diagonal,0.47214983733655513,329
16,S A. MultiDiagonal,0.43503644022396537,329
16,S A. Grid,0.44875535901861785,329
16,Learnable,0.4429200575019747,329
32,SD,0.27381396345259346,329
32,S A. Diagonal,0.35305823978234285,329
32,S A. MultiDiagonal,0.33306933938412253,329
32,S A. Grid,0.322485798981473,329
32,Learnable,0.3585359286366493,329
64,SD,0.20127146279967606,329
64,S A. Diagonal,0.3049760889782907,329
64,S A. MultiDiagonal,0.28044923533624666,329
64,S A. Grid,0.2975672451018425,329
8,SD,0.5186618656587705,330
8,S A. Diagonal,0.5716713552215659,330
8,S A. MultiDiagonal,0.5400184853391199,330
8,S A. Grid,0.5734871288746883,330
8,Learnable,0.5584540037762133,330
16,SD,0.40059237120647784,330
16,S A. Diagonal,0.46397870303252076,330
16,S A. MultiDiagonal,0.43233432366139024,330
16,S A. Grid,0.44676688813806986,330
16,Learnable,0.4608426079110919,330
32,SD,0.27212405580285703,330
32,S A. Diagonal,0.3514830250793028,330
32,S A. MultiDiagonal,0.33048832604447076,330
32,S A. Grid,0.32489320872911237,330
32,Learnable,0.34711199450080604,330
64,SD,0.1878550169830608,330
64,S A. Diagonal,0.29711119435953615,330
64,S A. MultiDiagonal,0.2840083082343342,330
64,S A. Grid,0.2996472841907264,330
8,SD,0.518915856828128,331
8,S A. Diagonal,0.5797734662190761,331
8,S A. MultiDiagonal,0.5456257793198356,331
8,S A. Grid,0.5720466589703516,331
8,Learnable,0.529451991203325,331
16,SD,0.40183264201670477,331
16,S A. Diagonal,0.46668798990583893,331
16,S A. MultiDiagonal,0.43627342804620906,331
16,S A. Grid,0.4546127669619907,331
16,Learnable,0.45253660096015225,331
32,SD,0.27011321675609895,331
32,S A. Diagonal,0.348861158051733,331
32,S A. MultiDiagonal,0.3284230182188622,331
32,S A. Grid,0.3222473629688414,331
32,Learnable,0.3338095286893153,331
64,SD,0.19236579583097202,331
64,S A. Diagonal,0.292401419570246,331
64,S A. MultiDiagonal,0.28800301196948574,331
64,S A. Grid,0.2911020077634008,331
8,SD,0.5166956100595923,332
8,S A. Diagonal,0.5676965181448784,332
8,S A. MultiDiagonal,0.5457539345122338,332
8,S A. Grid,0.5698936637541846,332
8,Learnable,0.541838872723107,332
16,SD,0.4017738648339725,332
16,S A. Diagonal,0.4673345137224654,332
16,S A. MultiDiagonal,0.43157103234450384,332
16,S A. Grid,0.44956361537155864,332
16,Learnable,0.4479331147942551,332
32,SD,0.2736169509621618,332
32,S A. Diagonal,0.34955171815119346,332
32,S A. MultiDiagonal,0.3321498006068868,332
32,S A. Grid,0.3203103033149737,332
32,Learnable,0.34923084057741705,332
64,SD,0.19723951238812953,332
64,S A. Diagonal,0.2995559045797382,332
64,S A. MultiDiagonal,0.2809715500549391,332
64,S A. Grid,0.2885090565869886,332
8,SD,0.5177578065719943,333
8,S A. Diagonal,0.5814200745190639,333
8,S A. MultiDiagonal,0.5484194284381393,333
8,S A. Grid,0.5727141826603879,333
8,Learnable,0.5428257317364108,333
16,SD,0.4070607946778724,333
16,S A. Diagonal,0.4724062940828021,333
16,S A. MultiDiagonal,0.4295934679868254,333
16,S A. Grid,0.45004918754414924,333
16,Learnable,0.4558347297140618,333
32,SD,0.2740501537291721,333
32,S A. Diagonal,0.3544800902900879,333
32,S A. MultiDiagonal,0.32674938323470337,333
32,S A. Grid,0.32037080255051126,333
32,Learnable,0.3532640864807332,333
64,SD,0.1985974459901728,333
64,S A. Diagonal,0.29253653932878904,333
64,S A. MultiDiagonal,0.2820844168415143,333
64,S A. Grid,0.2893274628967375,333
8,SD,0.5170379735733043,334
8,S A. Diagonal,0.5730340882244113,334
8,S A. MultiDiagonal,0.5380475696756586,334
8,S A. Grid,0.5712347439906867,334
8,Learnable,0.5465629663693116,334
16,SD,0.40525604257971365,334
16,S A. Diagonal,0.46524487728932423,334
16,S A. MultiDiagonal,0.43009846072527447,334
16,S A. Grid,0.44463861164599133,334
16,Learnable,0.44388965861503726,334
32,SD,0.2728752267645832,334
32,S A. Diagonal,0.3495715048441037,334
32,S A. MultiDiagonal,0.3303652990131226,334
32,S A. Grid,0.32410873167644827,334
32,Learnable,0.34862805059496416,334
64,SD,0.19921360231897436,334
64,S A. Diagonal,0.28961506952615995,334
64,S A. MultiDiagonal,0.28792146072071995,334
64,S A. Grid,0.28814816438717467,334
8,SD,0.5193983536244688,335
8,S A. Diagonal,0.574466233097634,335
8,S A. MultiDiagonal,0.5418075778522942,335
8,S A. Grid,0.5677449504203029,335
8,Learnable,0.5352245039192588,335
16,SD,0.4033779889018566,335
16,S A. Diagonal,0.46667183669179324,335
16,S A. MultiDiagonal,0.43845272745183383,335
16,S A. Grid,0.44716341041093755,335
16,Learnable,0.44426614390067803,335
32,SD,0.2723917392916407,335
32,S A. Diagonal,0.3518707598979155,335
32,S A. MultiDiagonal,0.327176812335925,335
32,S A. Grid,0.3275197249716162,335
32,Learnable,0.3500025278604555,335
64,SD,0.19990275614129943,335
64,S A. Diagonal,0.29659064450754785,335
64,S A. MultiDiagonal,0.2748628574500093,335
64,S A. Grid,0.2936546464076262,335
8,SD,0.5197782525501222,336
8,S A. Diagonal,0.5781156994867027,336
8,S A. MultiDiagonal,0.5363717735953799,336
8,S A. Grid,0.5677324052624093,336
8,Learnable,0.5330948443807563,336
16,SD,0.40185731905622474,336
16,S A. Diagonal,0.46378096172039696,336
16,S A. MultiDiagonal,0.4330494432574966,336
16,S A. Grid,0.44889711511075236,336
16,Learnable,0.44511155103351685,336
32,SD,0.2749058820505075,336
32,S A. Diagonal,0.35032367442258683,336
32,S A. MultiDiagonal,0.33529088044833144,336
32,S A. Grid,0.32112595119758214,336
32,Learnable,0.3498086193999548,336
64,SD,0.19041070385486003,336
64,S A. Diagonal,0.297736995553796,336
64,S A. MultiDiagonal,0.2883238438591504,336
64,S A. Grid,0.2954555083368645,336
8,SD,0.520073719259498,337
8,S A. Diagonal,0.5793195128089138,337
8,S A. MultiDiagonal,0.5450544741742072,337
8,S A. Grid,0.5690383012235134,337
8,Learnable,0.5357119141193153,337
16,SD,0.3996010170706082,337
16,S A. Diagonal,0.46696398937580474,337
16,S A. MultiDiagonal,0.43242146621637406,337
16,S A. Grid,0.450885767303038,337
16,Learnable,0.458360059622291,337
32,SD,0.2756596682733431,337
32,S A. Diagonal,0.35373403253279145,337
32,S A. MultiDiagonal,0.3308047597310897,337
32,S A. Grid,0.32544224740421074,337
32,Learnable,0.35284548906356256,337
64,SD,0.19468988528899955,337
64,S A. Diagonal,0.2985676821428492,337
64,S A. MultiDiagonal,0.2901829310291896,337
64,S A. Grid,0.29418455771855034,337
8,SD,0.5188738289153173,338
8,S A. Diagonal,0.5804125177367687,338
8,S A. MultiDiagonal,0.5400551101740022,338
8,S A. Grid,0.5689916094404756,338
8,Learnable,0.55373823655169,338
16,SD,0.3975127460548386,338
16,S A. Diagonal,0.4693100744128409,338
16,S A. MultiDiagonal,0.4298115612396467,338
16,S A. Grid,0.46665799757245,338
16,Learnable,0.44829534552672906,338
32,SD,0.27304809175750167,338
32,S A. Diagonal,0.3538202521540188,338
32,S A. MultiDiagonal,0.3246296543326376,338
32,S A. Grid,0.32144706084091296,338
32,Learnable,0.36026914217303696,338
64,SD,0.19351728355044776,338
64,S A. Diagonal,0.30068955286352017,338
64,S A. MultiDiagonal,0.28198916733146207,338
64,S A. Grid,0.2938109071832413,338
8,SD,0.5192090488041246,339
8,S A. Diagonal,0.576994394451424,339
8,S A. MultiDiagonal,0.5402096935423816,339
8,S A. Grid,0.5754912657253444,339
8,Learnable,0.5555743383147572,339
16,SD,0.4020545281716533,339
16,S A. Diagonal,0.46673064634392913,339
16,S A. MultiDiagonal,0.43759748843090085,339
16,S A. Grid,0.4503060478875316,339
16,Learnable,0.4389643245227083,339
32,SD,0.2747524384845662,339
32,S A. Diagonal,0.3511099198182329,339
32,S A. MultiDiagonal,0.3319801460173608,339
32,S A. Grid,0.32484144681555727,339
32,Learnable,0.33380065330025893,339
64,SD,0.2007559638926425,339
64,S A. Diagonal,0.2921132543662383,339
64,S A. MultiDiagonal,0.2810300543545159,339
64,S A. Grid,0.2910623214537491,339
8,SD,0.5196848253501206,340
8,S A. Diagonal,0.5795336190160172,340
8,S A. MultiDiagonal,0.5433469299255462,340
8,S A. Grid,0.5697471515527424,340
8,Learnable,0.5618601611651326,340
16,SD,0.39831595864425867,340
16,S A. Diagonal,0.46849919311132193,340
16,S A. MultiDiagonal,0.43351347571566295,340
16,S A. Grid,0.4478938452242732,340
16,Learnable,0.4484363410102614,340
32,SD,0.274946620722395,340
32,S A. Diagonal,0.35212438569205173,340
32,S A. MultiDiagonal,0.33155841157281885,340
32,S A. Grid,0.32825047707814503,340
32,Learnable,0.3595485989307214,340
64,SD,0.20054422187458046,340
64,S A. Diagonal,0.2915767332097356,340
64,S A. MultiDiagonal,0.2772794661466808,340
64,S A. Grid,0.29249981853312595,340
8,SD,0.5192224624427646,341
8,S A. Diagonal,0.5738064457237869,341
8,S A. MultiDiagonal,0.5409974930542384,341
8,S A. Grid,0.567146724326115,341
8,Learnable,0.5729227267276775,341
16,SD,0.40420023412223166,341
16,S A. Diagonal,0.4694618734030549,341
16,S A. MultiDiagonal,0.4386495868498357,341
16,S A. Grid,0.4506474535079834,341
16,Learnable,0.4389225714656614,341
32,SD,0.27255168562743687,341
32,S A. Diagonal,0.35396361766270473,341
32,S A. MultiDiagonal,0.3259977364926015,341
32,S A. Grid,0.32293336049976595,341
32,Learnable,0.34994230091472833,341
64,SD,0.19678578051981438,341
64,S A. Diagonal,0.3018819850852074,341
64,S A. MultiDiagonal,0.2757428709342721,341
64,S A. Grid,0.29618926326957323,341
8,SD,0.5171999035845343,342
8,S A. Diagonal,0.577001549352408,342
8,S A. MultiDiagonal,0.544138515141746,342
8,S A. Grid,0.5670527536927769,342
8,Learnable,0.5437728113270605,342
16,SD,0.4018475933093982,342
16,S A. Diagonal,0.4674889538498852,342
16,S A. MultiDiagonal,0.4303904635028184,342
16,S A. Grid,0.45090813250985096,342
16,Learnable,0.4375750194421897,342
32,SD,0.2731355538314772,342
32,S A. Diagonal,0.35082946705948576,342
32,S A. MultiDiagonal,0.3279561138956134,342
32,S A. Grid,0.32218657918035876,342
32,Learnable,0.35825920799320554,342
64,SD,0.19484829456756442,342
64,S A. Diagonal,0.2985172213615775,342
64,S A. MultiDiagonal,0.2801075231722788,342
64,S A. Grid,0.29069667662083354,342
8,SD,0.517596000331835,343
8,S A. Diagonal,0.5763706617277113,343
8,S A. MultiDiagonal,0.5427939455169831,343
8,S A. Grid,0.5707424184834318,343
8,Learnable,0.542202207969168,343
16,SD,0.4037276252671782,343
16,S A. Diagonal,0.4698231306253372,343
16,S A. MultiDiagonal,0.43431108374390504,343
16,S A. Grid,0.4563509165732089,343
16,Learnable,0.457311599393897,343
32,SD,0.2772416519795078,343
32,S A. Diagonal,0.3514781309935675,343
32,S A. MultiDiagonal,0.32428437437073176,343
32,S A. Grid,0.3221350277182126,343
32,Learnable,0.3373679233593382,343
64,SD,0.19144389569285764,343
64,S A. Diagonal,0.30416339620352484,343
64,S A. MultiDiagonal,0.28263437124178925,343
64,S A. Grid,0.28914719310917186,343
8,SD,0.5180713888998102,344
8,S A. Diagonal,0.572471065189753,344
8,S A. MultiDiagonal,0.5432608463086662,344
8,S A. Grid,0.5739896816518921,344
8,Learnable,0.5424099912679806,344
16,SD,0.40125181932482584,344
16,S A. Diagonal,0.4606174756679777,344
16,S A. MultiDiagonal,0.4414309134754692,344
16,S A. Grid,0.4462884051013809,344
16,Learnable,0.45507512671847516,344
32,SD,0.2739619418703969,344
32,S A. Diagonal,0.3515794859909151,344
32,S A. MultiDiagonal,0.33173986441906045,344
32,S A. Grid,0.323307307269179,344
32,Learnable,0.3474985067851026,344
64,SD,0.19092470248340954,344
64,S A. Diagonal,0.30475989665914266,344
64,S A. MultiDiagonal,0.28748599765459804,344
64,S A. Grid,0.29102920311441904,344
8,SD,0.5193830239028319,345
8,S A. Diagonal,0.5805195071008655,345
8,S A. MultiDiagonal,0.546865987507259,345
8,S A. Grid,0.5746366977815501,345
8,Learnable,0.5322170419869214,345
16,SD,0.4070899741960571,345
16,S A. Diagonal,0.4617512970462494,345
16,S A. MultiDiagonal,0.4285673796903575,345
16,S A. Grid,0.4471587183712503,345
16,Learnable,0.46501483741913735,345
32,SD,0.2770633396108101,345
32,S A. Diagonal,0.3526616034854003,345
32,S A. MultiDiagonal,0.32918259441842085,345
32,S A. Grid,0.31525106908731054,345
32,Learnable,0.3691877545327993,345
64,SD,0.20260309200592166,345
64,S A. Diagonal,0.2966470545549471,345
64,S A. MultiDiagonal,0.28717010524893166,345
64,S A. Grid,0.2914352938425163,345
8,SD,0.5194315649987302,346
8,S A. Diagonal,0.5717283504193983,346
8,S A. MultiDiagonal,0.5413499698500511,346
8,S A. Grid,0.5686842617889575,346
8,Learnable,0.5395489919888157,346
16,SD,0.4043974958823828,346
16,S A. Diagonal,0.4669399083297867,346
16,S A. MultiDiagonal,0.4299252484593824,346
16,S A. Grid,0.44690570141063135,346
16,Learnable,0.4535584496688308,346
32,SD,0.27670081643380634,346
32,S A. Diagonal,0.3508184422017834,346
32,S A. MultiDiagonal,0.3365492806712623,346
32,S A. Grid,0.3244668071159759,346
32,Learnable,0.3504876781587369,346
64,SD,0.19786406107956245,346
64,S A. Diagonal,0.29865160866348833,346
64,S A. MultiDiagonal,0.28123701748607227,346
64,S A. Grid,0.2979593376819314,346
8,SD,0.515526012724105,347
8,S A. Diagonal,0.5720162016182063,347
8,S A. MultiDiagonal,0.5443213239270034,347
8,S A. Grid,0.5696258281966903,347
8,Learnable,0.5532449556628096,347
16,SD,0.39974970625073336,347
16,S A. Diagonal,0.4658065625443383,347
16,S A. MultiDiagonal,0.42818645830692204,347
16,S A. Grid,0.4482311561008257,347
16,Learnable,0.44092463792398306,347
32,SD,0.275399345844649,347
32,S A. Diagonal,0.35017983933903746,347
32,S A. MultiDiagonal,0.3242116835420632,347
32,S A. Grid,0.32962078418520524,347
32,Learnable,0.35000184977682747,347
64,SD,0.19297290687508348,347
64,S A. Diagonal,0.2964083690708747,347
64,S A. MultiDiagonal,0.28109428233740164,347
64,S A. Grid,0.2889507848169337,347
8,SD,0.5173064340880872,348
8,S A. Diagonal,0.5762568979504411,348
8,S A. MultiDiagonal,0.5366791760063481,348
8,S A. Grid,0.5732255547148228,348
8,Learnable,0.5624067618021809,348
16,SD,0.4018713125883468,348
16,S A. Diagonal,0.4662210127595241,348
16,S A. MultiDiagonal,0.4334291315569936,348
16,S A. Grid,0.4461564235559696,348
16,Learnable,0.4750152960137852,348
32,SD,0.27361008823789634,348
32,S A. Diagonal,0.3524895928731167,348
32,S A. MultiDiagonal,0.3309738665882374,348
32,S A. Grid,0.3251595001787989,348
32,Learnable,0.3558668020624404,348
64,SD,0.19863035956092445,348
64,S A. Diagonal,0.30001777439639643,348
64,S A. MultiDiagonal,0.2814537633467388,348
64,S A. Grid,0.29640778842071,348
8,SD,0.5162414343403108,349
8,S A. Diagonal,0.5731055929410693,349
8,S A. MultiDiagonal,0.5405212122259876,349
8,S A. Grid,0.5736118506978919,349
8,Learnable,0.5458048445785222,349
16,SD,0.40167203204832536,349
16,S A. Diagonal,0.4649443207498667,349
16,S A. MultiDiagonal,0.4372649706064324,349
16,S A. Grid,0.4480716512127192,349
16,Learnable,0.46194194259639876,349
32,SD,0.27442676221366413,349
32,S A. Diagonal,0.34831829752228205,349
32,S A. MultiDiagonal,0.3249559403758995,349
32,S A. Grid,0.3228635389029959,349
32,Learnable,0.34444172933419737,349
64,SD,0.2022392597959802,349
64,S A. Diagonal,0.2969670320190685,349
64,S A. MultiDiagonal,0.2786537692971284,349
64,S A. Grid,0.2863646011864331,349
8,SD,0.5167246922900551,350
8,S A. Diagonal,0.5748757403919476,350
8,S A. MultiDiagonal,0.541945456756052,350
8,S A. Grid,0.5685290961332294,350
8,Learnable,0.561737412759743,350
16,SD,0.40361996153772695,350
16,S A. Diagonal,0.4597206067705839,350
16,S A. MultiDiagonal,0.43908891077245993,350
16,S A. Grid,0.451738244580958,350
16,Learnable,0.44165060090623987,350
32,SD,0.2760123686866521,350
32,S A. Diagonal,0.3496652039792489,350
32,S A. MultiDiagonal,0.3278662338774512,350
32,S A. Grid,0.3203361351300881,350
32,Learnable,0.35129287494613204,350
64,SD,0.189686605926049,350
64,S A. Diagonal,0.29316956151432816,350
64,S A. MultiDiagonal,0.28053660347236153,350
64,S A. Grid,0.29258705971480714,350
8,SD,0.5196165529870014,351
8,S A. Diagonal,0.5756605719256026,351
8,S A. MultiDiagonal,0.5375624018502185,351
8,S A. Grid,0.5735131133137221,351
8,Learnable,0.5452716154695694,351
16,SD,0.40071472605088093,351
16,S A. Diagonal,0.46743387209674325,351
16,S A. MultiDiagonal,0.4378218869651378,351
16,S A. Grid,0.4536963523060751,351
16,Learnable,0.45528531470774936,351
32,SD,0.2739980264559964,351
32,S A. Diagonal,0.34908228711738887,351
32,S A. MultiDiagonal,0.33141250514554704,351
32,S A. Grid,0.31988466332035487,351
32,Learnable,0.3460351114708181,351
64,SD,0.1968493614205688,351
64,S A. Diagonal,0.29046583529618103,351
64,S A. MultiDiagonal,0.28389408337512667,351
64,S A. Grid,0.2935393644836095,351
8,SD,0.5153891699788186,352
8,S A. Diagonal,0.5763587088003137,352
8,S A. MultiDiagonal,0.5411220710719573,352
8,S A. Grid,0.57401266285184,352
8,Learnable,0.5544886741830926,352
16,SD,0.3983858481213154,352
16,S A. Diagonal,0.46982273452594736,352
16,S A. MultiDiagonal,0.43429432325513273,352
16,S A. Grid,0.4551998668460312,352
16,Learnable,0.4503662248944832,352
32,SD,0.27352750651663427,352
32,S A. Diagonal,0.3509958365822283,352
32,S A. MultiDiagonal,0.3312329888395079,352
32,S A. Grid,0.32468097105790406,352
32,Learnable,0.3425561018484653,352
64,SD,0.18908152774528816,352
64,S A. Diagonal,0.2977873443443396,352
64,S A. MultiDiagonal,0.28085728871662125,352
64,S A. Grid,0.29325172344034145,352
8,SD,0.5207505974777837,353
8,S A. Diagonal,0.577903578362778,353
8,S A. MultiDiagonal,0.5378956142177963,353
8,S A. Grid,0.5745826231699387,353
8,Learnable,0.5534417237325749,353
16,SD,0.4023105953070577,353
16,S A. Diagonal,0.46483244189629935,353
16,S A. MultiDiagonal,0.43505002607315746,353
16,S A. Grid,0.4480042026031463,353
16,Learnable,0.4539658112997192,353
32,SD,0.2721984713083878,353
32,S A. Diagonal,0.34762214094189836,353
32,S A. MultiDiagonal,0.3303530634826222,353
32,S A. Grid,0.3226222260995941,353
32,Learnable,0.35647463080653097,353
64,SD,0.19167848883225963,353
64,S A. Diagonal,0.29392698361652414,353
64,S A. MultiDiagonal,0.27514849693020016,353
64,S A. Grid,0.29026923998251447,353
8,SD,0.5198855459366343,354
8,S A. Diagonal,0.5747485784553312,354
8,S A. MultiDiagonal,0.5322923510084332,354
8,S A. Grid,0.5731379581243726,354
8,Learnable,0.55987746824929,354
16,SD,0.40353765508448186,354
16,S A. Diagonal,0.46627710563883323,354
16,S A. MultiDiagonal,0.42824287119348714,354
16,S A. Grid,0.44737463298455915,354
16,Learnable,0.4463238104053614,354
32,SD,0.2754732593434075,354
32,S A. Diagonal,0.35034504305293424,354
32,S A. MultiDiagonal,0.3307712685650337,354
32,S A. Grid,0.32282026138403297,354
32,Learnable,0.34954609224116806,354
64,SD,0.20017962512386744,354
64,S A. Diagonal,0.29584717619730094,354
64,S A. MultiDiagonal,0.2853245084861953,354
64,S A. Grid,0.29828459688254483,354
8,SD,0.5204381761855938,355
8,S A. Diagonal,0.5697988331277628,355
8,S A. MultiDiagonal,0.5375688168330539,355
8,S A. Grid,0.5669038072273651,355
8,Learnable,0.5450283931288514,355
16,SD,0.40359670285864935,355
16,S A. Diagonal,0.46496984570527644,355
16,S A. MultiDiagonal,0.4328496331348452,355
16,S A. Grid,0.45211495950553066,355
16,Learnable,0.43477097099439044,355
32,SD,0.27581814346917377,355
32,S A. Diagonal,0.35517089186949113,355
32,S A. MultiDiagonal,0.3276269244958614,355
32,S A. Grid,0.3258798657366019,355
32,Learnable,0.36128559876991445,355
64,SD,0.1881000989455332,355
64,S A. Diagonal,0.30333129052210156,355
64,S A. MultiDiagonal,0.27854412089999825,355
64,S A. Grid,0.2926336398508187,355
8,SD,0.5195863583854182,356
8,S A. Diagonal,0.5739301956851105,356
8,S A. MultiDiagonal,0.5504851211625325,356
8,S A. Grid,0.5714105425523127,356
8,Learnable,0.5391477933484216,356
16,SD,0.401419036198554,356
16,S A. Diagonal,0.4633038016147877,356
16,S A. MultiDiagonal,0.4380643741969442,356
16,S A. Grid,0.4512585246368032,356
16,Learnable,0.44730203610246555,356
32,SD,0.2770773349589175,356
32,S A. Diagonal,0.34663388749926005,356
32,S A. MultiDiagonal,0.3297067423342278,356
32,S A. Grid,0.3298084646597047,356
32,Learnable,0.363240487755555,356
64,SD,0.19564993707206854,356
64,S A. Diagonal,0.30658027951342387,356
64,S A. MultiDiagonal,0.27822193754294383,356
64,S A. Grid,0.291865409188736,356
8,SD,0.5202533300874219,357
8,S A. Diagonal,0.5779265036477675,357
8,S A. MultiDiagonal,0.5450000630782537,357
8,S A. Grid,0.5676914778732958,357
8,Learnable,0.5415764231475895,357
16,SD,0.4032856560013231,357
16,S A. Diagonal,0.46784710789958744,357
16,S A. MultiDiagonal,0.4339007186731497,357
16,S A. Grid,0.4494665387919595,357
16,Learnable,0.43884589961371623,357
32,SD,0.2713653267813646,357
32,S A. Diagonal,0.3471122689468181,357
32,S A. MultiDiagonal,0.33447313472909146,357
32,S A. Grid,0.32943799642306737,357
32,Learnable,0.3515737784884514,357
64,SD,0.19736365972339343,357
64,S A. Diagonal,0.2912252415499857,357
64,S A. MultiDiagonal,0.27915402496692154,357
64,S A. Grid,0.29115864624711,357
8,SD,0.5239996106174317,358
8,S A. Diagonal,0.5778628949850557,358
8,S A. MultiDiagonal,0.5343997467882853,358
8,S A. Grid,0.5700576774287297,358
8,Learnable,0.5546403509095813,358
16,SD,0.3997096306191803,358
16,S A. Diagonal,0.46420937106272875,358
16,S A. MultiDiagonal,0.43308237816488326,358
16,S A. Grid,0.4492371309916343,358
16,Learnable,0.45935322321079014,358
32,SD,0.27335826467037383,358
32,S A. Diagonal,0.35522827615811003,358
32,S A. MultiDiagonal,0.32621908306919545,358
32,S A. Grid,0.3302769802201935,358
32,Learnable,0.34564312044821044,358
64,SD,0.1934302444983646,358
64,S A. Diagonal,0.3001328376946561,358
64,S A. MultiDiagonal,0.2804274230088504,358
64,S A. Grid,0.2910387780343626,358
8,SD,0.5161835943759541,359
8,S A. Diagonal,0.5766593048232673,359
8,S A. MultiDiagonal,0.5414063772980975,359
8,S A. Grid,0.5724048825210546,359
8,Learnable,0.5503466706522397,359
16,SD,0.40212087957013853,359
16,S A. Diagonal,0.46152717680799943,359
16,S A. MultiDiagonal,0.4294166031129391,359
16,S A. Grid,0.44581163306210353,359
16,Learnable,0.4502670556084654,359
32,SD,0.2739490453921511,359
32,S A. Diagonal,0.34955793146732866,359
32,S A. MultiDiagonal,0.32501546429841977,359
32,S A. Grid,0.32404773179190133,359
32,Learnable,0.36400460348061864,359
64,SD,0.19564108193779406,359
64,S A. Diagonal,0.2954870977970866,359
64,S A. MultiDiagonal,0.2815037285923019,359
64,S A. Grid,0.2958007260010098,359
8,SD,0.518103251331317,360
8,S A. Diagonal,0.5728479963856424,360
8,S A. MultiDiagonal,0.5385946807573547,360
8,S A. Grid,0.5675927918211852,360
8,Learnable,0.5532706110635036,360
16,SD,0.40441673594079164,360
16,S A. Diagonal,0.47315139397170125,360
16,S A. MultiDiagonal,0.42941912921008263,360
16,S A. Grid,0.4498373717250912,360
16,Learnable,0.4474783017806314,360
32,SD,0.2738736183179688,360
32,S A. Diagonal,0.35723956532823686,360
32,S A. MultiDiagonal,0.3304749208531894,360
32,S A. Grid,0.32204981792188625,360
32,Learnable,0.35216287030880244,360
64,SD,0.18964383315964067,360
64,S A. Diagonal,0.3026472549371346,360
64,S A. MultiDiagonal,0.2803369271102337,360
64,S A. Grid,0.2960192182099966,360
8,SD,0.5184194717531065,361
8,S A. Diagonal,0.5767497507243343,361
8,S A. MultiDiagonal,0.5420568917177693,361
8,S A. Grid,0.5702776057271787,361
8,Learnable,0.5406351720755509,361
16,SD,0.3990348417915112,361
16,S A. Diagonal,0.46345141737728773,361
16,S A. MultiDiagonal,0.4325751425932639,361
16,S A. Grid,0.44100323413121223,361
16,Learnable,0.45863722664052653,361
32,SD,0.27536044276281874,361
32,S A. Diagonal,0.35173554192008616,361
32,S A. MultiDiagonal,0.33219706677962024,361
32,S A. Grid,0.321245654757315,361
32,Learnable,0.3496057744324982,361
64,SD,0.1949044305810671,361
64,S A. Diagonal,0.30461396200666996,361
64,S A. MultiDiagonal,0.28067980998311454,361
64,S A. Grid,0.2952448375689979,361
8,SD,0.5158314980531088,362
8,S A. Diagonal,0.5804491088119628,362
8,S A. MultiDiagonal,0.540557053837252,362
8,S A. Grid,0.5684220976426457,362
8,Learnable,0.5206437395694482,362
16,SD,0.3995817351973454,362
16,S A. Diagonal,0.47588559997238733,362
16,S A. MultiDiagonal,0.4331336346870278,362
16,S A. Grid,0.4437914564761135,362
16,Learnable,0.4573377642237768,362
32,SD,0.2770751575893568,362
32,S A. Diagonal,0.3483798220701214,362
32,S A. MultiDiagonal,0.33352888059498875,362
32,S A. Grid,0.321402282763294,362
32,Learnable,0.3497191617850532,362
64,SD,0.19850744273697812,362
64,S A. Diagonal,0.30113266775748315,362
64,S A. MultiDiagonal,0.28172006454656845,362
64,S A. Grid,0.2921704177176414,362
8,SD,0.5214041179467166,363
8,S A. Diagonal,0.5745701852183507,363
8,S A. MultiDiagonal,0.5380639354247813,363
8,S A. Grid,0.5702722254462186,363
8,Learnable,0.540471990680998,363
16,SD,0.3968913733224128,363
16,S A. Diagonal,0.4605716734123988,363
16,S A. MultiDiagonal,0.428955961794923,363
16,S A. Grid,0.44796660468825594,363
16,Learnable,0.4541358180247268,363
32,SD,0.27198161050495645,363
32,S A. Diagonal,0.3507555767160487,363
32,S A. MultiDiagonal,0.32709134179191035,363
32,S A. Grid,0.32681229862454375,363
32,Learnable,0.3484695629704369,363
64,SD,0.1973746928493052,363
64,S A. Diagonal,0.2865161811046931,363
64,S A. MultiDiagonal,0.28724801731083954,363
64,S A. Grid,0.2907949615874791,363
8,SD,0.5157330074885523,364
8,S A. Diagonal,0.5703126795249587,364
8,S A. MultiDiagonal,0.5370102689928573,364
8,S A. Grid,0.573052196747855,364
8,Learnable,0.5413866841260776,364
16,SD,0.39816674573143057,364
16,S A. Diagonal,0.4719084184862341,364
16,S A. MultiDiagonal,0.4349512740178108,364
16,S A. Grid,0.4489425369000771,364
16,Learnable,0.4668836111589992,364
32,SD,0.27481110936276626,364
32,S A. Diagonal,0.3495313274514113,364
32,S A. MultiDiagonal,0.32809707661867193,364
32,S A. Grid,0.3203969921652966,364
32,Learnable,0.3426914427417671,364
64,SD,0.19676432271309185,364
64,S A. Diagonal,0.29161468655209694,364
64,S A. MultiDiagonal,0.2759594659309534,364
64,S A. Grid,0.2871470611130294,364
8,SD,0.5168864283341426,365
8,S A. Diagonal,0.572660253846531,365
8,S A. MultiDiagonal,0.5447877814543037,365
8,S A. Grid,0.567458233569214,365
8,Learnable,0.553219051828832,365
16,SD,0.4040550740484958,365
16,S A. Diagonal,0.4647568431589839,365
16,S A. MultiDiagonal,0.42825781445360367,365
16,S A. Grid,0.4446653168177332,365
16,Learnable,0.4574681103536917,365
32,SD,0.2761897474500341,365
32,S A. Diagonal,0.3534909431094506,365
32,S A. MultiDiagonal,0.3306565788651094,365
32,S A. Grid,0.3224593305691423,365
32,Learnable,0.3412485840578551,365
64,SD,0.1860665428867655,365
64,S A. Diagonal,0.29780669930871473,365
64,S A. MultiDiagonal,0.2801379614593717,365
64,S A. Grid,0.29334695008039535,365
8,SD,0.5158880257169095,366
8,S A. Diagonal,0.569996525966582,366
8,S A. MultiDiagonal,0.5413232415345305,366
8,S A. Grid,0.5682688211583319,366
8,Learnable,0.5599959092177791,366
16,SD,0.40585726417121687,366
16,S A. Diagonal,0.46541682018669717,366
16,S A. MultiDiagonal,0.4287622299849097,366
16,S A. Grid,0.44594040042107475,366
16,Learnable,0.458589229099917,366
32,SD,0.27227637003807625,366
32,S A. Diagonal,0.3479599515524864,366
32,S A. MultiDiagonal,0.32679376194672227,366
32,S A. Grid,0.32192860155695446,366
32,Learnable,0.33684350594861223,366
64,SD,0.1887632952485327,366
64,S A. Diagonal,0.3043081603492693,366
64,S A. MultiDiagonal,0.2841050751372336,366
64,S A. Grid,0.2921306249274054,366
8,SD,0.5176333322912987,367
8,S A. Diagonal,0.5750382801170255,367
8,S A. MultiDiagonal,0.5441758406464251,367
8,S A. Grid,0.566613492210309,367
8,Learnable,0.5517709628435471,367
16,SD,0.3972966175839808,367
16,S A. Diagonal,0.468330649699784,367
16,S A. MultiDiagonal,0.4296445816710842,367
16,S A. Grid,0.45163973121529194,367
16,Learnable,0.4652898850882943,367
32,SD,0.2741094477899822,367
32,S A. Diagonal,0.3532755743385433,367
32,S A. MultiDiagonal,0.3299399247922321,367
32,S A. Grid,0.3181227188732776,367
32,Learnable,0.34566378454017466,367
64,SD,0.197209878964577,367
64,S A. Diagonal,0.29170424512140725,367
64,S A. MultiDiagonal,0.27786678970195466,367
64,S A. Grid,0.2906154549742362,367
8,SD,0.5210773184140046,368
8,S A. Diagonal,0.5786439024863695,368
8,S A. MultiDiagonal,0.5398087197005698,368
8,S A. Grid,0.5716547988828199,368
8,Learnable,0.545624699249895,368
16,SD,0.40291916710955866,368
16,S A. Diagonal,0.46806085008808684,368
16,S A. MultiDiagonal,0.43341775206643834,368
16,S A. Grid,0.4490777626324711,368
16,Learnable,0.4375518161074419,368
32,SD,0.2724753876172942,368
32,S A. Diagonal,0.34675460876227604,368
32,S A. MultiDiagonal,0.32591286314735934,368
32,S A. Grid,0.32077537361770886,368
32,Learnable,0.3526863096207182,368
64,SD,0.19733648320277689,368
64,S A. Diagonal,0.2949963751924668,368
64,S A. MultiDiagonal,0.28878889015247583,368
64,S A. Grid,0.29118056231971035,368
8,SD,0.5184335008216249,369
8,S A. Diagonal,0.5759294168760837,369
8,S A. MultiDiagonal,0.5450637222596447,369
8,S A. Grid,0.5673672640248844,369
8,Learnable,0.5400943425022139,369
16,SD,0.4061310413775123,369
16,S A. Diagonal,0.4648901677034284,369
16,S A. MultiDiagonal,0.42836893410872645,369
16,S A. Grid,0.446847898846278,369
16,Learnable,0.4396251032995395,369
32,SD,0.27284940068307284,369
32,S A. Diagonal,0.3481240508334231,369
32,S A. MultiDiagonal,0.330580890730242,369
32,S A. Grid,0.32266506071944007,369
32,Learnable,0.35108413382475145,369
64,SD,0.19468921139408643,369
64,S A. Diagonal,0.2955032023898907,369
64,S A. MultiDiagonal,0.2762046739740969,369
64,S A. Grid,0.29152439955398307,369
8,SD,0.520555980080528,370
8,S A. Diagonal,0.5757626028232805,370
8,S A. MultiDiagonal,0.5355629221429158,370
8,S A. Grid,0.5745658788499997,370
8,Learnable,0.5270033488321273,370
16,SD,0.4036097519130413,370
16,S A. Diagonal,0.46845789825356754,370
16,S A. MultiDiagonal,0.43495981015788276,370
16,S A. Grid,0.46403457565187944,370
16,Learnable,0.44227316433353087,370
32,SD,0.27010359120715155,370
32,S A. Diagonal,0.35831209455647384,370
32,S A. MultiDiagonal,0.3297836717100823,370
32,S A. Grid,0.3220771271956657,370
32,Learnable,0.3566376759234655,370
64,SD,0.1928033280522961,370
64,S A. Diagonal,0.3001253689965764,370
64,S A. MultiDiagonal,0.2827819258173754,370
64,S A. Grid,0.2905549082438954,370
8,SD,0.5138939353445132,371
8,S A. Diagonal,0.5712151085678394,371
8,S A. MultiDiagonal,0.5363714482534573,371
8,S A. Grid,0.5690873056861393,371
8,Learnable,0.5443983355916522,371
16,SD,0.40261990057274316,371
16,S A. Diagonal,0.46656577009821976,371
16,S A. MultiDiagonal,0.43570126271060705,371
16,S A. Grid,0.44714114108805597,371
16,Learnable,0.4434044480613208,371
32,SD,0.2734737567501594,371
32,S A. Diagonal,0.3524608373561719,371
32,S A. MultiDiagonal,0.3278958450274113,371
32,S A. Grid,0.32376197053922773,371
32,Learnable,0.35292394435228286,371
64,SD,0.19043437993930126,371
64,S A. Diagonal,0.2977714334123598,371
64,S A. MultiDiagonal,0.27881166702759475,371
64,S A. Grid,0.29146396571647215,371
8,SD,0.5190273060684132,372
8,S A. Diagonal,0.5699855220670449,372
8,S A. MultiDiagonal,0.5419981414941697,372
8,S A. Grid,0.5738309392694678,372
8,Learnable,0.5358163101925787,372
16,SD,0.40070954252410573,372
16,S A. Diagonal,0.46798469455398845,372
16,S A. MultiDiagonal,0.432059999461582,372
16,S A. Grid,0.44450113855728,372
16,Learnable,0.464395215208414,372
32,SD,0.2710022988881712,372
32,S A. Diagonal,0.3557343761778736,372
32,S A. MultiDiagonal,0.3239234515937881,372
32,S A. Grid,0.3239091557472306,372
32,Learnable,0.3501858963007158,372
64,SD,0.20128130397009522,372
64,S A. Diagonal,0.2893843925953623,372
64,S A. MultiDiagonal,0.2785784574628386,372
64,S A. Grid,0.28957298496646766,372
8,SD,0.5188567753417996,373
8,S A. Diagonal,0.5729078214920249,373
8,S A. MultiDiagonal,0.5407321284359045,373
8,S A. Grid,0.56181194590886,373
8,Learnable,0.5302712524258919,373
16,SD,0.4002806754372108,373
16,S A. Diagonal,0.4669855583259034,373
16,S A. MultiDiagonal,0.4392265799815184,373
16,S A. Grid,0.44197293177161456,373
16,Learnable,0.4491557104432025,373
32,SD,0.2749992805678705,373
32,S A. Diagonal,0.35447602701226605,373
32,S A. MultiDiagonal,0.32603037139493096,373
32,S A. Grid,0.3209636033404525,373
32,Learnable,0.3642710380045913,373
64,SD,0.19608197254223542,373
64,S A. Diagonal,0.296678641650962,373
64,S A. MultiDiagonal,0.2880821296579269,373
64,S A. Grid,0.2890248265868705,373
8,SD,0.5186646669712819,374
8,S A. Diagonal,0.5791034091714329,374
8,S A. MultiDiagonal,0.5421756508388839,374
8,S A. Grid,0.5695573792304468,374
8,Learnable,0.5557517075547238,374
16,SD,0.4029581298997439,374
16,S A. Diagonal,0.4646238315523309,374
16,S A. MultiDiagonal,0.4404047967896624,374
16,S A. Grid,0.44892277796591645,374
16,Learnable,0.44930649560379177,374
32,SD,0.27551863800014725,374
32,S A. Diagonal,0.34956206632386644,374
32,S A. MultiDiagonal,0.32571075635513386,374
32,S A. Grid,0.3212933344111313,374
32,Learnable,0.3488659861204888,374
64,SD,0.1936866259174371,374
64,S A. Diagonal,0.2953903654571531,374
64,S A. MultiDiagonal,0.2792281081381753,374
64,S A. Grid,0.287922173925417,374
8,SD,0.5215747681672737,375
8,S A. Diagonal,0.5721907316070494,375
8,S A. MultiDiagonal,0.5390516683870521,375
8,S A. Grid,0.5700601862226542,375
8,Learnable,0.5530373793607544,375
16,SD,0.40469755235676225,375
16,S A. Diagonal,0.4622232478032525,375
16,S A. MultiDiagonal,0.4312351775496849,375
16,S A. Grid,0.45246275432892,375
16,Learnable,0.45702892925999233,375
32,SD,0.27148468151007255,375
32,S A. Diagonal,0.3564114462758937,375
32,S A. MultiDiagonal,0.3328491689104673,375
32,S A. Grid,0.3244896131995223,375
32,Learnable,0.33114367889759055,375
64,SD,0.19656929236851756,375
64,S A. Diagonal,0.2923177971456147,375
64,S A. MultiDiagonal,0.2776620271819092,375
64,S A. Grid,0.2904649407634079,375
8,SD,0.5213160828707384,376
8,S A. Diagonal,0.5728195031899523,376
8,S A. MultiDiagonal,0.543458067294946,376
8,S A. Grid,0.5705796947912997,376
8,Learnable,0.5437486708488081,376
16,SD,0.4022149211089557,376
16,S A. Diagonal,0.46663715274124756,376
16,S A. MultiDiagonal,0.4343628091825496,376
16,S A. Grid,0.445892466040398,376
16,Learnable,0.4542460464022435,376
32,SD,0.27245154659293114,376
32,S A. Diagonal,0.3530729328644353,376
32,S A. MultiDiagonal,0.33376462063964346,376
32,S A. Grid,0.3215096566756741,376
32,Learnable,0.3430490068979246,376
64,SD,0.20042364604182805,376
64,S A. Diagonal,0.3044668753759372,376
64,S A. MultiDiagonal,0.2820154861755159,376
64,S A. Grid,0.2870575326530441,376
8,SD,0.5202232489464201,377
8,S A. Diagonal,0.5729736415377008,377
8,S A. MultiDiagonal,0.5391675204488031,377
8,S A. Grid,0.5676021739418993,377
8,Learnable,0.5411359532111119,377
16,SD,0.4033379760749524,377
16,S A. Diagonal,0.4669152402391004,377
16,S A. MultiDiagonal,0.4363190706982082,377
16,S A. Grid,0.4481497748267812,377
16,Learnable,0.43925775100240416,377
32,SD,0.27150287417855296,377
32,S A. Diagonal,0.3490336101648279,377
32,S A. MultiDiagonal,0.3320059228927631,377
32,S A. Grid,0.31730281877688304,377
32,Learnable,0.3472349371159332,377
64,SD,0.19107097787476815,377
64,S A. Diagonal,0.28995197802766215,377
64,S A. MultiDiagonal,0.27807068361095144,377
64,S A. Grid,0.2896525737473841,377
8,SD,0.5183643675076491,378
8,S A. Diagonal,0.5733418627582635,378
8,S A. MultiDiagonal,0.5426505562822053,378
8,S A. Grid,0.5692654705739142,378
8,Learnable,0.5503513448596696,378
16,SD,0.40121343218556627,378
16,S A. Diagonal,0.46541280752521375,378
16,S A. MultiDiagonal,0.43969268207805473,378
16,S A. Grid,0.44444613041561554,378
16,Learnable,0.4472876713886288,378
32,SD,0.2749949316854725,378
32,S A. Diagonal,0.3506982771487227,378
32,S A. MultiDiagonal,0.32449462901407117,378
32,S A. Grid,0.3290170085872828,378
32,Learnable,0.3516542654148554,378
64,SD,0.19556602138763157,378
64,S A. Diagonal,0.2958282589561655,378
64,S A. MultiDiagonal,0.2826907106063538,378
64,S A. Grid,0.28902076107500974,378
8,SD,0.51672284320414,379
8,S A. Diagonal,0.5708993324661692,379
8,S A. MultiDiagonal,0.5399462236000757,379
8,S A. Grid,0.568821359051932,379
8,Learnable,0.550725804278839,379
16,SD,0.40238273613052356,379
16,S A. Diagonal,0.46368029435452285,379
16,S A. MultiDiagonal,0.43603709430910814,379
16,S A. Grid,0.45119216227706954,379
16,Learnable,0.44110039069972584,379
32,SD,0.2711992185524986,379
32,S A. Diagonal,0.34976529672279144,379
32,S A. MultiDiagonal,0.32702059866071936,379
32,S A. Grid,0.32451379188656637,379
32,Learnable,0.35353524611646947,379
64,SD,0.19523799376784615,379
64,S A. Diagonal,0.30234692454386475,379
64,S A. MultiDiagonal,0.2789013307848589,379
64,S A. Grid,0.28862355627463654,379
8,SD,0.5224378025655525,380
8,S A. Diagonal,0.5752951547272294,380
8,S A. MultiDiagonal,0.5466175858625107,380
8,S A. Grid,0.5689184240837522,380
8,Learnable,0.5655378210326657,380
16,SD,0.39990795946177105,380
16,S A. Diagonal,0.46277942268003014,380
16,S A. MultiDiagonal,0.4326223458430628,380
16,S A. Grid,0.44863049713662917,380
16,Learnable,0.4451447014700145,380
32,SD,0.2733234795989104,380
32,S A. Diagonal,0.35077275386418905,380
32,S A. MultiDiagonal,0.329669596445354,380
32,S A. Grid,0.32147576007159867,380
32,Learnable,0.3588229877096921,380
64,SD,0.19675025951605035,380
64,S A. Diagonal,0.2940140866505223,380
64,S A. MultiDiagonal,0.279022963179425,380
64,S A. Grid,0.2974290692610684,380
8,SD,0.5201742081139736,381
8,S A. Diagonal,0.577644245359131,381
8,S A. MultiDiagonal,0.5458954839148467,381
8,S A. Grid,0.5725169831095243,381
8,Learnable,0.5309707993919603,381
16,SD,0.3978867137750269,381
16,S A. Diagonal,0.4700035308052634,381
16,S A. MultiDiagonal,0.4353130559728146,381
16,S A. Grid,0.45885107510060347,381
16,Learnable,0.44066152559633565,381
32,SD,0.2729025882540159,381
32,S A. Diagonal,0.34824383216794985,381
32,S A. MultiDiagonal,0.32713203054143014,381
32,S A. Grid,0.3202640208577257,381
32,Learnable,0.3410997204086549,381
64,SD,0.2004631430318636,381
64,S A. Diagonal,0.2958988828443153,381
64,S A. MultiDiagonal,0.27989510314226884,381
64,S A. Grid,0.28984083303488295,381
8,SD,0.5160872361292538,382
8,S A. Diagonal,0.5727251838729457,382
8,S A. MultiDiagonal,0.5433815951002089,382
8,S A. Grid,0.5704899491627343,382
8,Learnable,0.561243563287173,382
16,SD,0.39871161691118584,382
16,S A. Diagonal,0.46370398301479443,382
16,S A. MultiDiagonal,0.43100132185897355,382
16,S A. Grid,0.4472135686648546,382
16,Learnable,0.4389741767170321,382
32,SD,0.2774147468418679,382
32,S A. Diagonal,0.3536011811524117,382
32,S A. MultiDiagonal,0.3242709524171738,382
32,S A. Grid,0.3242420623772902,382
32,Learnable,0.3516145762195421,382
64,SD,0.19856227403338625,382
64,S A. Diagonal,0.30664142652420123,382
64,S A. MultiDiagonal,0.2765682085229705,382
64,S A. Grid,0.2908498601574573,382
8,SD,0.5211008575011226,383
8,S A. Diagonal,0.580018185983048,383
8,S A. MultiDiagonal,0.5376242915996079,383
8,S A. Grid,0.5685142369108451,383
8,Learnable,0.5625838545538963,383
16,SD,0.4049568649883957,383
16,S A. Diagonal,0.4624508020366804,383
16,S A. MultiDiagonal,0.433217009010399,383
16,S A. Grid,0.4478784710632236,383
16,Learnable,0.44022008762847903,383
32,SD,0.27283272647032375,383
32,S A. Diagonal,0.34574345915650806,383
32,S A. MultiDiagonal,0.3287536052185577,383
32,S A. Grid,0.3227629411182219,383
32,Learnable,0.35358112423490784,383
64,SD,0.19517801400950527,383
64,S A. Diagonal,0.30173877193197035,383
64,S A. MultiDiagonal,0.2770578086186417,383
64,S A. Grid,0.2958648716781146,383
8,SD,0.5184378568614199,384
8,S A. Diagonal,0.5747205196658826,384
8,S A. MultiDiagonal,0.5412028452679705,384
8,S A. Grid,0.5685111328004198,384
8,Learnable,0.5561106494780196,384
16,SD,0.3976036704204341,384
16,S A. Diagonal,0.46676241488058307,384
16,S A. MultiDiagonal,0.4300415336562097,384
16,S A. Grid,0.4532398882395178,384
16,Learnable,0.4476838441039158,384
32,SD,0.2749459445469451,384
32,S A. Diagonal,0.3507724114035874,384
32,S A. MultiDiagonal,0.3285108804407608,384
32,S A. Grid,0.3232500983194611,384
32,Learnable,0.34580296303080865,384
64,SD,0.1961608879274903,384
64,S A. Diagonal,0.29675447997956184,384
64,S A. MultiDiagonal,0.28122064939551206,384
64,S A. Grid,0.29180822471432843,384
8,SD,0.5182477560200514,385
8,S A. Diagonal,0.5692953240471372,385
8,S A. MultiDiagonal,0.5434880373594992,385
8,S A. Grid,0.5735121503382666,385
8,Learnable,0.5559291424775071,385
16,SD,0.40282584013006506,385
16,S A. Diagonal,0.46675213518661396,385
16,S A. MultiDiagonal,0.42776035111667593,385
16,S A. Grid,0.46062453396582426,385
16,Learnable,0.45099196630697047,385
32,SD,0.2759919568280725,385
32,S A. Diagonal,0.35174546530838247,385
32,S A. MultiDiagonal,0.33222559292902093,385
32,S A. Grid,0.3260701714735863,385
32,Learnable,0.34613896082414775,385
64,SD,0.19804126874012123,385
64,S A. Diagonal,0.30328175837212096,385
64,S A. MultiDiagonal,0.27595561341159347,385
64,S A. Grid,0.28880568460029377,385
8,SD,0.5211672693730547,386
8,S A. Diagonal,0.5803855788733432,386
8,S A. MultiDiagonal,0.5332390288771365,386
8,S A. Grid,0.5648809371047037,386
8,Learnable,0.559062077437803,386
16,SD,0.39912568686775207,386
16,S A. Diagonal,0.46351953696186643,386
16,S A. MultiDiagonal,0.4355814442454943,386
16,S A. Grid,0.44829578243714385,386
16,Learnable,0.44216144142569086,386
32,SD,0.2716341921790646,386
32,S A. Diagonal,0.34999563575836024,386
32,S A. MultiDiagonal,0.3264663913840341,386
32,S A. Grid,0.3203382872101299,386
32,Learnable,0.3518975099814755,386
64,SD,0.19960660160774424,386
64,S A. Diagonal,0.29308557136699537,386
64,S A. MultiDiagonal,0.28258416821931615,386
64,S A. Grid,0.290433623927635,386
8,SD,0.5169516779659348,387
8,S A. Diagonal,0.5805291267576378,387
8,S A. MultiDiagonal,0.5409097029194175,387
8,S A. Grid,0.5670619231868395,387
8,Learnable,0.528407276579214,387
16,SD,0.40298359342827506,387
16,S A. Diagonal,0.46604032911231785,387
16,S A. MultiDiagonal,0.42889828232972477,387
16,S A. Grid,0.44600042590961936,387
16,Learnable,0.4424374053483085,387
32,SD,0.27332084504225673,387
32,S A. Diagonal,0.35209420246539797,387
32,S A. MultiDiagonal,0.3307781428782869,387
32,S A. Grid,0.3206691038262496,387
32,Learnable,0.35047112314053463,387
64,SD,0.19240939581859132,387
64,S A. Diagonal,0.2946710352867284,387
64,S A. MultiDiagonal,0.27807239291095853,387
64,S A. Grid,0.28965411193993396,387
8,SD,0.5197800601891037,388
8,S A. Diagonal,0.5747449017850638,388
8,S A. MultiDiagonal,0.5422521974149656,388
8,S A. Grid,0.5718120547583644,388
8,Learnable,0.5515892833127315,388
16,SD,0.4032644365991106,388
16,S A. Diagonal,0.46581687347377304,388
16,S A. MultiDiagonal,0.4330128030454967,388
16,S A. Grid,0.44780414220600484,388
16,Learnable,0.46084621300398554,388
32,SD,0.2769841586575611,388
32,S A. Diagonal,0.36069569162020804,388
32,S A. MultiDiagonal,0.32885604027474163,388
32,S A. Grid,0.3242390116485636,388
32,Learnable,0.33973000831616096,388
64,SD,0.19247328364188768,388
64,S A. Diagonal,0.3024509603325144,388
64,S A. MultiDiagonal,0.2825214641898589,388
64,S A. Grid,0.29129929624439155,388
8,SD,0.521284977392381,389
8,S A. Diagonal,0.5759210393334863,389
8,S A. MultiDiagonal,0.5421651681369525,389
8,S A. Grid,0.5698991926439765,389
8,Learnable,0.5672022345083791,389
16,SD,0.40197229612991775,389
16,S A. Diagonal,0.46732384653627634,389
16,S A. MultiDiagonal,0.42848734074307465,389
16,S A. Grid,0.44688411693186586,389
16,Learnable,0.4475859025129175,389
32,SD,0.2739326322224425,389
32,S A. Diagonal,0.3573371084230695,389
32,S A. MultiDiagonal,0.33114600131084926,389
32,S A. Grid,0.3259951445653352,389
32,Learnable,0.3497429283847097,389
64,SD,0.20106665821912137,389
64,S A. Diagonal,0.30283919548937616,389
64,S A. MultiDiagonal,0.28334310989131917,389
64,S A. Grid,0.2875495365702433,389
8,SD,0.5215504403125908,390
8,S A. Diagonal,0.5724940362229405,390
8,S A. MultiDiagonal,0.544478480084436,390
8,S A. Grid,0.5727438318521639,390
8,Learnable,0.5635064563860737,390
16,SD,0.404467067142996,390
16,S A. Diagonal,0.4664988459396815,390
16,S A. MultiDiagonal,0.430050451614846,390
16,S A. Grid,0.4506219508709097,390
16,Learnable,0.4476976015046693,390
32,SD,0.2737946387749953,390
32,S A. Diagonal,0.3482979257534027,390
32,S A. MultiDiagonal,0.33189659617143363,390
32,S A. Grid,0.3214976243386234,390
32,Learnable,0.3447566122904102,390
64,SD,0.19759277454730542,390
64,S A. Diagonal,0.29558896444262117,390
64,S A. MultiDiagonal,0.27649226045203973,390
64,S A. Grid,0.2925863019007666,390
8,SD,0.5161509378634195,391
8,S A. Diagonal,0.5775554192920532,391
8,S A. MultiDiagonal,0.5495376281393708,391
8,S A. Grid,0.5713562908805971,391
8,Learnable,0.5474718492179259,391
16,SD,0.40348674726728373,391
16,S A. Diagonal,0.46221012640315917,391
16,S A. MultiDiagonal,0.4330582560141567,391
16,S A. Grid,0.45355957096532395,391
16,Learnable,0.44992667046040635,391
32,SD,0.2748091542814962,391
32,S A. Diagonal,0.34803563613299043,391
32,S A. MultiDiagonal,0.33203537851344145,391
32,S A. Grid,0.3288793287073398,391
32,Learnable,0.34543277190524996,391
64,SD,0.18795163737788176,391
64,S A. Diagonal,0.29919241119982287,391
64,S A. MultiDiagonal,0.27985656472209414,391
64,S A. Grid,0.28930383785415975,391
8,SD,0.5190071589205683,392
8,S A. Diagonal,0.575568355952233,392
8,S A. MultiDiagonal,0.5412195014423955,392
8,S A. Grid,0.5736240585859775,392
8,Learnable,0.5579444000445228,392
16,SD,0.4004614414743782,392
16,S A. Diagonal,0.4702843560994444,392
16,S A. MultiDiagonal,0.4329447203708173,392
16,S A. Grid,0.4471095154184649,392
16,Learnable,0.45227363097557505,392
32,SD,0.2769303551528432,392
32,S A. Diagonal,0.35268400959043905,392
32,S A. MultiDiagonal,0.3319700002086171,392
32,S A. Grid,0.3256076377698362,392
32,Learnable,0.3441760036079111,392
64,SD,0.19526443103773056,392
64,S A. Diagonal,0.3015237608038964,392
64,S A. MultiDiagonal,0.28581958519856865,392
64,S A. Grid,0.29178070379450344,392
8,SD,0.5182083870924027,393
8,S A. Diagonal,0.5768070327176471,393
8,S A. MultiDiagonal,0.5318725938793412,393
8,S A. Grid,0.5726149377897237,393
8,Learnable,0.5583065436738797,393
16,SD,0.406880451649487,393
16,S A. Diagonal,0.46607525242289105,393
16,S A. MultiDiagonal,0.4378951851065907,393
16,S A. Grid,0.4481833590889014,393
16,Learnable,0.45953100916743833,393
32,SD,0.27579045498533894,393
32,S A. Diagonal,0.34805115444465995,393
32,S A. MultiDiagonal,0.3303012020851858,393
32,S A. Grid,0.32265294172537407,393
32,Learnable,0.3351737140390934,393
64,SD,0.1985497227100756,393
64,S A. Diagonal,0.3037375098377999,393
64,S A. MultiDiagonal,0.279246631572267,393
64,S A. Grid,0.29342447380624015,393
8,SD,0.5163901459898461,394
8,S A. Diagonal,0.5771746110289341,394
8,S A. MultiDiagonal,0.5314930222555977,394
8,S A. Grid,0.5685877481579394,394
8,Learnable,0.554928867724091,394
16,SD,0.3986827093943397,394
16,S A. Diagonal,0.46243708412260387,394
16,S A. MultiDiagonal,0.4320064702975297,394
16,S A. Grid,0.4493188234907179,394
16,Learnable,0.447552743822775,394
32,SD,0.2753665132731498,394
32,S A. Diagonal,0.352518139878197,394
32,S A. MultiDiagonal,0.3291079117217593,394
32,S A. Grid,0.3201119081766918,394
32,Learnable,0.3606178149481215,394
64,SD,0.1998078604445915,394
64,S A. Diagonal,0.29846661905086325,394
64,S A. MultiDiagonal,0.2834085296831364,394
64,S A. Grid,0.2950987427846372,394
8,SD,0.5162707677881891,395
8,S A. Diagonal,0.5710356048363859,395
8,S A. MultiDiagonal,0.5470346537774455,395
8,S A. Grid,0.5717476210201469,395
8,Learnable,0.55430815304453,395
16,SD,0.40144840989064606,395
16,S A. Diagonal,0.4666456708581548,395
16,S A. MultiDiagonal,0.42803047355745283,395
16,S A. Grid,0.4443083242439672,395
16,Learnable,0.4363833798437771,395
32,SD,0.2748866233707199,395
32,S A. Diagonal,0.3508926968054608,395
32,S A. MultiDiagonal,0.331203676247837,395
32,S A. Grid,0.3167977283857844,395
32,Learnable,0.35049904761175643,395
64,SD,0.19157942467005593,395
64,S A. Diagonal,0.31255753480184784,395
64,S A. MultiDiagonal,0.28053359548353635,395
64,S A. Grid,0.29381024912041354,395
8,SD,0.5214519321374055,396
8,S A. Diagonal,0.57145401778572,396
8,S A. MultiDiagonal,0.541474126325347,396
8,S A. Grid,0.5683528951985123,396
8,Learnable,0.5414617126991553,396
16,SD,0.40680488619666433,396
16,S A. Diagonal,0.4682553358711855,396
16,S A. MultiDiagonal,0.4401500484791626,396
16,S A. Grid,0.44980049236227887,396
16,Learnable,0.448913069797372,396
32,SD,0.2766762857391092,396
32,S A. Diagonal,0.35305419058141085,396
32,S A. MultiDiagonal,0.32833787516117796,396
32,S A. Grid,0.32095541108006903,396
32,Learnable,0.35554469587370063,396
64,SD,0.19031864410834826,396
64,S A. Diagonal,0.30521587171615205,396
64,S A. MultiDiagonal,0.2787428617833888,396
64,S A. Grid,0.29381606722806924,396
8,SD,0.5141783430677898,397
8,S A. Diagonal,0.5713518413282319,397
8,S A. MultiDiagonal,0.543214423701905,397
8,S A. Grid,0.5696974987736113,397
8,Learnable,0.5328056235064087,397
16,SD,0.40384743405388923,397
16,S A. Diagonal,0.4696817675606868,397
16,S A. MultiDiagonal,0.42885720285351225,397
16,S A. Grid,0.4470673083591432,397
16,Learnable,0.4412216136304303,397
32,SD,0.27678303226998047,397
32,S A. Diagonal,0.3593788271096824,397
32,S A. MultiDiagonal,0.33000184695941215,397
32,S A. Grid,0.327339119618735,397
32,Learnable,0.347011085951223,397
64,SD,0.19577508271745073,397
64,S A. Diagonal,0.2983892721066732,397
64,S A. MultiDiagonal,0.27705767135850246,397
64,S A. Grid,0.2934638972060385,397
8,SD,0.5159874702347822,398
8,S A. Diagonal,0.5754355533262419,398
8,S A. MultiDiagonal,0.542702232303604,398
8,S A. Grid,0.5652408504068587,398
8,Learnable,0.5546549792205642,398
16,SD,0.4074411773641184,398
16,S A. Diagonal,0.4652407773482031,398
16,S A. MultiDiagonal,0.43526188011126676,398
16,S A. Grid,0.4512891114771233,398
16,Learnable,0.44802377853872233,398
32,SD,0.2742700425145649,398
32,S A. Diagonal,0.35751721394603253,398
32,S A. MultiDiagonal,0.3327219149646232,398
32,S A. Grid,0.32547525191285565,398
32,Learnable,0.3455656906694068,398
64,SD,0.19675737732741735,398
64,S A. Diagonal,0.30226116816429993,398
64,S A. MultiDiagonal,0.2782300921960184,398
64,S A. Grid,0.2925724589591779,398
8,SD,0.520212684645902,399
8,S A. Diagonal,0.5728753543568146,399
8,S A. MultiDiagonal,0.5424245153298687,399
8,S A. Grid,0.5699835050898556,399
8,Learnable,0.543770126490432,399
16,SD,0.4033978022737027,399
16,S A. Diagonal,0.46938182338653056,399
16,S A. MultiDiagonal,0.4382073811669793,399
16,S A. Grid,0.45210999637517923,399
16,Learnable,0.4669310622172892,399
32,SD,0.27029687348005293,399
32,S A. Diagonal,0.35646306040607423,399
32,S A. MultiDiagonal,0.32894908698680936,399
32,S A. Grid,0.32426243898876894,399
32,Learnable,0.3315389396153816,399
64,SD,0.20239145407704642,399
64,S A. Diagonal,0.2945406503594458,399
64,S A. MultiDiagonal,0.2780273757393715,399
64,S A. Grid,0.28983382769686167,399
8,SD,0.517813045347052,400
8,S A. Diagonal,0.5748814584785642,400
8,S A. MultiDiagonal,0.539662996826465,400
8,S A. Grid,0.5727380786985016,400
8,Learnable,0.5462112241442674,400
16,SD,0.40116705383187146,400
16,S A. Diagonal,0.4685572913324141,400
16,S A. MultiDiagonal,0.43407203137401257,400
16,S A. Grid,0.4538912076900897,400
16,Learnable,0.45319033981222107,400
32,SD,0.2753389561085063,400
32,S A. Diagonal,0.3506303398796281,400
32,S A. MultiDiagonal,0.3302992827657163,400
32,S A. Grid,0.3236042983535715,400
32,Learnable,0.35469800874533153,400
64,SD,0.20014043036119458,400
64,S A. Diagonal,0.30009255349420366,400
64,S A. MultiDiagonal,0.2793994219307898,400
64,S A. Grid,0.2881349942705209,400
8,SD,0.5210166268116134,401
8,S A. Diagonal,0.575604435459161,401
8,S A. MultiDiagonal,0.5445286337974702,401
8,S A. Grid,0.5721282691003073,401
8,Learnable,0.5459935200388008,401
16,SD,0.4056360324762095,401
16,S A. Diagonal,0.46873742251766937,401
16,S A. MultiDiagonal,0.42740619600518615,401
16,S A. Grid,0.4494839645800133,401
16,Learnable,0.46122820033648565,401
32,SD,0.27315679259146597,401
32,S A. Diagonal,0.3518827530569755,401
32,S A. MultiDiagonal,0.32526766602330026,401
32,S A. Grid,0.3238144361837051,401
32,Learnable,0.35018694554532853,401
64,SD,0.19445362493464455,401
64,S A. Diagonal,0.29252290467995345,401
64,S A. MultiDiagonal,0.28460491786324243,401
64,S A. Grid,0.2950615446952034,401
8,SD,0.5194019031877282,402
8,S A. Diagonal,0.5784175141336994,402
8,S A. MultiDiagonal,0.5383891739429787,402
8,S A. Grid,0.571547241238993,402
8,Learnable,0.5726625030084822,402
16,SD,0.40438668231254576,402
16,S A. Diagonal,0.4692758841961039,402
16,S A. MultiDiagonal,0.43390203664657456,402
16,S A. Grid,0.44619524860753157,402
16,Learnable,0.4504943401457641,402
32,SD,0.27601372812410924,402
32,S A. Diagonal,0.35259295386709244,402
32,S A. MultiDiagonal,0.3256099279180623,402
32,S A. Grid,0.31937761714145274,402
32,Learnable,0.35077390639374045,402
64,SD,0.1969802029109242,402
64,S A. Diagonal,0.30023138325824145,402
64,S A. MultiDiagonal,0.28148206376241264,402
64,S A. Grid,0.29164357099245236,402
8,SD,0.5173526646876015,403
8,S A. Diagonal,0.570407192217294,403
8,S A. MultiDiagonal,0.5361965278303281,403
8,S A. Grid,0.5728862126590997,403
8,Learnable,0.5595619295675958,403
16,SD,0.4077827600446443,403
16,S A. Diagonal,0.4658621843721119,403
16,S A. MultiDiagonal,0.4329168267476162,403
16,S A. Grid,0.45686936923111476,403
16,Learnable,0.43648939862353064,403
32,SD,0.27319924490201575,403
32,S A. Diagonal,0.3516147614342672,403
32,S A. MultiDiagonal,0.33061028733020714,403
32,S A. Grid,0.3229841605291602,403
32,Learnable,0.34465530784377074,403
64,SD,0.1951719917244425,403
64,S A. Diagonal,0.2949618852187822,403
64,S A. MultiDiagonal,0.28129806450853406,403
64,S A. Grid,0.3005938476503624,403
8,SD,0.5204772429478686,404
8,S A. Diagonal,0.5772090167277665,404
8,S A. MultiDiagonal,0.5465770824946788,404
8,S A. Grid,0.5702669640511404,404
8,Learnable,0.5555615534426823,404
16,SD,0.4007544102120054,404
16,S A. Diagonal,0.4619233804836683,404
16,S A. MultiDiagonal,0.43138998069045065,404
16,S A. Grid,0.45209967266601886,404
16,Learnable,0.4364680922851697,404
32,SD,0.2760204683382333,404
32,S A. Diagonal,0.35040921480061593,404
32,S A. MultiDiagonal,0.3243297314884296,404
32,S A. Grid,0.3225661463874824,404
32,Learnable,0.35059958722574225,404
64,SD,0.1911992745667513,404
64,S A. Diagonal,0.3015466213568611,404
64,S A. MultiDiagonal,0.2784735831352442,404
64,S A. Grid,0.291304550901611,404
8,SD,0.5201213714912094,405
8,S A. Diagonal,0.5714358604541336,405
8,S A. MultiDiagonal,0.5392461893813267,405
8,S A. Grid,0.5760999781931382,405
8,Learnable,0.5586198919192965,405
16,SD,0.40324198775736686,405
16,S A. Diagonal,0.46594870596416893,405
16,S A. MultiDiagonal,0.43885188020549126,405
16,S A. Grid,0.4459193220805735,405
16,Learnable,0.4426570359457655,405
32,SD,0.27277911181415254,405
32,S A. Diagonal,0.36337200374578366,405
32,S A. MultiDiagonal,0.328780540418275,405
32,S A. Grid,0.3226621724276696,405
32,Learnable,0.33989622552673204,405
64,SD,0.19578751570247188,405
64,S A. Diagonal,0.2944340689834775,405
64,S A. MultiDiagonal,0.28043386163373996,405
64,S A. Grid,0.2899470205890885,405
8,SD,0.5186108467333814,406
8,S A. Diagonal,0.5714876356960895,406
8,S A. MultiDiagonal,0.5382992922639191,406
8,S A. Grid,0.5745401627403774,406
8,Learnable,0.5471721787169336,406
16,SD,0.40038048457251507,406
16,S A. Diagonal,0.47281741586083637,406
16,S A. MultiDiagonal,0.4273279508281145,406
16,S A. Grid,0.451030552341021,406
16,Learnable,0.4652550250485367,406
32,SD,0.2745309573156419,406
32,S A. Diagonal,0.357001937492742,406
32,S A. MultiDiagonal,0.33320423518556685,406
32,S A. Grid,0.31964192858334217,406
32,Learnable,0.35720545928183833,406
64,SD,0.19367362617391637,406
64,S A. Diagonal,0.29758808515046076,406
64,S A. MultiDiagonal,0.2831828150580927,406
64,S A. Grid,0.2867351625415508,406
8,SD,0.5210759549113156,407
8,S A. Diagonal,0.5748294089589494,407
8,S A. MultiDiagonal,0.5358117540887994,407
8,S A. Grid,0.5718431604173371,407
8,Learnable,0.5624856020141705,407
16,SD,0.3981669250667308,407
16,S A. Diagonal,0.467485581056284,407
16,S A. MultiDiagonal,0.43436822814041925,407
16,S A. Grid,0.44188457004923115,407
16,Learnable,0.4369951582357675,407
32,SD,0.2723000314539764,407
32,S A. Diagonal,0.35027613019074233,407
32,S A. MultiDiagonal,0.32797497198990855,407
32,S A. Grid,0.323315422619014,407
32,Learnable,0.3408095601713486,407
64,SD,0.188885265720714,407
64,S A. Diagonal,0.30341533980822055,407
64,S A. MultiDiagonal,0.28051348806152804,407
64,S A. Grid,0.29129665486468936,407
8,SD,0.5203378848107254,408
8,S A. Diagonal,0.5785434308182869,408
8,S A. MultiDiagonal,0.5453223946242943,408
8,S A. Grid,0.5689459545628244,408
8,Learnable,0.5483933010751596,408
16,SD,0.4009062466569332,408
16,S A. Diagonal,0.4658139600197543,408
16,S A. MultiDiagonal,0.4337024864670757,408
16,S A. Grid,0.44623887305131715,408
16,Learnable,0.4556012776049726,408
32,SD,0.2774605315630848,408
32,S A. Diagonal,0.35439311665842455,408
32,S A. MultiDiagonal,0.3270873462723609,408
32,S A. Grid,0.32225307540974546,408
32,Learnable,0.35131690717788855,408
64,SD,0.20151371728960474,408
64,S A. Diagonal,0.3042254400291275,408
64,S A. MultiDiagonal,0.2871164409445036,408
64,S A. Grid,0.29062195516372413,408
8,SD,0.5198647133610962,409
8,S A. Diagonal,0.575474462741699,409
8,S A. MultiDiagonal,0.5397754244353866,409
8,S A. Grid,0.5711650126096328,409
8,Learnable,0.5337142915160642,409
16,SD,0.3999752282766089,409
16,S A. Diagonal,0.4669850752800735,409
16,S A. MultiDiagonal,0.42070361673369516,409
16,S A. Grid,0.4470754277842587,409
16,Learnable,0.43585148367640114,409
32,SD,0.2725134289765244,409
32,S A. Diagonal,0.3506630054252444,409
32,S A. MultiDiagonal,0.3271913033817778,409
32,S A. Grid,0.32309249531162565,409
32,Learnable,0.3401378393559943,409
64,SD,0.19283663747727767,409
64,S A. Diagonal,0.30478544486018033,409
64,S A. MultiDiagonal,0.2820309296300673,409
64,S A. Grid,0.29269870767545625,409
8,SD,0.5205165957197412,410
8,S A. Diagonal,0.5720276348048534,410
8,S A. MultiDiagonal,0.5402227422167057,410
8,S A. Grid,0.5695903336224702,410
8,Learnable,0.544594178870549,410
16,SD,0.40461094282501125,410
16,S A. Diagonal,0.4658423637698582,410
16,S A. MultiDiagonal,0.4363788484277605,410
16,S A. Grid,0.44795374654840103,410
16,Learnable,0.4536366553244883,410
32,SD,0.2754809725830629,410
32,S A. Diagonal,0.3525514659815601,410
32,S A. MultiDiagonal,0.32837418614969016,410
32,S A. Grid,0.3326557766598486,410
32,Learnable,0.352483705217746,410
64,SD,0.19248179418478564,410
64,S A. Diagonal,0.29656622785612974,410
64,S A. MultiDiagonal,0.2788316437567249,410
64,S A. Grid,0.29317945149499497,410
8,SD,0.5194597451046229,411
8,S A. Diagonal,0.5679185000773472,411
8,S A. MultiDiagonal,0.5435562223703692,411
8,S A. Grid,0.5713797882231589,411
8,Learnable,0.5619962758677943,411
16,SD,0.40187230081928405,411
16,S A. Diagonal,0.4679827145316534,411
16,S A. MultiDiagonal,0.43014497590218825,411
16,S A. Grid,0.45058604614368825,411
16,Learnable,0.44505264861475435,411
32,SD,0.2706816664322005,411
32,S A. Diagonal,0.3514083754040155,411
32,S A. MultiDiagonal,0.32649684630884046,411
32,S A. Grid,0.32982692189665264,411
32,Learnable,0.34524130254123364,411
64,SD,0.19569752074480867,411
64,S A. Diagonal,0.3014587407546397,411
64,S A. MultiDiagonal,0.28281488529169707,411
64,S A. Grid,0.2891831752445906,411
8,SD,0.5158339324624241,412
8,S A. Diagonal,0.578075916891276,412
8,S A. MultiDiagonal,0.5364902633706997,412
8,S A. Grid,0.5687893344076749,412
8,Learnable,0.5408706322202984,412
16,SD,0.4021748602789272,412
16,S A. Diagonal,0.4666375343226315,412
16,S A. MultiDiagonal,0.43235818482844285,412
16,S A. Grid,0.44801326398574426,412
16,Learnable,0.45255941059242916,412
32,SD,0.2739451234298568,412
32,S A. Diagonal,0.34532312155111833,412
32,S A. MultiDiagonal,0.32941345317262916,412
32,S A. Grid,0.32702976727070365,412
32,Learnable,0.348373117325999,412
64,SD,0.2029740913995195,412
64,S A. Diagonal,0.2932025512862704,412
64,S A. MultiDiagonal,0.2838566046526471,412
64,S A. Grid,0.2950691976226456,412
8,SD,0.5158825934835389,413
8,S A. Diagonal,0.5695053963111811,413
8,S A. MultiDiagonal,0.5413717959114821,413
8,S A. Grid,0.5761255350450596,413
8,Learnable,0.5486267246566893,413
16,SD,0.4011816757455533,413
16,S A. Diagonal,0.47122919475955893,413
16,S A. MultiDiagonal,0.4352663319458319,413
16,S A. Grid,0.45624911151062686,413
16,Learnable,0.4477394102789617,413
32,SD,0.27235760841007256,413
32,S A. Diagonal,0.35166085080194365,413
32,S A. MultiDiagonal,0.3309899969163402,413
32,S A. Grid,0.32230479214330243,413
32,Learnable,0.3533402569536256,413
64,SD,0.19089183475416732,413
64,S A. Diagonal,0.2947305405585793,413
64,S A. MultiDiagonal,0.28311281451202097,413
64,S A. Grid,0.28355786387232773,413
8,SD,0.5164804943517264,414
8,S A. Diagonal,0.5734031375501087,414
8,S A. MultiDiagonal,0.5472145849984443,414
8,S A. Grid,0.5717161173858519,414
8,Learnable,0.5294939546226263,414
16,SD,0.40029312433120523,414
16,S A. Diagonal,0.4599554364744056,414
16,S A. MultiDiagonal,0.4359956054071887,414
16,S A. Grid,0.45353794465579117,414
16,Learnable,0.44956167341320935,414
32,SD,0.2756162450647004,414
32,S A. Diagonal,0.3520476110319408,414
32,S A. MultiDiagonal,0.3299213886658793,414
32,S A. Grid,0.3230980128030655,414
32,Learnable,0.35424104156047836,414
64,SD,0.19937012370175355,414
64,S A. Diagonal,0.30267997487739956,414
64,S A. MultiDiagonal,0.281494155737567,414
64,S A. Grid,0.2942469526596526,414
8,SD,0.5204260194956566,415
8,S A. Diagonal,0.5782858417467714,415
8,S A. MultiDiagonal,0.5433623347575105,415
8,S A. Grid,0.5665559358408984,415
8,Learnable,0.5444557487984422,415
16,SD,0.402024931365201,415
16,S A. Diagonal,0.4701087225312463,415
16,S A. MultiDiagonal,0.43531565741943173,415
16,S A. Grid,0.4528066551585641,415
16,Learnable,0.4432381762214904,415
32,SD,0.2775510414809938,415
32,S A. Diagonal,0.36059023970504556,415
32,S A. MultiDiagonal,0.32715243132100363,415
32,S A. Grid,0.3200706555927054,415
32,Learnable,0.36113294825159376,415
64,SD,0.19977786351840715,415
64,S A. Diagonal,0.299203112361322,415
64,S A. MultiDiagonal,0.2790976676363313,415
64,S A. Grid,0.2848235405944511,415
8,SD,0.5154126921457317,416
8,S A. Diagonal,0.5747248267702538,416
8,S A. MultiDiagonal,0.5489969469791445,416
8,S A. Grid,0.566199711111243,416
8,Learnable,0.5464611522694701,416
16,SD,0.40258503614515656,416
16,S A. Diagonal,0.46766330781097654,416
16,S A. MultiDiagonal,0.4382990260028274,416
16,S A. Grid,0.4491711092232715,416
16,Learnable,0.4417084396544034,416
32,SD,0.27530270684054614,416
32,S A. Diagonal,0.35042364530588643,416
32,S A. MultiDiagonal,0.3312625496864394,416
32,S A. Grid,0.3232102699670702,416
32,Learnable,0.32887828976298716,416
64,SD,0.20033315421753584,416
64,S A. Diagonal,0.3008858125348384,416
64,S A. MultiDiagonal,0.2788115735094647,416
64,S A. Grid,0.2919913716186047,416
8,SD,0.5186802287352359,417
8,S A. Diagonal,0.5692720517718962,417
8,S A. MultiDiagonal,0.5444187483076718,417
8,S A. Grid,0.5725334631484017,417
8,Learnable,0.5491321902049842,417
16,SD,0.40237871302231254,417
16,S A. Diagonal,0.4672126501741638,417
16,S A. MultiDiagonal,0.4332659652884049,417
16,S A. Grid,0.454171836230421,417
16,Learnable,0.4445557987496608,417
32,SD,0.27189876343109753,417
32,S A. Diagonal,0.3525627352381344,417
32,S A. MultiDiagonal,0.33368350325159674,417
32,S A. Grid,0.3278195430796331,417
32,Learnable,0.35031057716196257,417
64,SD,0.19490347859208942,417
64,S A. Diagonal,0.300033439419861,417
64,S A. MultiDiagonal,0.2790203735527703,417
64,S A. Grid,0.29003241196370666,417
8,SD,0.5194882247052788,418
8,S A. Diagonal,0.5775229802707602,418
8,S A. MultiDiagonal,0.5414006741117804,418
8,S A. Grid,0.5692955602487951,418
8,Learnable,0.5523344653665836,418
16,SD,0.4011660797885992,418
16,S A. Diagonal,0.4671373794528577,418
16,S A. MultiDiagonal,0.42872579947032663,418
16,S A. Grid,0.4461110210542779,418
16,Learnable,0.4579234992997531,418
32,SD,0.27416805782469217,418
32,S A. Diagonal,0.3513174160623105,418
32,S A. MultiDiagonal,0.33225554319299966,418
32,S A. Grid,0.3173570190902778,418
32,Learnable,0.3497140352956683,418
64,SD,0.1898697159648467,418
64,S A. Diagonal,0.2971565049827466,418
64,S A. MultiDiagonal,0.2820948495341655,418
64,S A. Grid,0.2892651654463851,418
8,SD,0.5155471186886206,419
8,S A. Diagonal,0.5712839953931387,419
8,S A. MultiDiagonal,0.5502853081976911,419
8,S A. Grid,0.5707587079704477,419
8,Learnable,0.5256341335010384,419
16,SD,0.40177333472562937,419
16,S A. Diagonal,0.46468311228428283,419
16,S A. MultiDiagonal,0.4299429939559222,419
16,S A. Grid,0.4507322980486648,419
16,Learnable,0.46396988526284944,419
32,SD,0.2733913951126662,419
32,S A. Diagonal,0.3573119210960365,419
32,S A. MultiDiagonal,0.33064768040274894,419
32,S A. Grid,0.32313379148472166,419
32,Learnable,0.3397410534677391,419
64,SD,0.19842700474913125,419
64,S A. Diagonal,0.3012300353530463,419
64,S A. MultiDiagonal,0.28568320260114183,419
64,S A. Grid,0.2868499133777457,419
8,SD,0.5184086355862129,420
8,S A. Diagonal,0.5722928868398357,420
8,S A. MultiDiagonal,0.5424848530836811,420
8,S A. Grid,0.5731452445115892,420
8,Learnable,0.5528025975886903,420
16,SD,0.4017895618577477,420
16,S A. Diagonal,0.4655257350243906,420
16,S A. MultiDiagonal,0.4345067536093913,420
16,S A. Grid,0.45230741188253354,420
16,Learnable,0.45257701090624675,420
32,SD,0.27238365169081935,420
32,S A. Diagonal,0.3557045532569145,420
32,S A. MultiDiagonal,0.3251763819743479,420
32,S A. Grid,0.3204364743430599,420
32,Learnable,0.35169262939810564,420
64,SD,0.18800609247658245,420
64,S A. Diagonal,0.29402796554842764,420
64,S A. MultiDiagonal,0.2790275944011307,420
64,S A. Grid,0.2893833506564407,420
8,SD,0.5212750889826951,421
8,S A. Diagonal,0.5724498153807143,421
8,S A. MultiDiagonal,0.5343531413359883,421
8,S A. Grid,0.5700728759924709,421
8,Learnable,0.5543939704821083,421
16,SD,0.40205472222636346,421
16,S A. Diagonal,0.47087898629930824,421
16,S A. MultiDiagonal,0.43070337246444496,421
16,S A. Grid,0.4461252830540661,421
16,Learnable,0.4599333880753457,421
32,SD,0.27370457262670567,421
32,S A. Diagonal,0.35276590752087844,421
32,S A. MultiDiagonal,0.3293281463215647,421
32,S A. Grid,0.32616341748722166,421
32,Learnable,0.35274348767192315,421
64,SD,0.19114556560961735,421
64,S A. Diagonal,0.3059191054014893,421
64,S A. MultiDiagonal,0.2793758034689852,421
64,S A. Grid,0.28680235231539236,421
8,SD,0.5190162832106092,422
8,S A. Diagonal,0.5718914566814582,422
8,S A. MultiDiagonal,0.5462455217963325,422
8,S A. Grid,0.5727142245718231,422
8,Learnable,0.561961391830823,422
16,SD,0.40422237326180377,422
16,S A. Diagonal,0.45998975220988203,422
16,S A. MultiDiagonal,0.4307729682756919,422
16,S A. Grid,0.4476540900473443,422
16,Learnable,0.4464169629754501,422
32,SD,0.27335240322750476,422
32,S A. Diagonal,0.3541214659453731,422
32,S A. MultiDiagonal,0.32845765687362577,422
32,S A. Grid,0.3208201061767495,422
32,Learnable,0.3588970541427694,422
64,SD,0.19551697798797393,422
64,S A. Diagonal,0.29859889147860186,422
64,S A. MultiDiagonal,0.27648348998937256,422
64,S A. Grid,0.290583266585368,422
8,SD,0.5193345635271723,423
8,S A. Diagonal,0.5750652992833365,423
8,S A. MultiDiagonal,0.5380681516238243,423
8,S A. Grid,0.5712000801609352,423
8,Learnable,0.5461277155996308,423
16,SD,0.39954381956170637,423
16,S A. Diagonal,0.46429279885107383,423
16,S A. MultiDiagonal,0.4378660043685445,423
16,S A. Grid,0.4502906731807399,423
16,Learnable,0.4540774055013019,423
32,SD,0.2752465546713493,423
32,S A. Diagonal,0.3547039191248876,423
32,S A. MultiDiagonal,0.32765878057677816,423
32,S A. Grid,0.3246096979845773,423
32,Learnable,0.35244524006747135,423
64,SD,0.19142595161804926,423
64,S A. Diagonal,0.29206481804755763,423
64,S A. MultiDiagonal,0.278296637162498,423
64,S A. Grid,0.2900346432680871,423
8,SD,0.5203980256667896,424
8,S A. Diagonal,0.5775989211597219,424
8,S A. MultiDiagonal,0.538943728738569,424
8,S A. Grid,0.5652587406181759,424
8,Learnable,0.5412916645520612,424
16,SD,0.4044911890607986,424
16,S A. Diagonal,0.4635632360759755,424
16,S A. MultiDiagonal,0.43621391479174276,424
16,S A. Grid,0.44946325228262585,424
16,Learnable,0.4417302074988972,424
32,SD,0.2764265211279248,424
32,S A. Diagonal,0.3505938399243798,424
32,S A. MultiDiagonal,0.3261245904061182,424
32,S A. Grid,0.3239021627082349,424
32,Learnable,0.3285302290725043,424
64,SD,0.20678746353818656,424
64,S A. Diagonal,0.2988814187034893,424
64,S A. MultiDiagonal,0.28068037901815623,424
64,S A. Grid,0.2927682633978498,424
8,SD,0.5191908047638727,425
8,S A. Diagonal,0.575489680489981,425
8,S A. MultiDiagonal,0.5379262693754912,425
8,S A. Grid,0.5706273876271506,425
8,Learnable,0.544680608932407,425
16,SD,0.40341435585395824,425
16,S A. Diagonal,0.46817180401582115,425
16,S A. MultiDiagonal,0.4345570562937314,425
16,S A. Grid,0.4490080586073193,425
16,Learnable,0.4515105370364603,425
32,SD,0.27342749669008276,425
32,S A. Diagonal,0.3514305060660175,425
32,S A. MultiDiagonal,0.33148956492793547,425
32,S A. Grid,0.3195214611027565,425
32,Learnable,0.32835590215210314,425
64,SD,0.18860973412056506,425
64,S A. Diagonal,0.2967299954296249,425
64,S A. MultiDiagonal,0.2793276943281916,425
64,S A. Grid,0.2920973777781246,425
8,SD,0.5214614226851825,426
8,S A. Diagonal,0.5763583449830674,426
8,S A. MultiDiagonal,0.5338868056670629,426
8,S A. Grid,0.5721664342153738,426
8,Learnable,0.5575592030405918,426
16,SD,0.3988823309049376,426
16,S A. Diagonal,0.46679477474447717,426
16,S A. MultiDiagonal,0.4259218838235397,426
16,S A. Grid,0.4491993053971367,426
16,Learnable,0.4494655775160209,426
32,SD,0.2783983206538541,426
32,S A. Diagonal,0.3535453042167219,426
32,S A. MultiDiagonal,0.32901130791690425,426
32,S A. Grid,0.32103204809731306,426
32,Learnable,0.33306090551921863,426
64,SD,0.1874554213586505,426
64,S A. Diagonal,0.28526072620974563,426
64,S A. MultiDiagonal,0.2874924857990368,426
64,S A. Grid,0.2834039725062663,426
8,SD,0.5201401734465293,427
8,S A. Diagonal,0.5818396040764868,427
8,S A. MultiDiagonal,0.5392958133809117,427
8,S A. Grid,0.5727182538052846,427
8,Learnable,0.5378958261530051,427
16,SD,0.40172058913894326,427
16,S A. Diagonal,0.464904113391328,427
16,S A. MultiDiagonal,0.43470403953214415,427
16,S A. Grid,0.44756644020479436,427
16,Learnable,0.4396079945288368,427
32,SD,0.27146810838912644,427
32,S A. Diagonal,0.34951261043360116,427
32,S A. MultiDiagonal,0.3301055030808042,427
32,S A. Grid,0.3228253598394328,427
32,Learnable,0.35608850425856037,427
64,SD,0.18858742664306508,427
64,S A. Diagonal,0.30588138540135035,427
64,S A. MultiDiagonal,0.2788301693123917,427
64,S A. Grid,0.29231996195577403,427
8,SD,0.51806091510307,428
8,S A. Diagonal,0.5746023574108204,428
8,S A. MultiDiagonal,0.5319732588664412,428
8,S A. Grid,0.5686421629271864,428
8,Learnable,0.5538031455747834,428
16,SD,0.39925176744074037,428
16,S A. Diagonal,0.4651873111112514,428
16,S A. MultiDiagonal,0.430349732465867,428
16,S A. Grid,0.4471826278728903,428
16,Learnable,0.4507921297372679,428
32,SD,0.2715821804327066,428
32,S A. Diagonal,0.3493500345911329,428
32,S A. MultiDiagonal,0.3232909807478664,428
32,S A. Grid,0.3283801812668402,428
32,Learnable,0.33527106674315427,428
64,SD,0.20076582274665633,428
64,S A. Diagonal,0.3023722932778748,428
64,S A. MultiDiagonal,0.27874598686067953,428
64,S A. Grid,0.2865995202925784,428
8,SD,0.5168891008726714,429
8,S A. Diagonal,0.5740593009112921,429
8,S A. MultiDiagonal,0.5414421116980614,429
8,S A. Grid,0.5734153278445311,429
8,Learnable,0.5418175780836664,429
16,SD,0.40071262300625154,429
16,S A. Diagonal,0.4674951580602912,429
16,S A. MultiDiagonal,0.43434121030437634,429
16,S A. Grid,0.4532715229820619,429
16,Learnable,0.4425136830094341,429
32,SD,0.27193611088708175,429
32,S A. Diagonal,0.3515712887892019,429
32,S A. MultiDiagonal,0.3294745315778669,429
32,S A. Grid,0.3211139793230198,429
32,Learnable,0.36133898480349225,429
64,SD,0.19730531654233077,429
64,S A. Diagonal,0.2981396315465444,429
64,S A. MultiDiagonal,0.2840472936544058,429
64,S A. Grid,0.2878967841308331,429
8,SD,0.5173633660505346,430
8,S A. Diagonal,0.5751566471051757,430
8,S A. MultiDiagonal,0.5449514193579797,430
8,S A. Grid,0.5663286983898277,430
8,Learnable,0.5371227392254343,430
16,SD,0.4015738460346737,430
16,S A. Diagonal,0.4660620425989224,430
16,S A. MultiDiagonal,0.42746577621530296,430
16,S A. Grid,0.4518706750440094,430
16,Learnable,0.445504259330287,430
32,SD,0.2771108196495366,430
32,S A. Diagonal,0.35215150719996413,430
32,S A. MultiDiagonal,0.32666421010446145,430
32,S A. Grid,0.31955622822708396,430
32,Learnable,0.33514277272886583,430
64,SD,0.19333091655318177,430
64,S A. Diagonal,0.29683165835452474,430
64,S A. MultiDiagonal,0.2876743394043269,430
64,S A. Grid,0.2939191741115083,430
8,SD,0.5190209998912544,431
8,S A. Diagonal,0.5738633721184736,431
8,S A. MultiDiagonal,0.5415325050619407,431
8,S A. Grid,0.5647003756117595,431
8,Learnable,0.5475213779775754,431
16,SD,0.3987243974056006,431
16,S A. Diagonal,0.4659881693710545,431
16,S A. MultiDiagonal,0.44633781737811556,431
16,S A. Grid,0.4478727098226576,431
16,Learnable,0.44480608274268385,431
32,SD,0.27097100323891965,431
32,S A. Diagonal,0.3515995495809722,431
32,S A. MultiDiagonal,0.3270239435089872,431
32,S A. Grid,0.32353130891207627,431
32,Learnable,0.3278043834396358,431
64,SD,0.19779943530600713,431
64,S A. Diagonal,0.29568326468075107,431
64,S A. MultiDiagonal,0.2774380809829829,431
64,S A. Grid,0.29560480136420164,431
8,SD,0.5208338132406696,432
8,S A. Diagonal,0.5676461428185167,432
8,S A. MultiDiagonal,0.5337286750169767,432
8,S A. Grid,0.571664200951014,432
8,Learnable,0.5591952288063405,432
16,SD,0.40245977248543363,432
16,S A. Diagonal,0.46866177365838757,432
16,S A. MultiDiagonal,0.4283626895903062,432
16,S A. Grid,0.44965606942973535,432
16,Learnable,0.4363881690866863,432
32,SD,0.27426258912379076,432
32,S A. Diagonal,0.356580284397676,432
32,S A. MultiDiagonal,0.32985576354556756,432
32,S A. Grid,0.3225525426007283,432
32,Learnable,0.34743721168868186,432
64,SD,0.18738777697866552,432
64,S A. Diagonal,0.2969742558179743,432
64,S A. MultiDiagonal,0.2825392457783257,432
64,S A. Grid,0.28883201993855184,432
8,SD,0.5198671167456745,433
8,S A. Diagonal,0.573675680638103,433
8,S A. MultiDiagonal,0.5386512091504096,433
8,S A. Grid,0.5691170913671999,433
8,Learnable,0.5499171238542508,433
16,SD,0.40410175940537674,433
16,S A. Diagonal,0.4635712157612764,433
16,S A. MultiDiagonal,0.43660263595555426,433
16,S A. Grid,0.4460168916592434,433
16,Learnable,0.45369046762223253,433
32,SD,0.27517144511277003,433
32,S A. Diagonal,0.35369481806321057,433
32,S A. MultiDiagonal,0.33285048531866473,433
32,S A. Grid,0.31733262516161503,433
32,Learnable,0.3562729613900287,433
64,SD,0.20214922766554533,433
64,S A. Diagonal,0.2882171533729696,433
64,S A. MultiDiagonal,0.2822211116858635,433
64,S A. Grid,0.28662059388003064,433
8,SD,0.5191960531389905,434
8,S A. Diagonal,0.5760573767472886,434
8,S A. MultiDiagonal,0.5415545113645508,434
8,S A. Grid,0.5681134120465727,434
8,Learnable,0.5354911026601732,434
16,SD,0.4039286671005597,434
16,S A. Diagonal,0.46601009520690284,434
16,S A. MultiDiagonal,0.4285846123943007,434
16,S A. Grid,0.44852597288645335,434
16,Learnable,0.43751985870669097,434
32,SD,0.27095555153703715,434
32,S A. Diagonal,0.350861972867864,434
32,S A. MultiDiagonal,0.32596934595925975,434
32,S A. Grid,0.3253914739581668,434
32,Learnable,0.33892487452622116,434
64,SD,0.19250893470780256,434
64,S A. Diagonal,0.30634839060812,434
64,S A. MultiDiagonal,0.28125815299034435,434
64,S A. Grid,0.29126853543236947,434
8,SD,0.520070731072274,435
8,S A. Diagonal,0.573916701045858,435
8,S A. MultiDiagonal,0.5489076082923126,435
8,S A. Grid,0.5709096070992483,435
8,Learnable,0.5413757938092382,435
16,SD,0.40145098621070613,435
16,S A. Diagonal,0.46900661020139234,435
16,S A. MultiDiagonal,0.43608156419550487,435
16,S A. Grid,0.4497807294409313,435
16,Learnable,0.43843019216518186,435
32,SD,0.27264282511331583,435
32,S A. Diagonal,0.3476821167967127,435
32,S A. MultiDiagonal,0.33235148276034665,435
32,S A. Grid,0.3229424346787622,435
32,Learnable,0.3459971804058273,435
64,SD,0.19638375901126326,435
64,S A. Diagonal,0.301613798203734,435
64,S A. MultiDiagonal,0.28036407801471247,435
64,S A. Grid,0.29418226354369714,435
8,SD,0.5218569445729114,436
8,S A. Diagonal,0.5726371269194732,436
8,S A. MultiDiagonal,0.5429484180670064,436
8,S A. Grid,0.572147815860624,436
8,Learnable,0.5401311577552702,436
16,SD,0.3978013440023418,436
16,S A. Diagonal,0.463152273764457,436
16,S A. MultiDiagonal,0.4317958509517149,436
16,S A. Grid,0.4568820085877634,436
16,Learnable,0.4455244196518918,436
32,SD,0.27296305683136374,436
32,S A. Diagonal,0.3520227799551404,436
32,S A. MultiDiagonal,0.32985323883232953,436
32,S A. Grid,0.32495946139927023,436
32,Learnable,0.35441226065485554,436
64,SD,0.18990475415317679,436
64,S A. Diagonal,0.3126182382946497,436
64,S A. MultiDiagonal,0.2789899915252232,436
64,S A. Grid,0.2936051706617999,436
8,SD,0.5184801010417317,437
8,S A. Diagonal,0.5690527708327969,437
8,S A. MultiDiagonal,0.540906436804537,437
8,S A. Grid,0.5659469851041475,437
8,Learnable,0.544534615524348,437
16,SD,0.4033281828360785,437
16,S A. Diagonal,0.4651055607343848,437
16,S A. MultiDiagonal,0.43181830208291483,437
16,S A. Grid,0.4549421742710423,437
16,Learnable,0.4331660306310616,437
32,SD,0.27864543648557455,437
32,S A. Diagonal,0.3517209424155911,437
32,S A. MultiDiagonal,0.32934132736583677,437
32,S A. Grid,0.32908017093657294,437
32,Learnable,0.345260653832336,437
64,SD,0.20288265692211588,437
64,S A. Diagonal,0.29147542144059096,437
64,S A. MultiDiagonal,0.2845842747817582,437
64,S A. Grid,0.2938042775841904,437
8,SD,0.5191718177529557,438
8,S A. Diagonal,0.5772804928487574,438
8,S A. MultiDiagonal,0.5444839661554807,438
8,S A. Grid,0.5716505069315024,438
8,Learnable,0.5628786805260328,438
16,SD,0.40680334602179336,438
16,S A. Diagonal,0.4694849497921339,438
16,S A. MultiDiagonal,0.4360675678868268,438
16,S A. Grid,0.4535192245319074,438
16,Learnable,0.44457170957034686,438
32,SD,0.2749798598090697,438
32,S A. Diagonal,0.35694778525997856,438
32,S A. MultiDiagonal,0.3300962096444051,438
32,S A. Grid,0.3224852912544393,438
32,Learnable,0.3532063436040023,438
64,SD,0.19838148688206697,438
64,S A. Diagonal,0.2874897482582444,438
64,S A. MultiDiagonal,0.2772705714891741,438
64,S A. Grid,0.291869728380443,438
8,SD,0.5168938752659016,439
8,S A. Diagonal,0.5790372682816829,439
8,S A. MultiDiagonal,0.5413695965893515,439
8,S A. Grid,0.5709868904761584,439
8,Learnable,0.5401424032126124,439
16,SD,0.4022878316932694,439
16,S A. Diagonal,0.46926486144850654,439
16,S A. MultiDiagonal,0.43085155884862686,439
16,S A. Grid,0.4447585983134664,439
16,Learnable,0.44202681445339687,439
32,SD,0.27611950061715296,439
32,S A. Diagonal,0.3512447390025448,439
32,S A. MultiDiagonal,0.331409739107031,439
32,S A. Grid,0.32492594027308674,439
32,Learnable,0.3474512970082855,439
64,SD,0.19474517278381154,439
64,S A. Diagonal,0.2976209785468849,439
64,S A. MultiDiagonal,0.27588315650282125,439
64,S A. Grid,0.29150508844845857,439
8,SD,0.5174510489723256,440
8,S A. Diagonal,0.5775435189624496,440
8,S A. MultiDiagonal,0.536883080645066,440
8,S A. Grid,0.5694592911822477,440
8,Learnable,0.547763742998578,440
16,SD,0.40389829580255243,440
16,S A. Diagonal,0.4638466577039724,440
16,S A. MultiDiagonal,0.4324616212328008,440
16,S A. Grid,0.45229813587747497,440
16,Learnable,0.4577861163590911,440
32,SD,0.27113866917054796,440
32,S A. Diagonal,0.35138874742549786,440
32,S A. MultiDiagonal,0.3287337007457112,440
32,S A. Grid,0.32140129882563806,440
32,Learnable,0.3490555657547794,440
64,SD,0.19226259867720744,440
64,S A. Diagonal,0.3040850014877523,440
64,S A. MultiDiagonal,0.2781996040130552,440
64,S A. Grid,0.29039808643378784,440
8,SD,0.5151255254367108,441
8,S A. Diagonal,0.5716982345098548,441
8,S A. MultiDiagonal,0.532301429144489,441
8,S A. Grid,0.5687023257793447,441
8,Learnable,0.5472811000346035,441
16,SD,0.4025209654329729,441
16,S A. Diagonal,0.4663831375938204,441
16,S A. MultiDiagonal,0.42925036206826706,441
16,S A. Grid,0.4489957677106813,441
16,Learnable,0.4524092037656905,441
32,SD,0.27176075425783147,441
32,S A. Diagonal,0.3515006973196815,441
32,S A. MultiDiagonal,0.3265773109146518,441
32,S A. Grid,0.324887317129289,441
32,Learnable,0.3406581190805807,441
64,SD,0.19333431211211338,441
64,S A. Diagonal,0.29653961258898653,441
64,S A. MultiDiagonal,0.279191729282507,441
64,S A. Grid,0.2891427606585847,441
8,SD,0.5165836598735224,442
8,S A. Diagonal,0.5800080179923415,442
8,S A. MultiDiagonal,0.5491407391477251,442
8,S A. Grid,0.5729408535173709,442
8,Learnable,0.5400528052100804,442
16,SD,0.39941074107738306,442
16,S A. Diagonal,0.46458710444316487,442
16,S A. MultiDiagonal,0.4370057331837418,442
16,S A. Grid,0.44480044313655276,442
16,Learnable,0.4434911305523819,442
32,SD,0.2753900819701971,442
32,S A. Diagonal,0.3555115605573007,442
32,S A. MultiDiagonal,0.32471435182729047,442
32,S A. Grid,0.3264519992596936,442
32,Learnable,0.35255190795145674,442
64,SD,0.19798754213025777,442
64,S A. Diagonal,0.2933946745518555,442
64,S A. MultiDiagonal,0.27922382173207877,442
64,S A. Grid,0.2895012180322408,442
8,SD,0.525169445876112,443
8,S A. Diagonal,0.5707369842723695,443
8,S A. MultiDiagonal,0.5441299519775292,443
8,S A. Grid,0.5715729330243364,443
8,Learnable,0.558482399763062,443
16,SD,0.4025060630899704,443
16,S A. Diagonal,0.46347384410712017,443
16,S A. MultiDiagonal,0.42829230516426064,443
16,S A. Grid,0.44965771315704023,443
16,Learnable,0.44107071137634984,443
32,SD,0.27162764101242104,443
32,S A. Diagonal,0.35313490823261917,443
32,S A. MultiDiagonal,0.32583065169806236,443
32,S A. Grid,0.3222675205641544,443
32,Learnable,0.34657392637780066,443
64,SD,0.1924996953131155,443
64,S A. Diagonal,0.30698854306539813,443
64,S A. MultiDiagonal,0.27849319308318277,443
64,S A. Grid,0.2906813725276092,443
8,SD,0.5204253413882539,444
8,S A. Diagonal,0.5781077591566369,444
8,S A. MultiDiagonal,0.5396255963052166,444
8,S A. Grid,0.5709438264883073,444
8,Learnable,0.5526359498545349,444
16,SD,0.4026255081220601,444
16,S A. Diagonal,0.4736842099656492,444
16,S A. MultiDiagonal,0.4335328002069449,444
16,S A. Grid,0.45282348430087466,444
16,Learnable,0.4653669575468202,444
32,SD,0.2723233761056558,444
32,S A. Diagonal,0.3587519877205908,444
32,S A. MultiDiagonal,0.32532852494638215,444
32,S A. Grid,0.32686443276538224,444
32,Learnable,0.3587912519304246,444
64,SD,0.19754807422219972,444
64,S A. Diagonal,0.29958810335067126,444
64,S A. MultiDiagonal,0.28007872822106594,444
64,S A. Grid,0.29007681925229667,444
8,SD,0.518095696153447,445
8,S A. Diagonal,0.5705118053248099,445
8,S A. MultiDiagonal,0.5334452482672836,445
8,S A. Grid,0.5722152692840152,445
8,Learnable,0.5563588127793787,445
16,SD,0.4050046511995114,445
16,S A. Diagonal,0.46145331628202585,445
16,S A. MultiDiagonal,0.4331168519329778,445
16,S A. Grid,0.453824399581791,445
16,Learnable,0.4400107077636575,445
32,SD,0.272368068650465,445
32,S A. Diagonal,0.3529920057630949,445
32,S A. MultiDiagonal,0.32914144236157616,445
32,S A. Grid,0.32394878423805096,445
32,Learnable,0.33957484954381306,445
64,SD,0.19359892621840688,445
64,S A. Diagonal,0.30520250569163043,445
64,S A. MultiDiagonal,0.27796377443810194,445
64,S A. Grid,0.2876232618510411,445
8,SD,0.5166679858904533,446
8,S A. Diagonal,0.5815022805251546,446
8,S A. MultiDiagonal,0.5426628211194732,446
8,S A. Grid,0.5669736253323905,446
8,Learnable,0.5319330378033421,446
16,SD,0.4007622964403297,446
16,S A. Diagonal,0.466901279565632,446
16,S A. MultiDiagonal,0.4304406653870002,446
16,S A. Grid,0.44027247343899567,446
16,Learnable,0.44396348497847443,446
32,SD,0.2723425970867359,446
32,S A. Diagonal,0.3490973028949915,446
32,S A. MultiDiagonal,0.3315494545248623,446
32,S A. Grid,0.3236073134421702,446
32,Learnable,0.34721522115469533,446
64,SD,0.19963189307451576,446
64,S A. Diagonal,0.2891590098315246,446
64,S A. MultiDiagonal,0.28103912111144114,446
64,S A. Grid,0.2895701882262084,446
8,SD,0.5223128100377579,447
8,S A. Diagonal,0.5756377719950012,447
8,S A. MultiDiagonal,0.5412933490830253,447
8,S A. Grid,0.5657310038260961,447
8,Learnable,0.5313319719054997,447
16,SD,0.3970230030508705,447
16,S A. Diagonal,0.4642233108522602,447
16,S A. MultiDiagonal,0.43069732738321365,447
16,S A. Grid,0.4458509366144375,447
16,Learnable,0.45258155825969715,447
32,SD,0.2767974216176835,447
32,S A. Diagonal,0.3447660413771192,447
32,S A. MultiDiagonal,0.3254649710380665,447
32,S A. Grid,0.3253942219954429,447
32,Learnable,0.3473063831866986,447
64,SD,0.1923248545188525,447
64,S A. Diagonal,0.2992772686906371,447
64,S A. MultiDiagonal,0.2812933421248648,447
64,S A. Grid,0.2898323418581982,447
8,SD,0.5187948643100339,448
8,S A. Diagonal,0.5735277047756709,448
8,S A. MultiDiagonal,0.5434474779849696,448
8,S A. Grid,0.5644255667831035,448
8,Learnable,0.5391861812031344,448
16,SD,0.40065823921927596,448
16,S A. Diagonal,0.4650914742759501,448
16,S A. MultiDiagonal,0.4287230350826464,448
16,S A. Grid,0.4499947049364126,448
16,Learnable,0.4429001593377445,448
32,SD,0.2759768877981476,448
32,S A. Diagonal,0.35170428809907994,448
32,S A. MultiDiagonal,0.3268742079318747,448
32,S A. Grid,0.3262979965414373,448
32,Learnable,0.3246442752785107,448
64,SD,0.19215762613448575,448
64,S A. Diagonal,0.2999338398628657,448
64,S A. MultiDiagonal,0.2778791576993998,448
64,S A. Grid,0.29096832882417784,448
8,SD,0.518905042804619,449
8,S A. Diagonal,0.5770052982475421,449
8,S A. MultiDiagonal,0.5445454159455313,449
8,S A. Grid,0.5730569303770794,449
8,Learnable,0.569445210250094,449
16,SD,0.40339486661066587,449
16,S A. Diagonal,0.4668271776452819,449
16,S A. MultiDiagonal,0.4329089454951437,449
16,S A. Grid,0.4503515044252606,449
16,Learnable,0.4586161133299959,449
32,SD,0.2737027603889306,449
32,S A. Diagonal,0.34863356484470354,449
32,S A. MultiDiagonal,0.3321282939353511,449
32,S A. Grid,0.32316124316756156,449
32,Learnable,0.33606350105035,449
64,SD,0.19439730779090442,449
64,S A. Diagonal,0.3056135989031324,449
64,S A. MultiDiagonal,0.2817777360721675,449
64,S A. Grid,0.2912164598509199,449
8,SD,0.5180353741319257,450
8,S A. Diagonal,0.5784662365741746,450
8,S A. MultiDiagonal,0.5378236260913871,450
8,S A. Grid,0.5693017712101378,450
8,Learnable,0.5611585040758975,450
16,SD,0.39836388353850094,450
16,S A. Diagonal,0.46730629211731534,450
16,S A. MultiDiagonal,0.4384179258225548,450
16,S A. Grid,0.4527337620838864,450
16,Learnable,0.445264091279549,450
32,SD,0.27311786218670964,450
32,S A. Diagonal,0.3543028492386997,450
32,S A. MultiDiagonal,0.33151954221022006,450
32,S A. Grid,0.32207996300485175,450
32,Learnable,0.3319969270933889,450
64,SD,0.1885258451346757,450
64,S A. Diagonal,0.3065431841706194,450
64,S A. MultiDiagonal,0.27939503711891395,450
64,S A. Grid,0.2922813351279334,450
8,SD,0.5163613156836517,451
8,S A. Diagonal,0.5763340562545204,451
8,S A. MultiDiagonal,0.5357005062566284,451
8,S A. Grid,0.5705736029445293,451
8,Learnable,0.5461447142478022,451
16,SD,0.4036306123338588,451
16,S A. Diagonal,0.4658708454993096,451
16,S A. MultiDiagonal,0.4355809294108207,451
16,S A. Grid,0.45057669544896206,451
16,Learnable,0.45050290639473284,451
32,SD,0.27114316269335004,451
32,S A. Diagonal,0.34994235179480926,451
32,S A. MultiDiagonal,0.3289585515262782,451
32,S A. Grid,0.3240307026720828,451
32,Learnable,0.34036070847844163,451
64,SD,0.19455127656837648,451
64,S A. Diagonal,0.28875117673491496,451
64,S A. MultiDiagonal,0.27713119854897295,451
64,S A. Grid,0.2920146418630777,451
8,SD,0.5191386715435832,452
8,S A. Diagonal,0.570061019377512,452
8,S A. MultiDiagonal,0.5403458503189384,452
8,S A. Grid,0.5694192049642018,452
8,Learnable,0.5471121545443856,452
16,SD,0.3997540561004739,452
16,S A. Diagonal,0.46717865590837104,452
16,S A. MultiDiagonal,0.4329607354683014,452
16,S A. Grid,0.4486167441771016,452
16,Learnable,0.44947237676086105,452
32,SD,0.27409617369667605,452
32,S A. Diagonal,0.3499135032476748,452
32,S A. MultiDiagonal,0.33000766684182453,452
32,S A. Grid,0.32858610696710555,452
32,Learnable,0.3465667434338468,452
64,SD,0.20682531247015792,452
64,S A. Diagonal,0.30066437818619773,452
64,S A. MultiDiagonal,0.27798052356334524,452
64,S A. Grid,0.28714670222740923,452
8,SD,0.5175932455628122,453
8,S A. Diagonal,0.5749108897076836,453
8,S A. MultiDiagonal,0.5449177106086235,453
8,S A. Grid,0.5729660133171999,453
8,Learnable,0.541095425484617,453
16,SD,0.4002843382509253,453
16,S A. Diagonal,0.46995647809019,453
16,S A. MultiDiagonal,0.43534746412634584,453
16,S A. Grid,0.44580052045224516,453
16,Learnable,0.4470842000883594,453
32,SD,0.27795417954894924,453
32,S A. Diagonal,0.3530377410764356,453
32,S A. MultiDiagonal,0.3277421081795193,453
32,S A. Grid,0.32554830534670853,453
32,Learnable,0.33789333133726196,453
64,SD,0.18904720267904448,453
64,S A. Diagonal,0.3103342643801577,453
64,S A. MultiDiagonal,0.2791263296492126,453
64,S A. Grid,0.29045353851655126,453
8,SD,0.5175209903584009,454
8,S A. Diagonal,0.5675288171807734,454
8,S A. MultiDiagonal,0.5482900131698221,454
8,S A. Grid,0.5654676840583543,454
8,Learnable,0.5612911008074817,454
16,SD,0.40503483036142757,454
16,S A. Diagonal,0.464417141143479,454
16,S A. MultiDiagonal,0.4344689044768859,454
16,S A. Grid,0.4453606934368859,454
16,Learnable,0.43724396112503494,454
32,SD,0.27346760029129313,454
32,S A. Diagonal,0.34844331825820607,454
32,S A. MultiDiagonal,0.33092620134414397,454
32,S A. Grid,0.32101492508935225,454
32,Learnable,0.3310161295873293,454
64,SD,0.19398182741173117,454
64,S A. Diagonal,0.3030250669872798,454
64,S A. MultiDiagonal,0.27512127010133497,454
64,S A. Grid,0.2886217649688675,454
8,SD,0.5180347395560077,455
8,S A. Diagonal,0.5785815519745825,455
8,S A. MultiDiagonal,0.5321093490495802,455
8,S A. Grid,0.5693959929045898,455
8,Learnable,0.5450817976596753,455
16,SD,0.40056447546016305,455
16,S A. Diagonal,0.46560691927362485,455
16,S A. MultiDiagonal,0.4357371168379718,455
16,S A. Grid,0.4442089457463066,455
16,Learnable,0.43225704633585466,455
32,SD,0.27684055541597985,455
32,S A. Diagonal,0.35319001413659196,455
32,S A. MultiDiagonal,0.3272116310883382,455
32,S A. Grid,0.32052633337590464,455
32,Learnable,0.3552760791166325,455
64,SD,0.20399870196415443,455
64,S A. Diagonal,0.30772729054014125,455
64,S A. MultiDiagonal,0.27664300475239534,455
64,S A. Grid,0.2963411142998459,455
8,SD,0.5153699515399419,456
8,S A. Diagonal,0.5762093395813828,456
8,S A. MultiDiagonal,0.5372012833027224,456
8,S A. Grid,0.5707778482097322,456
8,Learnable,0.5407941720388452,456
16,SD,0.4014872881006714,456
16,S A. Diagonal,0.46488084719145595,456
16,S A. MultiDiagonal,0.4335484246861062,456
16,S A. Grid,0.4513627224947597,456
16,Learnable,0.43789802702892444,456
32,SD,0.27098664555649843,456
32,S A. Diagonal,0.35153837949581684,456
32,S A. MultiDiagonal,0.33598723722133206,456
32,S A. Grid,0.3227220901214539,456
32,Learnable,0.3405110726076206,456
64,SD,0.20749756780928078,456
64,S A. Diagonal,0.2929531673479588,456
64,S A. MultiDiagonal,0.27887689786733255,456
64,S A. Grid,0.2923047207998628,456
8,SD,0.518093337451716,457
8,S A. Diagonal,0.5723558095768227,457
8,S A. MultiDiagonal,0.5344642577098685,457
8,S A. Grid,0.5699558956184734,457
8,Learnable,0.5495187520834756,457
16,SD,0.40322472860554226,457
16,S A. Diagonal,0.4688906058368575,457
16,S A. MultiDiagonal,0.43294682644606897,457
16,S A. Grid,0.44864121862518863,457
16,Learnable,0.43995739364410175,457
32,SD,0.2748063789270246,457
32,S A. Diagonal,0.3514992754113012,457
32,S A. MultiDiagonal,0.3324165792679876,457
32,S A. Grid,0.31981761693641264,457
32,Learnable,0.34701587715823556,457
64,SD,0.20098505692622715,457
64,S A. Diagonal,0.30542988571416596,457
64,S A. MultiDiagonal,0.27828830611867,457
64,S A. Grid,0.2891941375171665,457
8,SD,0.5207716843765524,458
8,S A. Diagonal,0.5732184374947409,458
8,S A. MultiDiagonal,0.5351922018625861,458
8,S A. Grid,0.562871939686189,458
8,Learnable,0.5443209244571882,458
16,SD,0.3992807603376019,458
16,S A. Diagonal,0.46870398571666383,458
16,S A. MultiDiagonal,0.42816965298693305,458
16,S A. Grid,0.4491015065772965,458
16,Learnable,0.4407173008983399,458
32,SD,0.2788466521008692,458
32,S A. Diagonal,0.3530615637322225,458
32,S A. MultiDiagonal,0.3275882269170677,458
32,S A. Grid,0.33102128599454317,458
32,Learnable,0.3534315886231204,458
64,SD,0.19040667759206945,458
64,S A. Diagonal,0.2993067441537806,458
64,S A. MultiDiagonal,0.27533257837739705,458
64,S A. Grid,0.2927853601617611,458
8,SD,0.5198657747313871,459
8,S A. Diagonal,0.5707814324233409,459
8,S A. MultiDiagonal,0.5369470174041814,459
8,S A. Grid,0.5732053401601889,459
8,Learnable,0.5371243450699343,459
16,SD,0.4063219515179518,459
16,S A. Diagonal,0.464024004202803,459
16,S A. MultiDiagonal,0.4318314997314145,459
16,S A. Grid,0.45401179739187114,459
16,Learnable,0.4567948335869806,459
32,SD,0.27252992735835146,459
32,S A. Diagonal,0.34693289427740837,459
32,S A. MultiDiagonal,0.32446464133412095,459
32,S A. Grid,0.32335493813047494,459
32,Learnable,0.351794990716565,459
64,SD,0.20219410018105632,459
64,S A. Diagonal,0.3028014239126934,459
64,S A. MultiDiagonal,0.27721965451217523,459
64,S A. Grid,0.28998185632504675,459
8,SD,0.5167216871146564,460
8,S A. Diagonal,0.5757408786376067,460
8,S A. MultiDiagonal,0.5343748417757915,460
8,S A. Grid,0.5744109760691565,460
8,Learnable,0.550156019009824,460
16,SD,0.39804504033252197,460
16,S A. Diagonal,0.46669687530412496,460
16,S A. MultiDiagonal,0.4379811539020954,460
16,S A. Grid,0.4499214254967492,460
16,Learnable,0.434265545108986,460
32,SD,0.27441636590956314,460
32,S A. Diagonal,0.34990101370448623,460
32,S A. MultiDiagonal,0.3280402562378847,460
32,S A. Grid,0.32450273306115407,460
32,Learnable,0.34301949028228385,460
64,SD,0.20296953125165684,460
64,S A. Diagonal,0.30108307398858825,460
64,S A. MultiDiagonal,0.2792291706867247,460
64,S A. Grid,0.28655499528593265,460
8,SD,0.5174789973557193,461
8,S A. Diagonal,0.5763319200310588,461
8,S A. MultiDiagonal,0.5436374723171379,461
8,S A. Grid,0.5689626999349457,461
8,Learnable,0.572726291397057,461
16,SD,0.4023233854521495,461
16,S A. Diagonal,0.4669677053737995,461
16,S A. MultiDiagonal,0.43783306399235017,461
16,S A. Grid,0.44635795041596243,461
16,Learnable,0.43875405168657466,461
32,SD,0.27369615677509374,461
32,S A. Diagonal,0.3509048830307634,461
32,S A. MultiDiagonal,0.3313849695796377,461
32,S A. Grid,0.3250646322655879,461
32,Learnable,0.3517871708114841,461
64,SD,0.19143707210288552,461
64,S A. Diagonal,0.302231875329651,461
64,S A. MultiDiagonal,0.2820002648275125,461
64,S A. Grid,0.2881151937834057,461
8,SD,0.5195958019329703,462
8,S A. Diagonal,0.5712379782192067,462
8,S A. MultiDiagonal,0.5367786129447498,462
8,S A. Grid,0.57013240575952,462
8,Learnable,0.5459195205032823,462
16,SD,0.4015590311851184,462
16,S A. Diagonal,0.46754790781544747,462
16,S A. MultiDiagonal,0.42930412827357856,462
16,S A. Grid,0.4477174089075586,462
16,Learnable,0.4402805341748594,462
32,SD,0.27263118302543365,462
32,S A. Diagonal,0.35136263851633276,462
32,S A. MultiDiagonal,0.3315044021700976,462
32,S A. Grid,0.32103509903516136,462
32,Learnable,0.35865818244182374,462
64,SD,0.19424536563725542,462
64,S A. Diagonal,0.2953033475100943,462
64,S A. MultiDiagonal,0.2815077555985552,462
64,S A. Grid,0.2855543929291129,462
8,SD,0.5155690626603333,463
8,S A. Diagonal,0.5729046765174404,463
8,S A. MultiDiagonal,0.54536031754208,463
8,S A. Grid,0.5705934450831054,463
8,Learnable,0.5565080879849469,463
16,SD,0.3971594743688545,463
16,S A. Diagonal,0.4636152379407633,463
16,S A. MultiDiagonal,0.4318200430812188,463
16,S A. Grid,0.4468678145947923,463
16,Learnable,0.4408089363018956,463
32,SD,0.2723780622857182,463
32,S A. Diagonal,0.34751322686506947,463
32,S A. MultiDiagonal,0.3249600885008753,463
32,S A. Grid,0.3237479152456858,463
32,Learnable,0.3495158068825336,463
64,SD,0.1995670282330794,463
64,S A. Diagonal,0.2878413132047276,463
64,S A. MultiDiagonal,0.2802781156310771,463
64,S A. Grid,0.28918094701069774,463
8,SD,0.5162898855763391,464
8,S A. Diagonal,0.5746989810937295,464
8,S A. MultiDiagonal,0.5356388528858401,464
8,S A. Grid,0.5723199203791148,464
8,Learnable,0.5296310776761535,464
16,SD,0.4012615472971626,464
16,S A. Diagonal,0.4667638345728753,464
16,S A. MultiDiagonal,0.4443946129554913,464
16,S A. Grid,0.4448424635187478,464
16,Learnable,0.45712065542344493,464
32,SD,0.2719263899007646,464
32,S A. Diagonal,0.35497493038687883,464
32,S A. MultiDiagonal,0.32948043054823706,464
32,S A. Grid,0.3206160295427274,464
32,Learnable,0.3531980594764051,464
64,SD,0.18961884470811965,464
64,S A. Diagonal,0.29551735540149643,464
64,S A. MultiDiagonal,0.2838383591991015,464
64,S A. Grid,0.28668406105663646,464
8,SD,0.5162330685490322,465
8,S A. Diagonal,0.5764434651760351,465
8,S A. MultiDiagonal,0.5430414095692502,465
8,S A. Grid,0.5715110117518352,465
8,Learnable,0.5261376724037162,465
16,SD,0.4013749633698934,465
16,S A. Diagonal,0.4656544976826109,465
16,S A. MultiDiagonal,0.43047546477744436,465
16,S A. Grid,0.452286727277595,465
16,Learnable,0.4440896840732285,465
32,SD,0.2709451242228775,465
32,S A. Diagonal,0.3491958663355418,465
32,S A. MultiDiagonal,0.3280793093719935,465
32,S A. Grid,0.32142102340539525,465
32,Learnable,0.3370443733623803,465
64,SD,0.1985295505978028,465
64,S A. Diagonal,0.3062343230297859,465
64,S A. MultiDiagonal,0.2802703491187174,465
64,S A. Grid,0.29177842755850303,465
8,SD,0.5162055484106218,466
8,S A. Diagonal,0.5724571031236805,466
8,S A. MultiDiagonal,0.5426402915811005,466
8,S A. Grid,0.5701904409890166,466
8,Learnable,0.5583345769516802,466
16,SD,0.4011574332500586,466
16,S A. Diagonal,0.4714848641538921,466
16,S A. MultiDiagonal,0.43354613505065465,466
16,S A. Grid,0.4510113307557271,466
16,Learnable,0.4486220920705374,466
32,SD,0.2768711494473846,466
32,S A. Diagonal,0.3455721493970315,466
32,S A. MultiDiagonal,0.33617331012877916,466
32,S A. Grid,0.32285903509262176,466
32,Learnable,0.35200831207905864,466
64,SD,0.18860898997378875,466
64,S A. Diagonal,0.29844524485265855,466
64,S A. MultiDiagonal,0.2787610439970289,466
64,S A. Grid,0.28425624195343274,466
8,SD,0.5186189851124678,467
8,S A. Diagonal,0.57082476218145,467
8,S A. MultiDiagonal,0.5444609942659444,467
8,S A. Grid,0.5688467449039969,467
8,Learnable,0.5679144174480402,467
16,SD,0.4060369688878497,467
16,S A. Diagonal,0.46641236839781763,467
16,S A. MultiDiagonal,0.4339744806152584,467
16,S A. Grid,0.44734228826032507,467
16,Learnable,0.4392406830222003,467
32,SD,0.2752409711942843,467
32,S A. Diagonal,0.35494616605032947,467
32,S A. MultiDiagonal,0.3305826795060411,467
32,S A. Grid,0.32308871119312715,467
32,Learnable,0.34523100759211184,467
64,SD,0.19569067729238077,467
64,S A. Diagonal,0.30876440964736745,467
64,S A. MultiDiagonal,0.28051244004624776,467
64,S A. Grid,0.2878764467210176,467
8,SD,0.5161782151411801,468
8,S A. Diagonal,0.5728093241939134,468
8,S A. MultiDiagonal,0.5407742348315865,468
8,S A. Grid,0.5676693604341935,468
8,Learnable,0.5687695563817791,468
16,SD,0.4022065957653578,468
16,S A. Diagonal,0.46796422018992323,468
16,S A. MultiDiagonal,0.4346703692070197,468
16,S A. Grid,0.4497305581441424,468
16,Learnable,0.45332211126287325,468
32,SD,0.2744183161964148,468
32,S A. Diagonal,0.35720738286157494,468
32,S A. MultiDiagonal,0.3264367610867984,468
32,S A. Grid,0.32011463364533244,468
32,Learnable,0.3504620864048618,468
64,SD,0.2063065980879416,468
64,S A. Diagonal,0.2910319146075176,468
64,S A. MultiDiagonal,0.28588925114272445,468
64,S A. Grid,0.28726831721996116,468
8,SD,0.5170735840502524,469
8,S A. Diagonal,0.5768484641547824,469
8,S A. MultiDiagonal,0.5362904402963087,469
8,S A. Grid,0.5697229383071413,469
8,Learnable,0.5469323748055333,469
16,SD,0.4007458976882825,469
16,S A. Diagonal,0.47313360899642914,469
16,S A. MultiDiagonal,0.4328578861142692,469
16,S A. Grid,0.4471724643121029,469
16,Learnable,0.4513276377056893,469
32,SD,0.2752543216801914,469
32,S A. Diagonal,0.3543732505082897,469
32,S A. MultiDiagonal,0.33373111476227796,469
32,S A. Grid,0.3211209019128415,469
32,Learnable,0.33084993643924643,469
64,SD,0.19366142740983425,469
64,S A. Diagonal,0.28859216044191566,469
64,S A. MultiDiagonal,0.28495552764361104,469
64,S A. Grid,0.28647632530929906,469
8,SD,0.5217992569084993,470
8,S A. Diagonal,0.5746882638181554,470
8,S A. MultiDiagonal,0.550348024905924,470
8,S A. Grid,0.5718495761731484,470
8,Learnable,0.52526305704856,470
16,SD,0.4032787497455782,470
16,S A. Diagonal,0.4688363202769644,470
16,S A. MultiDiagonal,0.43324145848613826,470
16,S A. Grid,0.45334882688783984,470
16,Learnable,0.43845445210199935,470
32,SD,0.2736575034522889,470
32,S A. Diagonal,0.35415075972586535,470
32,S A. MultiDiagonal,0.33253122789266276,470
32,S A. Grid,0.32116547738806417,470
32,Learnable,0.34005103955698457,470
64,SD,0.1917254306851139,470
64,S A. Diagonal,0.29861684469180233,470
64,S A. MultiDiagonal,0.2793275647525522,470
64,S A. Grid,0.2865807707810403,470
8,SD,0.5219922305161278,471
8,S A. Diagonal,0.5707577888128164,471
8,S A. MultiDiagonal,0.5426343278630184,471
8,S A. Grid,0.566420763193341,471
8,Learnable,0.5582537390297048,471
16,SD,0.4036519216065914,471
16,S A. Diagonal,0.467564620345801,471
16,S A. MultiDiagonal,0.43243881221074315,471
16,S A. Grid,0.4466585081058565,471
16,Learnable,0.44991450055288096,471
32,SD,0.2778404470012077,471
32,S A. Diagonal,0.3507279587704577,471
32,S A. MultiDiagonal,0.32920867546068733,471
32,S A. Grid,0.3200217248765824,471
32,Learnable,0.3493917718416878,471
64,SD,0.20817997783722955,471
64,S A. Diagonal,0.30414738109511125,471
64,S A. MultiDiagonal,0.287395190052599,471
64,S A. Grid,0.28693655855469297,471
8,SD,0.519811080876141,472
8,S A. Diagonal,0.5747587755810196,472
8,S A. MultiDiagonal,0.5442026751843012,472
8,S A. Grid,0.5686942011618846,472
8,Learnable,0.552497530500168,472
16,SD,0.40398364226409733,472
16,S A. Diagonal,0.470524658026857,472
16,S A. MultiDiagonal,0.42807041858578854,472
16,S A. Grid,0.44325230141057026,472
16,Learnable,0.43687067115339273,472
32,SD,0.2741776850796025,472
32,S A. Diagonal,0.34548925568128597,472
32,S A. MultiDiagonal,0.33063368831530493,472
32,S A. Grid,0.32023119994560734,472
32,Learnable,0.3352433873216711,472
64,SD,0.18858136595815062,472
64,S A. Diagonal,0.30230884471107117,472
64,S A. MultiDiagonal,0.27866402312490074,472
64,S A. Grid,0.29367551747336984,472
8,SD,0.5206925053562766,473
8,S A. Diagonal,0.5740115203152001,473
8,S A. MultiDiagonal,0.5370223248679947,473
8,S A. Grid,0.5719440573436232,473
8,Learnable,0.5421296156271534,473
16,SD,0.40331942815007304,473
16,S A. Diagonal,0.4654681104387116,473
16,S A. MultiDiagonal,0.4281418693454771,473
16,S A. Grid,0.4487455745886227,473
16,Learnable,0.45094686678936435,473
32,SD,0.2733946207619621,473
32,S A. Diagonal,0.35283969727617265,473
32,S A. MultiDiagonal,0.3295709189007173,473
32,S A. Grid,0.3235320043529162,473
32,Learnable,0.3466980883664859,473
64,SD,0.19326046770552102,473
64,S A. Diagonal,0.3047942999949972,473
64,S A. MultiDiagonal,0.283104121532305,473
64,S A. Grid,0.292579559356694,473
8,SD,0.5205716422895743,474
8,S A. Diagonal,0.5802540736500438,474
8,S A. MultiDiagonal,0.5387949241513061,474
8,S A. Grid,0.5696117147552957,474
8,Learnable,0.5709769930706325,474
16,SD,0.4004414392658616,474
16,S A. Diagonal,0.4671633645847658,474
16,S A. MultiDiagonal,0.4331042393552765,474
16,S A. Grid,0.45404697870708544,474
16,Learnable,0.43949869553451043,474
32,SD,0.27162836507803423,474
32,S A. Diagonal,0.3479604661623069,474
32,S A. MultiDiagonal,0.3327910338848319,474
32,S A. Grid,0.3208771833906041,474
32,Learnable,0.35603513776166046,474
64,SD,0.19119648022814173,474
64,S A. Diagonal,0.307909579492638,474
64,S A. MultiDiagonal,0.28049384118124115,474
64,S A. Grid,0.28346667011542903,474
8,SD,0.5176029276879948,475
8,S A. Diagonal,0.573892898358659,475
8,S A. MultiDiagonal,0.5414703369974083,475
8,S A. Grid,0.5695022410315249,475
8,Learnable,0.5540194928532258,475
16,SD,0.399634105206943,475
16,S A. Diagonal,0.4687140422778038,475
16,S A. MultiDiagonal,0.4330247523164742,475
16,S A. Grid,0.4503645019851563,475
16,Learnable,0.44990297218161857,475
32,SD,0.27475311832973914,475
32,S A. Diagonal,0.35051640929413297,475
32,S A. MultiDiagonal,0.32580355534091554,475
32,S A. Grid,0.32357632298926564,475
32,Learnable,0.36038241153737716,475
64,SD,0.19437102519998936,475
64,S A. Diagonal,0.29740348970065594,475
64,S A. MultiDiagonal,0.27843685841928734,475
64,S A. Grid,0.2872290803620338,475
8,SD,0.5199860160053259,476
8,S A. Diagonal,0.5778140177391241,476
8,S A. MultiDiagonal,0.5383475883962934,476
8,S A. Grid,0.5753703565189489,476
8,Learnable,0.555241348399293,476
16,SD,0.4056008577268427,476
16,S A. Diagonal,0.46564206504659666,476
16,S A. MultiDiagonal,0.4369202845357989,476
16,S A. Grid,0.44981582507809104,476
16,Learnable,0.4440235273040748,476
32,SD,0.27058304089437935,476
32,S A. Diagonal,0.3519406412248597,476
32,S A. MultiDiagonal,0.3284659842029416,476
32,S A. Grid,0.3280652190430484,476
32,Learnable,0.3512123199341669,476
64,SD,0.20627087699472413,476
64,S A. Diagonal,0.2914254657381364,476
64,S A. MultiDiagonal,0.28097106648632497,476
64,S A. Grid,0.28680108785118813,476
8,SD,0.5199165120446319,477
8,S A. Diagonal,0.5718264700286639,477
8,S A. MultiDiagonal,0.5354219206264148,477
8,S A. Grid,0.5671571166448822,477
8,Learnable,0.5562125942525786,477
16,SD,0.3984813287946705,477
16,S A. Diagonal,0.4638169786510809,477
16,S A. MultiDiagonal,0.42816327703867135,477
16,S A. Grid,0.44904839032931365,477
16,Learnable,0.4447481153556833,477
32,SD,0.27198250731270485,477
32,S A. Diagonal,0.3536325719338534,477
32,S A. MultiDiagonal,0.32933438342608357,477
32,S A. Grid,0.32326043062381393,477
32,Learnable,0.34561527429443134,477
64,SD,0.19413736156517986,477
64,S A. Diagonal,0.2970894301642539,477
64,S A. MultiDiagonal,0.27900934536213473,477
64,S A. Grid,0.2961555246389676,477
8,SD,0.5212249974309079,478
8,S A. Diagonal,0.5731448946274086,478
8,S A. MultiDiagonal,0.5413244235328538,478
8,S A. Grid,0.5634639462047687,478
8,Learnable,0.5511913299587241,478
16,SD,0.4037353096145998,478
16,S A. Diagonal,0.4666655135089961,478
16,S A. MultiDiagonal,0.430695154713391,478
16,S A. Grid,0.45110613985962816,478
16,Learnable,0.4479034037183979,478
32,SD,0.27361734000804305,478
32,S A. Diagonal,0.35653690366142565,478
32,S A. MultiDiagonal,0.3323658445332389,478
32,S A. Grid,0.32236314791958154,478
32,Learnable,0.35556683946130196,478
64,SD,0.18929637764069043,478
64,S A. Diagonal,0.3081437161294528,478
64,S A. MultiDiagonal,0.2770890225183355,478
64,S A. Grid,0.28863282839600846,478
8,SD,0.5199113752115516,479
8,S A. Diagonal,0.5783160367497966,479
8,S A. MultiDiagonal,0.5360480858451271,479
8,S A. Grid,0.567585736588444,479
8,Learnable,0.5517982719261635,479
16,SD,0.4027123194908081,479
16,S A. Diagonal,0.46986734705937916,479
16,S A. MultiDiagonal,0.43488027726750417,479
16,S A. Grid,0.4453050935062791,479
16,Learnable,0.4360164968352175,479
32,SD,0.2729371400708386,479
32,S A. Diagonal,0.34909067981235953,479
32,S A. MultiDiagonal,0.33067955706790686,479
32,S A. Grid,0.32237821343469986,479
32,Learnable,0.3510840154316782,479
64,SD,0.18660874772836622,479
64,S A. Diagonal,0.29262010734383154,479
64,S A. MultiDiagonal,0.2878242882282899,479
64,S A. Grid,0.2956276323537988,479
8,SD,0.5156910797525516,480
8,S A. Diagonal,0.5737528120661461,480
8,S A. MultiDiagonal,0.5422967955214085,480
8,S A. Grid,0.5704864628164314,480
8,Learnable,0.5388885647229552,480
16,SD,0.4003282091947063,480
16,S A. Diagonal,0.4658110391567063,480
16,S A. MultiDiagonal,0.4351084992027579,480
16,S A. Grid,0.4459067557326454,480
16,Learnable,0.4549867920570646,480
32,SD,0.2791941388837178,480
32,S A. Diagonal,0.35441721291069084,480
32,S A. MultiDiagonal,0.32571617186788926,480
32,S A. Grid,0.3223543124723989,480
32,Learnable,0.35463829105797773,480
64,SD,0.185517576779716,480
64,S A. Diagonal,0.303093097675529,480
64,S A. MultiDiagonal,0.2769819086064501,480
64,S A. Grid,0.2907772183999062,480
8,SD,0.5180428809953778,481
8,S A. Diagonal,0.5807920974895784,481
8,S A. MultiDiagonal,0.5450765816762806,481
8,S A. Grid,0.5689493541594759,481
8,Learnable,0.5448075897828106,481
16,SD,0.40171910975182845,481
16,S A. Diagonal,0.4630842079386474,481
16,S A. MultiDiagonal,0.4339953132462743,481
16,S A. Grid,0.45305130845934466,481
16,Learnable,0.43893072780817705,481
32,SD,0.2745323711983405,481
32,S A. Diagonal,0.3541919111241436,481
32,S A. MultiDiagonal,0.3248305518041658,481
32,S A. Grid,0.3264914481763287,481
32,Learnable,0.34917501426075476,481
64,SD,0.19723230464101876,481
64,S A. Diagonal,0.30125136076075515,481
64,S A. MultiDiagonal,0.275558272938968,481
64,S A. Grid,0.28950250498003915,481
8,SD,0.5187387437586676,482
8,S A. Diagonal,0.5667422828716404,482
8,S A. MultiDiagonal,0.5496113961912972,482
8,S A. Grid,0.5719453716394372,482
8,Learnable,0.5368255436161339,482
16,SD,0.4018073450572584,482
16,S A. Diagonal,0.4731196236620314,482
16,S A. MultiDiagonal,0.43296976147349464,482
16,S A. Grid,0.4487740992029626,482
16,Learnable,0.45450442395526525,482
32,SD,0.2749671902958287,482
32,S A. Diagonal,0.35903107819400115,482
32,S A. MultiDiagonal,0.3269921901505102,482
32,S A. Grid,0.31869450570760316,482
32,Learnable,0.35358760208745565,482
64,SD,0.19276477184681462,482
64,S A. Diagonal,0.3037847524402682,482
64,S A. MultiDiagonal,0.27963552015753035,482
64,S A. Grid,0.2918297248231358,482
8,SD,0.5182036599191787,483
8,S A. Diagonal,0.5755834521278743,483
8,S A. MultiDiagonal,0.5433965690868279,483
8,S A. Grid,0.5641322635766441,483
8,Learnable,0.5453107952354646,483
16,SD,0.4019849809532203,483
16,S A. Diagonal,0.4619438237901833,483
16,S A. MultiDiagonal,0.42578764251902107,483
16,S A. Grid,0.4477482476073018,483
16,Learnable,0.43724037921143416,483
32,SD,0.27352441113421594,483
32,S A. Diagonal,0.35441039234248733,483
32,S A. MultiDiagonal,0.3308624228284951,483
32,S A. Grid,0.32274912904562325,483
32,Learnable,0.33891888164399586,483
64,SD,0.19099225280239152,483
64,S A. Diagonal,0.3076195950009205,483
64,S A. MultiDiagonal,0.2787277291691517,483
64,S A. Grid,0.28772037365361824,483
8,SD,0.5158008481089442,484
8,S A. Diagonal,0.573222077643595,484
8,S A. MultiDiagonal,0.5437699390680119,484
8,S A. Grid,0.5735697143465375,484
8,Learnable,0.5324887614886074,484
16,SD,0.3993288335055476,484
16,S A. Diagonal,0.46973317459167485,484
16,S A. MultiDiagonal,0.43165509180599326,484
16,S A. Grid,0.444876797203282,484
16,Learnable,0.42995094375283194,484
32,SD,0.2738416682207974,484
32,S A. Diagonal,0.3527364035582758,484
32,S A. MultiDiagonal,0.3275384101135657,484
32,S A. Grid,0.32313628177987497,484
32,Learnable,0.3511005672989981,484
64,SD,0.19004020127420296,484
64,S A. Diagonal,0.29103987372157364,484
64,S A. MultiDiagonal,0.2787117866735177,484
64,S A. Grid,0.2869518421340047,484
8,SD,0.5201692250940119,485
8,S A. Diagonal,0.5721261251733089,485
8,S A. MultiDiagonal,0.538331471085274,485
8,S A. Grid,0.5638792829077923,485
8,Learnable,0.5439213295963616,485
16,SD,0.4029109785689758,485
16,S A. Diagonal,0.46394632320184914,485
16,S A. MultiDiagonal,0.4345635058238221,485
16,S A. Grid,0.4507747624715102,485
16,Learnable,0.43715460147587754,485
32,SD,0.27439734414650957,485
32,S A. Diagonal,0.3498379323421722,485
32,S A. MultiDiagonal,0.3324505907850255,485
32,S A. Grid,0.32480218679036754,485
32,Learnable,0.35142907204862256,485
64,SD,0.19817814124081312,485
64,S A. Diagonal,0.30111706472295297,485
64,S A. MultiDiagonal,0.2759238612462005,485
64,S A. Grid,0.2895566517732855,485
8,SD,0.517851148684739,486
8,S A. Diagonal,0.5698795142318183,486
8,S A. MultiDiagonal,0.540666759513548,486
8,S A. Grid,0.5682027750662227,486
8,Learnable,0.5522601651469943,486
16,SD,0.4015153799915072,486
16,S A. Diagonal,0.46566955232301976,486
16,S A. MultiDiagonal,0.4249330170519017,486
16,S A. Grid,0.4520975079224595,486
16,Learnable,0.4392198875274252,486
32,SD,0.2767408912116467,486
32,S A. Diagonal,0.35419974401829035,486
32,S A. MultiDiagonal,0.32553162704554967,486
32,S A. Grid,0.320479897196005,486
32,Learnable,0.33935942963675175,486
64,SD,0.2024455453626157,486
64,S A. Diagonal,0.29961008219700325,486
64,S A. MultiDiagonal,0.2798364742104536,486
64,S A. Grid,0.29303239461488784,486
8,SD,0.5245470025863544,487
8,S A. Diagonal,0.5775870106654066,487
8,S A. MultiDiagonal,0.5369671055424384,487
8,S A. Grid,0.5678382293370736,487
8,Learnable,0.545181176695354,487
16,SD,0.3999120487605933,487
16,S A. Diagonal,0.4657327074255971,487
16,S A. MultiDiagonal,0.4324470589389,487
16,S A. Grid,0.4472392301689764,487
16,Learnable,0.44189147715110155,487
32,SD,0.2791825522895656,487
32,S A. Diagonal,0.3509770806874148,487
32,S A. MultiDiagonal,0.324065059580735,487
32,S A. Grid,0.3240289280955889,487
32,Learnable,0.36179507836724173,487
64,SD,0.20763155235848255,487
64,S A. Diagonal,0.2980557005075197,487
64,S A. MultiDiagonal,0.28090787739430434,487
64,S A. Grid,0.29071229254783776,487
8,SD,0.5208011822384226,488
8,S A. Diagonal,0.5670113623075578,488
8,S A. MultiDiagonal,0.5510766870886206,488
8,S A. Grid,0.5687026153823904,488
8,Learnable,0.527896656865851,488
16,SD,0.40287469554390926,488
16,S A. Diagonal,0.467985934459491,488
16,S A. MultiDiagonal,0.4350173057273478,488
16,S A. Grid,0.4495954357992187,488
16,Learnable,0.45126719224119116,488
32,SD,0.2744544539612688,488
32,S A. Diagonal,0.351040360512352,488
32,S A. MultiDiagonal,0.32807537480451743,488
32,S A. Grid,0.31660166064854545,488
32,Learnable,0.35639916057904963,488
64,SD,0.194208540905182,488
64,S A. Diagonal,0.3062528002622369,488
64,S A. MultiDiagonal,0.2893005007829666,488
64,S A. Grid,0.287543889251591,488
8,SD,0.5182475898250198,489
8,S A. Diagonal,0.5727920093465269,489
8,S A. MultiDiagonal,0.5411341676596053,489
8,S A. Grid,0.5699989718524678,489
8,Learnable,0.5453116596881368,489
16,SD,0.4035635715563712,489
16,S A. Diagonal,0.463818515901907,489
16,S A. MultiDiagonal,0.4345248881563452,489
16,S A. Grid,0.45535929408783193,489
16,Learnable,0.4396630553958495,489
32,SD,0.27301289835203485,489
32,S A. Diagonal,0.3499926500171344,489
32,S A. MultiDiagonal,0.33076361789256076,489
32,S A. Grid,0.32411511125123404,489
32,Learnable,0.35412396123323525,489
64,SD,0.20782346291773296,489
64,S A. Diagonal,0.30360327932623105,489
64,S A. MultiDiagonal,0.28155001423883275,489
64,S A. Grid,0.28801940249326236,489
8,SD,0.5174447829979293,490
8,S A. Diagonal,0.5736866785344381,490
8,S A. MultiDiagonal,0.547657697209672,490
8,S A. Grid,0.5727456217125639,490
8,Learnable,0.5502245981288398,490
16,SD,0.4033613123564437,490
16,S A. Diagonal,0.4652425014099774,490
16,S A. MultiDiagonal,0.4353139483129255,490
16,S A. Grid,0.45137983290559724,490
16,Learnable,0.44139461736709457,490
32,SD,0.2714057281519806,490
32,S A. Diagonal,0.34935882573323507,490
32,S A. MultiDiagonal,0.3338960187608795,490
32,S A. Grid,0.32129773496259817,490
32,Learnable,0.3390541943194635,490
64,SD,0.19071540117682764,490
64,S A. Diagonal,0.3078075303064473,490
64,S A. MultiDiagonal,0.28118558798998616,490
64,S A. Grid,0.2979781501943658,490
8,SD,0.5170245589484683,491
8,S A. Diagonal,0.5795249222135641,491
8,S A. MultiDiagonal,0.539159376957684,491
8,S A. Grid,0.5668059010478933,491
8,Learnable,0.5423458184872499,491
16,SD,0.4059176192684707,491
16,S A. Diagonal,0.4715073104679399,491
16,S A. MultiDiagonal,0.4310630874599675,491
16,S A. Grid,0.44867341692993135,491
16,Learnable,0.4550695281284107,491
32,SD,0.27319899307029644,491
32,S A. Diagonal,0.3538871637503529,491
32,S A. MultiDiagonal,0.3305852818092794,491
32,S A. Grid,0.331119279924043,491
32,Learnable,0.33796718418394045,491
64,SD,0.18817928983671783,491
64,S A. Diagonal,0.2979889308713456,491
64,S A. MultiDiagonal,0.2773925231326382,491
64,S A. Grid,0.2813400447135968,491
8,SD,0.5176232240308825,492
8,S A. Diagonal,0.5763878118656477,492
8,S A. MultiDiagonal,0.5418137962532579,492
8,S A. Grid,0.567662865548374,492
8,Learnable,0.5334304516793444,492
16,SD,0.40218619485362406,492
16,S A. Diagonal,0.46618380584730335,492
16,S A. MultiDiagonal,0.43084508106425845,492
16,S A. Grid,0.45057930239412913,492
16,Learnable,0.45161081080990595,492
32,SD,0.2727099380472065,492
32,S A. Diagonal,0.3520178582163711,492
32,S A. MultiDiagonal,0.331881615674291,492
32,S A. Grid,0.31977589653692134,492
32,Learnable,0.356499078255931,492
64,SD,0.19354268791512297,492
64,S A. Diagonal,0.29821801416865906,492
64,S A. MultiDiagonal,0.27717016457046956,492
64,S A. Grid,0.29071875731794816,492
8,SD,0.5219181613827335,493
8,S A. Diagonal,0.5724974399543867,493
8,S A. MultiDiagonal,0.5486939199031944,493
8,S A. Grid,0.565494390149678,493
8,Learnable,0.5519704931228155,493
16,SD,0.40205271827031785,493
16,S A. Diagonal,0.4695955050428284,493
16,S A. MultiDiagonal,0.43471859140101676,493
16,S A. Grid,0.45021101587080314,493
16,Learnable,0.45118791363680116,493
32,SD,0.2776402833059842,493
32,S A. Diagonal,0.3563731554344448,493
32,S A. MultiDiagonal,0.3293756627885771,493
32,S A. Grid,0.3203308000793159,493
32,Learnable,0.35703584552688805,493
64,SD,0.20109530083722213,493
64,S A. Diagonal,0.29340195734070196,493
64,S A. MultiDiagonal,0.28306472405299676,493
64,S A. Grid,0.2852223156432424,493
8,SD,0.5202181611798612,494
8,S A. Diagonal,0.5769797938868376,494
8,S A. MultiDiagonal,0.53976958414431,494
8,S A. Grid,0.5735908051600569,494
8,Learnable,0.5473484242636353,494
16,SD,0.4013019534736999,494
16,S A. Diagonal,0.47387858913322,494
16,S A. MultiDiagonal,0.43227946124351,494
16,S A. Grid,0.45557691436640213,494
16,Learnable,0.45219935901275793,494
32,SD,0.27456930103052657,494
32,S A. Diagonal,0.3530013548423497,494
32,S A. MultiDiagonal,0.3332902684422269,494
32,S A. Grid,0.3198834383949996,494
32,Learnable,0.3283764960640697,494
64,SD,0.2013479100055036,494
64,S A. Diagonal,0.29868316204606404,494
64,S A. MultiDiagonal,0.285721551507696,494
64,S A. Grid,0.2969785382217141,494
8,SD,0.5223981677844837,495
8,S A. Diagonal,0.5758070290100072,495
8,S A. MultiDiagonal,0.5420860129119703,495
8,S A. Grid,0.5744416872911101,495
8,Learnable,0.5559336264740724,495
16,SD,0.4033155797571462,495
16,S A. Diagonal,0.46565776446565565,495
16,S A. MultiDiagonal,0.442639813439288,495
16,S A. Grid,0.45153516504972857,495
16,Learnable,0.449756649412385,495
32,SD,0.2734795818479449,495
32,S A. Diagonal,0.3527959501532675,495
32,S A. MultiDiagonal,0.33321031026436915,495
32,S A. Grid,0.3211448391502015,495
32,Learnable,0.34092566155549875,495
64,SD,0.1913405079815076,495
64,S A. Diagonal,0.29112366872272855,495
64,S A. MultiDiagonal,0.2885855431316089,495
64,S A. Grid,0.2888451876795849,495
8,SD,0.5166861657976932,496
8,S A. Diagonal,0.5771233090622859,496
8,S A. MultiDiagonal,0.5468790597804416,496
8,S A. Grid,0.5665936860079317,496
8,Learnable,0.540641263145444,496
16,SD,0.39599518231645026,496
16,S A. Diagonal,0.46628370185744805,496
16,S A. MultiDiagonal,0.43611634927461596,496
16,S A. Grid,0.4553693386301369,496
16,Learnable,0.43540736863848717,496
32,SD,0.27406679698413006,496
32,S A. Diagonal,0.3482334770786917,496
32,S A. MultiDiagonal,0.3292076621444084,496
32,S A. Grid,0.32193634616588684,496
32,Learnable,0.3673567085229619,496
64,SD,0.1995229164970833,496
64,S A. Diagonal,0.3020588781162164,496
64,S A. MultiDiagonal,0.2873321204578201,496
64,S A. Grid,0.2835964931438753,496
8,SD,0.5139291130095069,497
8,S A. Diagonal,0.5727470493363169,497
8,S A. MultiDiagonal,0.535464167838366,497
8,S A. Grid,0.5655300921538571,497
8,Learnable,0.5450271488335231,497
16,SD,0.3995559961304228,497
16,S A. Diagonal,0.4669516068699253,497
16,S A. MultiDiagonal,0.43640286876247364,497
16,S A. Grid,0.4517989693425506,497
16,Learnable,0.45538851423196647,497
32,SD,0.27511542475068745,497
32,S A. Diagonal,0.3557459467696353,497
32,S A. MultiDiagonal,0.3308368871338573,497
32,S A. Grid,0.3218389667617055,497
32,Learnable,0.3506813216769231,497
64,SD,0.19929993361812334,497
64,S A. Diagonal,0.3064962144876021,497
64,S A. MultiDiagonal,0.2857741626662168,497
64,S A. Grid,0.29231789092656735,497
8,SD,0.5283751901944702,498
8,S A. Diagonal,0.5773480898423649,498
8,S A. MultiDiagonal,0.5387900577732061,498
8,S A. Grid,0.5692378521398763,498
8,Learnable,0.5372382212117119,498
16,SD,0.40224386697425624,498
16,S A. Diagonal,0.4687725877979235,498
16,S A. MultiDiagonal,0.430727612532861,498
16,S A. Grid,0.44512366407510945,498
16,Learnable,0.4415770695364623,498
32,SD,0.27353771603308674,498
32,S A. Diagonal,0.35469259632502037,498
32,S A. MultiDiagonal,0.3298448831359932,498
32,S A. Grid,0.32189054414497253,498
32,Learnable,0.3448762023477254,498
64,SD,0.19982954781111298,498
64,S A. Diagonal,0.2821459862253439,498
64,S A. MultiDiagonal,0.2868538484004514,498
64,S A. Grid,0.2879896451292727,498
8,SD,0.5168445047153648,499
8,S A. Diagonal,0.5691124112686912,499
8,S A. MultiDiagonal,0.5341511969033512,499
8,S A. Grid,0.5724940049175817,499
8,Learnable,0.5452995094787474,499
16,SD,0.40396923307243293,499
16,S A. Diagonal,0.4720990232990735,499
16,S A. MultiDiagonal,0.4323142488136299,499
16,S A. Grid,0.4468047319013174,499
16,Learnable,0.4461172428984733,499
32,SD,0.2705114958630781,499
32,S A. Diagonal,0.3545381366818225,499
32,S A. MultiDiagonal,0.33350738254625467,499
32,S A. Grid,0.32047268135303686,499
32,Learnable,0.35516884986722086,499
64,SD,0.19336893140161332,499
64,S A. Diagonal,0.29325061443111905,499
64,S A. MultiDiagonal,0.2777168947323204,499
64,S A. Grid,0.2916657710889595,499
8,SD,0.5181894218735202,500
8,S A. Diagonal,0.5748271283435309,500
8,S A. MultiDiagonal,0.5438909021524937,500
8,S A. Grid,0.5699077720952983,500
8,Learnable,0.5489439484858186,500
16,SD,0.4041208403166157,500
16,S A. Diagonal,0.4658485127793941,500
16,S A. MultiDiagonal,0.4227111607631275,500
16,S A. Grid,0.4496955537904002,500
16,Learnable,0.46330348989828685,500
32,SD,0.2751022182630891,500
32,S A. Diagonal,0.3477362234102862,500
32,S A. MultiDiagonal,0.3243357553093304,500
32,S A. Grid,0.32299911054981484,500
32,Learnable,0.342508830361627,500
64,SD,0.19839787224215746,500
64,S A. Diagonal,0.3005267348274719,500
64,S A. MultiDiagonal,0.2813135984038527,500
64,S A. Grid,0.29000169032251366,500
8,SD,0.5210159110150857,501
8,S A. Diagonal,0.5720141543030539,501
8,S A. MultiDiagonal,0.5384671487484899,501
8,S A. Grid,0.5711084178752025,501
8,Learnable,0.52209825744519,501
16,SD,0.40091687716752467,501
16,S A. Diagonal,0.4679316112670986,501
16,S A. MultiDiagonal,0.4340929712811929,501
16,S A. Grid,0.4563894627312749,501
16,Learnable,0.4467903312141484,501
32,SD,0.27130245565677696,501
32,S A. Diagonal,0.3491490472647223,501
32,S A. MultiDiagonal,0.3290775770571922,501
32,S A. Grid,0.32737387691382325,501
32,Learnable,0.34663176422373976,501
64,SD,0.20610434361000074,501
64,S A. Diagonal,0.30939705306155457,501
64,S A. MultiDiagonal,0.28153553203353987,501
64,S A. Grid,0.29061846668330693,501
8,SD,0.5180050739881439,502
8,S A. Diagonal,0.5756236691309657,502
8,S A. MultiDiagonal,0.5454919579190396,502
8,S A. Grid,0.5668243816679644,502
8,Learnable,0.5521393587934349,502
16,SD,0.4024310936537987,502
16,S A. Diagonal,0.46778910876450663,502
16,S A. MultiDiagonal,0.4276509982883772,502
16,S A. Grid,0.44814235771291433,502
16,Learnable,0.45348183232207284,502
32,SD,0.2726959069879581,502
32,S A. Diagonal,0.34789556683099576,502
32,S A. MultiDiagonal,0.32415297551623,502
32,S A. Grid,0.3212720133971336,502
32,Learnable,0.32739754477133126,502
64,SD,0.1930128436341409,502
64,S A. Diagonal,0.3093727663478867,502
64,S A. MultiDiagonal,0.2808683800051664,502
64,S A. Grid,0.28774224388163516,502
8,SD,0.5160605736895594,503
8,S A. Diagonal,0.5771057245411684,503
8,S A. MultiDiagonal,0.5385614095302448,503
8,S A. Grid,0.571752108316425,503
8,Learnable,0.5367403970652734,503
16,SD,0.40036755603107144,503
16,S A. Diagonal,0.4693334895841422,503
16,S A. MultiDiagonal,0.4311025025259348,503
16,S A. Grid,0.4452662912005115,503
16,Learnable,0.43623580596200734,503
32,SD,0.2728721901542531,503
32,S A. Diagonal,0.34631149158821006,503
32,S A. MultiDiagonal,0.33215649708993344,503
32,S A. Grid,0.3242696431785754,503
32,Learnable,0.35143709957133507,503
64,SD,0.19902066807423438,503
64,S A. Diagonal,0.296695193608481,503
64,S A. MultiDiagonal,0.28318621614478023,503
64,S A. Grid,0.2924203695970653,503
8,SD,0.5204169002800234,504
8,S A. Diagonal,0.5740670298956371,504
8,S A. MultiDiagonal,0.5487659018771504,504
8,S A. Grid,0.5712577831169954,504
8,Learnable,0.5577382403105122,504
16,SD,0.3983663300470949,504
16,S A. Diagonal,0.4711197119899899,504
16,S A. MultiDiagonal,0.4349693675959326,504
16,S A. Grid,0.4458127619461414,504
16,Learnable,0.4517816060203461,504
32,SD,0.27808829044062294,504
32,S A. Diagonal,0.3472832171337068,504
32,S A. MultiDiagonal,0.3276503646984515,504
32,S A. Grid,0.323127302409276,504
32,Learnable,0.35212405761780674,504
64,SD,0.2004752442194688,504
64,S A. Diagonal,0.30036894095530076,504
64,S A. MultiDiagonal,0.27749688088437746,504
64,S A. Grid,0.29469126894642333,504
8,SD,0.5158221113568009,505
8,S A. Diagonal,0.57324383149627,505
8,S A. MultiDiagonal,0.5438081838469487,505
8,S A. Grid,0.5705119593135535,505
8,Learnable,0.5236616935669374,505
16,SD,0.40021512817389493,505
16,S A. Diagonal,0.4689825629354275,505
16,S A. MultiDiagonal,0.4416446750386225,505
16,S A. Grid,0.4574194094215035,505
16,Learnable,0.44184552600468757,505
32,SD,0.2706656069836384,505
32,S A. Diagonal,0.3553601703737734,505
32,S A. MultiDiagonal,0.3289932337095054,505
32,S A. Grid,0.320008040227592,505
32,Learnable,0.3517006297732589,505
64,SD,0.20118506024058994,505
64,S A. Diagonal,0.30265860537489836,505
64,S A. MultiDiagonal,0.28944911802921575,505
64,S A. Grid,0.292219846661653,505
8,SD,0.5152676642847931,506
8,S A. Diagonal,0.5715740785034769,506
8,S A. MultiDiagonal,0.5351838468815857,506
8,S A. Grid,0.5715330972945762,506
8,Learnable,0.5484836873648677,506
16,SD,0.40265519556855056,506
16,S A. Diagonal,0.46500795001896733,506
16,S A. MultiDiagonal,0.4345504667897619,506
16,S A. Grid,0.4476579860181052,506
16,Learnable,0.4440934997922107,506
32,SD,0.27234742006243523,506
32,S A. Diagonal,0.3588072731998655,506
32,S A. MultiDiagonal,0.33235044371987765,506
32,S A. Grid,0.3181627502374548,506
32,Learnable,0.34014769587488247,506
64,SD,0.1962435548307663,506
64,S A. Diagonal,0.30741098589887433,506
64,S A. MultiDiagonal,0.2790491438539349,506
64,S A. Grid,0.2921642362773703,506
8,SD,0.5196133092979527,507
8,S A. Diagonal,0.5729987211958418,507
8,S A. MultiDiagonal,0.5362785772629284,507
8,S A. Grid,0.5705938906744248,507
8,Learnable,0.5519886586266171,507
16,SD,0.4013906458823949,507
16,S A. Diagonal,0.46131793374451247,507
16,S A. MultiDiagonal,0.4318390179516567,507
16,S A. Grid,0.44871314645643573,507
16,Learnable,0.44678152016936207,507
32,SD,0.27499609097246286,507
32,S A. Diagonal,0.3528185603094733,507
32,S A. MultiDiagonal,0.32779120782209115,507
32,S A. Grid,0.3230396936082628,507
32,Learnable,0.35014602027906444,507
64,SD,0.1931587032663508,507
64,S A. Diagonal,0.3055133596650361,507
64,S A. MultiDiagonal,0.27642748025063324,507
64,S A. Grid,0.2904683868243927,507
8,SD,0.519426915128047,508
8,S A. Diagonal,0.575881350565607,508
8,S A. MultiDiagonal,0.533221270047447,508
8,S A. Grid,0.5704261061981334,508
8,Learnable,0.5731737998792061,508
16,SD,0.4027800739550715,508
16,S A. Diagonal,0.47015157696560617,508
16,S A. MultiDiagonal,0.42840368877643575,508
16,S A. Grid,0.4476382669678517,508
16,Learnable,0.44459822668356164,508
32,SD,0.27360683320982454,508
32,S A. Diagonal,0.3467161694785363,508
32,S A. MultiDiagonal,0.32391163264153533,508
32,S A. Grid,0.32449267613921084,508
32,Learnable,0.35028497153159305,508
64,SD,0.18892702530194772,508
64,S A. Diagonal,0.30395716364431047,508
64,S A. MultiDiagonal,0.2788665911874991,508
64,S A. Grid,0.29151839974849225,508
8,SD,0.5194551826040663,509
8,S A. Diagonal,0.5739967332861068,509
8,S A. MultiDiagonal,0.5487156009495155,509
8,S A. Grid,0.5706408692241923,509
8,Learnable,0.5567481581751926,509
16,SD,0.39890564701179776,509
16,S A. Diagonal,0.46709113966310944,509
16,S A. MultiDiagonal,0.4316385217371618,509
16,S A. Grid,0.45267793023240205,509
16,Learnable,0.45061203964438684,509
32,SD,0.27455273221001597,509
32,S A. Diagonal,0.3616710731845495,509
32,S A. MultiDiagonal,0.3255906343893189,509
32,S A. Grid,0.32323053421377984,509
32,Learnable,0.35680995210124855,509
64,SD,0.21180874975404135,509
64,S A. Diagonal,0.29336176790531,509
64,S A. MultiDiagonal,0.2753722244705241,509
64,S A. Grid,0.28798468815053535,509
8,SD,0.5171620271287415,510
8,S A. Diagonal,0.5753413111053541,510
8,S A. MultiDiagonal,0.5409785134897575,510
8,S A. Grid,0.5708873609297995,510
8,Learnable,0.5378840176746029,510
16,SD,0.40380440800139095,510
16,S A. Diagonal,0.4643033751946571,510
16,S A. MultiDiagonal,0.43252660877172544,510
16,S A. Grid,0.44852127393417063,510
16,Learnable,0.4430307500884206,510
32,SD,0.274277190461767,510
32,S A. Diagonal,0.3514790975225296,510
32,S A. MultiDiagonal,0.32771869067142323,510
32,S A. Grid,0.31658403823867776,510
32,Learnable,0.34532935808056286,510
64,SD,0.19571116585942316,510
64,S A. Diagonal,0.28897400372029236,510
64,S A. MultiDiagonal,0.2821784650442306,510
64,S A. Grid,0.29879871207611974,510
8,SD,0.5184417728929339,511
8,S A. Diagonal,0.5750661860362134,511
8,S A. MultiDiagonal,0.54541578348159,511
8,S A. Grid,0.5715354359425738,511
8,Learnable,0.537944030610302,511
16,SD,0.4039317951053767,511
16,S A. Diagonal,0.4682065104573834,511
16,S A. MultiDiagonal,0.4288256205840593,511
16,S A. Grid,0.45082452724836847,511
16,Learnable,0.4508115400697969,511
32,SD,0.2695935003188921,511
32,S A. Diagonal,0.3505830889006721,511
32,S A. MultiDiagonal,0.33213302699435443,511
32,S A. Grid,0.32232947184216587,511
32,Learnable,0.3568305917981326,511
64,SD,0.20182102079114186,511
64,S A. Diagonal,0.2941460313250131,511
64,S A. MultiDiagonal,0.2797472571407024,511
64,S A. Grid,0.2893867036204123,511
8,SD,0.5170575272259991,512
8,S A. Diagonal,0.5724953420771186,512
8,S A. MultiDiagonal,0.5395183048376463,512
8,S A. Grid,0.5708072810068029,512
8,Learnable,0.5336694532953087,512
16,SD,0.40181165826077636,512
16,S A. Diagonal,0.46618653667283133,512
16,S A. MultiDiagonal,0.4252237781247308,512
16,S A. Grid,0.4410807920660961,512
16,Learnable,0.45149257040132273,512
32,SD,0.27716804627824904,512
32,S A. Diagonal,0.3489856875611519,512
32,S A. MultiDiagonal,0.32994784615515205,512
32,S A. Grid,0.32377547072902624,512
32,Learnable,0.34979194543288483,512
64,SD,0.1965013279168142,512
64,S A. Diagonal,0.30310485503219076,512
64,S A. MultiDiagonal,0.27841635891389355,512
64,S A. Grid,0.2901892320348165,512
8,SD,0.5245706502262764,513
8,S A. Diagonal,0.5754467708953905,513
8,S A. MultiDiagonal,0.5386270703455274,513
8,S A. Grid,0.5714809009569729,513
8,Learnable,0.52977302639273,513
16,SD,0.4039056033602513,513
16,S A. Diagonal,0.46423372874494206,513
16,S A. MultiDiagonal,0.4299082790917498,513
16,S A. Grid,0.45101315058414937,513
16,Learnable,0.45303316290979867,513
32,SD,0.27240122414001966,513
32,S A. Diagonal,0.35452378694603826,513
32,S A. MultiDiagonal,0.33370788924358397,513
32,S A. Grid,0.3219870497758275,513
32,Learnable,0.34492779757015357,513
64,SD,0.18886283220516506,513
64,S A. Diagonal,0.2991628392641094,513
64,S A. MultiDiagonal,0.2794427762617781,513
64,S A. Grid,0.28743701300880614,513
8,SD,0.5193140220223565,514
8,S A. Diagonal,0.5782936357672572,514
8,S A. MultiDiagonal,0.5374984072452825,514
8,S A. Grid,0.5730248663242771,514
8,Learnable,0.5486555010558861,514
16,SD,0.4011731625117139,514
16,S A. Diagonal,0.4683211137517037,514
16,S A. MultiDiagonal,0.4326629074014922,514
16,S A. Grid,0.44765415776747186,514
16,Learnable,0.4478610246586885,514
32,SD,0.2741961793114101,514
32,S A. Diagonal,0.34969810078816477,514
32,S A. MultiDiagonal,0.33064084737527966,514
32,S A. Grid,0.31767510159193646,514
32,Learnable,0.3499224358432087,514
64,SD,0.19793681298042212,514
64,S A. Diagonal,0.29954836814158703,514
64,S A. MultiDiagonal,0.2758438735635438,514
64,S A. Grid,0.29126315127457847,514
8,SD,0.5161619682790728,515
8,S A. Diagonal,0.5733056470538531,515
8,S A. MultiDiagonal,0.5372257549573066,515
8,S A. Grid,0.5714796056245444,515
8,Learnable,0.5529373960749213,515
16,SD,0.4022588940544041,515
16,S A. Diagonal,0.4646754743901101,515
16,S A. MultiDiagonal,0.429741799939914,515
16,S A. Grid,0.44453714147916246,515
16,Learnable,0.4543083229672909,515
32,SD,0.27293183271562527,515
32,S A. Diagonal,0.35891201738983775,515
32,S A. MultiDiagonal,0.3251068837603367,515
32,S A. Grid,0.31776597760034053,515
32,Learnable,0.3409386276799926,515
64,SD,0.19512822435837643,515
64,S A. Diagonal,0.30396586627225725,515
64,S A. MultiDiagonal,0.2789089614538815,515
64,S A. Grid,0.29140951105461654,515
8,SD,0.5162478064096432,516
8,S A. Diagonal,0.5744845116687471,516
8,S A. MultiDiagonal,0.5400903391164427,516
8,S A. Grid,0.5730381274644513,516
8,Learnable,0.5476257513365906,516
16,SD,0.40032869108384883,516
16,S A. Diagonal,0.46986253649557685,516
16,S A. MultiDiagonal,0.4325023844509301,516
16,S A. Grid,0.4530134746379227,516
16,Learnable,0.4523847712356107,516
32,SD,0.2735155146133179,516
32,S A. Diagonal,0.35409729184096883,516
32,S A. MultiDiagonal,0.32847821819645334,516
32,S A. Grid,0.31932816152957577,516
32,Learnable,0.33412348628462996,516
64,SD,0.19134566796642163,516
64,S A. Diagonal,0.2932893249965947,516
64,S A. MultiDiagonal,0.28491048762183013,516
64,S A. Grid,0.29255414943109614,516
8,SD,0.5177621535734874,517
8,S A. Diagonal,0.576243645685426,517
8,S A. MultiDiagonal,0.5330296379776527,517
8,S A. Grid,0.5679710132199003,517
8,Learnable,0.5390963164526267,517
16,SD,0.4055711109530916,517
16,S A. Diagonal,0.4661916253085312,517
16,S A. MultiDiagonal,0.42761512339609314,517
16,S A. Grid,0.4522732943461347,517
16,Learnable,0.433359170154598,517
32,SD,0.2759234443550532,517
32,S A. Diagonal,0.3508903102533494,517
32,S A. MultiDiagonal,0.32834978127154524,517
32,S A. Grid,0.32241997973360126,517
32,Learnable,0.3598197499635399,517
64,SD,0.1963771922067069,517
64,S A. Diagonal,0.3007045782791937,517
64,S A. MultiDiagonal,0.2815912343228823,517
64,S A. Grid,0.29258755304562045,517
8,SD,0.5226937255992714,518
8,S A. Diagonal,0.5722234069991499,518
8,S A. MultiDiagonal,0.5325185827208546,518
8,S A. Grid,0.567298347967764,518
8,Learnable,0.5245385929112322,518
16,SD,0.39995667193260354,518
16,S A. Diagonal,0.46530270170633636,518
16,S A. MultiDiagonal,0.4338041356465065,518
16,S A. Grid,0.4499236367159054,518
16,Learnable,0.4509765526237435,518
32,SD,0.2717704605823001,518
32,S A. Diagonal,0.34970910086046175,518
32,S A. MultiDiagonal,0.32881778776635817,518
32,S A. Grid,0.3203470970714847,518
32,Learnable,0.3488103263112369,518
64,SD,0.19160147891119747,518
64,S A. Diagonal,0.31140463559197534,518
64,S A. MultiDiagonal,0.27818117223567584,518
64,S A. Grid,0.2833794682590613,518
8,SD,0.5208517947758126,519
8,S A. Diagonal,0.5797127119066234,519
8,S A. MultiDiagonal,0.5430310889151932,519
8,S A. Grid,0.569674170804711,519
8,Learnable,0.559670185290694,519
16,SD,0.4047714246114589,519
16,S A. Diagonal,0.4697582337549159,519
16,S A. MultiDiagonal,0.4335085282169034,519
16,S A. Grid,0.4533623028133688,519
16,Learnable,0.4358793955002423,519
32,SD,0.27279736643819474,519
32,S A. Diagonal,0.35218691478547826,519
32,S A. MultiDiagonal,0.3229087035640219,519
32,S A. Grid,0.31925140315008876,519
32,Learnable,0.34029339616558746,519
64,SD,0.19696473630117237,519
64,S A. Diagonal,0.29044155539049094,519
64,S A. MultiDiagonal,0.27701174305532006,519
64,S A. Grid,0.2857609433310841,519
8,SD,0.5161738900808569,520
8,S A. Diagonal,0.5770810434548761,520
8,S A. MultiDiagonal,0.5366553750860602,520
8,S A. Grid,0.5731004877472133,520
8,Learnable,0.5440711708197257,520
16,SD,0.402891313360184,520
16,S A. Diagonal,0.46307968127656335,520
16,S A. MultiDiagonal,0.43094849843844757,520
16,S A. Grid,0.444885059023963,520
16,Learnable,0.4448259268007766,520
32,SD,0.27716903744306653,520
32,S A. Diagonal,0.34912180682057214,520
32,S A. MultiDiagonal,0.32966130452773146,520
32,S A. Grid,0.3257350258794577,520
32,Learnable,0.35628451445187737,520
64,SD,0.19011330164959925,520
64,S A. Diagonal,0.29756139109268337,520
64,S A. MultiDiagonal,0.27855678273163326,520
64,S A. Grid,0.29478404867207947,520
8,SD,0.5181489264012304,521
8,S A. Diagonal,0.5710552722794042,521
8,S A. MultiDiagonal,0.5427221845585709,521
8,S A. Grid,0.5750922974256799,521
8,Learnable,0.5321315927353067,521
16,SD,0.40530128952754446,521
16,S A. Diagonal,0.4644904522730347,521
16,S A. MultiDiagonal,0.4288335418473631,521
16,S A. Grid,0.44780948108972496,521
16,Learnable,0.4731834764568133,521
32,SD,0.273502790609375,521
32,S A. Diagonal,0.3491215346379818,521
32,S A. MultiDiagonal,0.3309825390323947,521
32,S A. Grid,0.3207138993796194,521
32,Learnable,0.33888594782764286,521
64,SD,0.2022967555047362,521
64,S A. Diagonal,0.30993568696784884,521
64,S A. MultiDiagonal,0.28316450288934314,521
64,S A. Grid,0.2914408599290894,521
8,SD,0.5157507011940458,522
8,S A. Diagonal,0.5757868042697489,522
8,S A. MultiDiagonal,0.5320165456134506,522
8,S A. Grid,0.5684248025370433,522
8,Learnable,0.5309226053000068,522
16,SD,0.40260432507957983,522
16,S A. Diagonal,0.4647589921990867,522
16,S A. MultiDiagonal,0.4308435011507713,522
16,S A. Grid,0.4497436651709228,522
16,Learnable,0.4653096774192218,522
32,SD,0.2732434336912443,522
32,S A. Diagonal,0.35165515040210915,522
32,S A. MultiDiagonal,0.330446663605134,522
32,S A. Grid,0.32175590475734206,522
32,Learnable,0.3487759587496997,522
64,SD,0.18828734647273349,522
64,S A. Diagonal,0.29453571779656995,522
64,S A. MultiDiagonal,0.2778119181536022,522
64,S A. Grid,0.29672606833917736,522
8,SD,0.5246887004218339,523
8,S A. Diagonal,0.573476696580195,523
8,S A. MultiDiagonal,0.5462704719048046,523
8,S A. Grid,0.5727346309385797,523
8,Learnable,0.5599976281825646,523
16,SD,0.39776578893174175,523
16,S A. Diagonal,0.4587541678952474,523
16,S A. MultiDiagonal,0.44074722449754694,523
16,S A. Grid,0.44400945404736225,523
16,Learnable,0.4461708122909699,523
32,SD,0.2806939236611907,523
32,S A. Diagonal,0.3491072396058619,523
32,S A. MultiDiagonal,0.3310591627979075,523
32,S A. Grid,0.32538870153549765,523
32,Learnable,0.34244321096720765,523
64,SD,0.19530203595692672,523
64,S A. Diagonal,0.30136082507173284,523
64,S A. MultiDiagonal,0.2750266283441342,523
64,S A. Grid,0.2918972961549775,523
8,SD,0.5194084206164388,524
8,S A. Diagonal,0.5734176308719705,524
8,S A. MultiDiagonal,0.543162063658865,524
8,S A. Grid,0.5689333467525577,524
8,Learnable,0.5337102332000128,524
16,SD,0.4030050190912588,524
16,S A. Diagonal,0.4646491297566515,524
16,S A. MultiDiagonal,0.4317306847633743,524
16,S A. Grid,0.4511510354146896,524
16,Learnable,0.4400321502440606,524
32,SD,0.27271495692618664,524
32,S A. Diagonal,0.34883902240449116,524
32,S A. MultiDiagonal,0.3335312442655489,524
32,S A. Grid,0.3195003180214773,524
32,Learnable,0.34486052529232186,524
64,SD,0.19525829195768282,524
64,S A. Diagonal,0.30139132033192456,524
64,S A. MultiDiagonal,0.278263832675251,524
64,S A. Grid,0.2909582895906589,524
8,SD,0.515748268935468,525
8,S A. Diagonal,0.5731816982108076,525
8,S A. MultiDiagonal,0.5378159401763724,525
8,S A. Grid,0.5693408716736603,525
8,Learnable,0.5405975538060261,525
16,SD,0.40427678313030196,525
16,S A. Diagonal,0.462859202555746,525
16,S A. MultiDiagonal,0.43163574174670044,525
16,S A. Grid,0.4488719568140763,525
16,Learnable,0.4397456479120684,525
32,SD,0.27326215388007924,525
32,S A. Diagonal,0.3525554816549838,525
32,S A. MultiDiagonal,0.332373293656247,525
32,S A. Grid,0.3248363835357617,525
32,Learnable,0.36008655317290916,525
64,SD,0.19872602218433807,525
64,S A. Diagonal,0.294257671639402,525
64,S A. MultiDiagonal,0.28394363745180307,525
64,S A. Grid,0.29110643166285755,525
8,SD,0.5174669108110425,526
8,S A. Diagonal,0.573178414800827,526
8,S A. MultiDiagonal,0.5351589731909887,526
8,S A. Grid,0.5676162312838389,526
8,Learnable,0.5345519709975239,526
16,SD,0.4023830934797191,526
16,S A. Diagonal,0.46687920288912743,526
16,S A. MultiDiagonal,0.4374838562987359,526
16,S A. Grid,0.4473989238978284,526
16,Learnable,0.4387280189791023,526
32,SD,0.27122575718029873,526
32,S A. Diagonal,0.3569431983597673,526
32,S A. MultiDiagonal,0.3302691293095579,526
32,S A. Grid,0.32299854323667954,526
32,Learnable,0.34678781381918794,526
64,SD,0.19879230280278815,526
64,S A. Diagonal,0.3066507132291607,526
64,S A. MultiDiagonal,0.2803482351760305,526
64,S A. Grid,0.2865275107408853,526
8,SD,0.5165703225293874,527
8,S A. Diagonal,0.5737871779865988,527
8,S A. MultiDiagonal,0.5383754809222214,527
8,S A. Grid,0.5681543090171735,527
8,Learnable,0.5469697484462391,527
16,SD,0.4020504302812667,527
16,S A. Diagonal,0.46949551813302903,527
16,S A. MultiDiagonal,0.4301339282855406,527
16,S A. Grid,0.4473315199204698,527
16,Learnable,0.43688227137884905,527
32,SD,0.27903945016413034,527
32,S A. Diagonal,0.35126743323032805,527
32,S A. MultiDiagonal,0.3283495365599659,527
32,S A. Grid,0.32358758479176275,527
32,Learnable,0.33319240935862743,527
64,SD,0.18781260734638572,527
64,S A. Diagonal,0.30561443913913555,527
64,S A. MultiDiagonal,0.2779443591564935,527
64,S A. Grid,0.28652637023173977,527
8,SD,0.5186264731281033,528
8,S A. Diagonal,0.5716066546070068,528
8,S A. MultiDiagonal,0.5376856884684174,528
8,S A. Grid,0.572006415520584,528
8,Learnable,0.5361839771332921,528
16,SD,0.40365854548327285,528
16,S A. Diagonal,0.46903727295217973,528
16,S A. MultiDiagonal,0.4331449220707645,528
16,S A. Grid,0.4428839360380946,528
16,Learnable,0.4396976972972488,528
32,SD,0.27044352751663914,528
32,S A. Diagonal,0.3501669373742784,528
32,S A. MultiDiagonal,0.32650672598153574,528
32,S A. Grid,0.3215315852347096,528
32,Learnable,0.3632315280096831,528
64,SD,0.19921121537072606,528
64,S A. Diagonal,0.2937870161864952,528
64,S A. MultiDiagonal,0.2788278946140611,528
64,S A. Grid,0.29683216071733104,528
8,SD,0.5167354651800762,529
8,S A. Diagonal,0.5690586895095111,529
8,S A. MultiDiagonal,0.5370620138185292,529
8,S A. Grid,0.5678633720539035,529
8,Learnable,0.5545425585426286,529
16,SD,0.40225595275980414,529
16,S A. Diagonal,0.4625927619487906,529
16,S A. MultiDiagonal,0.4349371003310381,529
16,S A. Grid,0.45219840509433634,529
16,Learnable,0.4427388703112735,529
32,SD,0.27659859322027575,529
32,S A. Diagonal,0.3552895065970263,529
32,S A. MultiDiagonal,0.33077999069547775,529
32,S A. Grid,0.32388215848527213,529
32,Learnable,0.3516642771109735,529
64,SD,0.21226659174664625,529
64,S A. Diagonal,0.3024990332409697,529
64,S A. MultiDiagonal,0.2860982648544843,529
64,S A. Grid,0.2957321258599783,529
8,SD,0.5199498923901127,530
8,S A. Diagonal,0.5742974045967182,530
8,S A. MultiDiagonal,0.5383746921279314,530
8,S A. Grid,0.5656875355825716,530
8,Learnable,0.5596928406323106,530
16,SD,0.4017708975043439,530
16,S A. Diagonal,0.4603092059019246,530
16,S A. MultiDiagonal,0.43916250722664074,530
16,S A. Grid,0.4525977739720889,530
16,Learnable,0.4343692503307043,530
32,SD,0.27514476711652136,530
32,S A. Diagonal,0.3545631698944011,530
32,S A. MultiDiagonal,0.32553168462852233,530
32,S A. Grid,0.3181478863818361,530
32,Learnable,0.3675687885493214,530
64,SD,0.21007899881537018,530
64,S A. Diagonal,0.297158322720682,530
64,S A. MultiDiagonal,0.27890895243714664,530
64,S A. Grid,0.29510518957380016,530
8,SD,0.5158378312339807,531
8,S A. Diagonal,0.573662847188583,531
8,S A. MultiDiagonal,0.5410743752744639,531
8,S A. Grid,0.5714241626095007,531
8,Learnable,0.5282124344219217,531
16,SD,0.40016768359882926,531
16,S A. Diagonal,0.4646256977800104,531
16,S A. MultiDiagonal,0.4388632800485804,531
16,S A. Grid,0.4498479000829234,531
16,Learnable,0.4461688377261794,531
32,SD,0.27628192785283023,531
32,S A. Diagonal,0.35054306260857615,531
32,S A. MultiDiagonal,0.32571208529020707,531
32,S A. Grid,0.31938550780135955,531
32,Learnable,0.34292715433554777,531
64,SD,0.20114534665625644,531
64,S A. Diagonal,0.30625384064711986,531
64,S A. MultiDiagonal,0.27459132136758657,531
64,S A. Grid,0.2909507804356397,531
8,SD,0.5214476896871085,532
8,S A. Diagonal,0.5768916613181458,532
8,S A. MultiDiagonal,0.5433824863401718,532
8,S A. Grid,0.5675998377344152,532
8,Learnable,0.5301275151302511,532
16,SD,0.4032174149140737,532
16,S A. Diagonal,0.4674907197405153,532
16,S A. MultiDiagonal,0.438723848729769,532
16,S A. Grid,0.44759706034351265,532
16,Learnable,0.45118085923710877,532
32,SD,0.2767275779615114,532
32,S A. Diagonal,0.3431664920264902,532
32,S A. MultiDiagonal,0.32677402236344144,532
32,S A. Grid,0.31787371709415474,532
32,Learnable,0.35340493493685354,532
64,SD,0.19196714141469948,532
64,S A. Diagonal,0.30084062774305437,532
64,S A. MultiDiagonal,0.2804738113713518,532
64,S A. Grid,0.2986414741161362,532
8,SD,0.5177277571796941,533
8,S A. Diagonal,0.579709023530416,533
8,S A. MultiDiagonal,0.545881824890231,533
8,S A. Grid,0.5679777018925979,533
8,Learnable,0.5307352560376296,533
16,SD,0.3969266925402311,533
16,S A. Diagonal,0.4658567903725902,533
16,S A. MultiDiagonal,0.4367600290976532,533
16,S A. Grid,0.4524531905450384,533
16,Learnable,0.46327822246509726,533
32,SD,0.2777433695907868,533
32,S A. Diagonal,0.34969073504077275,533
32,S A. MultiDiagonal,0.3322396066931459,533
32,S A. Grid,0.3234173588836585,533
32,Learnable,0.3572002757586203,533
64,SD,0.18735487538544618,533
64,S A. Diagonal,0.2954028115031198,533
64,S A. MultiDiagonal,0.27752290958425707,533
64,S A. Grid,0.2891702476573978,533
8,SD,0.5185953095709683,534
8,S A. Diagonal,0.570298732990221,534
8,S A. MultiDiagonal,0.5445036806418867,534
8,S A. Grid,0.5763582090435455,534
8,Learnable,0.5486147512522318,534
16,SD,0.40500541595071915,534
16,S A. Diagonal,0.46900671286220263,534
16,S A. MultiDiagonal,0.4325545216386413,534
16,S A. Grid,0.4534041296970365,534
16,Learnable,0.4512274175300678,534
32,SD,0.2739152134351779,534
32,S A. Diagonal,0.35213089357238486,534
32,S A. MultiDiagonal,0.32980246413089276,534
32,S A. Grid,0.3199988788862811,534
32,Learnable,0.34331556258504003,534
64,SD,0.19704977581323183,534
64,S A. Diagonal,0.3078383055212175,534
64,S A. MultiDiagonal,0.2800067341950859,534
64,S A. Grid,0.29409246163963165,534
8,SD,0.5160336955712221,535
8,S A. Diagonal,0.5743421407721537,535
8,S A. MultiDiagonal,0.5364625468527496,535
8,S A. Grid,0.5687783363249137,535
8,Learnable,0.5482837605912935,535
16,SD,0.4031733581837479,535
16,S A. Diagonal,0.46692147175656173,535
16,S A. MultiDiagonal,0.43166117364965473,535
16,S A. Grid,0.45218050844179025,535
16,Learnable,0.4482757547933054,535
32,SD,0.277763232910787,535
32,S A. Diagonal,0.3504383877596499,535
32,S A. MultiDiagonal,0.32713486050917656,535
32,S A. Grid,0.3230513739381625,535
32,Learnable,0.34993112262051923,535
64,SD,0.2030281812330647,535
64,S A. Diagonal,0.2988555730681294,535
64,S A. MultiDiagonal,0.2803932713207651,535
64,S A. Grid,0.29156390748049116,535
8,SD,0.5227852300275988,536
8,S A. Diagonal,0.5761710118113528,536
8,S A. MultiDiagonal,0.5332564456282635,536
8,S A. Grid,0.5673942328962173,536
8,Learnable,0.5554047603342085,536
16,SD,0.40574512227393134,536
16,S A. Diagonal,0.4583464557179424,536
16,S A. MultiDiagonal,0.43457972889535434,536
16,S A. Grid,0.44508635903386506,536
16,Learnable,0.439169683354782,536
32,SD,0.27337016213796306,536
32,S A. Diagonal,0.35058984981434105,536
32,S A. MultiDiagonal,0.3332168082465421,536
32,S A. Grid,0.32006993132078854,536
32,Learnable,0.3383389731161297,536
64,SD,0.1872662876246645,536
64,S A. Diagonal,0.29750789122383,536
64,S A. MultiDiagonal,0.28358129492108197,536
64,S A. Grid,0.2889566742695708,536
8,SD,0.5155048621536923,537
8,S A. Diagonal,0.5715895616103568,537
8,S A. MultiDiagonal,0.5448907162550094,537
8,S A. Grid,0.57147419115263,537
8,Learnable,0.5280644100142037,537
16,SD,0.40361598146920286,537
16,S A. Diagonal,0.46123901137967727,537
16,S A. MultiDiagonal,0.4323975811067492,537
16,S A. Grid,0.4490928197469887,537
16,Learnable,0.46258991877271594,537
32,SD,0.2731171161373189,537
32,S A. Diagonal,0.3492571914519575,537
32,S A. MultiDiagonal,0.32984091045118613,537
32,S A. Grid,0.32604143142168623,537
32,Learnable,0.35316614133769664,537
64,SD,0.19653607869862,537
64,S A. Diagonal,0.3008812487283457,537
64,S A. MultiDiagonal,0.27410257274050404,537
64,S A. Grid,0.2870934292134222,537
8,SD,0.5238850791954343,538
8,S A. Diagonal,0.5754732009215837,538
8,S A. MultiDiagonal,0.5328325638468454,538
8,S A. Grid,0.5714763465585975,538
8,Learnable,0.558207221488892,538
16,SD,0.4021742223461115,538
16,S A. Diagonal,0.46580781398150717,538
16,S A. MultiDiagonal,0.43004668126919887,538
16,S A. Grid,0.45530558552405026,538
16,Learnable,0.45049415566481266,538
32,SD,0.27394520099462816,538
32,S A. Diagonal,0.3531060786359376,538
32,S A. MultiDiagonal,0.33012250505102925,538
32,S A. Grid,0.32261190586730715,538
32,Learnable,0.3467482871841325,538
64,SD,0.1874755873800117,538
64,S A. Diagonal,0.2949297425162294,538
64,S A. MultiDiagonal,0.28704212136734597,538
64,S A. Grid,0.29636796021115697,538
8,SD,0.5166244108901318,539
8,S A. Diagonal,0.5748873567855148,539
8,S A. MultiDiagonal,0.5494627167014334,539
8,S A. Grid,0.5622144737787941,539
8,Learnable,0.5525961507981602,539
16,SD,0.40164566865532036,539
16,S A. Diagonal,0.4673834447287607,539
16,S A. MultiDiagonal,0.42991978444726026,539
16,S A. Grid,0.447504726060787,539
16,Learnable,0.4378321570651855,539
32,SD,0.27207573970025495,539
32,S A. Diagonal,0.35552934993928814,539
32,S A. MultiDiagonal,0.3303751726239201,539
32,S A. Grid,0.32181261811203954,539
32,Learnable,0.3447576653073652,539
64,SD,0.19515149950592078,539
64,S A. Diagonal,0.3013893725481916,539
64,S A. MultiDiagonal,0.27924036935905905,539
64,S A. Grid,0.28541626430892014,539
8,SD,0.5184526258993094,540
8,S A. Diagonal,0.5771921783927553,540
8,S A. MultiDiagonal,0.5404126264475437,540
8,S A. Grid,0.5687282236359499,540
8,Learnable,0.5375972066828619,540
16,SD,0.40227845484869573,540
16,S A. Diagonal,0.46782439211244486,540
16,S A. MultiDiagonal,0.4316770565195245,540
16,S A. Grid,0.45252765338013606,540
16,Learnable,0.4596822537110186,540
32,SD,0.27204509101392516,540
32,S A. Diagonal,0.3524580810320304,540
32,S A. MultiDiagonal,0.33247573142674947,540
32,S A. Grid,0.3215903617014654,540
32,Learnable,0.34352064759632195,540
64,SD,0.19155228465136834,540
64,S A. Diagonal,0.2989292453918456,540
64,S A. MultiDiagonal,0.2773841589526154,540
64,S A. Grid,0.29074979629558,540
8,SD,0.5165777645793277,541
8,S A. Diagonal,0.573531181172673,541
8,S A. MultiDiagonal,0.5399323216003794,541
8,S A. Grid,0.5652482543201699,541
8,Learnable,0.543303596545821,541
16,SD,0.40064919250711717,541
16,S A. Diagonal,0.46397203605277937,541
16,S A. MultiDiagonal,0.4333703946912491,541
16,S A. Grid,0.4469108186945332,541
16,Learnable,0.4522727680633654,541
32,SD,0.2722680235454995,541
32,S A. Diagonal,0.35188338650486006,541
32,S A. MultiDiagonal,0.32938155677750025,541
32,S A. Grid,0.3230697643082854,541
32,Learnable,0.36044133102251674,541
64,SD,0.19291487085017373,541
64,S A. Diagonal,0.301099471376573,541
64,S A. MultiDiagonal,0.2836234747827404,541
64,S A. Grid,0.2921617000470753,541
8,SD,0.518100351271415,542
8,S A. Diagonal,0.5735489808021609,542
8,S A. MultiDiagonal,0.5443881768233949,542
8,S A. Grid,0.5733061564349027,542
8,Learnable,0.5353616971257662,542
16,SD,0.3996693595317299,542
16,S A. Diagonal,0.4633706824016256,542
16,S A. MultiDiagonal,0.42840698493711876,542
16,S A. Grid,0.4492409239364876,542
16,Learnable,0.45422864734957585,542
32,SD,0.2793492169111891,542
32,S A. Diagonal,0.34613410963968577,542
32,S A. MultiDiagonal,0.3337876314854019,542
32,S A. Grid,0.3195608628893102,542
32,Learnable,0.3222491259113201,542
64,SD,0.1885938267507881,542
64,S A. Diagonal,0.304379310628989,542
64,S A. MultiDiagonal,0.2799162153883874,542
64,S A. Grid,0.2918257612913645,542
8,SD,0.5276537753883643,543
8,S A. Diagonal,0.5774802354805216,543
8,S A. MultiDiagonal,0.54201537856101,543
8,S A. Grid,0.5713511937394544,543
8,Learnable,0.5525448156647842,543
16,SD,0.3998202689468475,543
16,S A. Diagonal,0.46787684142715846,543
16,S A. MultiDiagonal,0.4297305577915283,543
16,S A. Grid,0.4499310033919873,543
16,Learnable,0.45858497463602477,543
32,SD,0.27528244100117105,543
32,S A. Diagonal,0.3589055098661699,543
32,S A. MultiDiagonal,0.32856584933298016,543
32,S A. Grid,0.3290557243079524,543
32,Learnable,0.3402622939557079,543
64,SD,0.1929026887082739,543
64,S A. Diagonal,0.307010845782443,543
64,S A. MultiDiagonal,0.27774799667051864,543
64,S A. Grid,0.2859688427568889,543
8,SD,0.5220388469181951,544
8,S A. Diagonal,0.5712232718841072,544
8,S A. MultiDiagonal,0.546477725487432,544
8,S A. Grid,0.5727037786772476,544
8,Learnable,0.5335325979098908,544
16,SD,0.3993963275003424,544
16,S A. Diagonal,0.46426137988675115,544
16,S A. MultiDiagonal,0.4324277859494524,544
16,S A. Grid,0.45117354235705,544
16,Learnable,0.44343018684177415,544
32,SD,0.2727124681788566,544
32,S A. Diagonal,0.3552031580215337,544
32,S A. MultiDiagonal,0.3367716544934582,544
32,S A. Grid,0.32577505428106,544
32,Learnable,0.3523239757172836,544
64,SD,0.2044111322814296,544
64,S A. Diagonal,0.29729930086448514,544
64,S A. MultiDiagonal,0.28255809091946116,544
64,S A. Grid,0.2932017514095569,544
8,SD,0.521725460506497,545
8,S A. Diagonal,0.5732655617088851,545
8,S A. MultiDiagonal,0.5410328658138032,545
8,S A. Grid,0.5655031372394443,545
8,Learnable,0.5560791615884821,545
16,SD,0.3964351759059145,545
16,S A. Diagonal,0.4662768618001913,545
16,S A. MultiDiagonal,0.4454961657001529,545
16,S A. Grid,0.4491215786460697,545
16,Learnable,0.4457409276335678,545
32,SD,0.2745397418179387,545
32,S A. Diagonal,0.35069198043307004,545
32,S A. MultiDiagonal,0.3411163491344605,545
32,S A. Grid,0.3231322311255257,545
32,Learnable,0.3397794014208835,545
64,SD,0.2034811370731839,545
64,S A. Diagonal,0.2971993277178818,545
64,S A. MultiDiagonal,0.2771350496704259,545
64,S A. Grid,0.29558731501780816,545
8,SD,0.5187099653606778,546
8,S A. Diagonal,0.5731869889562828,546
8,S A. MultiDiagonal,0.5436997760612592,546
8,S A. Grid,0.5683848233725868,546
8,Learnable,0.5691532314605816,546
16,SD,0.40229688697621624,546
16,S A. Diagonal,0.4646946918709506,546
16,S A. MultiDiagonal,0.42719080896023665,546
16,S A. Grid,0.452124313829049,546
16,Learnable,0.45368995839080717,546
32,SD,0.27530135413002854,546
32,S A. Diagonal,0.34832447068693917,546
32,S A. MultiDiagonal,0.33101699594352646,546
32,S A. Grid,0.31970021921475644,546
32,Learnable,0.3548230619573045,546
64,SD,0.19350798233516878,546
64,S A. Diagonal,0.2997506598281602,546
64,S A. MultiDiagonal,0.2731382994103033,546
64,S A. Grid,0.2888996898794719,546
8,SD,0.517425658291521,547
8,S A. Diagonal,0.5762111130170839,547
8,S A. MultiDiagonal,0.5356533442530788,547
8,S A. Grid,0.5708565949916959,547
8,Learnable,0.5494051386762273,547
16,SD,0.4008102708693882,547
16,S A. Diagonal,0.46760860062521875,547
16,S A. MultiDiagonal,0.4306518859945,547
16,S A. Grid,0.4511146082556492,547
16,Learnable,0.44785553366308506,547
32,SD,0.2740204618066916,547
32,S A. Diagonal,0.3500262090512104,547
32,S A. MultiDiagonal,0.33109152328935787,547
32,S A. Grid,0.322261382848565,547
32,Learnable,0.3505783672905285,547
64,SD,0.19389055990576376,547
64,S A. Diagonal,0.28965894098893413,547
64,S A. MultiDiagonal,0.2780237939744137,547
64,S A. Grid,0.28747349310108483,547
8,SD,0.5181628848513743,548
8,S A. Diagonal,0.5736213418125439,548
8,S A. MultiDiagonal,0.5394264334318224,548
8,S A. Grid,0.5704353422947903,548
8,Learnable,0.5555165148016544,548
16,SD,0.404212841470799,548
16,S A. Diagonal,0.46783386985730724,548
16,S A. MultiDiagonal,0.4336792911557127,548
16,S A. Grid,0.44585209765458506,548
16,Learnable,0.44114349583698587,548
32,SD,0.2743776184579408,548
32,S A. Diagonal,0.350316547704681,548
32,S A. MultiDiagonal,0.33047206681418706,548
32,S A. Grid,0.3185597076543668,548
32,Learnable,0.3575497670704171,548
64,SD,0.1998786846398544,548
64,S A. Diagonal,0.30081879275888235,548
64,S A. MultiDiagonal,0.2832048610326614,548
64,S A. Grid,0.2951240786369151,548
8,SD,0.517641724254314,549
8,S A. Diagonal,0.5708123297517548,549
8,S A. MultiDiagonal,0.542791969148489,549
8,S A. Grid,0.566899055175361,549
8,Learnable,0.5514831889477425,549
16,SD,0.40872456290226017,549
16,S A. Diagonal,0.46606457357158987,549
16,S A. MultiDiagonal,0.4314200017581602,549
16,S A. Grid,0.4606539495985941,549
16,Learnable,0.44427287954996175,549
32,SD,0.2738064202853491,549
32,S A. Diagonal,0.35103402263145245,549
32,S A. MultiDiagonal,0.3280128816776387,549
32,S A. Grid,0.326392819086974,549
32,Learnable,0.35158571262828836,549
64,SD,0.19155882219109102,549
64,S A. Diagonal,0.29544552316867423,549
64,S A. MultiDiagonal,0.28137672530535335,549
64,S A. Grid,0.2925595931393675,549
8,SD,0.5134246200697672,550
8,S A. Diagonal,0.5745040515206588,550
8,S A. MultiDiagonal,0.5452322996596548,550
8,S A. Grid,0.5694557594318204,550
8,Learnable,0.5517915388510333,550
16,SD,0.40228731282113783,550
16,S A. Diagonal,0.46326446866044857,550
16,S A. MultiDiagonal,0.4393208615006261,550
16,S A. Grid,0.44945710893214713,550
16,Learnable,0.4539766114056316,550
32,SD,0.27135687671778086,550
32,S A. Diagonal,0.34744584155044594,550
32,S A. MultiDiagonal,0.330217754267206,550
32,S A. Grid,0.3236661827938402,550
32,Learnable,0.3502139702315077,550
64,SD,0.1916713240186499,550
64,S A. Diagonal,0.3061756007569639,550
64,S A. MultiDiagonal,0.2831612994619375,550
64,S A. Grid,0.29248936871953773,550
8,SD,0.5198359079294519,551
8,S A. Diagonal,0.5760692371066056,551
8,S A. MultiDiagonal,0.5394199092025755,551
8,S A. Grid,0.5704632502346217,551
8,Learnable,0.5478571144947261,551
16,SD,0.4036659886659226,551
16,S A. Diagonal,0.4670816581285353,551
16,S A. MultiDiagonal,0.43072596323889506,551
16,S A. Grid,0.44222451828101694,551
16,Learnable,0.4529620384215277,551
32,SD,0.27133389722688306,551
32,S A. Diagonal,0.3529314965809157,551
32,S A. MultiDiagonal,0.33070367714135895,551
32,S A. Grid,0.320448341421084,551
32,Learnable,0.350557631540401,551
64,SD,0.20133193440423644,551
64,S A. Diagonal,0.29554300375190545,551
64,S A. MultiDiagonal,0.2805222510344907,551
64,S A. Grid,0.28646855530573656,551
8,SD,0.5163547123589592,552
8,S A. Diagonal,0.5756687160673498,552
8,S A. MultiDiagonal,0.546556796776058,552
8,S A. Grid,0.5703331159994247,552
8,Learnable,0.5340172656309401,552
16,SD,0.4022102247806556,552
16,S A. Diagonal,0.46459961113854165,552
16,S A. MultiDiagonal,0.4326446080352231,552
16,S A. Grid,0.4505012688500351,552
16,Learnable,0.4497498378055555,552
32,SD,0.2726202243256586,552
32,S A. Diagonal,0.3497184955493585,552
32,S A. MultiDiagonal,0.3364156158541227,552
32,S A. Grid,0.3250600561877112,552
32,Learnable,0.3507330831823806,552
64,SD,0.18822982156741364,552
64,S A. Diagonal,0.3093759695088012,552
64,S A. MultiDiagonal,0.279955873395115,552
64,S A. Grid,0.29137960004204577,552
8,SD,0.5209188684484523,553
8,S A. Diagonal,0.5705372660173352,553
8,S A. MultiDiagonal,0.5460448900117579,553
8,S A. Grid,0.5648658285748255,553
8,Learnable,0.5535826109914052,553
16,SD,0.4015160358053914,553
16,S A. Diagonal,0.46149097599949807,553
16,S A. MultiDiagonal,0.43594504186555055,553
16,S A. Grid,0.44434187980118484,553
16,Learnable,0.44044664644691855,553
32,SD,0.2767365808923685,553
32,S A. Diagonal,0.36073759635887526,553
32,S A. MultiDiagonal,0.3235507598330417,553
32,S A. Grid,0.31742121112111354,553
32,Learnable,0.35208070359683097,553
64,SD,0.18934328365906342,553
64,S A. Diagonal,0.28898984450666987,553
64,S A. MultiDiagonal,0.28010384758541174,553
64,S A. Grid,0.2912812651472189,553
8,SD,0.518612834723559,554
8,S A. Diagonal,0.5740667608643928,554
8,S A. MultiDiagonal,0.5472918718187141,554
8,S A. Grid,0.5667714412174352,554
8,Learnable,0.552497278511688,554
16,SD,0.40214183038015405,554
16,S A. Diagonal,0.4676543586919857,554
16,S A. MultiDiagonal,0.4351013945304347,554
16,S A. Grid,0.45068339702428173,554
16,Learnable,0.44121043487907713,554
32,SD,0.27213270026528447,554
32,S A. Diagonal,0.3541673905996951,554
32,S A. MultiDiagonal,0.33148106474235384,554
32,S A. Grid,0.3217606799105374,554
32,Learnable,0.3534453552834065,554
64,SD,0.1914944952871618,554
64,S A. Diagonal,0.29709242422963367,554
64,S A. MultiDiagonal,0.28091836750665544,554
64,S A. Grid,0.28935814717000347,554
8,SD,0.5200741039809057,555
8,S A. Diagonal,0.5740149934108402,555
8,S A. MultiDiagonal,0.539140149549708,555
8,S A. Grid,0.5716653973479081,555
8,Learnable,0.5304056712755774,555
16,SD,0.40368677390063057,555
16,S A. Diagonal,0.46422778513149887,555
16,S A. MultiDiagonal,0.4351794885810148,555
16,S A. Grid,0.4461331807771023,555
16,Learnable,0.4552130556233177,555
32,SD,0.2748209906760456,555
32,S A. Diagonal,0.3553715968635021,555
32,S A. MultiDiagonal,0.3330525705678633,555
32,S A. Grid,0.32364785495276127,555
32,Learnable,0.345939974356952,555
64,SD,0.19162036200770793,555
64,S A. Diagonal,0.3035823594710852,555
64,S A. MultiDiagonal,0.2789755149041041,555
64,S A. Grid,0.2926212494414637,555
8,SD,0.5155254818567538,556
8,S A. Diagonal,0.5722210793543867,556
8,S A. MultiDiagonal,0.5465056260457462,556
8,S A. Grid,0.5709589753256572,556
8,Learnable,0.5377579700569275,556
16,SD,0.40174779598046706,556
16,S A. Diagonal,0.4674443162167571,556
16,S A. MultiDiagonal,0.4322338800781429,556
16,S A. Grid,0.44988644381387854,556
16,Learnable,0.4498667355252411,556
32,SD,0.27313943660232975,556
32,S A. Diagonal,0.3537542694144194,556
32,S A. MultiDiagonal,0.3249053066311695,556
32,S A. Grid,0.326112515105805,556
32,Learnable,0.3580002191864946,556
64,SD,0.19253232940570014,556
64,S A. Diagonal,0.2911681361182242,556
64,S A. MultiDiagonal,0.28505575428596724,556
64,S A. Grid,0.29015871912944224,556
8,SD,0.516076292914681,557
8,S A. Diagonal,0.5734299085998991,557
8,S A. MultiDiagonal,0.5425927182621323,557
8,S A. Grid,0.5746461082985794,557
8,Learnable,0.5385029452881366,557
16,SD,0.3996637478688235,557
16,S A. Diagonal,0.47025328066139077,557
16,S A. MultiDiagonal,0.4373606434939018,557
16,S A. Grid,0.45608783093200134,557
16,Learnable,0.4560756502118658,557
32,SD,0.27413088988524564,557
32,S A. Diagonal,0.34667059271875933,557
32,S A. MultiDiagonal,0.3323684038104066,557
32,S A. Grid,0.3233411802041629,557
32,Learnable,0.343697774752018,557
64,SD,0.19410972932940235,557
64,S A. Diagonal,0.29667736023340047,557
64,S A. MultiDiagonal,0.27391000223628115,557
64,S A. Grid,0.28936647536667226,557
8,SD,0.5207371060079657,558
8,S A. Diagonal,0.5756970333698805,558
8,S A. MultiDiagonal,0.5350005807148204,558
8,S A. Grid,0.5723516592205691,558
8,Learnable,0.5315197490795991,558
16,SD,0.40369273169448416,558
16,S A. Diagonal,0.47457651968974834,558
16,S A. MultiDiagonal,0.4338708410216249,558
16,S A. Grid,0.4542195018683577,558
16,Learnable,0.4447663333614905,558
32,SD,0.2717878698031081,558
32,S A. Diagonal,0.3550947574108193,558
32,S A. MultiDiagonal,0.3322923551645759,558
32,S A. Grid,0.3244068108801341,558
32,Learnable,0.33767658333788425,558
64,SD,0.19105721506649812,558
64,S A. Diagonal,0.30755045614866994,558
64,S A. MultiDiagonal,0.2801562055622025,558
64,S A. Grid,0.29337538356972587,558
8,SD,0.518000245445156,559
8,S A. Diagonal,0.5706416358873483,559
8,S A. MultiDiagonal,0.5376708507336786,559
8,S A. Grid,0.5730060322174275,559
8,Learnable,0.5543843574655248,559
16,SD,0.4005730719265982,559
16,S A. Diagonal,0.46327271178213375,559
16,S A. MultiDiagonal,0.4372955115554942,559
16,S A. Grid,0.45811242673886543,559
16,Learnable,0.4419037859174169,559
32,SD,0.27244860840087554,559
32,S A. Diagonal,0.34985741541832205,559
32,S A. MultiDiagonal,0.3292540982140685,559
32,S A. Grid,0.32068310022609886,559
32,Learnable,0.34626989563959276,559
64,SD,0.19293525718899954,559
64,S A. Diagonal,0.3038083005880477,559
64,S A. MultiDiagonal,0.2759083572161132,559
64,S A. Grid,0.29549874901101897,559
8,SD,0.515614275370753,560
8,S A. Diagonal,0.5780339985627275,560
8,S A. MultiDiagonal,0.5367515171069182,560
8,S A. Grid,0.575186447355846,560
8,Learnable,0.5511982356021359,560
16,SD,0.40342333300840294,560
16,S A. Diagonal,0.46726159061576755,560
16,S A. MultiDiagonal,0.43528315978602383,560
16,S A. Grid,0.44835824783368616,560
16,Learnable,0.45991903104677945,560
32,SD,0.27595066772978544,560
32,S A. Diagonal,0.350269291961001,560
32,S A. MultiDiagonal,0.3231225826524751,560
32,S A. Grid,0.3245511912036188,560
32,Learnable,0.3547778076489277,560
64,SD,0.19394776987453052,560
64,S A. Diagonal,0.2982841204301477,560
64,S A. MultiDiagonal,0.2837607909629481,560
64,S A. Grid,0.2967727381752058,560
8,SD,0.5166185514319628,561
8,S A. Diagonal,0.5740907484941457,561
8,S A. MultiDiagonal,0.5394696604628391,561
8,S A. Grid,0.5730479524460588,561
8,Learnable,0.5511552512618648,561
16,SD,0.40245898848369616,561
16,S A. Diagonal,0.471430739741213,561
16,S A. MultiDiagonal,0.4396625428616076,561
16,S A. Grid,0.4460437935487799,561
16,Learnable,0.45409239094380993,561
32,SD,0.27883605199032957,561
32,S A. Diagonal,0.349202142646195,561
32,S A. MultiDiagonal,0.33207138737240693,561
32,S A. Grid,0.32129217192256687,561
32,Learnable,0.3359834173654198,561
64,SD,0.19309136715269773,561
64,S A. Diagonal,0.30485446944747485,561
64,S A. MultiDiagonal,0.2770579687415651,561
64,S A. Grid,0.28827771648310413,561
8,SD,0.5164852264973666,562
8,S A. Diagonal,0.5748139260477247,562
8,S A. MultiDiagonal,0.5341769470608316,562
8,S A. Grid,0.5698323383600314,562
8,Learnable,0.5698729531035588,562
16,SD,0.40001113336070526,562
16,S A. Diagonal,0.4660650431112793,562
16,S A. MultiDiagonal,0.4265033167622563,562
16,S A. Grid,0.4501267367167716,562
16,Learnable,0.4367716516192355,562
32,SD,0.2737209177685758,562
32,S A. Diagonal,0.35107694333150397,562
32,S A. MultiDiagonal,0.3293334475439403,562
32,S A. Grid,0.3304059737517595,562
32,Learnable,0.34821482702916684,562
64,SD,0.19571608727410222,562
64,S A. Diagonal,0.2993089596928382,562
64,S A. MultiDiagonal,0.29120744789447717,562
64,S A. Grid,0.28678258392760697,562
8,SD,0.5158934969546549,563
8,S A. Diagonal,0.5747304945392535,563
8,S A. MultiDiagonal,0.535211292145721,563
8,S A. Grid,0.5718222478724511,563
8,Learnable,0.5513385888393705,563
16,SD,0.4035245813525912,563
16,S A. Diagonal,0.4663024720769462,563
16,S A. MultiDiagonal,0.4305784380527692,563
16,S A. Grid,0.4594306865785925,563
16,Learnable,0.44318380622152376,563
32,SD,0.27587274503138115,563
32,S A. Diagonal,0.3511594044074071,563
32,S A. MultiDiagonal,0.326334811121038,563
32,S A. Grid,0.32510389908858395,563
32,Learnable,0.3491358364966174,563
64,SD,0.1931931803638702,563
64,S A. Diagonal,0.2944573924362898,563
64,S A. MultiDiagonal,0.27853993612699657,563
64,S A. Grid,0.2931525073879171,563
8,SD,0.5222871033277949,564
8,S A. Diagonal,0.5769815532214827,564
8,S A. MultiDiagonal,0.5355598946683261,564
8,S A. Grid,0.5735187748353346,564
8,Learnable,0.5580001446466719,564
16,SD,0.3999419716829541,564
16,S A. Diagonal,0.4657447849868672,564
16,S A. MultiDiagonal,0.4333594054496479,564
16,S A. Grid,0.450427629942866,564
16,Learnable,0.4489476750052078,564
32,SD,0.27691313521546657,564
32,S A. Diagonal,0.35161592375930195,564
32,S A. MultiDiagonal,0.3332537739310118,564
32,S A. Grid,0.32354401092210217,564
32,Learnable,0.3395311550637464,564
64,SD,0.1922454715703916,564
64,S A. Diagonal,0.2986583919099253,564
64,S A. MultiDiagonal,0.2813086101255754,564
64,S A. Grid,0.2907819885972852,564
8,SD,0.520221379571678,565
8,S A. Diagonal,0.5766245591674208,565
8,S A. MultiDiagonal,0.5465470162315025,565
8,S A. Grid,0.566602955312178,565
8,Learnable,0.5462652132652188,565
16,SD,0.4040651451618562,565
16,S A. Diagonal,0.4645930130871969,565
16,S A. MultiDiagonal,0.43049586617449975,565
16,S A. Grid,0.4432098704760704,565
16,Learnable,0.44667030889488657,565
32,SD,0.2726562081898387,565
32,S A. Diagonal,0.35426916930959257,565
32,S A. MultiDiagonal,0.3238262133570888,565
32,S A. Grid,0.3284113304134232,565
32,Learnable,0.3337660526898488,565
64,SD,0.19371263636213532,565
64,S A. Diagonal,0.29578507789721337,565
64,S A. MultiDiagonal,0.27957389832131596,565
64,S A. Grid,0.29096324069818913,565
8,SD,0.5153820983990656,566
8,S A. Diagonal,0.5728728679467054,566
8,S A. MultiDiagonal,0.5375447659150057,566
8,S A. Grid,0.5680687744366952,566
8,Learnable,0.5631646355448291,566
16,SD,0.40472702399203575,566
16,S A. Diagonal,0.46633592597078427,566
16,S A. MultiDiagonal,0.43057529478493994,566
16,S A. Grid,0.44594200708875353,566
16,Learnable,0.45347432798464926,566
32,SD,0.2733218331327894,566
32,S A. Diagonal,0.35448431728724256,566
32,S A. MultiDiagonal,0.32830431551452227,566
32,S A. Grid,0.32228234091115404,566
32,Learnable,0.33537944575486534,566
64,SD,0.19652969417704005,566
64,S A. Diagonal,0.29538223851883927,566
64,S A. MultiDiagonal,0.28627412785119555,566
64,S A. Grid,0.29097401987289356,566
8,SD,0.520154605711537,567
8,S A. Diagonal,0.572158150462299,567
8,S A. MultiDiagonal,0.5479988615270188,567
8,S A. Grid,0.5753491446403551,567
8,Learnable,0.54178695416285,567
16,SD,0.4026139261499566,567
16,S A. Diagonal,0.4669742495204192,567
16,S A. MultiDiagonal,0.4318545030421562,567
16,S A. Grid,0.45098976628858517,567
16,Learnable,0.4401047335744149,567
32,SD,0.27320140037212187,567
32,S A. Diagonal,0.3503598979830196,567
32,S A. MultiDiagonal,0.33172558263444574,567
32,S A. Grid,0.32503836279529547,567
32,Learnable,0.34953420071111685,567
64,SD,0.1887929948628066,567
64,S A. Diagonal,0.2983093436050893,567
64,S A. MultiDiagonal,0.2753476192357558,567
64,S A. Grid,0.29628022251016195,567
8,SD,0.5209309160887443,568
8,S A. Diagonal,0.5757666519784327,568
8,S A. MultiDiagonal,0.5335084490869375,568
8,S A. Grid,0.5682562778732144,568
8,Learnable,0.537102854469483,568
16,SD,0.40173123838504576,568
16,S A. Diagonal,0.4627265861024341,568
16,S A. MultiDiagonal,0.43782019513264236,568
16,S A. Grid,0.4507920436710217,568
16,Learnable,0.4425831660529381,568
32,SD,0.27276426903585976,568
32,S A. Diagonal,0.35705503076439826,568
32,S A. MultiDiagonal,0.32600622073204466,568
32,S A. Grid,0.3239859603277665,568
32,Learnable,0.35888130463729634,568
64,SD,0.1995803945330442,568
64,S A. Diagonal,0.2954426291299911,568
64,S A. MultiDiagonal,0.2781438684067696,568
64,S A. Grid,0.2972935584560661,568
8,SD,0.5178122899448475,569
8,S A. Diagonal,0.5729899601948424,569
8,S A. MultiDiagonal,0.5450147842187941,569
8,S A. Grid,0.5732090935308202,569
8,Learnable,0.558976703581143,569
16,SD,0.3987151831686837,569
16,S A. Diagonal,0.4725273656074464,569
16,S A. MultiDiagonal,0.43280143902105483,569
16,S A. Grid,0.4446393883165788,569
16,Learnable,0.44159120105564986,569
32,SD,0.2742956590472166,569
32,S A. Diagonal,0.3499534990700247,569
32,S A. MultiDiagonal,0.32665682567769505,569
32,S A. Grid,0.3230123366455501,569
32,Learnable,0.35030574974234363,569
64,SD,0.19780844524409652,569
64,S A. Diagonal,0.30669816412063283,569
64,S A. MultiDiagonal,0.2806193598467052,569
64,S A. Grid,0.2859793676999125,569
8,SD,0.5181282072732946,570
8,S A. Diagonal,0.5722523234211087,570
8,S A. MultiDiagonal,0.5431809520376815,570
8,S A. Grid,0.5654196738171687,570
8,Learnable,0.5581904729575526,570
16,SD,0.3986384895055126,570
16,S A. Diagonal,0.46733553015325824,570
16,S A. MultiDiagonal,0.4358654413820464,570
16,S A. Grid,0.4519465136939458,570
16,Learnable,0.46080113539542683,570
32,SD,0.26955259773881546,570
32,S A. Diagonal,0.3491526517304064,570
32,S A. MultiDiagonal,0.3294018066753144,570
32,S A. Grid,0.31971014612961846,570
32,Learnable,0.3389031328310355,570
64,SD,0.18622364102785388,570
64,S A. Diagonal,0.2997760296092082,570
64,S A. MultiDiagonal,0.27884623266130215,570
64,S A. Grid,0.2849507492395482,570
8,SD,0.5168295822146425,571
8,S A. Diagonal,0.5794887704746761,571
8,S A. MultiDiagonal,0.5465217403584006,571
8,S A. Grid,0.5725822043601472,571
8,Learnable,0.5567444228548774,571
16,SD,0.4030349678936047,571
16,S A. Diagonal,0.4649139387911985,571
16,S A. MultiDiagonal,0.43753545617874906,571
16,S A. Grid,0.45087812175697095,571
16,Learnable,0.44697365307394876,571
32,SD,0.2747027960938865,571
32,S A. Diagonal,0.3512961953952334,571
32,S A. MultiDiagonal,0.33121521033765855,571
32,S A. Grid,0.3201804404761621,571
32,Learnable,0.34856580151017613,571
64,SD,0.1936195353391871,571
64,S A. Diagonal,0.314609263427906,571
64,S A. MultiDiagonal,0.2764235038593162,571
64,S A. Grid,0.2908182770979491,571
8,SD,0.518431127045337,572
8,S A. Diagonal,0.575148446651358,572
8,S A. MultiDiagonal,0.5458499146941079,572
8,S A. Grid,0.5696403586334535,572
8,Learnable,0.5267930573260518,572
16,SD,0.4058557742633983,572
16,S A. Diagonal,0.4708916937956365,572
16,S A. MultiDiagonal,0.44262404916507636,572
16,S A. Grid,0.45165376225391474,572
16,Learnable,0.4332403552121722,572
32,SD,0.2744779445515577,572
32,S A. Diagonal,0.34564370689521423,572
32,S A. MultiDiagonal,0.33122057440559405,572
32,S A. Grid,0.32204545665259865,572
32,Learnable,0.35526030266534525,572
64,SD,0.19360061255977296,572
64,S A. Diagonal,0.29556056113834267,572
64,S A. MultiDiagonal,0.2879696529055688,572
64,S A. Grid,0.29121234962463416,572
8,SD,0.5178016577201197,573
8,S A. Diagonal,0.5726975009685267,573
8,S A. MultiDiagonal,0.5423053769695844,573
8,S A. Grid,0.5675263732538891,573
8,Learnable,0.549985487188131,573
16,SD,0.40212652516540215,573
16,S A. Diagonal,0.4672174831716752,573
16,S A. MultiDiagonal,0.437171364299141,573
16,S A. Grid,0.4465214913538914,573
16,Learnable,0.44257716912177575,573
32,SD,0.27204992620944135,573
32,S A. Diagonal,0.3467883563685614,573
32,S A. MultiDiagonal,0.3266123461313214,573
32,S A. Grid,0.32432788450044614,573
32,Learnable,0.3577022046046592,573
64,SD,0.1933319200929233,573
64,S A. Diagonal,0.29985795372318774,573
64,S A. MultiDiagonal,0.2781627570308464,573
64,S A. Grid,0.28889869957810493,573
8,SD,0.5170864647779077,574
8,S A. Diagonal,0.5735966138425094,574
8,S A. MultiDiagonal,0.5396970795490773,574
8,S A. Grid,0.569654116138727,574
8,Learnable,0.540171670471151,574
16,SD,0.40017285672737307,574
16,S A. Diagonal,0.46649524326503505,574
16,S A. MultiDiagonal,0.43027713384652944,574
16,S A. Grid,0.4479754623204463,574
16,Learnable,0.4480261871862745,574
32,SD,0.2759382169223872,574
32,S A. Diagonal,0.3531141900741215,574
32,S A. MultiDiagonal,0.33028499108487996,574
32,S A. Grid,0.3273631800908167,574
32,Learnable,0.332115158330638,574
64,SD,0.18806587454765403,574
64,S A. Diagonal,0.29446374498419803,574
64,S A. MultiDiagonal,0.28178924978363334,574
64,S A. Grid,0.2880466830696181,574
8,SD,0.5208651180427649,575
8,S A. Diagonal,0.5734759700610312,575
8,S A. MultiDiagonal,0.5420517147485817,575
8,S A. Grid,0.5727062654962003,575
8,Learnable,0.5426891858713285,575
16,SD,0.4010152158798272,575
16,S A. Diagonal,0.4722806921004461,575
16,S A. MultiDiagonal,0.4262080105672233,575
16,S A. Grid,0.4478384182652014,575
16,Learnable,0.45361361248448795,575
32,SD,0.27516142877179,575
32,S A. Diagonal,0.3570936319908923,575
32,S A. MultiDiagonal,0.334706547207797,575
32,S A. Grid,0.32303604823526444,575
32,Learnable,0.34579051460153226,575
64,SD,0.19912447006563871,575
64,S A. Diagonal,0.301808346797544,575
64,S A. MultiDiagonal,0.28062793319775287,575
64,S A. Grid,0.29705583358911947,575
8,SD,0.5172509394218319,576
8,S A. Diagonal,0.5791501288621006,576
8,S A. MultiDiagonal,0.5353473835743202,576
8,S A. Grid,0.5631443594788229,576
8,Learnable,0.5682406658779582,576
16,SD,0.4018188291117794,576
16,S A. Diagonal,0.46794039637319607,576
16,S A. MultiDiagonal,0.4323376188728702,576
16,S A. Grid,0.4524682194110948,576
16,Learnable,0.4512806041806977,576
32,SD,0.2750260928066108,576
32,S A. Diagonal,0.35143836624599345,576
32,S A. MultiDiagonal,0.32917321327501226,576
32,S A. Grid,0.32203773554956316,576
32,Learnable,0.3497711224460548,576
64,SD,0.18717953166834297,576
64,S A. Diagonal,0.30658841544985793,576
64,S A. MultiDiagonal,0.277361904921288,576
64,S A. Grid,0.2861681704416089,576
8,SD,0.5171750072082968,577
8,S A. Diagonal,0.5764522441521522,577
8,S A. MultiDiagonal,0.5458114714337027,577
8,S A. Grid,0.5713407947417355,577
8,Learnable,0.5208219602079647,577
16,SD,0.4031539779026993,577
16,S A. Diagonal,0.464936342633733,577
16,S A. MultiDiagonal,0.4364829056403371,577
16,S A. Grid,0.4436943401115292,577
16,Learnable,0.4374617830060455,577
32,SD,0.27115011539388756,577
32,S A. Diagonal,0.35195088174566513,577
32,S A. MultiDiagonal,0.32834857397153916,577
32,S A. Grid,0.33399928081051655,577
32,Learnable,0.3528725633156311,577
64,SD,0.18834855960596986,577
64,S A. Diagonal,0.299971984035874,577
64,S A. MultiDiagonal,0.2829079553220736,577
64,S A. Grid,0.29114722873886334,577
8,SD,0.5205458956939554,578
8,S A. Diagonal,0.5750508333792547,578
8,S A. MultiDiagonal,0.5424971794016933,578
8,S A. Grid,0.5717822725181738,578
8,Learnable,0.5416448303577779,578
16,SD,0.40460766028103345,578
16,S A. Diagonal,0.46611879964783914,578
16,S A. MultiDiagonal,0.4284125491226197,578
16,S A. Grid,0.4449855610565152,578
16,Learnable,0.4394985717179074,578
32,SD,0.2766400705208283,578
32,S A. Diagonal,0.3537905577903774,578
32,S A. MultiDiagonal,0.33011237092315,578
32,S A. Grid,0.32066881791788737,578
32,Learnable,0.3616685754908321,578
64,SD,0.19365543372162858,578
64,S A. Diagonal,0.2961737438575011,578
64,S A. MultiDiagonal,0.27768450634662445,578
64,S A. Grid,0.29170504277805953,578
8,SD,0.5174446420148722,579
8,S A. Diagonal,0.5760007733834688,579
8,S A. MultiDiagonal,0.5427380474997899,579
8,S A. Grid,0.5634321861439637,579
8,Learnable,0.5243221703154408,579
16,SD,0.4012635723883683,579
16,S A. Diagonal,0.47013725434713755,579
16,S A. MultiDiagonal,0.43466967251115074,579
16,S A. Grid,0.44524454472879166,579
16,Learnable,0.4477463352450295,579
32,SD,0.27501384072594504,579
32,S A. Diagonal,0.34863948875854217,579
32,S A. MultiDiagonal,0.32882208013642555,579
32,S A. Grid,0.31705625053001485,579
32,Learnable,0.35129210524816173,579
64,SD,0.21096223434129363,579
64,S A. Diagonal,0.3001800759223987,579
64,S A. MultiDiagonal,0.28421914541468035,579
64,S A. Grid,0.2968709128127147,579
8,SD,0.5204336698079065,580
8,S A. Diagonal,0.5718795689642262,580
8,S A. MultiDiagonal,0.5387750569556397,580
8,S A. Grid,0.5658654704864315,580
8,Learnable,0.5408013948222917,580
16,SD,0.3997704181608876,580
16,S A. Diagonal,0.4696209123392392,580
16,S A. MultiDiagonal,0.43405345285740377,580
16,S A. Grid,0.4487318721965622,580
16,Learnable,0.4421249150193974,580
32,SD,0.27353175169370947,580
32,S A. Diagonal,0.3491818354991877,580
32,S A. MultiDiagonal,0.32787792451065656,580
32,S A. Grid,0.32165162878441045,580
32,Learnable,0.34919927544345253,580
64,SD,0.19244139627696175,580
64,S A. Diagonal,0.28780988318054246,580
64,S A. MultiDiagonal,0.27812687849920775,580
64,S A. Grid,0.29666434763965804,580
8,SD,0.5237430897194886,581
8,S A. Diagonal,0.5747685394425731,581
8,S A. MultiDiagonal,0.5456446021256921,581
8,S A. Grid,0.5689494297419113,581
8,Learnable,0.5402258561381286,581
16,SD,0.3991719002925801,581
16,S A. Diagonal,0.46673734058201244,581
16,S A. MultiDiagonal,0.43137604510330707,581
16,S A. Grid,0.44840658157903834,581
16,Learnable,0.4398536926711152,581
32,SD,0.2717600089670227,581
32,S A. Diagonal,0.3553781564257833,581
32,S A. MultiDiagonal,0.32853185812090446,581
32,S A. Grid,0.321609778840935,581
32,Learnable,0.3585619371099337,581
64,SD,0.19292882296762107,581
64,S A. Diagonal,0.2981077638732137,581
64,S A. MultiDiagonal,0.2789879053947602,581
64,S A. Grid,0.2903529160784524,581
8,SD,0.5137556968493265,582
8,S A. Diagonal,0.5698286374646093,582
8,S A. MultiDiagonal,0.5377887503424496,582
8,S A. Grid,0.5710618484870232,582
8,Learnable,0.5306779655351449,582
16,SD,0.4075645868253037,582
16,S A. Diagonal,0.4626890755196016,582
16,S A. MultiDiagonal,0.43214859065118694,582
16,S A. Grid,0.45666959833751397,582
16,Learnable,0.4381793791199323,582
32,SD,0.2712304730489424,582
32,S A. Diagonal,0.3572098294986945,582
32,S A. MultiDiagonal,0.33023332239949826,582
32,S A. Grid,0.3207702055122411,582
32,Learnable,0.3298912586115441,582
64,SD,0.19628230033773705,582
64,S A. Diagonal,0.30214730774953397,582
64,S A. MultiDiagonal,0.28302414144986165,582
64,S A. Grid,0.28538654066031993,582
8,SD,0.5184241116729412,583
8,S A. Diagonal,0.5771179025872906,583
8,S A. MultiDiagonal,0.5437348768494304,583
8,S A. Grid,0.5744927679258862,583
8,Learnable,0.5356828637963952,583
16,SD,0.40501427456563666,583
16,S A. Diagonal,0.4633945495113325,583
16,S A. MultiDiagonal,0.4339411751849866,583
16,S A. Grid,0.4464184888131262,583
16,Learnable,0.44116640391994794,583
32,SD,0.2798384974556867,583
32,S A. Diagonal,0.34800397722076815,583
32,S A. MultiDiagonal,0.32878720572787645,583
32,S A. Grid,0.3207811569345119,583
32,Learnable,0.3485574882212613,583
64,SD,0.19013607538152047,583
64,S A. Diagonal,0.29352762491374307,583
64,S A. MultiDiagonal,0.2799675651790309,583
64,S A. Grid,0.29516063584802477,583
8,SD,0.5185880499191494,584
8,S A. Diagonal,0.5677369037973377,584
8,S A. MultiDiagonal,0.5459202364798407,584
8,S A. Grid,0.5718700483885684,584
8,Learnable,0.5324048464168125,584
16,SD,0.4009278475637146,584
16,S A. Diagonal,0.4695144029214677,584
16,S A. MultiDiagonal,0.4336448697772898,584
16,S A. Grid,0.44765813598890963,584
16,Learnable,0.45019980973996176,584
32,SD,0.2769132887260982,584
32,S A. Diagonal,0.3504996134055635,584
32,S A. MultiDiagonal,0.33036869411403336,584
32,S A. Grid,0.3225391142505807,584
32,Learnable,0.332983900909005,584
64,SD,0.1906156393386729,584
64,S A. Diagonal,0.2949181302570215,584
64,S A. MultiDiagonal,0.2777597811332423,584
64,S A. Grid,0.29079493166005066,584
8,SD,0.5209080021467485,585
8,S A. Diagonal,0.5739326197757971,585
8,S A. MultiDiagonal,0.5449590192897975,585
8,S A. Grid,0.5693911546704582,585
8,Learnable,0.5470294035901881,585
16,SD,0.4006966709270372,585
16,S A. Diagonal,0.46757827392075324,585
16,S A. MultiDiagonal,0.43053423217666553,585
16,S A. Grid,0.45161328206763285,585
16,Learnable,0.46396127333222853,585
32,SD,0.27296623760418215,585
32,S A. Diagonal,0.3498131328776008,585
32,S A. MultiDiagonal,0.3291711843086002,585
32,S A. Grid,0.3259582554054791,585
32,Learnable,0.3438108542173587,585
64,SD,0.1926621080030679,585
64,S A. Diagonal,0.30203836282519775,585
64,S A. MultiDiagonal,0.2882552288732615,585
64,S A. Grid,0.2938364042159931,585
8,SD,0.5155417170764967,586
8,S A. Diagonal,0.5737174384299897,586
8,S A. MultiDiagonal,0.5407693491118692,586
8,S A. Grid,0.5731050532357804,586
8,Learnable,0.5419580352900604,586
16,SD,0.4002855253892699,586
16,S A. Diagonal,0.46237560407274936,586
16,S A. MultiDiagonal,0.4280765500890841,586
16,S A. Grid,0.4524165110558951,586
16,Learnable,0.4561244412164258,586
32,SD,0.2736559419791941,586
32,S A. Diagonal,0.34609884160178445,586
32,S A. MultiDiagonal,0.33229867905492655,586
32,S A. Grid,0.3190245995583062,586
32,Learnable,0.34708401121304383,586
64,SD,0.20759562178328372,586
64,S A. Diagonal,0.29435310545585275,586
64,S A. MultiDiagonal,0.281690514177359,586
64,S A. Grid,0.29541356922579,586
8,SD,0.518150104522283,587
8,S A. Diagonal,0.578689466489651,587
8,S A. MultiDiagonal,0.5362518960129828,587
8,S A. Grid,0.5660471416366957,587
8,Learnable,0.540230289655822,587
16,SD,0.4054021852083556,587
16,S A. Diagonal,0.46842014512449603,587
16,S A. MultiDiagonal,0.42860682832149694,587
16,S A. Grid,0.44751680263456217,587
16,Learnable,0.4365123130512812,587
32,SD,0.2759429202523149,587
32,S A. Diagonal,0.35274963409897,587
32,S A. MultiDiagonal,0.3262791692157454,587
32,S A. Grid,0.3192000264055642,587
32,Learnable,0.35719826241109254,587
64,SD,0.1945488431420717,587
64,S A. Diagonal,0.29099434588324724,587
64,S A. MultiDiagonal,0.27998694248585637,587
64,S A. Grid,0.28615905338628667,587
8,SD,0.5172466045228392,588
8,S A. Diagonal,0.5741033799942918,588
8,S A. MultiDiagonal,0.53688536000501,588
8,S A. Grid,0.5735668367472535,588
8,Learnable,0.525755034655011,588
16,SD,0.40497602248581166,588
16,S A. Diagonal,0.4695803095031754,588
16,S A. MultiDiagonal,0.43130739378891453,588
16,S A. Grid,0.4475258020854589,588
16,Learnable,0.4444038158856706,588
32,SD,0.27331812437884806,588
32,S A. Diagonal,0.35271845610624103,588
32,S A. MultiDiagonal,0.32971123117606227,588
32,S A. Grid,0.323410769050435,588
32,Learnable,0.3392510789785803,588
64,SD,0.19927036528449274,588
64,S A. Diagonal,0.2954149070189598,588
64,S A. MultiDiagonal,0.2772353535491964,588
64,S A. Grid,0.29329137612550993,588
8,SD,0.5172303480514332,589
8,S A. Diagonal,0.5798679448515722,589
8,S A. MultiDiagonal,0.5429401905081798,589
8,S A. Grid,0.5664901349490352,589
8,Learnable,0.542636396545308,589
16,SD,0.4077450991466075,589
16,S A. Diagonal,0.46366390433855165,589
16,S A. MultiDiagonal,0.4295445054819831,589
16,S A. Grid,0.45051761629090836,589
16,Learnable,0.43181846053949174,589
32,SD,0.2753466785665606,589
32,S A. Diagonal,0.3547016654003312,589
32,S A. MultiDiagonal,0.33258312123638667,589
32,S A. Grid,0.32534506610979713,589
32,Learnable,0.34418889939640995,589
64,SD,0.1899884634184305,589
64,S A. Diagonal,0.3000811247488831,589
64,S A. MultiDiagonal,0.2893010343491023,589
64,S A. Grid,0.2913670144846579,589
8,SD,0.5175405880501864,590
8,S A. Diagonal,0.5808160821539603,590
8,S A. MultiDiagonal,0.549093362759278,590
8,S A. Grid,0.5725240381307986,590
8,Learnable,0.56282220604888,590
16,SD,0.3995309089897633,590
16,S A. Diagonal,0.46441146475569617,590
16,S A. MultiDiagonal,0.43634017614177145,590
16,S A. Grid,0.44670679319753503,590
16,Learnable,0.45470013100025164,590
32,SD,0.2743562319560094,590
32,S A. Diagonal,0.3511452823090848,590
32,S A. MultiDiagonal,0.3328415745518105,590
32,S A. Grid,0.32562102034263246,590
32,Learnable,0.35133780461824166,590
64,SD,0.2060584116647713,590
64,S A. Diagonal,0.30263721245038827,590
64,S A. MultiDiagonal,0.28441691721062623,590
64,S A. Grid,0.2952700661006003,590
8,SD,0.5207741680692825,591
8,S A. Diagonal,0.5737266710859448,591
8,S A. MultiDiagonal,0.5461209661766153,591
8,S A. Grid,0.5662389659585028,591
8,Learnable,0.5487097198648219,591
16,SD,0.40182041645578626,591
16,S A. Diagonal,0.463749655898431,591
16,S A. MultiDiagonal,0.43065724646636616,591
16,S A. Grid,0.44657819498500495,591
16,Learnable,0.4571548866125762,591
32,SD,0.27449727725931816,591
32,S A. Diagonal,0.35334279414654923,591
32,S A. MultiDiagonal,0.33009175720441786,591
32,S A. Grid,0.32204704099404524,591
32,Learnable,0.356577027252118,591
64,SD,0.2008748118060984,591
64,S A. Diagonal,0.295233369694555,591
64,S A. MultiDiagonal,0.27904140004202027,591
64,S A. Grid,0.29384352049953544,591
8,SD,0.5212786048211154,592
8,S A. Diagonal,0.5793407751575348,592
8,S A. MultiDiagonal,0.5404628112176516,592
8,S A. Grid,0.567924825397797,592
8,Learnable,0.5270595992275972,592
16,SD,0.4018455211580967,592
16,S A. Diagonal,0.46361888367057125,592
16,S A. MultiDiagonal,0.4335154020229265,592
16,S A. Grid,0.4463714682835075,592
16,Learnable,0.45443790246041793,592
32,SD,0.2741038524067882,592
32,S A. Diagonal,0.35103344167479644,592
32,S A. MultiDiagonal,0.3303926771230673,592
32,S A. Grid,0.3223423268346554,592
32,Learnable,0.3590639342809028,592
64,SD,0.20040306470649516,592
64,S A. Diagonal,0.2891864379490127,592
64,S A. MultiDiagonal,0.27604346954321624,592
64,S A. Grid,0.2966202265294386,592
8,SD,0.5188013815357442,593
8,S A. Diagonal,0.5765622633959817,593
8,S A. MultiDiagonal,0.5368892165255856,593
8,S A. Grid,0.5695155488293139,593
8,Learnable,0.5508776460212305,593
16,SD,0.4025098464425833,593
16,S A. Diagonal,0.46517741915744837,593
16,S A. MultiDiagonal,0.42685203449849474,593
16,S A. Grid,0.4535473915089774,593
16,Learnable,0.4438713505592037,593
32,SD,0.2706798818486922,593
32,S A. Diagonal,0.34977991429044775,593
32,S A. MultiDiagonal,0.3252672810078463,593
32,S A. Grid,0.31937511016737846,593
32,Learnable,0.3591267183734106,593
64,SD,0.20859459659133883,593
64,S A. Diagonal,0.29088055037775673,593
64,S A. MultiDiagonal,0.2808016569148242,593
64,S A. Grid,0.2947375348229197,593
8,SD,0.5188108414696552,594
8,S A. Diagonal,0.5794932944270361,594
8,S A. MultiDiagonal,0.5432424276497663,594
8,S A. Grid,0.565133929579058,594
8,Learnable,0.5520265362396947,594
16,SD,0.4015535459098821,594
16,S A. Diagonal,0.46578200022039085,594
16,S A. MultiDiagonal,0.4294646084167888,594
16,S A. Grid,0.44847852122504017,594
16,Learnable,0.4689793626385278,594
32,SD,0.27194556625359445,594
32,S A. Diagonal,0.3539740420646631,594
32,S A. MultiDiagonal,0.32808615383943895,594
32,S A. Grid,0.3213924043190641,594
32,Learnable,0.34985337976968,594
64,SD,0.20199135372388716,594
64,S A. Diagonal,0.29991650975291323,594
64,S A. MultiDiagonal,0.2825293658410124,594
64,S A. Grid,0.2915581067825379,594
8,SD,0.5182404579162713,595
8,S A. Diagonal,0.5720291871505087,595
8,S A. MultiDiagonal,0.5414871983990779,595
8,S A. Grid,0.5701175088941397,595
8,Learnable,0.54670057899074,595
16,SD,0.4050072141889036,595
16,S A. Diagonal,0.4653717131744878,595
16,S A. MultiDiagonal,0.43560097632855765,595
16,S A. Grid,0.4463175037920776,595
16,Learnable,0.4678359584058205,595
32,SD,0.2744162255441534,595
32,S A. Diagonal,0.34872165155432244,595
32,S A. MultiDiagonal,0.3333064333073456,595
32,S A. Grid,0.32144806646512214,595
32,Learnable,0.34552241799476835,595
64,SD,0.1876159926861081,595
64,S A. Diagonal,0.3014829185824611,595
64,S A. MultiDiagonal,0.27748383485843336,595
64,S A. Grid,0.2922209713844395,595
8,SD,0.5173820749051927,596
8,S A. Diagonal,0.5755587372651504,596
8,S A. MultiDiagonal,0.5398129229002923,596
8,S A. Grid,0.573329783165099,596
8,Learnable,0.5292421086903095,596
16,SD,0.4035583314413689,596
16,S A. Diagonal,0.4671252419937079,596
16,S A. MultiDiagonal,0.43400136641745374,596
16,S A. Grid,0.4482388838864,596
16,Learnable,0.43475999350128824,596
32,SD,0.2717707853863001,596
32,S A. Diagonal,0.3511278760495873,596
32,S A. MultiDiagonal,0.3326830799072018,596
32,S A. Grid,0.3200355602805537,596
32,Learnable,0.34750914929085075,596
64,SD,0.19254054938824014,596
64,S A. Diagonal,0.3002554599529391,596
64,S A. MultiDiagonal,0.2772760099427957,596
64,S A. Grid,0.2883533257921799,596
8,SD,0.5211396131159023,597
8,S A. Diagonal,0.5754299613915785,597
8,S A. MultiDiagonal,0.5426875100948405,597
8,S A. Grid,0.5631889438830453,597
8,Learnable,0.5438058020026822,597
16,SD,0.4007598174370363,597
16,S A. Diagonal,0.46640088372741606,597
16,S A. MultiDiagonal,0.44042005817460156,597
16,S A. Grid,0.45158556392039734,597
16,Learnable,0.44438448990908164,597
32,SD,0.2736214427801001,597
32,S A. Diagonal,0.3518158294163713,597
32,S A. MultiDiagonal,0.32934967656424186,597
32,S A. Grid,0.3219385449533174,597
32,Learnable,0.32861415645937553,597
64,SD,0.19584186883354737,597
64,S A. Diagonal,0.297260838176737,597
64,S A. MultiDiagonal,0.28464263767943415,597
64,S A. Grid,0.2890458196295296,597
8,SD,0.5165920525855054,598
8,S A. Diagonal,0.5713595187420379,598
8,S A. MultiDiagonal,0.5479328108921744,598
8,S A. Grid,0.5687404654868282,598
8,Learnable,0.543827195377875,598
16,SD,0.4005818867843238,598
16,S A. Diagonal,0.4647145054275321,598
16,S A. MultiDiagonal,0.4307777742840545,598
16,S A. Grid,0.4500157152115881,598
16,Learnable,0.43290447742201454,598
32,SD,0.2759585438425777,598
32,S A. Diagonal,0.35136544374681394,598
32,S A. MultiDiagonal,0.32912611388729385,598
32,S A. Grid,0.3281403525668253,598
32,Learnable,0.34563866700199997,598
64,SD,0.18646891298674778,598
64,S A. Diagonal,0.3023844601598187,598
64,S A. MultiDiagonal,0.28342817907420975,598
64,S A. Grid,0.28657946712469184,598
8,SD,0.5182925437587326,599
8,S A. Diagonal,0.5732470058517164,599
8,S A. MultiDiagonal,0.546055662182794,599
8,S A. Grid,0.5663527676217585,599
8,Learnable,0.5414350482848482,599
16,SD,0.40540997985007965,599
16,S A. Diagonal,0.4678108597979567,599
16,S A. MultiDiagonal,0.43178908350031037,599
16,S A. Grid,0.4543568851122254,599
16,Learnable,0.4569827603302368,599
32,SD,0.27052121540652296,599
32,S A. Diagonal,0.3511159141101754,599
32,S A. MultiDiagonal,0.3310572586339771,599
32,S A. Grid,0.322450930735275,599
32,Learnable,0.3380972795821233,599
64,SD,0.19629970353235954,599
64,S A. Diagonal,0.29344067475071656,599
64,S A. MultiDiagonal,0.2788410678983104,599
64,S A. Grid,0.29009426762799484,599
8,SD,0.5206779342336721,600
8,S A. Diagonal,0.5724853696595162,600
8,S A. MultiDiagonal,0.5388725165919793,600
8,S A. Grid,0.571421422516301,600
8,Learnable,0.5515064800329132,600
16,SD,0.4027383739641739,600
16,S A. Diagonal,0.46225701267380037,600
16,S A. MultiDiagonal,0.4370198584639996,600
16,S A. Grid,0.44986090251730465,600
16,Learnable,0.44140477778086534,600
32,SD,0.27311599393375396,600
32,S A. Diagonal,0.3516066524104643,600
32,S A. MultiDiagonal,0.32961910505155784,600
32,S A. Grid,0.3235277694010975,600
32,Learnable,0.3470821228872171,600
64,SD,0.19411189917786628,600
64,S A. Diagonal,0.29394051719598746,600
64,S A. MultiDiagonal,0.28933629507632863,600
64,S A. Grid,0.2878883059175536,600
8,SD,0.5181243172739248,601
8,S A. Diagonal,0.5730332700197001,601
8,S A. MultiDiagonal,0.5460711451679383,601
8,S A. Grid,0.5700508880568452,601
8,Learnable,0.5247644446434279,601
16,SD,0.40530015718987056,601
16,S A. Diagonal,0.4637339753613641,601
16,S A. MultiDiagonal,0.42321020253680924,601
16,S A. Grid,0.4432449485261416,601
16,Learnable,0.4476443778360303,601
32,SD,0.2738171122974831,601
32,S A. Diagonal,0.34792197878666153,601
32,S A. MultiDiagonal,0.3318038848623084,601
32,S A. Grid,0.32587448739895575,601
32,Learnable,0.3624741376294187,601
64,SD,0.19726601680712652,601
64,S A. Diagonal,0.29489346410626477,601
64,S A. MultiDiagonal,0.277743615802818,601
64,S A. Grid,0.28907113734795614,601
8,SD,0.5160994941120074,602
8,S A. Diagonal,0.5721328681409626,602
8,S A. MultiDiagonal,0.5381004633333074,602
8,S A. Grid,0.5676509967155394,602
8,Learnable,0.5455564602912442,602
16,SD,0.4027074396871124,602
16,S A. Diagonal,0.4681562999874722,602
16,S A. MultiDiagonal,0.4354194780621343,602
16,S A. Grid,0.45039611439033295,602
16,Learnable,0.4320552963674643,602
32,SD,0.27222096685361463,602
32,S A. Diagonal,0.352595481378164,602
32,S A. MultiDiagonal,0.33081476838290674,602
32,S A. Grid,0.3232533926745234,602
32,Learnable,0.34793438709339086,602
64,SD,0.18761463038083814,602
64,S A. Diagonal,0.30072270254585415,602
64,S A. MultiDiagonal,0.2768465398804183,602
64,S A. Grid,0.29490405460950925,602
8,SD,0.517127913820156,603
8,S A. Diagonal,0.5735995700728882,603
8,S A. MultiDiagonal,0.5406483797634456,603
8,S A. Grid,0.5751526523396969,603
8,Learnable,0.5437726723432994,603
16,SD,0.40233905726898694,603
16,S A. Diagonal,0.46444934936953247,603
16,S A. MultiDiagonal,0.43783652245289484,603
16,S A. Grid,0.4523842294872561,603
16,Learnable,0.46444738808018987,603
32,SD,0.2736829249007497,603
32,S A. Diagonal,0.34922091424181756,603
32,S A. MultiDiagonal,0.32984372735122425,603
32,S A. Grid,0.32451213030442827,603
32,Learnable,0.35234940083492705,603
64,SD,0.20821820528781068,603
64,S A. Diagonal,0.2959797454345202,603
64,S A. MultiDiagonal,0.27834024502485566,603
64,S A. Grid,0.285076790471286,603
8,SD,0.5185676996075947,604
8,S A. Diagonal,0.5714346334290514,604
8,S A. MultiDiagonal,0.5417560703325305,604
8,S A. Grid,0.5670855857264551,604
8,Learnable,0.55161114266747,604
16,SD,0.39910298094796204,604
16,S A. Diagonal,0.4644131963218511,604
16,S A. MultiDiagonal,0.43434601275432283,604
16,S A. Grid,0.44509191669724935,604
16,Learnable,0.4388236295485014,604
32,SD,0.2741692178784591,604
32,S A. Diagonal,0.34660374546741163,604
32,S A. MultiDiagonal,0.3286427388489424,604
32,S A. Grid,0.3255765995328842,604
32,Learnable,0.34877117792941353,604
64,SD,0.1939372506051228,604
64,S A. Diagonal,0.2982888331966344,604
64,S A. MultiDiagonal,0.28193236518541664,604
64,S A. Grid,0.29447757581039163,604
8,SD,0.5204133147157197,605
8,S A. Diagonal,0.5770618432116073,605
8,S A. MultiDiagonal,0.5385272589681882,605
8,S A. Grid,0.5660314655140457,605
8,Learnable,0.5276096331903428,605
16,SD,0.40646758601364585,605
16,S A. Diagonal,0.4642176235292296,605
16,S A. MultiDiagonal,0.43331124915140407,605
16,S A. Grid,0.44544615236299734,605
16,Learnable,0.44071841335176104,605
32,SD,0.2754699746237776,605
32,S A. Diagonal,0.355060786939828,605
32,S A. MultiDiagonal,0.32767340848187687,605
32,S A. Grid,0.32240800456737007,605
32,Learnable,0.35321515588733965,605
64,SD,0.20195688444932514,605
64,S A. Diagonal,0.29495941670569686,605
64,S A. MultiDiagonal,0.2857936110769289,605
64,S A. Grid,0.28555429896259954,605
8,SD,0.5192331620941928,606
8,S A. Diagonal,0.5798921373421473,606
8,S A. MultiDiagonal,0.5495041755977413,606
8,S A. Grid,0.573307017795295,606
8,Learnable,0.5555703349833452,606
16,SD,0.40721718602272233,606
16,S A. Diagonal,0.46802464879309136,606
16,S A. MultiDiagonal,0.4312850151547521,606
16,S A. Grid,0.45012454175995503,606
16,Learnable,0.4638358516020719,606
32,SD,0.2734658736339896,606
32,S A. Diagonal,0.354440516614369,606
32,S A. MultiDiagonal,0.32875245671728837,606
32,S A. Grid,0.3232741733618727,606
32,Learnable,0.35538551265450863,606
64,SD,0.19658312542301568,606
64,S A. Diagonal,0.30613182328276467,606
64,S A. MultiDiagonal,0.28476663891130927,606
64,S A. Grid,0.28864677032136005,606
8,SD,0.5226922806259788,607
8,S A. Diagonal,0.5724597760192813,607
8,S A. MultiDiagonal,0.5482216678989613,607
8,S A. Grid,0.5738498910834325,607
8,Learnable,0.5281158802641991,607
16,SD,0.4060132950363374,607
16,S A. Diagonal,0.4690898616940026,607
16,S A. MultiDiagonal,0.43406531491624323,607
16,S A. Grid,0.4497053689893113,607
16,Learnable,0.45115319745967597,607
32,SD,0.2745206599496497,607
32,S A. Diagonal,0.3507995913330871,607
32,S A. MultiDiagonal,0.33311091365964207,607
32,S A. Grid,0.32057314443297674,607
32,Learnable,0.3537733290345445,607
64,SD,0.19006675445247778,607
64,S A. Diagonal,0.30376299283254526,607
64,S A. MultiDiagonal,0.2758779420109022,607
64,S A. Grid,0.2926332303349576,607
8,SD,0.515348423765369,608
8,S A. Diagonal,0.5761564489253049,608
8,S A. MultiDiagonal,0.5385585515112286,608
8,S A. Grid,0.5733189387656238,608
8,Learnable,0.5384184571200006,608
16,SD,0.4067326956527979,608
16,S A. Diagonal,0.46494929510177674,608
16,S A. MultiDiagonal,0.44270455750416654,608
16,S A. Grid,0.44947724958220386,608
16,Learnable,0.4389540102422341,608
32,SD,0.2705528736880064,608
32,S A. Diagonal,0.35069103308222943,608
32,S A. MultiDiagonal,0.32652449280644613,608
32,S A. Grid,0.32247030998666204,608
32,Learnable,0.3526286928461203,608
64,SD,0.19194868981173185,608
64,S A. Diagonal,0.2932395336910007,608
64,S A. MultiDiagonal,0.28396218212190705,608
64,S A. Grid,0.2886343386132422,608
8,SD,0.5210261332487229,609
8,S A. Diagonal,0.5768651987941521,609
8,S A. MultiDiagonal,0.5495828715510107,609
8,S A. Grid,0.5693523556940635,609
8,Learnable,0.5452639528255412,609
16,SD,0.4004355959043574,609
16,S A. Diagonal,0.4708855773548538,609
16,S A. MultiDiagonal,0.4307919201775053,609
16,S A. Grid,0.4439348955426935,609
16,Learnable,0.4506338185754468,609
32,SD,0.27194265214050745,609
32,S A. Diagonal,0.3536809734101371,609
32,S A. MultiDiagonal,0.3298925490182366,609
32,S A. Grid,0.323453477673712,609
32,Learnable,0.35675810508187233,609
64,SD,0.194526083960709,609
64,S A. Diagonal,0.291399678250782,609
64,S A. MultiDiagonal,0.278267115662821,609
64,S A. Grid,0.287357930421885,609
8,SD,0.5134418922231202,610
8,S A. Diagonal,0.5670275115237465,610
8,S A. MultiDiagonal,0.5377144764762145,610
8,S A. Grid,0.5701494595983398,610
8,Learnable,0.5259986247674814,610
16,SD,0.40286332351834153,610
16,S A. Diagonal,0.46369547121575483,610
16,S A. MultiDiagonal,0.4335666953084404,610
16,S A. Grid,0.44638332128711955,610
16,Learnable,0.4417654684758348,610
32,SD,0.275064121563127,610
32,S A. Diagonal,0.3489998394404703,610
32,S A. MultiDiagonal,0.32749424049440823,610
32,S A. Grid,0.3283377741377833,610
32,Learnable,0.3535258125595254,610
64,SD,0.1946673445789472,610
64,S A. Diagonal,0.30481332675916567,610
64,S A. MultiDiagonal,0.28787037979291646,610
64,S A. Grid,0.29273389851677767,610
8,SD,0.5189670774637798,611
8,S A. Diagonal,0.5760283026249466,611
8,S A. MultiDiagonal,0.5366439631273485,611
8,S A. Grid,0.5660937721154622,611
8,Learnable,0.5693180903660598,611
16,SD,0.4014461382869342,611
16,S A. Diagonal,0.467252581183107,611
16,S A. MultiDiagonal,0.437871723005475,611
16,S A. Grid,0.44935284219795424,611
16,Learnable,0.437130612023753,611
32,SD,0.27669764283478243,611
32,S A. Diagonal,0.3547631257625479,611
32,S A. MultiDiagonal,0.32678456951492474,611
32,S A. Grid,0.32107485744334807,611
32,Learnable,0.3566543464375552,611
64,SD,0.19115133055812675,611
64,S A. Diagonal,0.29867154930241,611
64,S A. MultiDiagonal,0.28519642055600297,611
64,S A. Grid,0.29400676226460026,611
8,SD,0.5165872404283742,612
8,S A. Diagonal,0.5762620016144061,612
8,S A. MultiDiagonal,0.5388262178483539,612
8,S A. Grid,0.5639657597368538,612
8,Learnable,0.5457219799047515,612
16,SD,0.4012099458620505,612
16,S A. Diagonal,0.46407820002034494,612
16,S A. MultiDiagonal,0.43743617809190016,612
16,S A. Grid,0.451672425388805,612
16,Learnable,0.4523516717763998,612
32,SD,0.27575518252957615,612
32,S A. Diagonal,0.3497991036482475,612
32,S A. MultiDiagonal,0.32611588474743824,612
32,S A. Grid,0.32410650812533537,612
32,Learnable,0.3415930830469652,612
64,SD,0.19058604244339694,612
64,S A. Diagonal,0.2986130772223713,612
64,S A. MultiDiagonal,0.2795004513819318,612
64,S A. Grid,0.29368819745351443,612
8,SD,0.5207275468399222,613
8,S A. Diagonal,0.5694842940252678,613
8,S A. MultiDiagonal,0.5450314565721432,613
8,S A. Grid,0.570493384410171,613
8,Learnable,0.5384429575170525,613
16,SD,0.3996244822562741,613
16,S A. Diagonal,0.4641022615257371,613
16,S A. MultiDiagonal,0.4249618904562805,613
16,S A. Grid,0.4507321461639912,613
16,Learnable,0.45861560412591074,613
32,SD,0.27138805447540193,613
32,S A. Diagonal,0.35488032526703756,613
32,S A. MultiDiagonal,0.32347199349324984,613
32,S A. Grid,0.32040493837138684,613
32,Learnable,0.35149631692456135,613
64,SD,0.19357674368749983,613
64,S A. Diagonal,0.2929170050847123,613
64,S A. MultiDiagonal,0.2821788672122166,613
64,S A. Grid,0.29470876202948326,613
8,SD,0.5177228154853362,614
8,S A. Diagonal,0.572331101328926,614
8,S A. MultiDiagonal,0.540194221857663,614
8,S A. Grid,0.5737353023733226,614
8,Learnable,0.5451635353206409,614
16,SD,0.3957845261632053,614
16,S A. Diagonal,0.46620920836399765,614
16,S A. MultiDiagonal,0.4325710376828392,614
16,S A. Grid,0.44619455150077747,614
16,Learnable,0.4746773759764432,614
32,SD,0.2744364756803876,614
32,S A. Diagonal,0.35238935239026614,614
32,S A. MultiDiagonal,0.33155484677077685,614
32,S A. Grid,0.3203073008508928,614
32,Learnable,0.33564792654322617,614
64,SD,0.19871354431602492,614
64,S A. Diagonal,0.29870766394030185,614
64,S A. MultiDiagonal,0.2805299676253307,614
64,S A. Grid,0.2895685814219481,614
8,SD,0.5138251505477767,615
8,S A. Diagonal,0.5741379225729998,615
8,S A. MultiDiagonal,0.5461008693020521,615
8,S A. Grid,0.5716987014994926,615
8,Learnable,0.5561890806118829,615
16,SD,0.40344041460475044,615
16,S A. Diagonal,0.46607551379755724,615
16,S A. MultiDiagonal,0.4292654260955625,615
16,S A. Grid,0.45196182356272907,615
16,Learnable,0.4476591443581766,615
32,SD,0.2750410713683662,615
32,S A. Diagonal,0.3478981593045162,615
32,S A. MultiDiagonal,0.3291433950836296,615
32,S A. Grid,0.3212717518091921,615
32,Learnable,0.3615643807014086,615
64,SD,0.19736572065275065,615
64,S A. Diagonal,0.3059791744443725,615
64,S A. MultiDiagonal,0.2791188147696154,615
64,S A. Grid,0.28357109921088475,615
8,SD,0.5185127326350585,616
8,S A. Diagonal,0.5785022617586977,616
8,S A. MultiDiagonal,0.5431899915819207,616
8,S A. Grid,0.5725362270026415,616
8,Learnable,0.554775548039082,616
16,SD,0.4035984275321533,616
16,S A. Diagonal,0.4680027391511336,616
16,S A. MultiDiagonal,0.4332324177909811,616
16,S A. Grid,0.44478481071678827,616
16,Learnable,0.439888464815548,616
32,SD,0.27267048135145794,616
32,S A. Diagonal,0.3480341980050624,616
32,S A. MultiDiagonal,0.33005419162490984,616
32,S A. Grid,0.3211304083342296,616
32,Learnable,0.34568480391821144,616
64,SD,0.1917552884839192,616
64,S A. Diagonal,0.30360097636260686,616
64,S A. MultiDiagonal,0.2773362272126295,616
64,S A. Grid,0.28535799358287617,616
8,SD,0.5204666911924714,617
8,S A. Diagonal,0.5736062156112449,617
8,S A. MultiDiagonal,0.5416918633149775,617
8,S A. Grid,0.5617473060617854,617
8,Learnable,0.5532526779599097,617
16,SD,0.40342876392337823,617
16,S A. Diagonal,0.46743660942831844,617
16,S A. MultiDiagonal,0.43381050444544306,617
16,S A. Grid,0.44705635176456304,617
16,Learnable,0.4349658035777747,617
32,SD,0.27307985287098313,617
32,S A. Diagonal,0.35299187088142203,617
32,S A. MultiDiagonal,0.331444418727208,617
32,S A. Grid,0.3216253332159332,617
32,Learnable,0.3501905291946501,617
64,SD,0.1944545863667644,617
64,S A. Diagonal,0.2947532196458974,617
64,S A. MultiDiagonal,0.28033123554446254,617
64,S A. Grid,0.29640968780052024,617
8,SD,0.5181028618203067,618
8,S A. Diagonal,0.5724116187073403,618
8,S A. MultiDiagonal,0.5471477964109835,618
8,S A. Grid,0.5702553536034654,618
8,Learnable,0.5355930537498361,618
16,SD,0.39993632452209826,618
16,S A. Diagonal,0.47089827944547946,618
16,S A. MultiDiagonal,0.43113355547151544,618
16,S A. Grid,0.44446060134846055,618
16,Learnable,0.4485043076878752,618
32,SD,0.272575287800332,618
32,S A. Diagonal,0.35678129733908964,618
32,S A. MultiDiagonal,0.33114471855566413,618
32,S A. Grid,0.32053245833534716,618
32,Learnable,0.34799521908734943,618
64,SD,0.1930732731332948,618
64,S A. Diagonal,0.29495248893291426,618
64,S A. MultiDiagonal,0.277818911611454,618
64,S A. Grid,0.2901193519841759,618
8,SD,0.5219738659738709,619
8,S A. Diagonal,0.5770119013489015,619
8,S A. MultiDiagonal,0.5342152501633177,619
8,S A. Grid,0.5684604511241403,619
8,Learnable,0.5655047115788303,619
16,SD,0.4029333909544671,619
16,S A. Diagonal,0.46498186616854437,619
16,S A. MultiDiagonal,0.43482597506072695,619
16,S A. Grid,0.44883123952135395,619
16,Learnable,0.457125817607009,619
32,SD,0.27261165267965676,619
32,S A. Diagonal,0.3546385477723476,619
32,S A. MultiDiagonal,0.3320865604861234,619
32,S A. Grid,0.3259366714053396,619
32,Learnable,0.3343923615978581,619
64,SD,0.1898728265608042,619
64,S A. Diagonal,0.3061551795981552,619
64,S A. MultiDiagonal,0.28111003957878977,619
64,S A. Grid,0.2905328109982857,619
8,SD,0.5205444392260201,620
8,S A. Diagonal,0.5786254269869826,620
8,S A. MultiDiagonal,0.5437009977508174,620
8,S A. Grid,0.5704893959321615,620
8,Learnable,0.5541101747275297,620
16,SD,0.40586990308308984,620
16,S A. Diagonal,0.4687389158635681,620
16,S A. MultiDiagonal,0.43346083425880777,620
16,S A. Grid,0.4501863081898091,620
16,Learnable,0.4664518281091361,620
32,SD,0.2736691785903257,620
32,S A. Diagonal,0.3534653458060219,620
32,S A. MultiDiagonal,0.3297295273214398,620
32,S A. Grid,0.3193471528701232,620
32,Learnable,0.3317642276076077,620
64,SD,0.19334700266079466,620
64,S A. Diagonal,0.29229323733692547,620
64,S A. MultiDiagonal,0.2765864200788562,620
64,S A. Grid,0.29359071534025155,620
8,SD,0.5153264010198294,621
8,S A. Diagonal,0.5750282594091582,621
8,S A. MultiDiagonal,0.5446903674184097,621
8,S A. Grid,0.5689582776025214,621
8,Learnable,0.5318641028838011,621
16,SD,0.4058392927885701,621
16,S A. Diagonal,0.4636730494204624,621
16,S A. MultiDiagonal,0.4355347739750048,621
16,S A. Grid,0.4481434371222404,621
16,Learnable,0.4548085200371885,621
32,SD,0.2754317443029189,621
32,S A. Diagonal,0.3484381298699194,621
32,S A. MultiDiagonal,0.33326577573753485,621
32,S A. Grid,0.31852581786202633,621
32,Learnable,0.35083486750473314,621
64,SD,0.19335552297985797,621
64,S A. Diagonal,0.30325814843775073,621
64,S A. MultiDiagonal,0.28206273416540373,621
64,S A. Grid,0.29643741671634505,621
8,SD,0.520110403421735,622
8,S A. Diagonal,0.5721535046035212,622
8,S A. MultiDiagonal,0.5408745236967357,622
8,S A. Grid,0.570607223104516,622
8,Learnable,0.5546029586317975,622
16,SD,0.40124424159836247,622
16,S A. Diagonal,0.4665983274503206,622
16,S A. MultiDiagonal,0.42975096309066785,622
16,S A. Grid,0.44979759663020935,622
16,Learnable,0.43979010527510254,622
32,SD,0.2767043594609405,622
32,S A. Diagonal,0.3452848702138748,622
32,S A. MultiDiagonal,0.3288955151927242,622
32,S A. Grid,0.32554009640254816,622
32,Learnable,0.35685933629664823,622
64,SD,0.19745187698657496,622
64,S A. Diagonal,0.292495172137854,622
64,S A. MultiDiagonal,0.2859163332948447,622
64,S A. Grid,0.29396394628919725,622
8,SD,0.5192506109124921,623
8,S A. Diagonal,0.5736246407246095,623
8,S A. MultiDiagonal,0.5338342115899178,623
8,S A. Grid,0.5684752141580007,623
8,Learnable,0.5524323828556186,623
16,SD,0.401321872719538,623
16,S A. Diagonal,0.46880479927006424,623
16,S A. MultiDiagonal,0.43138221299504403,623
16,S A. Grid,0.4469774507136853,623
16,Learnable,0.433592475188335,623
32,SD,0.27486345352556224,623
32,S A. Diagonal,0.35271523520008724,623
32,S A. MultiDiagonal,0.32949201065508743,623
32,S A. Grid,0.32404114416494967,623
32,Learnable,0.34360607917507596,623
64,SD,0.1925087361879565,623
64,S A. Diagonal,0.3003647650261248,623
64,S A. MultiDiagonal,0.28790445343327054,623
64,S A. Grid,0.29371092829518597,623
8,SD,0.5174917391483054,624
8,S A. Diagonal,0.5735580006025138,624
8,S A. MultiDiagonal,0.5443040450654227,624
8,S A. Grid,0.5708613476518851,624
8,Learnable,0.5538054827224275,624
16,SD,0.4072566098163869,624
16,S A. Diagonal,0.46482579668438734,624
16,S A. MultiDiagonal,0.436558974097995,624
16,S A. Grid,0.4481689842631338,624
16,Learnable,0.44303218829523716,624
32,SD,0.2724966827239107,624
32,S A. Diagonal,0.3499198755233863,624
32,S A. MultiDiagonal,0.32609778986145493,624
32,S A. Grid,0.32012667343009504,624
32,Learnable,0.34927402890106213,624
64,SD,0.19563811164954004,624
64,S A. Diagonal,0.30510027696730224,624
64,S A. MultiDiagonal,0.27916690468601607,624
64,S A. Grid,0.2877333821641665,624
8,SD,0.5157283201844705,625
8,S A. Diagonal,0.5736127643527716,625
8,S A. MultiDiagonal,0.5344483645001353,625
8,S A. Grid,0.5688159617800989,625
8,Learnable,0.5361734239831546,625
16,SD,0.40133082309498297,625
16,S A. Diagonal,0.462359678622596,625
16,S A. MultiDiagonal,0.43212928026877745,625
16,S A. Grid,0.4511280776643186,625
16,Learnable,0.45221828748470766,625
32,SD,0.27369457142867554,625
32,S A. Diagonal,0.35451821590314747,625
32,S A. MultiDiagonal,0.328006308632249,625
32,S A. Grid,0.325508218373764,625
32,Learnable,0.3342732557902477,625
64,SD,0.1946445634410184,625
64,S A. Diagonal,0.28877149298092303,625
64,S A. MultiDiagonal,0.2779667156804113,625
64,S A. Grid,0.28743606076777817,625
8,SD,0.5170954866930108,626
8,S A. Diagonal,0.5746533117162285,626
8,S A. MultiDiagonal,0.5408131704900541,626
8,S A. Grid,0.569491739346408,626
8,Learnable,0.543508347531276,626
16,SD,0.4008299146083305,626
16,S A. Diagonal,0.46808067290204036,626
16,S A. MultiDiagonal,0.4335882454472656,626
16,S A. Grid,0.4481127800711385,626
16,Learnable,0.4662914794991863,626
32,SD,0.27425631775797193,626
32,S A. Diagonal,0.3467950033310964,626
32,S A. MultiDiagonal,0.3307348337635075,626
32,S A. Grid,0.33290624460610646,626
32,Learnable,0.35016015247346116,626
64,SD,0.19270945410071294,626
64,S A. Diagonal,0.29656593056961833,626
64,S A. MultiDiagonal,0.28665810918021917,626
64,S A. Grid,0.291967983892267,626
8,SD,0.5205651104372016,627
8,S A. Diagonal,0.5708107203660595,627
8,S A. MultiDiagonal,0.5386734370869672,627
8,S A. Grid,0.5657212287499878,627
8,Learnable,0.5719534553281587,627
16,SD,0.40076386368690553,627
16,S A. Diagonal,0.4649040607368321,627
16,S A. MultiDiagonal,0.4289547894217738,627
16,S A. Grid,0.4443714202465121,627
16,Learnable,0.4565079098105404,627
32,SD,0.2824609073373818,627
32,S A. Diagonal,0.35380893475947417,627
32,S A. MultiDiagonal,0.3310317809961731,627
32,S A. Grid,0.3245982311297331,627
32,Learnable,0.3412418440818393,627
64,SD,0.2002459260997331,627
64,S A. Diagonal,0.30627038764106823,627
64,S A. MultiDiagonal,0.2808860655776595,627
64,S A. Grid,0.28442781693490443,627
8,SD,0.5197966107727525,628
8,S A. Diagonal,0.5750968042703838,628
8,S A. MultiDiagonal,0.5437802612873985,628
8,S A. Grid,0.5733233805745663,628
8,Learnable,0.5322362478674922,628
16,SD,0.40110883259646607,628
16,S A. Diagonal,0.46702383026916994,628
16,S A. MultiDiagonal,0.4296601683179341,628
16,S A. Grid,0.44806738128366275,628
16,Learnable,0.4513090293859562,628
32,SD,0.2771834304869881,628
32,S A. Diagonal,0.35150274309382,628
32,S A. MultiDiagonal,0.33115628344551007,628
32,S A. Grid,0.3205636661473077,628
32,Learnable,0.352739375426777,628
64,SD,0.18906421325337097,628
64,S A. Diagonal,0.29604198609955035,628
64,S A. MultiDiagonal,0.285469229150682,628
64,S A. Grid,0.28905235776649685,628
8,SD,0.516951325201219,629
8,S A. Diagonal,0.5730789451368659,629
8,S A. MultiDiagonal,0.5424641827516444,629
8,S A. Grid,0.5691028180599678,629
8,Learnable,0.5391300907586084,629
16,SD,0.40070215825561784,629
16,S A. Diagonal,0.471398404545309,629
16,S A. MultiDiagonal,0.42932225238662913,629
16,S A. Grid,0.4517027656482252,629
16,Learnable,0.4381261272368861,629
32,SD,0.2747162789619333,629
32,S A. Diagonal,0.35228107341785403,629
32,S A. MultiDiagonal,0.3305393360071005,629
32,S A. Grid,0.317395703251362,629
32,Learnable,0.3524318291285895,629
64,SD,0.19570412060211226,629
64,S A. Diagonal,0.2963684460856969,629
64,S A. MultiDiagonal,0.2824535649312232,629
64,S A. Grid,0.2887666075831925,629
8,SD,0.5175623757197079,630
8,S A. Diagonal,0.5741698938234447,630
8,S A. MultiDiagonal,0.5364754602810539,630
8,S A. Grid,0.570224369988207,630
8,Learnable,0.5635705435742787,630
16,SD,0.4001174695452101,630
16,S A. Diagonal,0.47012142344916336,630
16,S A. MultiDiagonal,0.43190430485506015,630
16,S A. Grid,0.4498789976684522,630
16,Learnable,0.4649234730441484,630
32,SD,0.2779292681889334,630
32,S A. Diagonal,0.34696936482331975,630
32,S A. MultiDiagonal,0.3285553550995277,630
32,S A. Grid,0.3234750759304772,630
32,Learnable,0.35227948030648254,630
64,SD,0.19219882837491614,630
64,S A. Diagonal,0.29814082114191864,630
64,S A. MultiDiagonal,0.2785585753482246,630
64,S A. Grid,0.288485655956007,630
8,SD,0.5151375781064406,631
8,S A. Diagonal,0.5787029072386448,631
8,S A. MultiDiagonal,0.5412010910795049,631
8,S A. Grid,0.5668644957838578,631
8,Learnable,0.526315418555103,631
16,SD,0.3999355902027449,631
16,S A. Diagonal,0.46973930091776783,631
16,S A. MultiDiagonal,0.42821169372644774,631
16,S A. Grid,0.4519501795170924,631
16,Learnable,0.4604874667906502,631
32,SD,0.27651815827260373,631
32,S A. Diagonal,0.3505436742874979,631
32,S A. MultiDiagonal,0.3290521154490547,631
32,S A. Grid,0.32549933798820535,631
32,Learnable,0.3351298761134779,631
64,SD,0.18878311477129833,631
64,S A. Diagonal,0.30124572806691113,631
64,S A. MultiDiagonal,0.2778146089948659,631
64,S A. Grid,0.2932000038342881,631
8,SD,0.5154676464937774,632
8,S A. Diagonal,0.5756494350320964,632
8,S A. MultiDiagonal,0.5395868095148593,632
8,S A. Grid,0.5665957803561548,632
8,Learnable,0.5421882115114736,632
16,SD,0.4063325345486001,632
16,S A. Diagonal,0.46627932077948164,632
16,S A. MultiDiagonal,0.4326205030687629,632
16,S A. Grid,0.4530381186388669,632
16,Learnable,0.45644860473644544,632
32,SD,0.27977587332502196,632
32,S A. Diagonal,0.35688290775749076,632
32,S A. MultiDiagonal,0.3290048543622605,632
32,S A. Grid,0.3242983492381487,632
32,Learnable,0.3529498983808057,632
64,SD,0.2044856948689353,632
64,S A. Diagonal,0.2979755082400059,632
64,S A. MultiDiagonal,0.27840170598597874,632
64,S A. Grid,0.29463008589619843,632
8,SD,0.5187181817510368,633
8,S A. Diagonal,0.5745720214810912,633
8,S A. MultiDiagonal,0.535667328283188,633
8,S A. Grid,0.5669927516400805,633
8,Learnable,0.5377195273841903,633
16,SD,0.40183296652653,633
16,S A. Diagonal,0.4672470076390819,633
16,S A. MultiDiagonal,0.424627877395803,633
16,S A. Grid,0.4455256215494432,633
16,Learnable,0.44865885795120297,633
32,SD,0.2709515523933348,633
32,S A. Diagonal,0.3524445370377388,633
32,S A. MultiDiagonal,0.33299481707005507,633
32,S A. Grid,0.3209888179411502,633
32,Learnable,0.34960253470395364,633
64,SD,0.20112109317634733,633
64,S A. Diagonal,0.2960538570222558,633
64,S A. MultiDiagonal,0.28237596827699374,633
64,S A. Grid,0.29202916074613905,633
8,SD,0.5193745203300004,634
8,S A. Diagonal,0.577032828120355,634
8,S A. MultiDiagonal,0.5438424652878818,634
8,S A. Grid,0.5668778900839132,634
8,Learnable,0.5598865407739159,634
16,SD,0.4002855397597647,634
16,S A. Diagonal,0.4674363993604476,634
16,S A. MultiDiagonal,0.43694970389761295,634
16,S A. Grid,0.4455445797097982,634
16,Learnable,0.4510647815842393,634
32,SD,0.2730226487752292,634
32,S A. Diagonal,0.34757075871147,634
32,S A. MultiDiagonal,0.32880176279825,634
32,S A. Grid,0.32021759968222585,634
32,Learnable,0.3394581361646254,634
64,SD,0.18884445884764808,634
64,S A. Diagonal,0.2957142427086319,634
64,S A. MultiDiagonal,0.28220246413271316,634
64,S A. Grid,0.2903582026889901,634
8,SD,0.5202960526892626,635
8,S A. Diagonal,0.5739642000792713,635
8,S A. MultiDiagonal,0.5435144110108105,635
8,S A. Grid,0.5676682413394672,635
8,Learnable,0.5385050770645567,635
16,SD,0.4054736469282816,635
16,S A. Diagonal,0.46687475677670526,635
16,S A. MultiDiagonal,0.4303686909731659,635
16,S A. Grid,0.44632133348774883,635
16,Learnable,0.44050689338325366,635
32,SD,0.27207991972206214,635
32,S A. Diagonal,0.35433716875604215,635
32,S A. MultiDiagonal,0.3329815676545813,635
32,S A. Grid,0.3227131553343245,635
32,Learnable,0.3445270729021303,635
64,SD,0.19153688879411945,635
64,S A. Diagonal,0.2968613556110562,635
64,S A. MultiDiagonal,0.2834562457112546,635
64,S A. Grid,0.28928871306863635,635
8,SD,0.5160084738721213,636
8,S A. Diagonal,0.5747138499527888,636
8,S A. MultiDiagonal,0.5406705288351786,636
8,S A. Grid,0.5699939027868829,636
8,Learnable,0.5461996544816476,636
16,SD,0.4041564699299202,636
16,S A. Diagonal,0.4698848051306616,636
16,S A. MultiDiagonal,0.4324409955352568,636
16,S A. Grid,0.44686671822362334,636
16,Learnable,0.453202179679126,636
32,SD,0.27766792034502663,636
32,S A. Diagonal,0.34667661381766957,636
32,S A. MultiDiagonal,0.3327093442813238,636
32,S A. Grid,0.3223532953693462,636
32,Learnable,0.34959041430279225,636
64,SD,0.20167096977801655,636
64,S A. Diagonal,0.2970119880612085,636
64,S A. MultiDiagonal,0.2894239356417001,636
64,S A. Grid,0.2905448431460066,636
8,SD,0.5185705390781622,637
8,S A. Diagonal,0.5744544645990364,637
8,S A. MultiDiagonal,0.5401245598290142,637
8,S A. Grid,0.57434539611476,637
8,Learnable,0.5249468530106539,637
16,SD,0.4033388515290651,637
16,S A. Diagonal,0.4685504012937254,637
16,S A. MultiDiagonal,0.43227341332093117,637
16,S A. Grid,0.45001125462317526,637
16,Learnable,0.4566393198205305,637
32,SD,0.27160761686282614,637
32,S A. Diagonal,0.3504827273499994,637
32,S A. MultiDiagonal,0.3269472428735617,637
32,S A. Grid,0.32074953162073294,637
32,Learnable,0.3397315473277369,637
64,SD,0.18894848775751388,637
64,S A. Diagonal,0.2886487942476699,637
64,S A. MultiDiagonal,0.27561125662093416,637
64,S A. Grid,0.2846405592733602,637
8,SD,0.5174956346920566,638
8,S A. Diagonal,0.5725278235118524,638
8,S A. MultiDiagonal,0.5416362644448572,638
8,S A. Grid,0.5685784489294544,638
8,Learnable,0.5345677089966735,638
16,SD,0.40400260226349066,638
16,S A. Diagonal,0.47050558218777305,638
16,S A. MultiDiagonal,0.43669189544703446,638
16,S A. Grid,0.45112586899234763,638
16,Learnable,0.4460074567025857,638
32,SD,0.27227245407829814,638
32,S A. Diagonal,0.35106477042638784,638
32,S A. MultiDiagonal,0.32888985667079557,638
32,S A. Grid,0.3257815177559397,638
32,Learnable,0.3744875015250799,638
64,SD,0.1992321236703038,638
64,S A. Diagonal,0.2877037242383031,638
64,S A. MultiDiagonal,0.27728953698452113,638
64,S A. Grid,0.29001873062792016,638
8,SD,0.5212762832221165,639
8,S A. Diagonal,0.5703648691896139,639
8,S A. MultiDiagonal,0.5433269641191967,639
8,S A. Grid,0.5691681752666596,639
8,Learnable,0.5249364441011111,639
16,SD,0.4056792330001641,639
16,S A. Diagonal,0.4677316444255295,639
16,S A. MultiDiagonal,0.441170679661668,639
16,S A. Grid,0.4452866316803872,639
16,Learnable,0.4429969378170077,639
32,SD,0.2728223221453506,639
32,S A. Diagonal,0.3505559007594112,639
32,S A. MultiDiagonal,0.3252399695438556,639
32,S A. Grid,0.32432942802039544,639
32,Learnable,0.35193019133343406,639
64,SD,0.1992690733333491,639
64,S A. Diagonal,0.3033474101933321,639
64,S A. MultiDiagonal,0.2842432268214734,639
64,S A. Grid,0.2926441053854111,639
8,SD,0.5181317947021474,640
8,S A. Diagonal,0.5731967354213854,640
8,S A. MultiDiagonal,0.5347536065935035,640
8,S A. Grid,0.5660320734261017,640
8,Learnable,0.5490520688263663,640
16,SD,0.3975173954109802,640
16,S A. Diagonal,0.46469907167931024,640
16,S A. MultiDiagonal,0.4407698324715413,640
16,S A. Grid,0.44899358039858667,640
16,Learnable,0.4537657617068012,640
32,SD,0.2721792249020837,640
32,S A. Diagonal,0.3487141018350464,640
32,S A. MultiDiagonal,0.32611784297551083,640
32,S A. Grid,0.3232801260730942,640
32,Learnable,0.34990068682274567,640
64,SD,0.19988181943273073,640
64,S A. Diagonal,0.3002440795199051,640
64,S A. MultiDiagonal,0.2867242361598006,640
64,S A. Grid,0.28921598728493036,640
8,SD,0.517469913606207,641
8,S A. Diagonal,0.5770553976187645,641
8,S A. MultiDiagonal,0.5321569074195192,641
8,S A. Grid,0.5730011698757127,641
8,Learnable,0.541231249094637,641
16,SD,0.4013883590693113,641
16,S A. Diagonal,0.46395838749911766,641
16,S A. MultiDiagonal,0.432380680871872,641
16,S A. Grid,0.45200371959887825,641
16,Learnable,0.44227237003743264,641
32,SD,0.2764184151277568,641
32,S A. Diagonal,0.35243729171383115,641
32,S A. MultiDiagonal,0.3292107453401746,641
32,S A. Grid,0.3240321864982124,641
32,Learnable,0.3420296065197274,641
64,SD,0.19699801688780605,641
64,S A. Diagonal,0.3088033128709905,641
64,S A. MultiDiagonal,0.28577965963832264,641
64,S A. Grid,0.2910090858750931,641
8,SD,0.5165409298471257,642
8,S A. Diagonal,0.5717893744144878,642
8,S A. MultiDiagonal,0.5360524516842229,642
8,S A. Grid,0.5708117943289207,642
8,Learnable,0.5331885269228706,642
16,SD,0.40597026829239546,642
16,S A. Diagonal,0.46311503040561697,642
16,S A. MultiDiagonal,0.43784111804801845,642
16,S A. Grid,0.458801034824806,642
16,Learnable,0.4471357518753012,642
32,SD,0.2725677208915813,642
32,S A. Diagonal,0.35556658349133075,642
32,S A. MultiDiagonal,0.34141623972958324,642
32,S A. Grid,0.32521324274840635,642
32,Learnable,0.34688205520041127,642
64,SD,0.195996383990101,642
64,S A. Diagonal,0.30084106385544696,642
64,S A. MultiDiagonal,0.2871652793680079,642
64,S A. Grid,0.29544259161754727,642
8,SD,0.5171997769256295,643
8,S A. Diagonal,0.5760266202960986,643
8,S A. MultiDiagonal,0.5386392692395121,643
8,S A. Grid,0.5696735785202879,643
8,Learnable,0.5538754198957934,643
16,SD,0.4063100188759499,643
16,S A. Diagonal,0.46435564045973227,643
16,S A. MultiDiagonal,0.4372857473433634,643
16,S A. Grid,0.44863573506890275,643
16,Learnable,0.4578093796942046,643
32,SD,0.2753923193514798,643
32,S A. Diagonal,0.3494750113423274,643
32,S A. MultiDiagonal,0.32841483010610495,643
32,S A. Grid,0.32511864899269505,643
32,Learnable,0.335178213794466,643
64,SD,0.18842229754097597,643
64,S A. Diagonal,0.29662904139566104,643
64,S A. MultiDiagonal,0.2763590389476727,643
64,S A. Grid,0.294395686161918,643
8,SD,0.5161061090084447,644
8,S A. Diagonal,0.5706402088524798,644
8,S A. MultiDiagonal,0.5336841719875699,644
8,S A. Grid,0.5692293076554684,644
8,Learnable,0.5263639245972127,644
16,SD,0.40185632684197203,644
16,S A. Diagonal,0.4631459207294122,644
16,S A. MultiDiagonal,0.43999401297392127,644
16,S A. Grid,0.44877413744686423,644
16,Learnable,0.4520786744879719,644
32,SD,0.2752210632016282,644
32,S A. Diagonal,0.35885192971539037,644
32,S A. MultiDiagonal,0.332566581465016,644
32,S A. Grid,0.3186293605340573,644
32,Learnable,0.3513607455196241,644
64,SD,0.20196528150776827,644
64,S A. Diagonal,0.30112638130704683,644
64,S A. MultiDiagonal,0.2761987024542371,644
64,S A. Grid,0.28922047179337307,644
8,SD,0.5201517373448241,645
8,S A. Diagonal,0.5698532617738666,645
8,S A. MultiDiagonal,0.5390404301501528,645
8,S A. Grid,0.5687189016075981,645
8,Learnable,0.5459867894960252,645
16,SD,0.40072342321327103,645
16,S A. Diagonal,0.4690989483325571,645
16,S A. MultiDiagonal,0.433458446238025,645
16,S A. Grid,0.44692932506588284,645
16,Learnable,0.44533861079139303,645
32,SD,0.2722098852038077,645
32,S A. Diagonal,0.35278632974091295,645
32,S A. MultiDiagonal,0.3259494919030982,645
32,S A. Grid,0.3252930017141114,645
32,Learnable,0.3424500448362477,645
64,SD,0.19344454001446698,645
64,S A. Diagonal,0.28583083500876966,645
64,S A. MultiDiagonal,0.28804299296430974,645
64,S A. Grid,0.293595505478898,645
8,SD,0.5214831927913538,646
8,S A. Diagonal,0.5713240860269816,646
8,S A. MultiDiagonal,0.5487138549468276,646
8,S A. Grid,0.5700037091114223,646
8,Learnable,0.5413420221398222,646
16,SD,0.40306041233071405,646
16,S A. Diagonal,0.4674254279630282,646
16,S A. MultiDiagonal,0.43355274085527995,646
16,S A. Grid,0.4484420031623758,646
16,Learnable,0.4413892622002528,646
32,SD,0.2726342371532905,646
32,S A. Diagonal,0.3550437302227357,646
32,S A. MultiDiagonal,0.3278471981184352,646
32,S A. Grid,0.3215371314331633,646
32,Learnable,0.34992511769079615,646
64,SD,0.2019025036242146,646
64,S A. Diagonal,0.28682190104329797,646
64,S A. MultiDiagonal,0.27867336110735086,646
64,S A. Grid,0.29181156642457445,646
8,SD,0.5168211808790202,647
8,S A. Diagonal,0.5780540033034531,647
8,S A. MultiDiagonal,0.545315898178178,647
8,S A. Grid,0.5686968925652806,647
8,Learnable,0.553051111686873,647
16,SD,0.4039744293857746,647
16,S A. Diagonal,0.4669936040394804,647
16,S A. MultiDiagonal,0.4296735825980715,647
16,S A. Grid,0.4482330976959361,647
16,Learnable,0.4538384549431815,647
32,SD,0.2740184553029183,647
32,S A. Diagonal,0.35126682095456524,647
32,S A. MultiDiagonal,0.3289759934791052,647
32,S A. Grid,0.32350491122120656,647
32,Learnable,0.33237342274694437,647
64,SD,0.1973373137082196,647
64,S A. Diagonal,0.299110471489864,647
64,S A. MultiDiagonal,0.2753403854956816,647
64,S A. Grid,0.29023277513656454,647
8,SD,0.5190003865910044,648
8,S A. Diagonal,0.5695973659325332,648
8,S A. MultiDiagonal,0.5334822393238815,648
8,S A. Grid,0.5680212136610711,648
8,Learnable,0.5481196787736259,648
16,SD,0.4027402524590337,648
16,S A. Diagonal,0.4636072362958885,648
16,S A. MultiDiagonal,0.42928508902789175,648
16,S A. Grid,0.4500698005068953,648
16,Learnable,0.4681371987408007,648
32,SD,0.27058953931717267,648
32,S A. Diagonal,0.3514826386442199,648
32,S A. MultiDiagonal,0.33494174876757,648
32,S A. Grid,0.32045284773982596,648
32,Learnable,0.3385655610524855,648
64,SD,0.20552830056315421,648
64,S A. Diagonal,0.29065552953306895,648
64,S A. MultiDiagonal,0.28003118081779355,648
64,S A. Grid,0.29346128063862487,648
8,SD,0.5190521076727317,649
8,S A. Diagonal,0.5708796983510613,649
8,S A. MultiDiagonal,0.5377083547420283,649
8,S A. Grid,0.5652806986361386,649
8,Learnable,0.5436479336464988,649
16,SD,0.40459135810770763,649
16,S A. Diagonal,0.46544475441994204,649
16,S A. MultiDiagonal,0.44338696311966486,649
16,S A. Grid,0.44507097908830473,649
16,Learnable,0.4527143379027288,649
32,SD,0.27691959383078985,649
32,S A. Diagonal,0.3486755528096216,649
32,S A. MultiDiagonal,0.3262241415525654,649
32,S A. Grid,0.3215125342448238,649
32,Learnable,0.3409548134776462,649
64,SD,0.20368865694352764,649
64,S A. Diagonal,0.3003014660860807,649
64,S A. MultiDiagonal,0.2812568669891494,649
64,S A. Grid,0.29098820157541627,649
8,SD,0.5179606420281997,650
8,S A. Diagonal,0.5723333589701629,650
8,S A. MultiDiagonal,0.5388479224833496,650
8,S A. Grid,0.5701965187469379,650
8,Learnable,0.5575310109034867,650
16,SD,0.4011276365740895,650
16,S A. Diagonal,0.4651283083953907,650
16,S A. MultiDiagonal,0.4390131904049197,650
16,S A. Grid,0.44725747949401845,650
16,Learnable,0.4561936011631402,650
32,SD,0.27129979543673755,650
32,S A. Diagonal,0.3502314271178837,650
32,S A. MultiDiagonal,0.327841824622073,650
32,S A. Grid,0.3206022952622941,650
32,Learnable,0.3336215583587347,650
64,SD,0.1886816405134587,650
64,S A. Diagonal,0.30016020466524224,650
64,S A. MultiDiagonal,0.27682486609548346,650
64,S A. Grid,0.2940509405928641,650
8,SD,0.5182213449855874,651
8,S A. Diagonal,0.5703520544291358,651
8,S A. MultiDiagonal,0.5434721117121627,651
8,S A. Grid,0.5723924461549362,651
8,Learnable,0.551251304634747,651
16,SD,0.39924574767333376,651
16,S A. Diagonal,0.4685031985358492,651
16,S A. MultiDiagonal,0.4375685591748943,651
16,S A. Grid,0.45494367784153344,651
16,Learnable,0.44551296843087274,651
32,SD,0.2693595806441059,651
32,S A. Diagonal,0.3516963300776019,651
32,S A. MultiDiagonal,0.3304882311152118,651
32,S A. Grid,0.3218522838506811,651
32,Learnable,0.3565433261298753,651
64,SD,0.19283891936539402,651
64,S A. Diagonal,0.3018680304005673,651
64,S A. MultiDiagonal,0.27586240485845714,651
64,S A. Grid,0.2900350383475262,651
8,SD,0.5169068022222578,652
8,S A. Diagonal,0.5761358941844803,652
8,S A. MultiDiagonal,0.5441453049878919,652
8,S A. Grid,0.568478202188622,652
8,Learnable,0.5329691010149739,652
16,SD,0.4035158256850907,652
16,S A. Diagonal,0.4669828366868205,652
16,S A. MultiDiagonal,0.4382206177979552,652
16,S A. Grid,0.4627409805252747,652
16,Learnable,0.4537488206647394,652
32,SD,0.270869171086167,652
32,S A. Diagonal,0.3519704786463602,652
32,S A. MultiDiagonal,0.32273296753482467,652
32,S A. Grid,0.3267897506384351,652
32,Learnable,0.35152090948527526,652
64,SD,0.18878421341294607,652
64,S A. Diagonal,0.30304844098823375,652
64,S A. MultiDiagonal,0.2813300133767524,652
64,S A. Grid,0.29239515033824376,652
8,SD,0.5174817400418592,653
8,S A. Diagonal,0.5754165975180245,653
8,S A. MultiDiagonal,0.5451001315938421,653
8,S A. Grid,0.5734087099774465,653
8,Learnable,0.543030023924148,653
16,SD,0.4035931964827688,653
16,S A. Diagonal,0.4694480511896384,653
16,S A. MultiDiagonal,0.43067272391088884,653
16,S A. Grid,0.45142326091197893,653
16,Learnable,0.43598096940433656,653
32,SD,0.2753609252313639,653
32,S A. Diagonal,0.3567318991897985,653
32,S A. MultiDiagonal,0.33464624767356543,653
32,S A. Grid,0.3237157446997912,653
32,Learnable,0.3494118605967601,653
64,SD,0.19649822249890964,653
64,S A. Diagonal,0.2954110852537894,653
64,S A. MultiDiagonal,0.2787879621885679,653
64,S A. Grid,0.29253057571853847,653
8,SD,0.5205160442645541,654
8,S A. Diagonal,0.5752849769086883,654
8,S A. MultiDiagonal,0.5449873879293947,654
8,S A. Grid,0.5782544975979328,654
8,Learnable,0.5624865419709544,654
16,SD,0.4057231119097763,654
16,S A. Diagonal,0.47085329313281243,654
16,S A. MultiDiagonal,0.4409829632059076,654
16,S A. Grid,0.4503991800468427,654
16,Learnable,0.44924640413234335,654
32,SD,0.2717089220358454,654
32,S A. Diagonal,0.3526519757900427,654
32,S A. MultiDiagonal,0.327484181616203,654
32,S A. Grid,0.32042141998336393,654
32,Learnable,0.3489572261323738,654
64,SD,0.18827850894806714,654
64,S A. Diagonal,0.30648412373474543,654
64,S A. MultiDiagonal,0.28141973617615135,654
64,S A. Grid,0.29239306652205055,654
8,SD,0.5197531550112184,655
8,S A. Diagonal,0.5700009285421357,655
8,S A. MultiDiagonal,0.5387926441264689,655
8,S A. Grid,0.5715788023618049,655
8,Learnable,0.5669782476390024,655
16,SD,0.4033422424201598,655
16,S A. Diagonal,0.4675266708615089,655
16,S A. MultiDiagonal,0.43759569584744007,655
16,S A. Grid,0.45081014268137654,655
16,Learnable,0.455268608358174,655
32,SD,0.2719748000543523,655
32,S A. Diagonal,0.3488385273881499,655
32,S A. MultiDiagonal,0.3274311983978009,655
32,S A. Grid,0.321864317195625,655
32,Learnable,0.34801682273055695,655
64,SD,0.20610420050712427,655
64,S A. Diagonal,0.3010081664834588,655
64,S A. MultiDiagonal,0.2824214527646972,655
64,S A. Grid,0.2917829038958262,655
8,SD,0.5202584104930875,656
8,S A. Diagonal,0.5752657787693427,656
8,S A. MultiDiagonal,0.5446879316342468,656
8,S A. Grid,0.5701364115148325,656
8,Learnable,0.5275581532912451,656
16,SD,0.40230635821914773,656
16,S A. Diagonal,0.46674775545602065,656
16,S A. MultiDiagonal,0.4250029744777146,656
16,S A. Grid,0.4502997438312465,656
16,Learnable,0.44042671546574197,656
32,SD,0.2775451479438274,656
32,S A. Diagonal,0.3488359285066837,656
32,S A. MultiDiagonal,0.33464007227963355,656
32,S A. Grid,0.32117787850257484,656
32,Learnable,0.34531986259913827,656
64,SD,0.19367627891410355,656
64,S A. Diagonal,0.3055661459992813,656
64,S A. MultiDiagonal,0.28159670435389494,656
64,S A. Grid,0.2924773534522966,656
8,SD,0.5186672016484575,657
8,S A. Diagonal,0.573468016166318,657
8,S A. MultiDiagonal,0.5454387494893908,657
8,S A. Grid,0.5675014314824149,657
8,Learnable,0.547025932847976,657
16,SD,0.4043228206801792,657
16,S A. Diagonal,0.4717539738252914,657
16,S A. MultiDiagonal,0.4344913783512899,657
16,S A. Grid,0.44991802692630833,657
16,Learnable,0.4422897618292343,657
32,SD,0.2711399956425608,657
32,S A. Diagonal,0.35223435079222076,657
32,S A. MultiDiagonal,0.329236066407548,657
32,S A. Grid,0.32511424319230087,657
32,Learnable,0.34321392341497525,657
64,SD,0.19277104228435946,657
64,S A. Diagonal,0.30189169568844026,657
64,S A. MultiDiagonal,0.27919906119152454,657
64,S A. Grid,0.29519410158537934,657
8,SD,0.5224929458547758,658
8,S A. Diagonal,0.570397943463796,658
8,S A. MultiDiagonal,0.5487667224189803,658
8,S A. Grid,0.5672496203292251,658
8,Learnable,0.5565596421756145,658
16,SD,0.40109496879252204,658
16,S A. Diagonal,0.4644237919527411,658
16,S A. MultiDiagonal,0.43259326908834295,658
16,S A. Grid,0.44995153340562544,658
16,Learnable,0.44532169055567183,658
32,SD,0.2743830184329724,658
32,S A. Diagonal,0.35149869144179474,658
32,S A. MultiDiagonal,0.3275771862191647,658
32,S A. Grid,0.32468103532859305,658
32,Learnable,0.3490438581387047,658
64,SD,0.19447868171123506,658
64,S A. Diagonal,0.3034926589853649,658
64,S A. MultiDiagonal,0.2773440215754933,658
64,S A. Grid,0.29471875508560197,658
8,SD,0.520876939514014,659
8,S A. Diagonal,0.5771845791812928,659
8,S A. MultiDiagonal,0.5354927361369628,659
8,S A. Grid,0.575230212768931,659
8,Learnable,0.550932988448372,659
16,SD,0.4032042392812326,659
16,S A. Diagonal,0.46666265262459716,659
16,S A. MultiDiagonal,0.4295824469755769,659
16,S A. Grid,0.4481546657895118,659
16,Learnable,0.455362733584886,659
32,SD,0.27374650628002606,659
32,S A. Diagonal,0.35191156542066593,659
32,S A. MultiDiagonal,0.33224210462531734,659
32,S A. Grid,0.32310651154942505,659
32,Learnable,0.331728103303781,659
64,SD,0.19693856670167792,659
64,S A. Diagonal,0.30228095107811404,659
64,S A. MultiDiagonal,0.2766503247539276,659
64,S A. Grid,0.29110956124965914,659
8,SD,0.5167316100905552,660
8,S A. Diagonal,0.5752754056260379,660
8,S A. MultiDiagonal,0.5390763944949143,660
8,S A. Grid,0.5736482034750341,660
8,Learnable,0.5339390046241879,660
16,SD,0.4027876412692005,660
16,S A. Diagonal,0.46735930472416076,660
16,S A. MultiDiagonal,0.4306667111619341,660
16,S A. Grid,0.44451206430570334,660
16,Learnable,0.44274064358198617,660
32,SD,0.2747994420942138,660
32,S A. Diagonal,0.3483227502388041,660
32,S A. MultiDiagonal,0.3337296572852001,660
32,S A. Grid,0.3194270759190338,660
32,Learnable,0.3540970308581888,660
64,SD,0.18788965432050492,660
64,S A. Diagonal,0.29785697703070524,660
64,S A. MultiDiagonal,0.27644953920951054,660
64,S A. Grid,0.2897986150803003,660
8,SD,0.5184927885870093,661
8,S A. Diagonal,0.5732069384093075,661
8,S A. MultiDiagonal,0.5293865271984804,661
8,S A. Grid,0.5721394330422462,661
8,Learnable,0.5502899371005824,661
16,SD,0.40130501691185405,661
16,S A. Diagonal,0.46425214675736404,661
16,S A. MultiDiagonal,0.4263489251472893,661
16,S A. Grid,0.45270994595393577,661
16,Learnable,0.4325954283193375,661
32,SD,0.270715056989617,661
32,S A. Diagonal,0.3487342711693264,661
32,S A. MultiDiagonal,0.32897771640325507,661
32,S A. Grid,0.32152468221931374,661
32,Learnable,0.34950753370008897,661
64,SD,0.19732471033021862,661
64,S A. Diagonal,0.30298092533122545,661
64,S A. MultiDiagonal,0.2766525735921269,661
64,S A. Grid,0.29561234209433596,661
8,SD,0.5157156170154956,662
8,S A. Diagonal,0.576425683435327,662
8,S A. MultiDiagonal,0.5412858233343263,662
8,S A. Grid,0.5751150911234267,662
8,Learnable,0.5614410201306381,662
16,SD,0.4009861661116607,662
16,S A. Diagonal,0.46544812942104763,662
16,S A. MultiDiagonal,0.4312056287665478,662
16,S A. Grid,0.45381627550187265,662
16,Learnable,0.4623077511418681,662
32,SD,0.2727874638598512,662
32,S A. Diagonal,0.3506729583132686,662
32,S A. MultiDiagonal,0.32784093428593614,662
32,S A. Grid,0.31609408999984456,662
32,Learnable,0.34595000423955874,662
64,SD,0.19905399843931615,662
64,S A. Diagonal,0.3017492401166385,662
64,S A. MultiDiagonal,0.27936685711829845,662
64,S A. Grid,0.28936713480596754,662
8,SD,0.5215183419082373,663
8,S A. Diagonal,0.5745147696842137,663
8,S A. MultiDiagonal,0.5475654351984229,663
8,S A. Grid,0.570369904920572,663
8,Learnable,0.5504841492998409,663
16,SD,0.4043645154849855,663
16,S A. Diagonal,0.4613927270882532,663
16,S A. MultiDiagonal,0.43069499604136113,663
16,S A. Grid,0.44756172054439736,663
16,Learnable,0.4454173426060034,663
32,SD,0.2745321830749817,663
32,S A. Diagonal,0.35471138361129695,663
32,S A. MultiDiagonal,0.3245945703917298,663
32,S A. Grid,0.3260514758855295,663
32,Learnable,0.35063499965816375,663
64,SD,0.1893511998890138,663
64,S A. Diagonal,0.2951013371462087,663
64,S A. MultiDiagonal,0.2782538414293387,663
64,S A. Grid,0.29451517986645764,663
8,SD,0.5162989220740274,664
8,S A. Diagonal,0.5679888192101854,664
8,S A. MultiDiagonal,0.544500169949573,664
8,S A. Grid,0.572845178587881,664
8,Learnable,0.5482303797425375,664
16,SD,0.4078124579293296,664
16,S A. Diagonal,0.46636919335223925,664
16,S A. MultiDiagonal,0.43329301444412704,664
16,S A. Grid,0.4449571015205556,664
16,Learnable,0.4522033416702729,664
32,SD,0.2759203784890388,664
32,S A. Diagonal,0.356342326107887,664
32,S A. MultiDiagonal,0.3298354620498597,664
32,S A. Grid,0.32166235897033213,664
32,Learnable,0.3498189872602665,664
64,SD,0.1892240351483288,664
64,S A. Diagonal,0.2935978081341324,664
64,S A. MultiDiagonal,0.2819788709992616,664
64,S A. Grid,0.2905193128103975,664
8,SD,0.5147714191461585,665
8,S A. Diagonal,0.5762167621198805,665
8,S A. MultiDiagonal,0.5379426139304282,665
8,S A. Grid,0.57399933633675,665
8,Learnable,0.5345757065535693,665
16,SD,0.40426266827239166,665
16,S A. Diagonal,0.4629638981817792,665
16,S A. MultiDiagonal,0.4340538299696845,665
16,S A. Grid,0.45137475993608966,665
16,Learnable,0.46274658114827294,665
32,SD,0.2709712157294593,665
32,S A. Diagonal,0.35434246777866796,665
32,S A. MultiDiagonal,0.3270988468241197,665
32,S A. Grid,0.32279279652160414,665
32,Learnable,0.3326380367305729,665
64,SD,0.19327703996630685,665
64,S A. Diagonal,0.3031462015828649,665
64,S A. MultiDiagonal,0.2799515655994521,665
64,S A. Grid,0.3005518589332184,665
8,SD,0.5196816444299619,666
8,S A. Diagonal,0.5767677043314449,666
8,S A. MultiDiagonal,0.5379991443050585,666
8,S A. Grid,0.5707361272005168,666
8,Learnable,0.5516740380428193,666
16,SD,0.4008221692999368,666
16,S A. Diagonal,0.46527044020928493,666
16,S A. MultiDiagonal,0.42707837174252294,666
16,S A. Grid,0.4527667606877894,666
16,Learnable,0.4394469926603086,666
32,SD,0.27399220519267997,666
32,S A. Diagonal,0.35203686026838965,666
32,S A. MultiDiagonal,0.32746547276138244,666
32,S A. Grid,0.32247076136445596,666
32,Learnable,0.3373205839364394,666
64,SD,0.19534540591882849,666
64,S A. Diagonal,0.2876379856921301,666
64,S A. MultiDiagonal,0.2812903758711796,666
64,S A. Grid,0.29266195690409574,666
8,SD,0.5169336877449752,667
8,S A. Diagonal,0.5747927132882877,667
8,S A. MultiDiagonal,0.5509490992744225,667
8,S A. Grid,0.5701230173256459,667
8,Learnable,0.5496783650895531,667
16,SD,0.4050707823721259,667
16,S A. Diagonal,0.46741856864929443,667
16,S A. MultiDiagonal,0.4274016012742759,667
16,S A. Grid,0.4498238562790406,667
16,Learnable,0.44452009397806647,667
32,SD,0.2706769363078431,667
32,S A. Diagonal,0.3518138645051154,667
32,S A. MultiDiagonal,0.32886562648134715,667
32,S A. Grid,0.3237711716767133,667
32,Learnable,0.3457936969827906,667
64,SD,0.20757053210747703,667
64,S A. Diagonal,0.3069673495671108,667
64,S A. MultiDiagonal,0.2761001121625787,667
64,S A. Grid,0.29715017064998495,667
8,SD,0.5190627438403704,668
8,S A. Diagonal,0.5804617321901588,668
8,S A. MultiDiagonal,0.5397217046634251,668
8,S A. Grid,0.569208531798234,668
8,Learnable,0.5399528923664317,668
16,SD,0.40252912052223155,668
16,S A. Diagonal,0.466493476620919,668
16,S A. MultiDiagonal,0.43860856484412514,668
16,S A. Grid,0.45174836445038025,668
16,Learnable,0.45124193279438557,668
32,SD,0.27657053011327154,668
32,S A. Diagonal,0.34859542434587865,668
32,S A. MultiDiagonal,0.3252911571966443,668
32,S A. Grid,0.3224355969125893,668
32,Learnable,0.3317600127879575,668
64,SD,0.2046971206754566,668
64,S A. Diagonal,0.29917460989205447,668
64,S A. MultiDiagonal,0.28159447728633785,668
64,S A. Grid,0.29090031802394284,668
8,SD,0.5176828519438914,669
8,S A. Diagonal,0.5762871435684197,669
8,S A. MultiDiagonal,0.5385781375943769,669
8,S A. Grid,0.5705208534360875,669
8,Learnable,0.5341942580698723,669
16,SD,0.4013577341211142,669
16,S A. Diagonal,0.4644913567286567,669
16,S A. MultiDiagonal,0.43222097914413893,669
16,S A. Grid,0.44754360584690234,669
16,Learnable,0.4453142721305806,669
32,SD,0.2730405103711155,669
32,S A. Diagonal,0.35001612848983926,669
32,S A. MultiDiagonal,0.3289032021968963,669
32,S A. Grid,0.32221234372080954,669
32,Learnable,0.3480659825408523,669
64,SD,0.20621987210521248,669
64,S A. Diagonal,0.3064819968828484,669
64,S A. MultiDiagonal,0.2789312407942685,669
64,S A. Grid,0.28686156963265014,669
8,SD,0.5208242840780741,670
8,S A. Diagonal,0.5771352543008411,670
8,S A. MultiDiagonal,0.5448412346297908,670
8,S A. Grid,0.5741710747505906,670
8,Learnable,0.5513574717963013,670
16,SD,0.3999543234698897,670
16,S A. Diagonal,0.4674901493350553,670
16,S A. MultiDiagonal,0.4297326283126044,670
16,S A. Grid,0.4485630247402893,670
16,Learnable,0.4482203674106748,670
32,SD,0.2752045486116722,670
32,S A. Diagonal,0.3481869868612947,670
32,S A. MultiDiagonal,0.32292589462956006,670
32,S A. Grid,0.3229444201447678,670
32,Learnable,0.3417338771330359,670
64,SD,0.18966784054168773,670
64,S A. Diagonal,0.31027023413558774,670
64,S A. MultiDiagonal,0.2821712977772032,670
64,S A. Grid,0.29988497890820975,670
8,SD,0.519787548501622,671
8,S A. Diagonal,0.5781701870853914,671
8,S A. MultiDiagonal,0.5431947603729954,671
8,S A. Grid,0.5716174385668761,671
8,Learnable,0.5388343547064471,671
16,SD,0.3976963519241975,671
16,S A. Diagonal,0.4667521599016949,671
16,S A. MultiDiagonal,0.42829554695798877,671
16,S A. Grid,0.4470692235096818,671
16,Learnable,0.44256777335536934,671
32,SD,0.27402946152902274,671
32,S A. Diagonal,0.3522204482130099,671
32,S A. MultiDiagonal,0.3264156189288616,671
32,S A. Grid,0.32961969200546176,671
32,Learnable,0.33270761865337195,671
64,SD,0.19763812499078748,671
64,S A. Diagonal,0.3057462442670928,671
64,S A. MultiDiagonal,0.27899442514386463,671
64,S A. Grid,0.29170922502104574,671
8,SD,0.5155336885001282,672
8,S A. Diagonal,0.5770247979263852,672
8,S A. MultiDiagonal,0.5403890773632084,672
8,S A. Grid,0.5677451318779343,672
8,Learnable,0.5509048376780717,672
16,SD,0.40092598474345853,672
16,S A. Diagonal,0.46539931733075623,672
16,S A. MultiDiagonal,0.4348061662092214,672
16,S A. Grid,0.4537296211979057,672
16,Learnable,0.44649159858816545,672
32,SD,0.2719966612076611,672
32,S A. Diagonal,0.34389915388332803,672
32,S A. MultiDiagonal,0.32766601117228666,672
32,S A. Grid,0.32187184385128753,672
32,Learnable,0.3338508124593403,672
64,SD,0.19895677386524716,672
64,S A. Diagonal,0.3073659700016548,672
64,S A. MultiDiagonal,0.2785670571504675,672
64,S A. Grid,0.289283410878031,672
8,SD,0.5193381269149484,673
8,S A. Diagonal,0.5709520126014029,673
8,S A. MultiDiagonal,0.5381860262535584,673
8,S A. Grid,0.5672908218702523,673
8,Learnable,0.5493127757697531,673
16,SD,0.4036550187758043,673
16,S A. Diagonal,0.4653420932542546,673
16,S A. MultiDiagonal,0.4317280534747328,673
16,S A. Grid,0.4465419865562333,673
16,Learnable,0.44489736402562846,673
32,SD,0.27539967738488136,673
32,S A. Diagonal,0.355119587300297,673
32,S A. MultiDiagonal,0.3215965594574365,673
32,S A. Grid,0.31875474469421455,673
32,Learnable,0.3550895816917483,673
64,SD,0.21114931282151403,673
64,S A. Diagonal,0.30125065277412766,673
64,S A. MultiDiagonal,0.2816061924372103,673
64,S A. Grid,0.2921156722770697,673
8,SD,0.5181689970466552,674
8,S A. Diagonal,0.5786100414052328,674
8,S A. MultiDiagonal,0.5376395730887378,674
8,S A. Grid,0.5707613803046505,674
8,Learnable,0.5365481791745266,674
16,SD,0.4014514021751314,674
16,S A. Diagonal,0.4677075127762948,674
16,S A. MultiDiagonal,0.4315752876640381,674
16,S A. Grid,0.45130432118300945,674
16,Learnable,0.4699536065518957,674
32,SD,0.2769602408485814,674
32,S A. Diagonal,0.35082863531361497,674
32,S A. MultiDiagonal,0.330587380958278,674
32,S A. Grid,0.3223415395940811,674
32,Learnable,0.3525609507830725,674
64,SD,0.19892542331961433,674
64,S A. Diagonal,0.29892012556889896,674
64,S A. MultiDiagonal,0.2828132359533332,674
64,S A. Grid,0.28864762119395904,674
8,SD,0.5180442644977221,675
8,S A. Diagonal,0.5803868994882397,675
8,S A. MultiDiagonal,0.5500940142372646,675
8,S A. Grid,0.5671675152095466,675
8,Learnable,0.5381816974038189,675
16,SD,0.39950790827316723,675
16,S A. Diagonal,0.46137322613165355,675
16,S A. MultiDiagonal,0.4291819282299506,675
16,S A. Grid,0.44954892498390236,675
16,Learnable,0.45595840281366873,675
32,SD,0.26978731094101627,675
32,S A. Diagonal,0.35184479334238133,675
32,S A. MultiDiagonal,0.3262924607550496,675
32,S A. Grid,0.3244509266178456,675
32,Learnable,0.3655522546722072,675
64,SD,0.1954846437012266,675
64,S A. Diagonal,0.30004800101541884,675
64,S A. MultiDiagonal,0.2794861237230266,675
64,S A. Grid,0.2912510837678731,675
8,SD,0.5192283376208835,676
8,S A. Diagonal,0.5678820813583143,676
8,S A. MultiDiagonal,0.5456979951274821,676
8,S A. Grid,0.5698281508697244,676
8,Learnable,0.5522439501645002,676
16,SD,0.398840492934712,676
16,S A. Diagonal,0.46602018845565985,676
16,S A. MultiDiagonal,0.43561598359288933,676
16,S A. Grid,0.4536627251203904,676
16,Learnable,0.4542984232759471,676
32,SD,0.27231134953581526,676
32,S A. Diagonal,0.35192022782201904,676
32,S A. MultiDiagonal,0.328593914224215,676
32,S A. Grid,0.3199164102994875,676
32,Learnable,0.3522703784529386,676
64,SD,0.1896730643487,676
64,S A. Diagonal,0.2923700928059083,676
64,S A. MultiDiagonal,0.28151303947839645,676
64,S A. Grid,0.29709391787625294,676
8,SD,0.520483442943266,677
8,S A. Diagonal,0.5759992662755564,677
8,S A. MultiDiagonal,0.5431018691247919,677
8,S A. Grid,0.5716208669665059,677
8,Learnable,0.5568566029753576,677
16,SD,0.4005554747069936,677
16,S A. Diagonal,0.466138426267533,677
16,S A. MultiDiagonal,0.4312974118521553,677
16,S A. Grid,0.4483525942435961,677
16,Learnable,0.42859124209286514,677
32,SD,0.27128544473561583,677
32,S A. Diagonal,0.35612159192384374,677
32,S A. MultiDiagonal,0.32836630525144983,677
32,S A. Grid,0.3252797070041552,677
32,Learnable,0.3525448204879271,677
64,SD,0.19801572933558778,677
64,S A. Diagonal,0.2937669502277826,677
64,S A. MultiDiagonal,0.2831547226626796,677
64,S A. Grid,0.2922532803355557,677
8,SD,0.5166372611828018,678
8,S A. Diagonal,0.5738444539135242,678
8,S A. MultiDiagonal,0.5377173293851965,678
8,S A. Grid,0.5758880369662331,678
8,Learnable,0.5492044161360198,678
16,SD,0.40273270683519147,678
16,S A. Diagonal,0.46754837911291847,678
16,S A. MultiDiagonal,0.4409459580685501,678
16,S A. Grid,0.4459463183693643,678
16,Learnable,0.4368556681748719,678
32,SD,0.273683672401839,678
32,S A. Diagonal,0.35458719896767643,678
32,S A. MultiDiagonal,0.33439460466337745,678
32,S A. Grid,0.3249186939929032,678
32,Learnable,0.3523214066878627,678
64,SD,0.19323811030533844,678
64,S A. Diagonal,0.301385503276924,678
64,S A. MultiDiagonal,0.27820258711486934,678
64,S A. Grid,0.2954401091709176,678
8,SD,0.5189276546507304,679
8,S A. Diagonal,0.5782446490400278,679
8,S A. MultiDiagonal,0.5332697916156134,679
8,S A. Grid,0.5673182885034226,679
8,Learnable,0.5703173942099784,679
16,SD,0.39907943098216186,679
16,S A. Diagonal,0.4641654435777205,679
16,S A. MultiDiagonal,0.4328354752770661,679
16,S A. Grid,0.4535651224936593,679
16,Learnable,0.4404066091275141,679
32,SD,0.2716625649802025,679
32,S A. Diagonal,0.35257518354727224,679
32,S A. MultiDiagonal,0.32711395511430663,679
32,S A. Grid,0.323536977469123,679
32,Learnable,0.3348952460190602,679
64,SD,0.1881076144878409,679
64,S A. Diagonal,0.30335616652997194,679
64,S A. MultiDiagonal,0.2831900696477361,679
64,S A. Grid,0.28987415800536975,679
8,SD,0.5199071778676428,680
8,S A. Diagonal,0.5754164053553417,680
8,S A. MultiDiagonal,0.537802684664174,680
8,S A. Grid,0.5697209409240857,680
8,Learnable,0.5500211461819907,680
16,SD,0.4005917409803328,680
16,S A. Diagonal,0.47142000078179275,680
16,S A. MultiDiagonal,0.4349732433394343,680
16,S A. Grid,0.44759479775194927,680
16,Learnable,0.46411705981834994,680
32,SD,0.2720987205682782,680
32,S A. Diagonal,0.35030177840190024,680
32,S A. MultiDiagonal,0.3221639545820048,680
32,S A. Grid,0.31994758665518197,680
32,Learnable,0.35581416940510713,680
64,SD,0.1982072587637129,680
64,S A. Diagonal,0.30348514988357056,680
64,S A. MultiDiagonal,0.2804865045652061,680
64,S A. Grid,0.29401811067047046,680
8,SD,0.5239719238766039,681
8,S A. Diagonal,0.5771873677880797,681
8,S A. MultiDiagonal,0.5382613882301303,681
8,S A. Grid,0.5675189126346535,681
8,Learnable,0.5497757067235061,681
16,SD,0.4005079191384833,681
16,S A. Diagonal,0.4638541912567982,681
16,S A. MultiDiagonal,0.43231933807074424,681
16,S A. Grid,0.44626721535816116,681
16,Learnable,0.4388730467813673,681
32,SD,0.27162848934130324,681
32,S A. Diagonal,0.35439984752492004,681
32,S A. MultiDiagonal,0.32707639252738097,681
32,S A. Grid,0.3231190407788548,681
32,Learnable,0.3445889404862195,681
64,SD,0.19370641178561368,681
64,S A. Diagonal,0.3068275370778727,681
64,S A. MultiDiagonal,0.277724448632904,681
64,S A. Grid,0.29343460793887133,681
8,SD,0.5228001628394743,682
8,S A. Diagonal,0.5743915056908248,682
8,S A. MultiDiagonal,0.5439820023112371,682
8,S A. Grid,0.5680245498522662,682
8,Learnable,0.5310123921601241,682
16,SD,0.402266862135085,682
16,S A. Diagonal,0.46649283250502527,682
16,S A. MultiDiagonal,0.4407458576810695,682
16,S A. Grid,0.4451703137165607,682
16,Learnable,0.4380503477596461,682
32,SD,0.2721500879031183,682
32,S A. Diagonal,0.346996380361428,682
32,S A. MultiDiagonal,0.32767178689882387,682
32,S A. Grid,0.3233182339810735,682
32,Learnable,0.3419457216493411,682
64,SD,0.18645094425144731,682
64,S A. Diagonal,0.2968016900344487,682
64,S A. MultiDiagonal,0.2799088092960663,682
64,S A. Grid,0.2941600852697478,682
8,SD,0.5168479046168494,683
8,S A. Diagonal,0.5750669362799821,683
8,S A. MultiDiagonal,0.5411106058084638,683
8,S A. Grid,0.5763765962489322,683
8,Learnable,0.5396885493138411,683
16,SD,0.3986508853359107,683
16,S A. Diagonal,0.46519709858788183,683
16,S A. MultiDiagonal,0.43320576643615105,683
16,S A. Grid,0.4414712223354304,683
16,Learnable,0.4424234395382557,683
32,SD,0.27427033966087466,683
32,S A. Diagonal,0.3490445883092065,683
32,S A. MultiDiagonal,0.328465116195754,683
32,S A. Grid,0.32241082371754537,683
32,Learnable,0.3502952885750862,683
64,SD,0.20602759177211677,683
64,S A. Diagonal,0.2966227534615878,683
64,S A. MultiDiagonal,0.2796386165534976,683
64,S A. Grid,0.29357870807475833,683
8,SD,0.5166211003669492,684
8,S A. Diagonal,0.5728467907815569,684
8,S A. MultiDiagonal,0.5446077913178969,684
8,S A. Grid,0.5716918781428664,684
8,Learnable,0.526893798529461,684
16,SD,0.4034845010852952,684
16,S A. Diagonal,0.46385326994556725,684
16,S A. MultiDiagonal,0.43646094985493067,684
16,S A. Grid,0.4500800919028103,684
16,Learnable,0.44867407757499655,684
32,SD,0.27386229659244693,684
32,S A. Diagonal,0.3518314933650082,684
32,S A. MultiDiagonal,0.3249058591661107,684
32,S A. Grid,0.3203257003779062,684
32,Learnable,0.3412170905893902,684
64,SD,0.1931376731023799,684
64,S A. Diagonal,0.3087731805833196,684
64,S A. MultiDiagonal,0.27788442200462027,684
64,S A. Grid,0.29068562385588587,684
8,SD,0.5174210414435019,685
8,S A. Diagonal,0.5721129485653428,685
8,S A. MultiDiagonal,0.5346420658222215,685
8,S A. Grid,0.5690761204971224,685
8,Learnable,0.5430040735342867,685
16,SD,0.4061372785101548,685
16,S A. Diagonal,0.46703177104460236,685
16,S A. MultiDiagonal,0.4282330566319443,685
16,S A. Grid,0.4440901756065592,685
16,Learnable,0.47331109104385316,685
32,SD,0.27909848346216903,685
32,S A. Diagonal,0.35260582262701357,685
32,S A. MultiDiagonal,0.3316587430018567,685
32,S A. Grid,0.31893774360168614,685
32,Learnable,0.34958332672015746,685
64,SD,0.18837676069758966,685
64,S A. Diagonal,0.2985746500227451,685
64,S A. MultiDiagonal,0.2802051814549862,685
64,S A. Grid,0.2953853972347387,685
8,SD,0.5201998800988286,686
8,S A. Diagonal,0.5753914336677435,686
8,S A. MultiDiagonal,0.5410187305440542,686
8,S A. Grid,0.5738498227815685,686
8,Learnable,0.5413112916231203,686
16,SD,0.4022147600815334,686
16,S A. Diagonal,0.46506111747189427,686
16,S A. MultiDiagonal,0.42765205110918314,686
16,S A. Grid,0.44926711449593343,686
16,Learnable,0.44016638699791566,686
32,SD,0.27181664419152646,686
32,S A. Diagonal,0.35476126916596373,686
32,S A. MultiDiagonal,0.3318817639804281,686
32,S A. Grid,0.3258823958832887,686
32,Learnable,0.35960343833812203,686
64,SD,0.1955469037340835,686
64,S A. Diagonal,0.28974166346346836,686
64,S A. MultiDiagonal,0.279404803062882,686
64,S A. Grid,0.28911014508065874,686
8,SD,0.5195891266470786,687
8,S A. Diagonal,0.5792815366756393,687
8,S A. MultiDiagonal,0.5422768273995382,687
8,S A. Grid,0.5674167859748682,687
8,Learnable,0.5747691760592358,687
16,SD,0.40062095449018065,687
16,S A. Diagonal,0.46581397341579334,687
16,S A. MultiDiagonal,0.4340393256588089,687
16,S A. Grid,0.4500916481015095,687
16,Learnable,0.4439675605676011,687
32,SD,0.27804717578052607,687
32,S A. Diagonal,0.35317816193632434,687
32,S A. MultiDiagonal,0.3269657918002572,687
32,S A. Grid,0.32424168373264073,687
32,Learnable,0.34905723294480967,687
64,SD,0.1954416081444443,687
64,S A. Diagonal,0.2893327440193059,687
64,S A. MultiDiagonal,0.2782717899526721,687
64,S A. Grid,0.29312262592683375,687
8,SD,0.5169264121290025,688
8,S A. Diagonal,0.5744007101750996,688
8,S A. MultiDiagonal,0.5492424671819698,688
8,S A. Grid,0.5683296341112084,688
8,Learnable,0.5350739043731954,688
16,SD,0.4020855047466604,688
16,S A. Diagonal,0.471426463858417,688
16,S A. MultiDiagonal,0.435824439444304,688
16,S A. Grid,0.443283936064466,688
16,Learnable,0.4446857467951541,688
32,SD,0.272052891488655,688
32,S A. Diagonal,0.3481915102834893,688
32,S A. MultiDiagonal,0.32831188629765895,688
32,S A. Grid,0.31782352115842516,688
32,Learnable,0.33934552508642524,688
64,SD,0.19257125570316258,688
64,S A. Diagonal,0.3041391821270013,688
64,S A. MultiDiagonal,0.2920403215135735,688
64,S A. Grid,0.2915211081444726,688
8,SD,0.5159903081274826,689
8,S A. Diagonal,0.5730102011691522,689
8,S A. MultiDiagonal,0.54355667411978,689
8,S A. Grid,0.568542085982322,689
8,Learnable,0.5407258967304682,689
16,SD,0.402012578493659,689
16,S A. Diagonal,0.4718077462371659,689
16,S A. MultiDiagonal,0.44513543239396436,689
16,S A. Grid,0.4522334642896597,689
16,Learnable,0.4366146828396394,689
32,SD,0.2728813289240712,689
32,S A. Diagonal,0.3482926920802971,689
32,S A. MultiDiagonal,0.33048861397916374,689
32,S A. Grid,0.3220897829832978,689
32,Learnable,0.35257320105161694,689
64,SD,0.19509114864636942,689
64,S A. Diagonal,0.2977825907185849,689
64,S A. MultiDiagonal,0.28818308176175156,689
64,S A. Grid,0.29218146050701205,689
8,SD,0.5178694511525916,690
8,S A. Diagonal,0.5758906451482648,690
8,S A. MultiDiagonal,0.5344558095297647,690
8,S A. Grid,0.5670313584450035,690
8,Learnable,0.5448094091827286,690
16,SD,0.4052782747622482,690
16,S A. Diagonal,0.46483393364416936,690
16,S A. MultiDiagonal,0.4324929693636067,690
16,S A. Grid,0.4448131417101286,690
16,Learnable,0.443521575519743,690
32,SD,0.27176575311703544,690
32,S A. Diagonal,0.3520513207342483,690
32,S A. MultiDiagonal,0.3302342865655825,690
32,S A. Grid,0.3220833528395557,690
32,Learnable,0.3535005924927773,690
64,SD,0.1910813189087246,690
64,S A. Diagonal,0.3029226460916536,690
64,S A. MultiDiagonal,0.2799133632083123,690
64,S A. Grid,0.2936535253645675,690
8,SD,0.5176070357577046,691
8,S A. Diagonal,0.5694471707486792,691
8,S A. MultiDiagonal,0.5459691609717587,691
8,S A. Grid,0.564583256843938,691
8,Learnable,0.5549522728762983,691
16,SD,0.4036513256581438,691
16,S A. Diagonal,0.47126078469122024,691
16,S A. MultiDiagonal,0.43036869946288625,691
16,S A. Grid,0.4464913700733791,691
16,Learnable,0.44067914568413924,691
32,SD,0.2790574102360321,691
32,S A. Diagonal,0.3546674104842805,691
32,S A. MultiDiagonal,0.33131071696027936,691
32,S A. Grid,0.3232002205465346,691
32,Learnable,0.3531366849926061,691
64,SD,0.1930544531000112,691
64,S A. Diagonal,0.2873379761140136,691
64,S A. MultiDiagonal,0.28588221069374525,691
64,S A. Grid,0.2904504584440153,691
8,SD,0.5164586798332682,692
8,S A. Diagonal,0.5768692719335549,692
8,S A. MultiDiagonal,0.5436920534225125,692
8,S A. Grid,0.5711352576665765,692
8,Learnable,0.5631567263115925,692
16,SD,0.40706499026985943,692
16,S A. Diagonal,0.46721334853820307,692
16,S A. MultiDiagonal,0.4360910655216424,692
16,S A. Grid,0.4491736038602612,692
16,Learnable,0.42805086951481697,692
32,SD,0.270191578324008,692
32,S A. Diagonal,0.35689487987877166,692
32,S A. MultiDiagonal,0.32284595955458395,692
32,S A. Grid,0.32304927219624957,692
32,Learnable,0.35774923463755237,692
64,SD,0.18862468260821647,692
64,S A. Diagonal,0.2978263802051134,692
64,S A. MultiDiagonal,0.2876796987395013,692
64,S A. Grid,0.28491237040598816,692
8,SD,0.5183620332045598,693
8,S A. Diagonal,0.5719701517023721,693
8,S A. MultiDiagonal,0.5347191235564782,693
8,S A. Grid,0.5733001682834953,693
8,Learnable,0.5348891233490498,693
16,SD,0.40219995178882145,693
16,S A. Diagonal,0.47049690154472457,693
16,S A. MultiDiagonal,0.4278375267665251,693
16,S A. Grid,0.450452013314055,693
16,Learnable,0.44106769369856713,693
32,SD,0.2748471049941736,693
32,S A. Diagonal,0.35115864250395723,693
32,S A. MultiDiagonal,0.33539017504322277,693
32,S A. Grid,0.3265459430685834,693
32,Learnable,0.35364311966336237,693
64,SD,0.1945938872472003,693
64,S A. Diagonal,0.30180074397758494,693
64,S A. MultiDiagonal,0.2868379771602542,693
64,S A. Grid,0.28819931395350384,693
8,SD,0.5205922645217795,694
8,S A. Diagonal,0.5736293982375278,694
8,S A. MultiDiagonal,0.540954182521767,694
8,S A. Grid,0.5688091988555495,694
8,Learnable,0.5472438270309894,694
16,SD,0.4000768913557772,694
16,S A. Diagonal,0.46567678806747104,694
16,S A. MultiDiagonal,0.43262432948042934,694
16,S A. Grid,0.44459700466835617,694
16,Learnable,0.4390267492177522,694
32,SD,0.274264193214757,694
32,S A. Diagonal,0.3524868027180812,694
32,S A. MultiDiagonal,0.3273712566192528,694
32,S A. Grid,0.32178102559988897,694
32,Learnable,0.3475763563366288,694
64,SD,0.20979222466661915,694
64,S A. Diagonal,0.30060018108904224,694
64,S A. MultiDiagonal,0.2799681911982145,694
64,S A. Grid,0.2869190347624598,694
8,SD,0.5142994999401388,695
8,S A. Diagonal,0.575015867207536,695
8,S A. MultiDiagonal,0.5472939928534939,695
8,S A. Grid,0.5694164097410706,695
8,Learnable,0.5234394350743773,695
16,SD,0.4040834368335968,695
16,S A. Diagonal,0.4714837611359355,695
16,S A. MultiDiagonal,0.42756663156384095,695
16,S A. Grid,0.4512096336633925,695
16,Learnable,0.43715391212330207,695
32,SD,0.2748317511308944,695
32,S A. Diagonal,0.34525611374832854,695
32,S A. MultiDiagonal,0.32778951589920224,695
32,S A. Grid,0.3242652986856416,695
32,Learnable,0.34644496992517315,695
64,SD,0.19008388750892197,695
64,S A. Diagonal,0.3023836347830021,695
64,S A. MultiDiagonal,0.2812977150587832,695
64,S A. Grid,0.28830509170889185,695
8,SD,0.5172728395510917,696
8,S A. Diagonal,0.5719225691712342,696
8,S A. MultiDiagonal,0.5430903544932963,696
8,S A. Grid,0.5720222976993434,696
8,Learnable,0.5584730424176134,696
16,SD,0.41142799049470263,696
16,S A. Diagonal,0.46508003484132354,696
16,S A. MultiDiagonal,0.4342353248019379,696
16,S A. Grid,0.44934784667578365,696
16,Learnable,0.4471772704832293,696
32,SD,0.2738396091472458,696
32,S A. Diagonal,0.35332930967931064,696
32,S A. MultiDiagonal,0.3300780363121054,696
32,S A. Grid,0.32351662007990695,696
32,Learnable,0.3477481290336466,696
64,SD,0.2007265229862533,696
64,S A. Diagonal,0.28762963771943223,696
64,S A. MultiDiagonal,0.27520354063621,696
64,S A. Grid,0.29519818090592703,696
8,SD,0.5148440094729959,697
8,S A. Diagonal,0.5770875656504721,697
8,S A. MultiDiagonal,0.5446238968363333,697
8,S A. Grid,0.5753753780230179,697
8,Learnable,0.5528414998023058,697
16,SD,0.40118657882857867,697
16,S A. Diagonal,0.4673874266493099,697
16,S A. MultiDiagonal,0.4275860403115902,697
16,S A. Grid,0.4445500773500696,697
16,Learnable,0.4563598752473394,697
32,SD,0.273274716687102,697
32,S A. Diagonal,0.35465617394779403,697
32,S A. MultiDiagonal,0.3273722565671237,697
32,S A. Grid,0.3192243404852536,697
32,Learnable,0.3418174233471838,697
64,SD,0.194349964720933,697
64,S A. Diagonal,0.2975528875154111,697
64,S A. MultiDiagonal,0.27327151833682606,697
64,S A. Grid,0.296263167440072,697
8,SD,0.5188075203675518,698
8,S A. Diagonal,0.5747784554955164,698
8,S A. MultiDiagonal,0.5424752611594488,698
8,S A. Grid,0.5714639847436419,698
8,Learnable,0.5521887353482021,698
16,SD,0.4048257344179571,698
16,S A. Diagonal,0.465333804546461,698
16,S A. MultiDiagonal,0.4339266561593238,698
16,S A. Grid,0.4512375487557295,698
16,Learnable,0.4424769070961892,698
32,SD,0.274138182408981,698
32,S A. Diagonal,0.34909191043271226,698
32,S A. MultiDiagonal,0.3282606598467465,698
32,S A. Grid,0.3227044431800573,698
32,Learnable,0.3487895206390894,698
64,SD,0.19507483132639042,698
64,S A. Diagonal,0.28780890671997406,698
64,S A. MultiDiagonal,0.2786505438760216,698
64,S A. Grid,0.2977602919729315,698
8,SD,0.518114208518957,699
8,S A. Diagonal,0.5726721814710418,699
8,S A. MultiDiagonal,0.5463838805803473,699
8,S A. Grid,0.5683487508340428,699
8,Learnable,0.5509609391202555,699
16,SD,0.40367881202548944,699
16,S A. Diagonal,0.4675230541473534,699
16,S A. MultiDiagonal,0.43434911150423283,699
16,S A. Grid,0.445740025478787,699
16,Learnable,0.44190641356004234,699
32,SD,0.27719452928918853,699
32,S A. Diagonal,0.3503509465550362,699
32,S A. MultiDiagonal,0.3332039406080123,699
32,S A. Grid,0.3169494121212296,699
32,Learnable,0.3534535782305743,699
64,SD,0.1995169659528145,699
64,S A. Diagonal,0.296978294206724,699
64,S A. MultiDiagonal,0.2870669865430576,699
64,S A. Grid,0.28707233820890604,699
8,SD,0.5210464709933381,700
8,S A. Diagonal,0.5740162199830736,700
8,S A. MultiDiagonal,0.5453144510408968,700
8,S A. Grid,0.5701074268643851,700
8,Learnable,0.5329411272296567,700
16,SD,0.403662990197588,700
16,S A. Diagonal,0.47121553338837785,700
16,S A. MultiDiagonal,0.4336812527776389,700
16,S A. Grid,0.4521997703319458,700
16,Learnable,0.44484871540340937,700
32,SD,0.2740078578234915,700
32,S A. Diagonal,0.35240124743997564,700
32,S A. MultiDiagonal,0.329169171847726,700
32,S A. Grid,0.3241255181138723,700
32,Learnable,0.3485681427738743,700
64,SD,0.19414985377449237,700
64,S A. Diagonal,0.30188830877139183,700
64,S A. MultiDiagonal,0.2794604244603677,700
64,S A. Grid,0.29076063269330776,700
8,SD,0.5147012812830611,701
8,S A. Diagonal,0.5732478957834712,701
8,S A. MultiDiagonal,0.5418480484522652,701
8,S A. Grid,0.5710484337378493,701
8,Learnable,0.5421843687373473,701
16,SD,0.4051935600886774,701
16,S A. Diagonal,0.4637898215705675,701
16,S A. MultiDiagonal,0.4294692042714936,701
16,S A. Grid,0.4506941020707015,701
16,Learnable,0.44809566560686154,701
32,SD,0.2730676145222529,701
32,S A. Diagonal,0.3521160647551035,701
32,S A. MultiDiagonal,0.3306964147059836,701
32,S A. Grid,0.3207071747664312,701
32,Learnable,0.3554930169707863,701
64,SD,0.20685485363357073,701
64,S A. Diagonal,0.3015527865211519,701
64,S A. MultiDiagonal,0.2787470716479871,701
64,S A. Grid,0.2856217905589423,701
8,SD,0.5178799693876949,702
8,S A. Diagonal,0.5761161180732164,702
8,S A. MultiDiagonal,0.5410432951024319,702
8,S A. Grid,0.5730912531082757,702
8,Learnable,0.5211516164237892,702
16,SD,0.4035926208613795,702
16,S A. Diagonal,0.468798546123091,702
16,S A. MultiDiagonal,0.43489944747407683,702
16,S A. Grid,0.45247741713975115,702
16,Learnable,0.4411019456438672,702
32,SD,0.2739357510989589,702
32,S A. Diagonal,0.3515101837997973,702
32,S A. MultiDiagonal,0.3313969197812324,702
32,S A. Grid,0.3233741002430249,702
32,Learnable,0.3499877452346778,702
64,SD,0.19259484170172014,702
64,S A. Diagonal,0.30196879700407875,702
64,S A. MultiDiagonal,0.2803250884162956,702
64,S A. Grid,0.286559607998052,702
8,SD,0.5202683135885714,703
8,S A. Diagonal,0.5744825900573817,703
8,S A. MultiDiagonal,0.5353504037534488,703
8,S A. Grid,0.5698313876489499,703
8,Learnable,0.5634826220417781,703
16,SD,0.4015858923897017,703
16,S A. Diagonal,0.46360264619834324,703
16,S A. MultiDiagonal,0.43600702092514987,703
16,S A. Grid,0.4490905439300857,703
16,Learnable,0.46370662048158257,703
32,SD,0.27764772576868324,703
32,S A. Diagonal,0.3489932775953013,703
32,S A. MultiDiagonal,0.3329551700071678,703
32,S A. Grid,0.32162143537136606,703
32,Learnable,0.352040287442262,703
64,SD,0.1927646814879574,703
64,S A. Diagonal,0.29132170270889807,703
64,S A. MultiDiagonal,0.2797979723103774,703
64,S A. Grid,0.30033637906226457,703
8,SD,0.5197012904809494,704
8,S A. Diagonal,0.5741274821965033,704
8,S A. MultiDiagonal,0.5409928817370652,704
8,S A. Grid,0.5686685243055372,704
8,Learnable,0.5539752129029488,704
16,SD,0.40249233771060033,704
16,S A. Diagonal,0.4626216772173687,704
16,S A. MultiDiagonal,0.44171776755425174,704
16,S A. Grid,0.44168221540857294,704
16,Learnable,0.4417950423276506,704
32,SD,0.2728555273332889,704
32,S A. Diagonal,0.3468208836205076,704
32,S A. MultiDiagonal,0.33120251742673257,704
32,S A. Grid,0.3229352119824841,704
32,Learnable,0.3728148368741784,704
64,SD,0.20265865404357553,704
64,S A. Diagonal,0.2990942407864134,704
64,S A. MultiDiagonal,0.27977354750891914,704
64,S A. Grid,0.2890795337077228,704
8,SD,0.5164428362957532,705
8,S A. Diagonal,0.5729634705329104,705
8,S A. MultiDiagonal,0.5399623752215255,705
8,S A. Grid,0.5732587866092729,705
8,Learnable,0.5384622616529161,705
16,SD,0.4044712753550739,705
16,S A. Diagonal,0.4668640425387422,705
16,S A. MultiDiagonal,0.440293621852646,705
16,S A. Grid,0.45094227918761287,705
16,Learnable,0.4428789411779511,705
32,SD,0.2729262652206172,705
32,S A. Diagonal,0.3491640128205939,705
32,S A. MultiDiagonal,0.3261186838388159,705
32,S A. Grid,0.32126392299434336,705
32,Learnable,0.3479883909189586,705
64,SD,0.19521241748753712,705
64,S A. Diagonal,0.2991340886202492,705
64,S A. MultiDiagonal,0.2823664877778843,705
64,S A. Grid,0.289768504209856,705
8,SD,0.5145654179659349,706
8,S A. Diagonal,0.5737338815242317,706
8,S A. MultiDiagonal,0.5386159754230171,706
8,S A. Grid,0.5639865243898452,706
8,Learnable,0.5553067837899137,706
16,SD,0.4009603251665258,706
16,S A. Diagonal,0.46512348852208585,706
16,S A. MultiDiagonal,0.42940820174424366,706
16,S A. Grid,0.45365358019775026,706
16,Learnable,0.4697296620865584,706
32,SD,0.27113624509428896,706
32,S A. Diagonal,0.3500526994008979,706
32,S A. MultiDiagonal,0.3297704313600716,706
32,S A. Grid,0.32213272768849754,706
32,Learnable,0.35043941795990763,706
64,SD,0.19883978407610833,706
64,S A. Diagonal,0.3041698657138096,706
64,S A. MultiDiagonal,0.28132280685686945,706
64,S A. Grid,0.28977070554343987,706
8,SD,0.519710979350715,707
8,S A. Diagonal,0.571202225773981,707
8,S A. MultiDiagonal,0.5398185641531313,707
8,S A. Grid,0.5712346579629395,707
8,Learnable,0.548824760062425,707
16,SD,0.40260230290998433,707
16,S A. Diagonal,0.4682291819739574,707
16,S A. MultiDiagonal,0.4305546610904328,707
16,S A. Grid,0.44970344708690496,707
16,Learnable,0.44955673376103306,707
32,SD,0.27723915904984786,707
32,S A. Diagonal,0.3585331957593657,707
32,S A. MultiDiagonal,0.3355333670758831,707
32,S A. Grid,0.3204176298528853,707
32,Learnable,0.34678080771955666,707
64,SD,0.19294589415530544,707
64,S A. Diagonal,0.29877329731998425,707
64,S A. MultiDiagonal,0.2801802311444904,707
64,S A. Grid,0.2991289987615373,707
8,SD,0.516586597450307,708
8,S A. Diagonal,0.5799491444768743,708
8,S A. MultiDiagonal,0.5414454549536569,708
8,S A. Grid,0.5643567046688172,708
8,Learnable,0.5484504379509669,708
16,SD,0.4001372302574007,708
16,S A. Diagonal,0.46692642069816354,708
16,S A. MultiDiagonal,0.42930941720621185,708
16,S A. Grid,0.44936027061608264,708
16,Learnable,0.45742212881807054,708
32,SD,0.2763888275350453,708
32,S A. Diagonal,0.35099982399007945,708
32,S A. MultiDiagonal,0.32706292690881156,708
32,S A. Grid,0.32529085173929345,708
32,Learnable,0.3448291378696646,708
64,SD,0.19431707679221077,708
64,S A. Diagonal,0.2880615169659954,708
64,S A. MultiDiagonal,0.2769247322156976,708
64,S A. Grid,0.28946128675820987,708
8,SD,0.5199806091530531,709
8,S A. Diagonal,0.5688678167509928,709
8,S A. MultiDiagonal,0.5411820320765377,709
8,S A. Grid,0.5719317112820612,709
8,Learnable,0.5432295855259808,709
16,SD,0.40248152644349394,709
16,S A. Diagonal,0.4674249709389861,709
16,S A. MultiDiagonal,0.4398666465559281,709
16,S A. Grid,0.45284934428436924,709
16,Learnable,0.43354713718919685,709
32,SD,0.2742558295925963,709
32,S A. Diagonal,0.3466810331836284,709
32,S A. MultiDiagonal,0.330810453651366,709
32,S A. Grid,0.31967594110517605,709
32,Learnable,0.3303532788478069,709
64,SD,0.18934352327431353,709
64,S A. Diagonal,0.2962329193581188,709
64,S A. MultiDiagonal,0.2786217950116094,709
64,S A. Grid,0.2914587510180618,709
8,SD,0.5225180492849127,710
8,S A. Diagonal,0.571306271887966,710
8,S A. MultiDiagonal,0.5431214269735019,710
8,S A. Grid,0.5656586838752324,710
8,Learnable,0.5461986098561588,710
16,SD,0.4052922199342818,710
16,S A. Diagonal,0.46705058728916493,710
16,S A. MultiDiagonal,0.4333199466278452,710
16,S A. Grid,0.44553628991171057,710
16,Learnable,0.4363244092154192,710
32,SD,0.27355172184309173,710
32,S A. Diagonal,0.35635717552960355,710
32,S A. MultiDiagonal,0.32998190814694406,710
32,S A. Grid,0.32226185088944836,710
32,Learnable,0.34710225307146325,710
64,SD,0.1941029368168808,710
64,S A. Diagonal,0.3015133715785199,710
64,S A. MultiDiagonal,0.2752450700462992,710
64,S A. Grid,0.29081627132171173,710
8,SD,0.5160070411097222,711
8,S A. Diagonal,0.5751729683803434,711
8,S A. MultiDiagonal,0.5430158363597095,711
8,S A. Grid,0.5708173378318316,711
8,Learnable,0.5292767157478244,711
16,SD,0.40004696424674524,711
16,S A. Diagonal,0.4644990197641877,711
16,S A. MultiDiagonal,0.4323599262093834,711
16,S A. Grid,0.45230841012656015,711
16,Learnable,0.4509491734993684,711
32,SD,0.27319775885073794,711
32,S A. Diagonal,0.3561789229745748,711
32,S A. MultiDiagonal,0.33281718729665655,711
32,S A. Grid,0.32415818373715527,711
32,Learnable,0.3618583305097548,711
64,SD,0.19410924757729411,711
64,S A. Diagonal,0.295163849416014,711
64,S A. MultiDiagonal,0.2822531345162142,711
64,S A. Grid,0.28644609521790065,711
8,SD,0.5216273997890901,712
8,S A. Diagonal,0.573638647737707,712
8,S A. MultiDiagonal,0.5408051396841457,712
8,S A. Grid,0.5742340876720079,712
8,Learnable,0.5459511170884284,712
16,SD,0.39993850759953375,712
16,S A. Diagonal,0.4676338710571052,712
16,S A. MultiDiagonal,0.432621222222972,712
16,S A. Grid,0.44666027461594743,712
16,Learnable,0.44107097602515655,712
32,SD,0.27471216153047295,712
32,S A. Diagonal,0.35508191059949673,712
32,S A. MultiDiagonal,0.3230248079793955,712
32,S A. Grid,0.32261068631357115,712
32,Learnable,0.3553824745877605,712
64,SD,0.19835722008342643,712
64,S A. Diagonal,0.29215987870790655,712
64,S A. MultiDiagonal,0.281595915010033,712
64,S A. Grid,0.28541994921469716,712
8,SD,0.5209787656775755,713
8,S A. Diagonal,0.5715192097927901,713
8,S A. MultiDiagonal,0.5356397642528853,713
8,S A. Grid,0.5697845043799125,713
8,Learnable,0.5460225098606487,713
16,SD,0.4044525831943141,713
16,S A. Diagonal,0.46746216360987397,713
16,S A. MultiDiagonal,0.44215659511752115,713
16,S A. Grid,0.4500401680793411,713
16,Learnable,0.46022982646752353,713
32,SD,0.27658591695032236,713
32,S A. Diagonal,0.3525805194253642,713
32,S A. MultiDiagonal,0.3328261428470689,713
32,S A. Grid,0.3230010770678784,713
32,Learnable,0.35503114259052176,713
64,SD,0.1905692686518366,713
64,S A. Diagonal,0.2987379367262194,713
64,S A. MultiDiagonal,0.27494899886990376,713
64,S A. Grid,0.2822669155253136,713
8,SD,0.521703210142264,714
8,S A. Diagonal,0.5765946741261943,714
8,S A. MultiDiagonal,0.5396053118548921,714
8,S A. Grid,0.5721813930565641,714
8,Learnable,0.543948145091811,714
16,SD,0.40263422079063815,714
16,S A. Diagonal,0.4684663150998505,714
16,S A. MultiDiagonal,0.4322203073006078,714
16,S A. Grid,0.4482328573465007,714
16,Learnable,0.45822691948670585,714
32,SD,0.2736428629059817,714
32,S A. Diagonal,0.35526986984054176,714
32,S A. MultiDiagonal,0.3268344022304307,714
32,S A. Grid,0.32873829608412264,714
32,Learnable,0.35564035809622574,714
64,SD,0.19690654076421243,714
64,S A. Diagonal,0.29571525518820624,714
64,S A. MultiDiagonal,0.2767156563013919,714
64,S A. Grid,0.29159919414258717,714
8,SD,0.5180774850126779,715
8,S A. Diagonal,0.5734699654293922,715
8,S A. MultiDiagonal,0.5483157318933468,715
8,S A. Grid,0.5706471983826645,715
8,Learnable,0.5563569500781167,715
16,SD,0.4047302679725998,715
16,S A. Diagonal,0.4640647510074746,715
16,S A. MultiDiagonal,0.42349711588466876,715
16,S A. Grid,0.4519861978987454,715
16,Learnable,0.4478818338718883,715
32,SD,0.2770516864233721,715
32,S A. Diagonal,0.3626724581607522,715
32,S A. MultiDiagonal,0.32752795530018275,715
32,S A. Grid,0.3249398352898905,715
32,Learnable,0.3485349868123304,715
64,SD,0.19090124997129668,715
64,S A. Diagonal,0.29815853802995096,715
64,S A. MultiDiagonal,0.27775804031828816,715
64,S A. Grid,0.29413767349319336,715
8,SD,0.5202643428561898,716
8,S A. Diagonal,0.5727015912013869,716
8,S A. MultiDiagonal,0.5381776367284641,716
8,S A. Grid,0.571775296179654,716
8,Learnable,0.5508932009687459,716
16,SD,0.3984969036587264,716
16,S A. Diagonal,0.4628947696748378,716
16,S A. MultiDiagonal,0.43170992138369935,716
16,S A. Grid,0.44546830373371993,716
16,Learnable,0.46394838346007927,716
32,SD,0.27638668018831214,716
32,S A. Diagonal,0.35536146700758553,716
32,S A. MultiDiagonal,0.329549888398729,716
32,S A. Grid,0.32183254634012665,716
32,Learnable,0.3478307622371688,716
64,SD,0.1902948841048135,716
64,S A. Diagonal,0.30098144377912783,716
64,S A. MultiDiagonal,0.2811990016071977,716
64,S A. Grid,0.28844725609640226,716
8,SD,0.5165760729183839,717
8,S A. Diagonal,0.5769294324321002,717
8,S A. MultiDiagonal,0.5383802105729727,717
8,S A. Grid,0.5684021673859427,717
8,Learnable,0.5449243346211288,717
16,SD,0.4010099371686587,717
16,S A. Diagonal,0.4677709680577935,717
16,S A. MultiDiagonal,0.42853986159256835,717
16,S A. Grid,0.4485016056094447,717
16,Learnable,0.4584049334305701,717
32,SD,0.27348161233579654,717
32,S A. Diagonal,0.3530797495941873,717
32,S A. MultiDiagonal,0.3304515552677144,717
32,S A. Grid,0.32247618203923156,717
32,Learnable,0.3571181058005866,717
64,SD,0.19760789632481893,717
64,S A. Diagonal,0.300061301866154,717
64,S A. MultiDiagonal,0.2784848099529836,717
64,S A. Grid,0.2890487254397405,717
8,SD,0.5204432807933278,718
8,S A. Diagonal,0.5767065339180507,718
8,S A. MultiDiagonal,0.5327678985765568,718
8,S A. Grid,0.5695739424539756,718
8,Learnable,0.5416599459009692,718
16,SD,0.40332236222384465,718
16,S A. Diagonal,0.46534956351639895,718
16,S A. MultiDiagonal,0.4321722313568671,718
16,S A. Grid,0.4497354697607302,718
16,Learnable,0.4516423276722348,718
32,SD,0.2797918423495905,718
32,S A. Diagonal,0.3482095495437244,718
32,S A. MultiDiagonal,0.3287783476198679,718
32,S A. Grid,0.32417995916789843,718
32,Learnable,0.36000542109109324,718
64,SD,0.1919187427340545,718
64,S A. Diagonal,0.29300255823534416,718
64,S A. MultiDiagonal,0.2806603581241726,718
64,S A. Grid,0.28971873678936266,718
8,SD,0.5221379340115742,719
8,S A. Diagonal,0.5757777699687399,719
8,S A. MultiDiagonal,0.5366604404678247,719
8,S A. Grid,0.5654167917758551,719
8,Learnable,0.5528113921589364,719
16,SD,0.4043491507578929,719
16,S A. Diagonal,0.46681411175812954,719
16,S A. MultiDiagonal,0.4379032809893313,719
16,S A. Grid,0.45324692564777236,719
16,Learnable,0.43579342558314926,719
32,SD,0.27445385604516326,719
32,S A. Diagonal,0.35646765756182797,719
32,S A. MultiDiagonal,0.32495698275915164,719
32,S A. Grid,0.326515376849787,719
32,Learnable,0.3583876805758267,719
64,SD,0.19272479951539284,719
64,S A. Diagonal,0.29710002029435645,719
64,S A. MultiDiagonal,0.27804134525238566,719
64,S A. Grid,0.2849813136607725,719
8,SD,0.5165965449305695,720
8,S A. Diagonal,0.5723668703926362,720
8,S A. MultiDiagonal,0.5415188923992458,720
8,S A. Grid,0.5729206822401695,720
8,Learnable,0.5343325378154391,720
16,SD,0.40236506809995376,720
16,S A. Diagonal,0.47147574851070495,720
16,S A. MultiDiagonal,0.4331106151289259,720
16,S A. Grid,0.4462758924171616,720
16,Learnable,0.4624353365869347,720
32,SD,0.2702797603857696,720
32,S A. Diagonal,0.34811820096560964,720
32,S A. MultiDiagonal,0.32920969727142463,720
32,S A. Grid,0.32541835651880024,720
32,Learnable,0.3392777855328283,720
64,SD,0.20640373610058427,720
64,S A. Diagonal,0.30575588619895955,720
64,S A. MultiDiagonal,0.2757242952072428,720
64,S A. Grid,0.29211475389656105,720
8,SD,0.5217602009285994,721
8,S A. Diagonal,0.5726280015483871,721
8,S A. MultiDiagonal,0.5397924299586648,721
8,S A. Grid,0.5697673579409555,721
8,Learnable,0.5346781832147038,721
16,SD,0.40401298093979404,721
16,S A. Diagonal,0.46632242007106095,721
16,S A. MultiDiagonal,0.43286018118901654,721
16,S A. Grid,0.4503549809569444,721
16,Learnable,0.4546440738840837,721
32,SD,0.2711844420155991,721
32,S A. Diagonal,0.351828787973293,721
32,S A. MultiDiagonal,0.3298833406362608,721
32,S A. Grid,0.32638945442395706,721
32,Learnable,0.35579055425349676,721
64,SD,0.19091510843443335,721
64,S A. Diagonal,0.2994716331443535,721
64,S A. MultiDiagonal,0.2791768668095691,721
64,S A. Grid,0.2892978303187508,721
8,SD,0.518105693474118,722
8,S A. Diagonal,0.5681182540864967,722
8,S A. MultiDiagonal,0.5455784385576626,722
8,S A. Grid,0.5715821876982566,722
8,Learnable,0.551212700503487,722
16,SD,0.40218409910166764,722
16,S A. Diagonal,0.4654547522679692,722
16,S A. MultiDiagonal,0.432709160149939,722
16,S A. Grid,0.4512322644872815,722
16,Learnable,0.45335685324415603,722
32,SD,0.2741863939623336,722
32,S A. Diagonal,0.3514212338771658,722
32,S A. MultiDiagonal,0.3272115497794041,722
32,S A. Grid,0.3227939529062316,722
32,Learnable,0.34272620210310134,722
64,SD,0.19190002265425612,722
64,S A. Diagonal,0.3030594540543075,722
64,S A. MultiDiagonal,0.2765444986495851,722
64,S A. Grid,0.2860301569852834,722
8,SD,0.5165783828205852,723
8,S A. Diagonal,0.5793690396274481,723
8,S A. MultiDiagonal,0.543754103603953,723
8,S A. Grid,0.5709804490641672,723
8,Learnable,0.545706098824501,723
16,SD,0.40304011918151,723
16,S A. Diagonal,0.4644137400771507,723
16,S A. MultiDiagonal,0.4339060008591844,723
16,S A. Grid,0.45111796072952237,723
16,Learnable,0.4693873477309401,723
32,SD,0.2745852539480746,723
32,S A. Diagonal,0.3499065978021555,723
32,S A. MultiDiagonal,0.33335343167471454,723
32,S A. Grid,0.32199448357774374,723
32,Learnable,0.3620263285090701,723
64,SD,0.18941652733701456,723
64,S A. Diagonal,0.3067487071681602,723
64,S A. MultiDiagonal,0.27952719010635335,723
64,S A. Grid,0.2871237688063103,723
8,SD,0.5196924134235282,724
8,S A. Diagonal,0.5775741254029781,724
8,S A. MultiDiagonal,0.5348203631292621,724
8,S A. Grid,0.576562944402271,724
8,Learnable,0.5547257868801074,724
16,SD,0.4001214655850882,724
16,S A. Diagonal,0.46925338771622244,724
16,S A. MultiDiagonal,0.4362946303440173,724
16,S A. Grid,0.44555838442931506,724
16,Learnable,0.4520216501234922,724
32,SD,0.27477846355716196,724
32,S A. Diagonal,0.34888302816592665,724
32,S A. MultiDiagonal,0.33261539488251074,724
32,S A. Grid,0.32481513409553175,724
32,Learnable,0.35611416706181814,724
64,SD,0.1970097814341078,724
64,S A. Diagonal,0.3057868601639415,724
64,S A. MultiDiagonal,0.27998000722923155,724
64,S A. Grid,0.2899667567851899,724
8,SD,0.5222637852907739,725
8,S A. Diagonal,0.5784500611258775,725
8,S A. MultiDiagonal,0.5385442220155139,725
8,S A. Grid,0.5658355670420758,725
8,Learnable,0.5512231078021165,725
16,SD,0.39953459708197653,725
16,S A. Diagonal,0.4658953818310558,725
16,S A. MultiDiagonal,0.4293112103729505,725
16,S A. Grid,0.45568941295463616,725
16,Learnable,0.44637570104686974,725
32,SD,0.27346356993670595,725
32,S A. Diagonal,0.34985609728849915,725
32,S A. MultiDiagonal,0.32553364389544726,725
32,S A. Grid,0.32357459139385125,725
32,Learnable,0.3516049735216088,725
64,SD,0.1992249845668903,725
64,S A. Diagonal,0.2926903717185909,725
64,S A. MultiDiagonal,0.2812020621464264,725
64,S A. Grid,0.29020065933822753,725
8,SD,0.5185963536357947,726
8,S A. Diagonal,0.5750575208281041,726
8,S A. MultiDiagonal,0.5391801800390267,726
8,S A. Grid,0.5681927162138094,726
8,Learnable,0.5519879841701962,726
16,SD,0.4009851556188294,726
16,S A. Diagonal,0.46949089468245636,726
16,S A. MultiDiagonal,0.4330514415426657,726
16,S A. Grid,0.45770487650827657,726
16,Learnable,0.43068705349513603,726
32,SD,0.27418376270382117,726
32,S A. Diagonal,0.3514580272801785,726
32,S A. MultiDiagonal,0.328469765780057,726
32,S A. Grid,0.3167081043056379,726
32,Learnable,0.34575625284247635,726
64,SD,0.19456050606422826,726
64,S A. Diagonal,0.3060358119775443,726
64,S A. MultiDiagonal,0.2744811919366985,726
64,S A. Grid,0.2951226689699235,726
8,SD,0.5187248792236678,727
8,S A. Diagonal,0.57205902116799,727
8,S A. MultiDiagonal,0.5448587370177375,727
8,S A. Grid,0.5679601651804138,727
8,Learnable,0.5611527988940226,727
16,SD,0.4003440156314216,727
16,S A. Diagonal,0.46830930799859327,727
16,S A. MultiDiagonal,0.42934193157823775,727
16,S A. Grid,0.4517477010550369,727
16,Learnable,0.4508377365051827,727
32,SD,0.27501333066843364,727
32,S A. Diagonal,0.3557860911197513,727
32,S A. MultiDiagonal,0.32527712622710925,727
32,S A. Grid,0.32141929565105576,727
32,Learnable,0.34386131849408197,727
64,SD,0.1911667302981416,727
64,S A. Diagonal,0.3039065908995858,727
64,S A. MultiDiagonal,0.28015315598134816,727
64,S A. Grid,0.2936452588597893,727
8,SD,0.5203975877986724,728
8,S A. Diagonal,0.5751114156171715,728
8,S A. MultiDiagonal,0.5343499802246925,728
8,S A. Grid,0.5738308217722484,728
8,Learnable,0.5417844518043998,728
16,SD,0.4011372535595805,728
16,S A. Diagonal,0.4658722179162156,728
16,S A. MultiDiagonal,0.43266725251624966,728
16,S A. Grid,0.44503598546480794,728
16,Learnable,0.4457205060006717,728
32,SD,0.27362446328230494,728
32,S A. Diagonal,0.3520584554495425,728
32,S A. MultiDiagonal,0.32886048498923515,728
32,S A. Grid,0.32411350441804543,728
32,Learnable,0.34130237989567663,728
64,SD,0.20282078035237772,728
64,S A. Diagonal,0.2911305503660497,728
64,S A. MultiDiagonal,0.2791544553678078,728
64,S A. Grid,0.2949975966608068,728
8,SD,0.5170410278198446,729
8,S A. Diagonal,0.5744033950650314,729
8,S A. MultiDiagonal,0.5379394314534462,729
8,S A. Grid,0.5728099992849539,729
8,Learnable,0.539564788024796,729
16,SD,0.40182712829558886,729
16,S A. Diagonal,0.46918170545255833,729
16,S A. MultiDiagonal,0.4315914357882583,729
16,S A. Grid,0.44676863353547824,729
16,Learnable,0.4496914433142033,729
32,SD,0.27343252641497995,729
32,S A. Diagonal,0.3492389456696209,729
32,S A. MultiDiagonal,0.32756244882151153,729
32,S A. Grid,0.32045382425977337,729
32,Learnable,0.3335707937315064,729
64,SD,0.20931826314384447,729
64,S A. Diagonal,0.30989215355724886,729
64,S A. MultiDiagonal,0.27704899932839583,729
64,S A. Grid,0.2930084195892558,729
8,SD,0.5195399348366099,730
8,S A. Diagonal,0.574818296192313,730
8,S A. MultiDiagonal,0.5429442919372675,730
8,S A. Grid,0.5721993600896179,730
8,Learnable,0.5543945134217576,730
16,SD,0.4036896353062548,730
16,S A. Diagonal,0.4735068153921759,730
16,S A. MultiDiagonal,0.4300758661637607,730
16,S A. Grid,0.4511776492223536,730
16,Learnable,0.4524528023465632,730
32,SD,0.2741938277393691,730
32,S A. Diagonal,0.36133133280992125,730
32,S A. MultiDiagonal,0.32635529627535187,730
32,S A. Grid,0.32269632111813945,730
32,Learnable,0.3354018360139729,730
64,SD,0.188029860901679,730
64,S A. Diagonal,0.2980152883643939,730
64,S A. MultiDiagonal,0.27350008949902216,730
64,S A. Grid,0.2875613015293351,730
8,SD,0.5152917265240262,731
8,S A. Diagonal,0.5773070825696272,731
8,S A. MultiDiagonal,0.5401919840535602,731
8,S A. Grid,0.5694980526082154,731
8,Learnable,0.555554460548823,731
16,SD,0.3970278475461435,731
16,S A. Diagonal,0.46721936097649697,731
16,S A. MultiDiagonal,0.4351972306931762,731
16,S A. Grid,0.4499827537702953,731
16,Learnable,0.43690145432682215,731
32,SD,0.276310955110724,731
32,S A. Diagonal,0.3545646098643189,731
32,S A. MultiDiagonal,0.33269124152472124,731
32,S A. Grid,0.32291543973055037,731
32,Learnable,0.33532570943790946,731
64,SD,0.19968259943141897,731
64,S A. Diagonal,0.2992717092611334,731
64,S A. MultiDiagonal,0.27728706518472984,731
64,S A. Grid,0.2894760580563909,731
8,SD,0.520489656541008,732
8,S A. Diagonal,0.5765140452534429,732
8,S A. MultiDiagonal,0.5413127687257293,732
8,S A. Grid,0.5775060837102509,732
8,Learnable,0.5394894613814744,732
16,SD,0.40068188139263783,732
16,S A. Diagonal,0.4658632398243925,732
16,S A. MultiDiagonal,0.4323681842518025,732
16,S A. Grid,0.452509029589521,732
16,Learnable,0.437183008531935,732
32,SD,0.2735394127902732,732
32,S A. Diagonal,0.35297397505571926,732
32,S A. MultiDiagonal,0.3258806454349118,732
32,S A. Grid,0.3265360075000806,732
32,Learnable,0.3384369737328567,732
64,SD,0.19331176554180068,732
64,S A. Diagonal,0.30211559033984414,732
64,S A. MultiDiagonal,0.2781842494316563,732
64,S A. Grid,0.2908737878329365,732
8,SD,0.5197284000308879,733
8,S A. Diagonal,0.5797102109638993,733
8,S A. MultiDiagonal,0.5382295350511066,733
8,S A. Grid,0.5744743923813809,733
8,Learnable,0.5499308725046134,733
16,SD,0.4045155506107797,733
16,S A. Diagonal,0.46754167409039116,733
16,S A. MultiDiagonal,0.4357602793677068,733
16,S A. Grid,0.45112524663809617,733
16,Learnable,0.44281601822580857,733
32,SD,0.2781802492567942,733
32,S A. Diagonal,0.3478231759688658,733
32,S A. MultiDiagonal,0.33106759469929503,733
32,S A. Grid,0.326311336181036,733
32,Learnable,0.33012626926910893,733
64,SD,0.1941023951303346,733
64,S A. Diagonal,0.3016694114724186,733
64,S A. MultiDiagonal,0.27861156739050486,733
64,S A. Grid,0.29205481231339103,733
8,SD,0.5221857197321205,734
8,S A. Diagonal,0.5763688834465832,734
8,S A. MultiDiagonal,0.5358765346108982,734
8,S A. Grid,0.5709331358466498,734
8,Learnable,0.5623325780237005,734
16,SD,0.407141108900581,734
16,S A. Diagonal,0.46633496854211604,734
16,S A. MultiDiagonal,0.42899069993482397,734
16,S A. Grid,0.4520370022176678,734
16,Learnable,0.45668609365637286,734
32,SD,0.27119362058489593,734
32,S A. Diagonal,0.35162094755612994,734
32,S A. MultiDiagonal,0.33225322623318576,734
32,S A. Grid,0.32014323605033657,734
32,Learnable,0.3463003479413992,734
64,SD,0.19131474517156938,734
64,S A. Diagonal,0.29785317365410435,734
64,S A. MultiDiagonal,0.28470406402743237,734
64,S A. Grid,0.29330345382274,734
8,SD,0.5174278633852876,735
8,S A. Diagonal,0.5728587462171651,735
8,S A. MultiDiagonal,0.5374826317551015,735
8,S A. Grid,0.5740649735334918,735
8,Learnable,0.5540183738322343,735
16,SD,0.400454091075498,735
16,S A. Diagonal,0.4660327133608173,735
16,S A. MultiDiagonal,0.43585177455299295,735
16,S A. Grid,0.4550277048988932,735
16,Learnable,0.4368968514220132,735
32,SD,0.2785770313750533,735
32,S A. Diagonal,0.35035679295702093,735
32,S A. MultiDiagonal,0.32676783013516086,735
32,S A. Grid,0.3179690895983338,735
32,Learnable,0.33555906304135497,735
64,SD,0.1938139403311865,735
64,S A. Diagonal,0.2959058913187806,735
64,S A. MultiDiagonal,0.27998410926903505,735
64,S A. Grid,0.29492943383726383,735
8,SD,0.5196300909643051,736
8,S A. Diagonal,0.5715135373610503,736
8,S A. MultiDiagonal,0.5395889518651625,736
8,S A. Grid,0.5725263118076476,736
8,Learnable,0.5476744393073959,736
16,SD,0.3987902769785685,736
16,S A. Diagonal,0.4639660843895907,736
16,S A. MultiDiagonal,0.43468105348290575,736
16,S A. Grid,0.4494610480801262,736
16,Learnable,0.4374254158745275,736
32,SD,0.27194846399383965,736
32,S A. Diagonal,0.35345748648719766,736
32,S A. MultiDiagonal,0.3336540660532358,736
32,S A. Grid,0.32391144374170366,736
32,Learnable,0.333343307168888,736
64,SD,0.19145274587264172,736
64,S A. Diagonal,0.29786339593784733,736
64,S A. MultiDiagonal,0.28205264198597646,736
64,S A. Grid,0.2922538276100388,736
8,SD,0.5215753070090223,737
8,S A. Diagonal,0.5752668534291038,737
8,S A. MultiDiagonal,0.550859665669534,737
8,S A. Grid,0.5701439713348361,737
8,Learnable,0.5594010025184226,737
16,SD,0.4062447818402114,737
16,S A. Diagonal,0.4706231624333603,737
16,S A. MultiDiagonal,0.43395647351871197,737
16,S A. Grid,0.445159270651891,737
16,Learnable,0.45207826048364697,737
32,SD,0.27516697105767596,737
32,S A. Diagonal,0.34344381697965376,737
32,S A. MultiDiagonal,0.3322930843175885,737
32,S A. Grid,0.3193859131103852,737
32,Learnable,0.3518739866540145,737
64,SD,0.2040054642635161,737
64,S A. Diagonal,0.29805831336660277,737
64,S A. MultiDiagonal,0.2773711928833752,737
64,S A. Grid,0.2853720775114079,737
8,SD,0.5165243640974965,738
8,S A. Diagonal,0.573017929928153,738
8,S A. MultiDiagonal,0.5399977880750991,738
8,S A. Grid,0.5710996212479478,738
8,Learnable,0.5497207683744859,738
16,SD,0.4042614839027543,738
16,S A. Diagonal,0.4643638364171345,738
16,S A. MultiDiagonal,0.43221668077439845,738
16,S A. Grid,0.45020982847623614,738
16,Learnable,0.4418105947362634,738
32,SD,0.2726361195423337,738
32,S A. Diagonal,0.35757969339987905,738
32,S A. MultiDiagonal,0.3227982239551773,738
32,S A. Grid,0.32197880559915665,738
32,Learnable,0.34786733995576513,738
64,SD,0.2110698111654341,738
64,S A. Diagonal,0.2961801932400291,738
64,S A. MultiDiagonal,0.27729389060463283,738
64,S A. Grid,0.2919330271660814,738
8,SD,0.5227452180484435,739
8,S A. Diagonal,0.5768352460476103,739
8,S A. MultiDiagonal,0.5497201095117336,739
8,S A. Grid,0.5687154914110868,739
8,Learnable,0.5492534698838183,739
16,SD,0.403374792406071,739
16,S A. Diagonal,0.46353787601835594,739
16,S A. MultiDiagonal,0.4332948622010953,739
16,S A. Grid,0.45182481047351775,739
16,Learnable,0.44779187212136395,739
32,SD,0.27701955959533603,739
32,S A. Diagonal,0.34904399968797395,739
32,S A. MultiDiagonal,0.33090074608153675,739
32,S A. Grid,0.3240340071196399,739
32,Learnable,0.34234158863482284,739
64,SD,0.19484585530094076,739
64,S A. Diagonal,0.3071048837392472,739
64,S A. MultiDiagonal,0.2795259920584631,739
64,S A. Grid,0.2903503370865117,739
8,SD,0.5154968043390818,740
8,S A. Diagonal,0.5751655902603627,740
8,S A. MultiDiagonal,0.5469685159814414,740
8,S A. Grid,0.5726855489614073,740
8,Learnable,0.557503502189171,740
16,SD,0.40158638059574236,740
16,S A. Diagonal,0.4655244681601618,740
16,S A. MultiDiagonal,0.43303728655286355,740
16,S A. Grid,0.4507151851373709,740
16,Learnable,0.45986467097592865,740
32,SD,0.27439200485180393,740
32,S A. Diagonal,0.35625653052261785,740
32,S A. MultiDiagonal,0.325435003376808,740
32,S A. Grid,0.3264257758412974,740
32,Learnable,0.3512488122159112,740
64,SD,0.19729473502522699,740
64,S A. Diagonal,0.2829906141909409,740
64,S A. MultiDiagonal,0.2774533312396462,740
64,S A. Grid,0.28870509873707695,740
8,SD,0.5179337708690087,741
8,S A. Diagonal,0.5744597921781774,741
8,S A. MultiDiagonal,0.5343254900431371,741
8,S A. Grid,0.5674594342362687,741
8,Learnable,0.5576453091832103,741
16,SD,0.40371013884887375,741
16,S A. Diagonal,0.46697428220709863,741
16,S A. MultiDiagonal,0.4298212589853495,741
16,S A. Grid,0.4482472157093826,741
16,Learnable,0.4400562788515286,741
32,SD,0.2723624844278258,741
32,S A. Diagonal,0.34971786187523,741
32,S A. MultiDiagonal,0.32864023000436327,741
32,S A. Grid,0.32186057516406763,741
32,Learnable,0.35364854112070276,741
64,SD,0.1931047608620969,741
64,S A. Diagonal,0.29869829663108005,741
64,S A. MultiDiagonal,0.290522475614034,741
64,S A. Grid,0.2959185048486934,741
8,SD,0.5176098088476067,742
8,S A. Diagonal,0.5751202699997784,742
8,S A. MultiDiagonal,0.5416899912402197,742
8,S A. Grid,0.5724557485664791,742
8,Learnable,0.5468906099248384,742
16,SD,0.4001053350917515,742
16,S A. Diagonal,0.4659354611150528,742
16,S A. MultiDiagonal,0.42611039048066895,742
16,S A. Grid,0.45218838934247624,742
16,Learnable,0.4502458168411487,742
32,SD,0.27322568050062923,742
32,S A. Diagonal,0.3502279023666135,742
32,S A. MultiDiagonal,0.3298936751213932,742
32,S A. Grid,0.3178335777867132,742
32,Learnable,0.3511827778707908,742
64,SD,0.1941146806819598,742
64,S A. Diagonal,0.30109655021827336,742
64,S A. MultiDiagonal,0.2768700086621748,742
64,S A. Grid,0.29281822180850803,742
8,SD,0.5189517472528801,743
8,S A. Diagonal,0.57793174892103,743
8,S A. MultiDiagonal,0.5359266586477032,743
8,S A. Grid,0.5753467276557087,743
8,Learnable,0.5453579877313273,743
16,SD,0.4002111571678596,743
16,S A. Diagonal,0.461954079269132,743
16,S A. MultiDiagonal,0.4321057135941537,743
16,S A. Grid,0.45196814386089523,743
16,Learnable,0.4422081058101522,743
32,SD,0.270825632074906,743
32,S A. Diagonal,0.34988550288361264,743
32,S A. MultiDiagonal,0.33220618067168484,743
32,S A. Grid,0.3204698395281844,743
32,Learnable,0.35955995763044646,743
64,SD,0.1955739992043728,743
64,S A. Diagonal,0.296278113259673,743
64,S A. MultiDiagonal,0.2817081497631263,743
64,S A. Grid,0.29215389098812405,743
8,SD,0.5183083394006511,744
8,S A. Diagonal,0.5761237073510779,744
8,S A. MultiDiagonal,0.5384197448382243,744
8,S A. Grid,0.5748595532775638,744
8,Learnable,0.5408515163314361,744
16,SD,0.4000834057450807,744
16,S A. Diagonal,0.46806512007896905,744
16,S A. MultiDiagonal,0.43441908136900853,744
16,S A. Grid,0.447726426457285,744
16,Learnable,0.45148322606567837,744
32,SD,0.2739292922203042,744
32,S A. Diagonal,0.3553822817540613,744
32,S A. MultiDiagonal,0.3359584965656377,744
32,S A. Grid,0.3257050511911318,744
32,Learnable,0.33543110478747074,744
64,SD,0.20008705750853478,744
64,S A. Diagonal,0.2921543010943487,744
64,S A. MultiDiagonal,0.27773330568047827,744
64,S A. Grid,0.29121964921887944,744
8,SD,0.5186091629503875,745
8,S A. Diagonal,0.5673097118412295,745
8,S A. MultiDiagonal,0.5371905874665897,745
8,S A. Grid,0.567840387629367,745
8,Learnable,0.5548402207597614,745
16,SD,0.41048475673005336,745
16,S A. Diagonal,0.4647407539620738,745
16,S A. MultiDiagonal,0.42938568987088777,745
16,S A. Grid,0.44520482657158483,745
16,Learnable,0.4463344410980409,745
32,SD,0.2715976951077464,745
32,S A. Diagonal,0.35259315329103746,745
32,S A. MultiDiagonal,0.3297280222914557,745
32,S A. Grid,0.32079552185416277,745
32,Learnable,0.3519057621961414,745
64,SD,0.19500709655545845,745
64,S A. Diagonal,0.2928541856603762,745
64,S A. MultiDiagonal,0.27935302543413615,745
64,S A. Grid,0.28470460812406123,745
8,SD,0.5225010683311099,746
8,S A. Diagonal,0.5744637037334707,746
8,S A. MultiDiagonal,0.536970141377932,746
8,S A. Grid,0.5761736148407504,746
8,Learnable,0.5497061822956614,746
16,SD,0.40518687253717683,746
16,S A. Diagonal,0.4693219826794989,746
16,S A. MultiDiagonal,0.43475281886016415,746
16,S A. Grid,0.4489500381345246,746
16,Learnable,0.45321441419533165,746
32,SD,0.2742140912467686,746
32,S A. Diagonal,0.3508782991270359,746
32,S A. MultiDiagonal,0.33000947223626365,746
32,S A. Grid,0.3206530129932993,746
32,Learnable,0.3288979827302008,746
64,SD,0.1877690838673195,746
64,S A. Diagonal,0.30652616792483633,746
64,S A. MultiDiagonal,0.27818063474957677,746
64,S A. Grid,0.28632828173389646,746
8,SD,0.5173869027054502,747
8,S A. Diagonal,0.5727844168388088,747
8,S A. MultiDiagonal,0.5365016760166456,747
8,S A. Grid,0.574138755773193,747
8,Learnable,0.5474747441383375,747
16,SD,0.40078180590042756,747
16,S A. Diagonal,0.4686483156834139,747
16,S A. MultiDiagonal,0.43385774146769696,747
16,S A. Grid,0.4453137666793613,747
16,Learnable,0.4455892639946183,747
32,SD,0.2709977527412939,747
32,S A. Diagonal,0.35180935934495305,747
32,S A. MultiDiagonal,0.32524032586939433,747
32,S A. Grid,0.3214355763407589,747
32,Learnable,0.3426781856594963,747
64,SD,0.18889866851784679,747
64,S A. Diagonal,0.3015784984263169,747
64,S A. MultiDiagonal,0.27734351941316526,747
64,S A. Grid,0.28789896806426807,747
8,SD,0.5224922427231167,748
8,S A. Diagonal,0.5718510048651558,748
8,S A. MultiDiagonal,0.5399220138353009,748
8,S A. Grid,0.5708062888351737,748
8,Learnable,0.555084236216572,748
16,SD,0.40123974875938573,748
16,S A. Diagonal,0.46621322451575287,748
16,S A. MultiDiagonal,0.43772476720635745,748
16,S A. Grid,0.4532287404237989,748
16,Learnable,0.44185884987523716,748
32,SD,0.2744066595083004,748
32,S A. Diagonal,0.3535113490426375,748
32,S A. MultiDiagonal,0.33353642987997645,748
32,S A. Grid,0.3195590428761913,748
32,Learnable,0.35199086902810384,748
64,SD,0.19484440460570274,748
64,S A. Diagonal,0.29154961827234954,748
64,S A. MultiDiagonal,0.27791134163259396,748
64,S A. Grid,0.28884070318602983,748
8,SD,0.5165800113729014,749
8,S A. Diagonal,0.5751470156473988,749
8,S A. MultiDiagonal,0.5458357444011278,749
8,S A. Grid,0.5686714193619539,749
8,Learnable,0.5544595526277765,749
16,SD,0.4035457541683091,749
16,S A. Diagonal,0.47010411565231774,749
16,S A. MultiDiagonal,0.4346490421791937,749
16,S A. Grid,0.45258240289673524,749
16,Learnable,0.4540642708889786,749
32,SD,0.27149298519370096,749
32,S A. Diagonal,0.3497931182588855,749
32,S A. MultiDiagonal,0.3293446943149453,749
32,S A. Grid,0.3248369953820396,749
32,Learnable,0.34499737362296246,749
64,SD,0.20437010109482406,749
64,S A. Diagonal,0.3075122287098323,749
64,S A. MultiDiagonal,0.27590761591454477,749
64,S A. Grid,0.2837550172423122,749
8,SD,0.5180596473937511,750
8,S A. Diagonal,0.5738131487195259,750
8,S A. MultiDiagonal,0.5380458154922358,750
8,S A. Grid,0.5677840939354037,750
8,Learnable,0.5540372328793364,750
16,SD,0.40275155238634397,750
16,S A. Diagonal,0.4646852891067095,750
16,S A. MultiDiagonal,0.4352236210433885,750
16,S A. Grid,0.447767227597458,750
16,Learnable,0.46156970798917596,750
32,SD,0.2735408207807075,750
32,S A. Diagonal,0.3504644149425975,750
32,S A. MultiDiagonal,0.3241985043002115,750
32,S A. Grid,0.32124574197631905,750
32,Learnable,0.3430646562277889,750
64,SD,0.19887691515764686,750
64,S A. Diagonal,0.2953270259905627,750
64,S A. MultiDiagonal,0.27939690345521795,750
64,S A. Grid,0.2949828713952051,750
8,SD,0.5187516025545748,751
8,S A. Diagonal,0.5805723177921839,751
8,S A. MultiDiagonal,0.5444451406125406,751
8,S A. Grid,0.5678791392657176,751
8,Learnable,0.5312467512131297,751
16,SD,0.40003696425056895,751
16,S A. Diagonal,0.4680261459875976,751
16,S A. MultiDiagonal,0.433107354609261,751
16,S A. Grid,0.45558170582371926,751
16,Learnable,0.46323242816280047,751
32,SD,0.27640888897061516,751
32,S A. Diagonal,0.35854811514056906,751
32,S A. MultiDiagonal,0.33149509810931604,751
32,S A. Grid,0.31581222348591353,751
32,Learnable,0.3619775299484009,751
64,SD,0.19118935996417924,751
64,S A. Diagonal,0.2997970152203959,751
64,S A. MultiDiagonal,0.27859868526122367,751
64,S A. Grid,0.28766466586290235,751
8,SD,0.5171836103102901,752
8,S A. Diagonal,0.5738029060969467,752
8,S A. MultiDiagonal,0.5435381419476648,752
8,S A. Grid,0.570516842240957,752
8,Learnable,0.5449860297596361,752
16,SD,0.3993571673564324,752
16,S A. Diagonal,0.4669074421909881,752
16,S A. MultiDiagonal,0.43693872712473913,752
16,S A. Grid,0.45398447704787587,752
16,Learnable,0.4377859860303386,752
32,SD,0.2709141851432614,752
32,S A. Diagonal,0.35286325160132215,752
32,S A. MultiDiagonal,0.33477599966544813,752
32,S A. Grid,0.32535833359258964,752
32,Learnable,0.3479476483542485,752
64,SD,0.19048943529999843,752
64,S A. Diagonal,0.3093827314396054,752
64,S A. MultiDiagonal,0.2816034192019601,752
64,S A. Grid,0.2936262785194628,752
8,SD,0.5173522923325282,753
8,S A. Diagonal,0.5716310462698437,753
8,S A. MultiDiagonal,0.5378419680518715,753
8,S A. Grid,0.5687936190845579,753
8,Learnable,0.5504441637213615,753
16,SD,0.40453864665795525,753
16,S A. Diagonal,0.47099761238947974,753
16,S A. MultiDiagonal,0.43423240403555985,753
16,S A. Grid,0.4439875528272034,753
16,Learnable,0.4381039947616941,753
32,SD,0.2758119425351879,753
32,S A. Diagonal,0.35480035992758974,753
32,S A. MultiDiagonal,0.32954385430686106,753
32,S A. Grid,0.3221647588460007,753
32,Learnable,0.3479052218756595,753
64,SD,0.192573399003571,753
64,S A. Diagonal,0.3044727835963421,753
64,S A. MultiDiagonal,0.2807882333231655,753
64,S A. Grid,0.2941729149228973,753
8,SD,0.5223218359870018,754
8,S A. Diagonal,0.569146638534009,754
8,S A. MultiDiagonal,0.5394205594664874,754
8,S A. Grid,0.5690574180602064,754
8,Learnable,0.5605358046927144,754
16,SD,0.3992440183747476,754
16,S A. Diagonal,0.4635968861196039,754
16,S A. MultiDiagonal,0.4329839813506997,754
16,S A. Grid,0.4517725229778574,754
16,Learnable,0.45448925595523176,754
32,SD,0.27894816953284046,754
32,S A. Diagonal,0.35266783854180694,754
32,S A. MultiDiagonal,0.32887614993134673,754
32,S A. Grid,0.3218463306951259,754
32,Learnable,0.3339982030302669,754
64,SD,0.1927383547834172,754
64,S A. Diagonal,0.30885207283944,754
64,S A. MultiDiagonal,0.2827111044949131,754
64,S A. Grid,0.2881741144190673,754
8,SD,0.5174084380003683,755
8,S A. Diagonal,0.5730239706716166,755
8,S A. MultiDiagonal,0.5471414968593262,755
8,S A. Grid,0.5705481122896036,755
8,Learnable,0.5503431079262662,755
16,SD,0.3982723870879417,755
16,S A. Diagonal,0.4675721557186657,755
16,S A. MultiDiagonal,0.4348062509520857,755
16,S A. Grid,0.4485500025864753,755
16,Learnable,0.4626626561782146,755
32,SD,0.2689510265908239,755
32,S A. Diagonal,0.3570655681769385,755
32,S A. MultiDiagonal,0.3222812763532866,755
32,S A. Grid,0.3232294995758817,755
32,Learnable,0.33425048568918225,755
64,SD,0.19090324841462392,755
64,S A. Diagonal,0.28960453120771745,755
64,S A. MultiDiagonal,0.27805000826817877,755
64,S A. Grid,0.2896026677187677,755
8,SD,0.5215714380767373,756
8,S A. Diagonal,0.5745142307064957,756
8,S A. MultiDiagonal,0.5388762616703319,756
8,S A. Grid,0.5674945720901885,756
8,Learnable,0.5485471653275718,756
16,SD,0.4006598822564532,756
16,S A. Diagonal,0.4687015729876832,756
16,S A. MultiDiagonal,0.4265775227631221,756
16,S A. Grid,0.4486586220929601,756
16,Learnable,0.44068318002757234,756
32,SD,0.27523358314596796,756
32,S A. Diagonal,0.35370771384560384,756
32,S A. MultiDiagonal,0.32867836518485793,756
32,S A. Grid,0.31666960304505565,756
32,Learnable,0.34115748701467663,756
64,SD,0.18831544518958904,756
64,S A. Diagonal,0.29160566881887445,756
64,S A. MultiDiagonal,0.2784750503962621,756
64,S A. Grid,0.2963559571342219,756
8,SD,0.5222949334172508,757
8,S A. Diagonal,0.5774337799612614,757
8,S A. MultiDiagonal,0.5377404326583201,757
8,S A. Grid,0.5696093027227687,757
8,Learnable,0.5510099443272596,757
16,SD,0.40446317730115056,757
16,S A. Diagonal,0.47386929461599014,757
16,S A. MultiDiagonal,0.43967199271939805,757
16,S A. Grid,0.44792423013529215,757
16,Learnable,0.452190368355993,757
32,SD,0.274501524643873,757
32,S A. Diagonal,0.3481200010710013,757
32,S A. MultiDiagonal,0.3267908346291071,757
32,S A. Grid,0.3224175250266411,757
32,Learnable,0.3551858560386032,757
64,SD,0.19208608009825476,757
64,S A. Diagonal,0.2939575614220701,757
64,S A. MultiDiagonal,0.2806728873506677,757
64,S A. Grid,0.2954194633785298,757
8,SD,0.5185780441684279,758
8,S A. Diagonal,0.5761632368930831,758
8,S A. MultiDiagonal,0.5484371424868731,758
8,S A. Grid,0.569998186076029,758
8,Learnable,0.5457112195713484,758
16,SD,0.4009432534613026,758
16,S A. Diagonal,0.4684814903901654,758
16,S A. MultiDiagonal,0.4301318784284309,758
16,S A. Grid,0.4561302121952466,758
16,Learnable,0.464565591521878,758
32,SD,0.27790848293206133,758
32,S A. Diagonal,0.351661638576509,758
32,S A. MultiDiagonal,0.32604052063381417,758
32,S A. Grid,0.32317544632769857,758
32,Learnable,0.3580918471074055,758
64,SD,0.19152702791576304,758
64,S A. Diagonal,0.2914086507597192,758
64,S A. MultiDiagonal,0.2783149804798508,758
64,S A. Grid,0.291847680158127,758
8,SD,0.5194698029167586,759
8,S A. Diagonal,0.5731831981219403,759
8,S A. MultiDiagonal,0.5451693190881937,759
8,S A. Grid,0.5712690979549718,759
8,Learnable,0.5453341809267692,759
16,SD,0.40479439441436893,759
16,S A. Diagonal,0.4627771838099103,759
16,S A. MultiDiagonal,0.4322699429803043,759
16,S A. Grid,0.44797138578975104,759
16,Learnable,0.44645805812140327,759
32,SD,0.2732083813685644,759
32,S A. Diagonal,0.35130104040025645,759
32,S A. MultiDiagonal,0.3215030638155814,759
32,S A. Grid,0.32138235471795074,759
32,Learnable,0.34535275980670976,759
64,SD,0.19158770614217469,759
64,S A. Diagonal,0.3046842608825618,759
64,S A. MultiDiagonal,0.28116765733447774,759
64,S A. Grid,0.29001208469733386,759
8,SD,0.5169343565732827,760
8,S A. Diagonal,0.5724662256805075,760
8,S A. MultiDiagonal,0.5443063792587249,760
8,S A. Grid,0.5685045203854674,760
8,Learnable,0.5508904804188834,760
16,SD,0.3994954207404702,760
16,S A. Diagonal,0.46533121013026024,760
16,S A. MultiDiagonal,0.4463423065787354,760
16,S A. Grid,0.44735977390369475,760
16,Learnable,0.43888313286455194,760
32,SD,0.2760945662408008,760
32,S A. Diagonal,0.3526427550686374,760
32,S A. MultiDiagonal,0.3291532391112117,760
32,S A. Grid,0.3203952021168779,760
32,Learnable,0.35026333224794265,760
64,SD,0.1908551773140056,760
64,S A. Diagonal,0.3062537945226061,760
64,S A. MultiDiagonal,0.2817176110858588,760
64,S A. Grid,0.291451138436415,760
8,SD,0.5187164059890269,761
8,S A. Diagonal,0.5702115158868915,761
8,S A. MultiDiagonal,0.548438698423197,761
8,S A. Grid,0.5752211387579231,761
8,Learnable,0.5449058655443326,761
16,SD,0.40197002858354447,761
16,S A. Diagonal,0.46842251205790364,761
16,S A. MultiDiagonal,0.428795512554607,761
16,S A. Grid,0.45534067200697365,761
16,Learnable,0.43257026355568307,761
32,SD,0.2772957629996561,761
32,S A. Diagonal,0.35137118327463096,761
32,S A. MultiDiagonal,0.330160956211016,761
32,S A. Grid,0.3234455231698208,761
32,Learnable,0.35374241062611755,761
64,SD,0.19386922824167976,761
64,S A. Diagonal,0.2911428378271014,761
64,S A. MultiDiagonal,0.27885263247994063,761
64,S A. Grid,0.28915127142416674,761
8,SD,0.5203187870492354,762
8,S A. Diagonal,0.5663922719579724,762
8,S A. MultiDiagonal,0.5407720436348789,762
8,S A. Grid,0.5769791533963535,762
8,Learnable,0.5384071678191648,762
16,SD,0.40098097440364233,762
16,S A. Diagonal,0.4642544122173484,762
16,S A. MultiDiagonal,0.4301532859106455,762
16,S A. Grid,0.4514569119032423,762
16,Learnable,0.4517466717736277,762
32,SD,0.2733926034033784,762
32,S A. Diagonal,0.3530896354908213,762
32,S A. MultiDiagonal,0.3290235921008089,762
32,S A. Grid,0.32297516474008353,762
32,Learnable,0.3522296294703807,762
64,SD,0.19009171978932693,762
64,S A. Diagonal,0.29517763968091854,762
64,S A. MultiDiagonal,0.2835409020388684,762
64,S A. Grid,0.2906065580745957,762
8,SD,0.521174081622027,763
8,S A. Diagonal,0.5749985527110495,763
8,S A. MultiDiagonal,0.5381533066615353,763
8,S A. Grid,0.5718401554312347,763
8,Learnable,0.5368168314366547,763
16,SD,0.3974511089507469,763
16,S A. Diagonal,0.46319571947725197,763
16,S A. MultiDiagonal,0.4320457479318698,763
16,S A. Grid,0.4478115236882634,763
16,Learnable,0.4511422884866118,763
32,SD,0.27498502227884414,763
32,S A. Diagonal,0.3475560241385489,763
32,S A. MultiDiagonal,0.32573180101107846,763
32,S A. Grid,0.32435941183875305,763
32,Learnable,0.3515294278913389,763
64,SD,0.1867512032573401,763
64,S A. Diagonal,0.29765301494708685,763
64,S A. MultiDiagonal,0.2800577987248612,763
64,S A. Grid,0.29117078987917155,763
8,SD,0.5205976584572553,764
8,S A. Diagonal,0.5750671689057884,764
8,S A. MultiDiagonal,0.5439577655409571,764
8,S A. Grid,0.5734463012443751,764
8,Learnable,0.5471100845249358,764
16,SD,0.401117722865029,764
16,S A. Diagonal,0.46854549847189775,764
16,S A. MultiDiagonal,0.4352382626696132,764
16,S A. Grid,0.45334240688465643,764
16,Learnable,0.44043537012600487,764
32,SD,0.2755916999376371,764
32,S A. Diagonal,0.3566014575842558,764
32,S A. MultiDiagonal,0.33542808489488896,764
32,S A. Grid,0.3189338976845262,764
32,Learnable,0.3359367030707348,764
64,SD,0.19068190644896524,764
64,S A. Diagonal,0.3044775972136121,764
64,S A. MultiDiagonal,0.2797984621732214,764
64,S A. Grid,0.28492772967699526,764
8,SD,0.5183742862550749,765
8,S A. Diagonal,0.5723935408907381,765
8,S A. MultiDiagonal,0.5429547720705696,765
8,S A. Grid,0.5696892551914046,765
8,Learnable,0.5285314940826314,765
16,SD,0.4054070798934219,765
16,S A. Diagonal,0.46681660629040433,765
16,S A. MultiDiagonal,0.4355671255730843,765
16,S A. Grid,0.4485331176278958,765
16,Learnable,0.442511494290371,765
32,SD,0.275745103789282,765
32,S A. Diagonal,0.3540548571071287,765
32,S A. MultiDiagonal,0.3332015451646741,765
32,S A. Grid,0.32584850256861964,765
32,Learnable,0.3597185867630327,765
64,SD,0.19107821582524892,765
64,S A. Diagonal,0.29177850746108147,765
64,S A. MultiDiagonal,0.28410005546664574,765
64,S A. Grid,0.2905070769051084,765
8,SD,0.5164454782101731,766
8,S A. Diagonal,0.5718665048417279,766
8,S A. MultiDiagonal,0.5475528418802774,766
8,S A. Grid,0.5746252556897463,766
8,Learnable,0.5637991687660899,766
16,SD,0.40122892719835435,766
16,S A. Diagonal,0.46308890236068034,766
16,S A. MultiDiagonal,0.435523620815196,766
16,S A. Grid,0.45456632556656695,766
16,Learnable,0.4444136593079531,766
32,SD,0.2763356482968125,766
32,S A. Diagonal,0.3493597315904461,766
32,S A. MultiDiagonal,0.3313879303634313,766
32,S A. Grid,0.31847089772824705,766
32,Learnable,0.3459526548628804,766
64,SD,0.19769327225274438,766
64,S A. Diagonal,0.2983583443469777,766
64,S A. MultiDiagonal,0.28422860044029946,766
64,S A. Grid,0.290226678297241,766
8,SD,0.5142884230822102,767
8,S A. Diagonal,0.5697104857357759,767
8,S A. MultiDiagonal,0.5428411493633654,767
8,S A. Grid,0.5783748410046253,767
8,Learnable,0.5466840985025432,767
16,SD,0.39700300307483893,767
16,S A. Diagonal,0.4628232022089155,767
16,S A. MultiDiagonal,0.43620246597606005,767
16,S A. Grid,0.4564288919304111,767
16,Learnable,0.4556912071332928,767
32,SD,0.2732163938225425,767
32,S A. Diagonal,0.34867855942018466,767
32,S A. MultiDiagonal,0.33171233243797604,767
32,S A. Grid,0.3243560545631984,767
32,Learnable,0.34280502643852817,767
64,SD,0.1972932566846775,767
64,S A. Diagonal,0.29558682330828046,767
64,S A. MultiDiagonal,0.28770528520240357,767
64,S A. Grid,0.2941243960651821,767
8,SD,0.519507252545254,768
8,S A. Diagonal,0.5694841309190586,768
8,S A. MultiDiagonal,0.5437954595551368,768
8,S A. Grid,0.5686448069821185,768
8,Learnable,0.5458574830181036,768
16,SD,0.39953495359714203,768
16,S A. Diagonal,0.4655131257380468,768
16,S A. MultiDiagonal,0.42624044702813346,768
16,S A. Grid,0.44684086310292176,768
16,Learnable,0.43922270781320494,768
32,SD,0.2720206112146545,768
32,S A. Diagonal,0.3548117239637584,768
32,S A. MultiDiagonal,0.3333113140804709,768
32,S A. Grid,0.3186472445727573,768
32,Learnable,0.3463667580297897,768
64,SD,0.20194011373082732,768
64,S A. Diagonal,0.3002783982994583,768
64,S A. MultiDiagonal,0.28589453970783907,768
64,S A. Grid,0.29288641351120087,768
8,SD,0.521518899745349,769
8,S A. Diagonal,0.5701016333594676,769
8,S A. MultiDiagonal,0.5393233830612578,769
8,S A. Grid,0.5719057826394974,769
8,Learnable,0.5647645193913059,769
16,SD,0.3990979766245158,769
16,S A. Diagonal,0.46864462672624485,769
16,S A. MultiDiagonal,0.4331476233215259,769
16,S A. Grid,0.4514437403899316,769
16,Learnable,0.43281526209865995,769
32,SD,0.2736724013520421,769
32,S A. Diagonal,0.35458216429610967,769
32,S A. MultiDiagonal,0.3270289696037663,769
32,S A. Grid,0.3242591711232946,769
32,Learnable,0.3385180485374172,769
64,SD,0.19516250703900193,769
64,S A. Diagonal,0.2962124655947356,769
64,S A. MultiDiagonal,0.28535423931133275,769
64,S A. Grid,0.28811346644670455,769
8,SD,0.5196609781073568,770
8,S A. Diagonal,0.5747829051739868,770
8,S A. MultiDiagonal,0.5352353731345801,770
8,S A. Grid,0.568791548748905,770
8,Learnable,0.5444705879054245,770
16,SD,0.3979771084015582,770
16,S A. Diagonal,0.46648843756333846,770
16,S A. MultiDiagonal,0.43464292050347264,770
16,S A. Grid,0.4504948848484085,770
16,Learnable,0.4429879615712202,770
32,SD,0.2714634273745058,770
32,S A. Diagonal,0.3485033028682186,770
32,S A. MultiDiagonal,0.33140849185871446,770
32,S A. Grid,0.3273170390887099,770
32,Learnable,0.3525871801261215,770
64,SD,0.20646088260982942,770
64,S A. Diagonal,0.2944912027080694,770
64,S A. MultiDiagonal,0.28358794513719227,770
64,S A. Grid,0.28776894444497764,770
8,SD,0.5194998478875811,771
8,S A. Diagonal,0.5799390946849421,771
8,S A. MultiDiagonal,0.5378915474395979,771
8,S A. Grid,0.5723719146122077,771
8,Learnable,0.5635988290569721,771
16,SD,0.3998765020912797,771
16,S A. Diagonal,0.46820944860240743,771
16,S A. MultiDiagonal,0.42892743435185,771
16,S A. Grid,0.4521016351000007,771
16,Learnable,0.45421078626270395,771
32,SD,0.273346155364353,771
32,S A. Diagonal,0.3532305018145598,771
32,S A. MultiDiagonal,0.3273866088429359,771
32,S A. Grid,0.32436560505327305,771
32,Learnable,0.34823780712647573,771
64,SD,0.20695260735540555,771
64,S A. Diagonal,0.3056574669142814,771
64,S A. MultiDiagonal,0.28065921276253214,771
64,S A. Grid,0.2904486510833769,771
8,SD,0.5160825570093953,772
8,S A. Diagonal,0.5765058859280421,772
8,S A. MultiDiagonal,0.5391365286776912,772
8,S A. Grid,0.5692920512607793,772
8,Learnable,0.5455368927307597,772
16,SD,0.4016809076744654,772
16,S A. Diagonal,0.4651042808977826,772
16,S A. MultiDiagonal,0.4287784946143652,772
16,S A. Grid,0.44682693214611224,772
16,Learnable,0.4319175569084472,772
32,SD,0.2785188056701308,772
32,S A. Diagonal,0.352043995500331,772
32,S A. MultiDiagonal,0.3260534441832563,772
32,S A. Grid,0.32270922243655864,772
32,Learnable,0.3433715260703859,772
64,SD,0.20062679251065513,772
64,S A. Diagonal,0.2949391466409933,772
64,S A. MultiDiagonal,0.278779898957768,772
64,S A. Grid,0.2909907592524648,772
8,SD,0.5202446892317079,773
8,S A. Diagonal,0.5762193799879939,773
8,S A. MultiDiagonal,0.5410047594450278,773
8,S A. Grid,0.5672840027970338,773
8,Learnable,0.5456407407082512,773
16,SD,0.40181694984132865,773
16,S A. Diagonal,0.4700059688005954,773
16,S A. MultiDiagonal,0.4357260918330732,773
16,S A. Grid,0.45014855299559364,773
16,Learnable,0.44921876301922664,773
32,SD,0.27465744943302123,773
32,S A. Diagonal,0.34992966818905846,773
32,S A. MultiDiagonal,0.3282618628496914,773
32,S A. Grid,0.321977011733512,773
32,Learnable,0.35654259201595084,773
64,SD,0.19028694678574531,773
64,S A. Diagonal,0.30719097616274194,773
64,S A. MultiDiagonal,0.28098993338945244,773
64,S A. Grid,0.2874213916640552,773
8,SD,0.5135713857122652,774
8,S A. Diagonal,0.5703972973603322,774
8,S A. MultiDiagonal,0.5409792382493053,774
8,S A. Grid,0.5733519385869451,774
8,Learnable,0.545247452363244,774
16,SD,0.4039682246053541,774
16,S A. Diagonal,0.4652871842614889,774
16,S A. MultiDiagonal,0.43162567771118737,774
16,S A. Grid,0.44655832231535975,774
16,Learnable,0.45215379359377766,774
32,SD,0.27720429676087155,774
32,S A. Diagonal,0.356509241806947,774
32,S A. MultiDiagonal,0.3303137274235363,774
32,S A. Grid,0.3203755656548645,774
32,Learnable,0.34620885933764867,774
64,SD,0.20120016241056585,774
64,S A. Diagonal,0.3021438020699607,774
64,S A. MultiDiagonal,0.2783481988586284,774
64,S A. Grid,0.2966175391616587,774
8,SD,0.5229170361827354,775
8,S A. Diagonal,0.574524226710839,775
8,S A. MultiDiagonal,0.5455393664440615,775
8,S A. Grid,0.5655268965488266,775
8,Learnable,0.5378848716126718,775
16,SD,0.4036709253617268,775
16,S A. Diagonal,0.4668227153149606,775
16,S A. MultiDiagonal,0.4323317150464782,775
16,S A. Grid,0.44905305766061654,775
16,Learnable,0.46083994043898746,775
32,SD,0.27549419782917856,775
32,S A. Diagonal,0.3531043354375553,775
32,S A. MultiDiagonal,0.32947170545790727,775
32,S A. Grid,0.3229440884478214,775
32,Learnable,0.3611199070029941,775
64,SD,0.19377195894613453,775
64,S A. Diagonal,0.3030652323189094,775
64,S A. MultiDiagonal,0.28506558449670233,775
64,S A. Grid,0.29076217586016584,775
8,SD,0.5165031342991839,776
8,S A. Diagonal,0.5717556663983248,776
8,S A. MultiDiagonal,0.544751523963535,776
8,S A. Grid,0.5721073521310094,776
8,Learnable,0.5449903888932517,776
16,SD,0.39946843513792823,776
16,S A. Diagonal,0.46541352105945855,776
16,S A. MultiDiagonal,0.42877659820545827,776
16,S A. Grid,0.44604358931382526,776
16,Learnable,0.4453697271123145,776
32,SD,0.27549360075660634,776
32,S A. Diagonal,0.3473326624322972,776
32,S A. MultiDiagonal,0.3278235035731697,776
32,S A. Grid,0.32231690772884447,776
32,Learnable,0.3536220954275568,776
64,SD,0.19320133620369254,776
64,S A. Diagonal,0.30007654140764295,776
64,S A. MultiDiagonal,0.2757569919546625,776
64,S A. Grid,0.297054834582009,776
8,SD,0.5141453666410847,777
8,S A. Diagonal,0.5804804990460974,777
8,S A. MultiDiagonal,0.5385362978510482,777
8,S A. Grid,0.5669823184005701,777
8,Learnable,0.558798328654775,777
16,SD,0.4013244646644907,777
16,S A. Diagonal,0.46567031070210163,777
16,S A. MultiDiagonal,0.43012632952659724,777
16,S A. Grid,0.4517576036438623,777
16,Learnable,0.44821458742125475,777
32,SD,0.27718970270874377,777
32,S A. Diagonal,0.3501800849419524,777
32,S A. MultiDiagonal,0.3314614154570947,777
32,S A. Grid,0.3227725717548129,777
32,Learnable,0.34134168655627894,777
64,SD,0.20755355089325017,777
64,S A. Diagonal,0.29578013888626453,777
64,S A. MultiDiagonal,0.282212492301927,777
64,S A. Grid,0.2893846482817073,777
8,SD,0.5225078010832538,778
8,S A. Diagonal,0.571791342977603,778
8,S A. MultiDiagonal,0.5424850278970137,778
8,S A. Grid,0.5743309236739171,778
8,Learnable,0.5133393884534085,778
16,SD,0.4028979369195529,778
16,S A. Diagonal,0.4649889191712521,778
16,S A. MultiDiagonal,0.43295238389524526,778
16,S A. Grid,0.4518087537950203,778
16,Learnable,0.4388353528868406,778
32,SD,0.2695655501913924,778
32,S A. Diagonal,0.3499196214128078,778
32,S A. MultiDiagonal,0.3279999104070248,778
32,S A. Grid,0.32219429976932923,778
32,Learnable,0.34756013337033914,778
64,SD,0.18866845706396998,778
64,S A. Diagonal,0.2863807438152074,778
64,S A. MultiDiagonal,0.28264716751651814,778
64,S A. Grid,0.287892736910202,778
8,SD,0.5160146125626437,779
8,S A. Diagonal,0.5723683694937229,779
8,S A. MultiDiagonal,0.5392744015124481,779
8,S A. Grid,0.5685483515915434,779
8,Learnable,0.5406093272049761,779
16,SD,0.3969278196717905,779
16,S A. Diagonal,0.4679359780977855,779
16,S A. MultiDiagonal,0.4338154390980838,779
16,S A. Grid,0.45510416678782883,779
16,Learnable,0.43676539929312685,779
32,SD,0.2732086458929271,779
32,S A. Diagonal,0.3485308432079264,779
32,S A. MultiDiagonal,0.3293953162354348,779
32,S A. Grid,0.32495477290964603,779
32,Learnable,0.3518890637724793,779
64,SD,0.19405318207192424,779
64,S A. Diagonal,0.2901938208862294,779
64,S A. MultiDiagonal,0.27868205790641815,779
64,S A. Grid,0.2915320539340602,779
8,SD,0.5222367016635104,780
8,S A. Diagonal,0.5711002525295165,780
8,S A. MultiDiagonal,0.5443295163283535,780
8,S A. Grid,0.5706805721339194,780
8,Learnable,0.5710508122496202,780
16,SD,0.4037775062970922,780
16,S A. Diagonal,0.4670415245008259,780
16,S A. MultiDiagonal,0.4310325963913521,780
16,S A. Grid,0.4503817875643321,780
16,Learnable,0.44138330837919065,780
32,SD,0.2750773590414631,780
32,S A. Diagonal,0.3490058194592602,780
32,S A. MultiDiagonal,0.3289730905173716,780
32,S A. Grid,0.32098366529899347,780
32,Learnable,0.3493765253262381,780
64,SD,0.1912228454367007,780
64,S A. Diagonal,0.29277939439589273,780
64,S A. MultiDiagonal,0.27780646114911856,780
64,S A. Grid,0.2895605178987589,780
8,SD,0.5189717888983272,781
8,S A. Diagonal,0.5725536814506497,781
8,S A. MultiDiagonal,0.5472863828006815,781
8,S A. Grid,0.5719683114924865,781
8,Learnable,0.5591720594514604,781
16,SD,0.4038353928467796,781
16,S A. Diagonal,0.46773478290100645,781
16,S A. MultiDiagonal,0.43385562004058287,781
16,S A. Grid,0.44635794435726467,781
16,Learnable,0.44366005145113274,781
32,SD,0.2765027743753077,781
32,S A. Diagonal,0.3536643153853315,781
32,S A. MultiDiagonal,0.3297419465984718,781
32,S A. Grid,0.3337844271780384,781
32,Learnable,0.3402609947718407,781
64,SD,0.1956558121347278,781
64,S A. Diagonal,0.2892767791926086,781
64,S A. MultiDiagonal,0.2795829613483961,781
64,S A. Grid,0.29541604168036856,781
8,SD,0.5192169866422213,782
8,S A. Diagonal,0.5786158151097016,782
8,S A. MultiDiagonal,0.5353762482740378,782
8,S A. Grid,0.5724264119141868,782
8,Learnable,0.5465573439641486,782
16,SD,0.3971525645066959,782
16,S A. Diagonal,0.46576842565610543,782
16,S A. MultiDiagonal,0.43665248513015836,782
16,S A. Grid,0.45950718771237253,782
16,Learnable,0.43447725336899845,782
32,SD,0.2759279065880259,782
32,S A. Diagonal,0.3529554326452768,782
32,S A. MultiDiagonal,0.32683911579816816,782
32,S A. Grid,0.32546451289706946,782
32,Learnable,0.3363417626645968,782
64,SD,0.20084684200385494,782
64,S A. Diagonal,0.3038868556377007,782
64,S A. MultiDiagonal,0.27812619634901914,782
64,S A. Grid,0.28401865627474393,782
8,SD,0.5175969208649653,783
8,S A. Diagonal,0.5750872271043815,783
8,S A. MultiDiagonal,0.5398787323342821,783
8,S A. Grid,0.5673456911396898,783
8,Learnable,0.540810376739463,783
16,SD,0.3992206458239457,783
16,S A. Diagonal,0.47008073644707804,783
16,S A. MultiDiagonal,0.4297847082318489,783
16,S A. Grid,0.45294956144740356,783
16,Learnable,0.4341422180734067,783
32,SD,0.2764545446384007,783
32,S A. Diagonal,0.35198321214801986,783
32,S A. MultiDiagonal,0.32730163909674626,783
32,S A. Grid,0.3188772659471718,783
32,Learnable,0.35313381675474864,783
64,SD,0.19103823098652384,783
64,S A. Diagonal,0.29878257837408656,783
64,S A. MultiDiagonal,0.2837198839097842,783
64,S A. Grid,0.2928498078731471,783
8,SD,0.5189217802643723,784
8,S A. Diagonal,0.5780401317738798,784
8,S A. MultiDiagonal,0.5408259302056709,784
8,S A. Grid,0.5731670368073266,784
8,Learnable,0.5398856423705221,784
16,SD,0.4065673155918458,784
16,S A. Diagonal,0.46664666165950575,784
16,S A. MultiDiagonal,0.4279904925720218,784
16,S A. Grid,0.4450231329239256,784
16,Learnable,0.4562138522543788,784
32,SD,0.2747677546162569,784
32,S A. Diagonal,0.34864604481312345,784
32,S A. MultiDiagonal,0.3293197058749604,784
32,S A. Grid,0.3204692290286988,784
32,Learnable,0.34419956913946587,784
64,SD,0.1881016153177795,784
64,S A. Diagonal,0.2941382709683757,784
64,S A. MultiDiagonal,0.28474742910089557,784
64,S A. Grid,0.28976472965611433,784
8,SD,0.5213586710250039,785
8,S A. Diagonal,0.5799465718378026,785
8,S A. MultiDiagonal,0.5449190870599002,785
8,S A. Grid,0.5728718747274629,785
8,Learnable,0.5461935234311298,785
16,SD,0.40349000867478607,785
16,S A. Diagonal,0.4659768436460283,785
16,S A. MultiDiagonal,0.4345800597960602,785
16,S A. Grid,0.4452014016987164,785
16,Learnable,0.4517147904364661,785
32,SD,0.27225169180920017,785
32,S A. Diagonal,0.35453035916417996,785
32,S A. MultiDiagonal,0.3266951662978358,785
32,S A. Grid,0.322619896981902,785
32,Learnable,0.35517135276760364,785
64,SD,0.20853463035698053,785
64,S A. Diagonal,0.298929481519773,785
64,S A. MultiDiagonal,0.2792385360984703,785
64,S A. Grid,0.2921121869217408,785
8,SD,0.5212876758382488,786
8,S A. Diagonal,0.5733971723175157,786
8,S A. MultiDiagonal,0.5342877055452124,786
8,S A. Grid,0.5689068403249059,786
8,Learnable,0.5524132539483397,786
16,SD,0.3973313689282881,786
16,S A. Diagonal,0.469447035292769,786
16,S A. MultiDiagonal,0.4388406390129835,786
16,S A. Grid,0.447024256240787,786
16,Learnable,0.44367895499517934,786
32,SD,0.27598688251725856,786
32,S A. Diagonal,0.3611967418068627,786
32,S A. MultiDiagonal,0.33040732192462663,786
32,S A. Grid,0.3261296969468366,786
32,Learnable,0.34742312152753374,786
64,SD,0.1891410077980484,786
64,S A. Diagonal,0.3014169471865389,786
64,S A. MultiDiagonal,0.27683644412836506,786
64,S A. Grid,0.29146889183764574,786
8,SD,0.5170715102602881,787
8,S A. Diagonal,0.5758637047651665,787
8,S A. MultiDiagonal,0.5352800728888707,787
8,S A. Grid,0.5750639618716414,787
8,Learnable,0.5383078818750335,787
16,SD,0.4064040603987968,787
16,S A. Diagonal,0.4686784233125336,787
16,S A. MultiDiagonal,0.43886673181587377,787
16,S A. Grid,0.4443518720871569,787
16,Learnable,0.4400037585495029,787
32,SD,0.2715226171306744,787
32,S A. Diagonal,0.3474965291955571,787
32,S A. MultiDiagonal,0.32589964979933195,787
32,S A. Grid,0.32089679790005987,787
32,Learnable,0.353788441252126,787
64,SD,0.19140530634830366,787
64,S A. Diagonal,0.29963546219404824,787
64,S A. MultiDiagonal,0.27707448099612153,787
64,S A. Grid,0.2880252099835232,787
8,SD,0.5153456699703393,788
8,S A. Diagonal,0.5761643612184362,788
8,S A. MultiDiagonal,0.5367150227722228,788
8,S A. Grid,0.5724807618113172,788
8,Learnable,0.5459698861618729,788
16,SD,0.3967746083935574,788
16,S A. Diagonal,0.46864245475244853,788
16,S A. MultiDiagonal,0.43345016479136567,788
16,S A. Grid,0.450748345322359,788
16,Learnable,0.44473710280391354,788
32,SD,0.27622367684152493,788
32,S A. Diagonal,0.3534470913581755,788
32,S A. MultiDiagonal,0.3354617063819463,788
32,S A. Grid,0.32594329033389485,788
32,Learnable,0.3577157779254675,788
64,SD,0.19696011208927233,788
64,S A. Diagonal,0.3003266654184579,788
64,S A. MultiDiagonal,0.2767253551106053,788
64,S A. Grid,0.28852648020658356,788
8,SD,0.5171448810773285,789
8,S A. Diagonal,0.5784432013704354,789
8,S A. MultiDiagonal,0.5409953734811241,789
8,S A. Grid,0.5744876662141161,789
8,Learnable,0.54368084906764,789
16,SD,0.40453089035310336,789
16,S A. Diagonal,0.46774632586894166,789
16,S A. MultiDiagonal,0.4347288019820639,789
16,S A. Grid,0.4474870629916732,789
16,Learnable,0.4448352495463127,789
32,SD,0.2747852619652468,789
32,S A. Diagonal,0.35400893063568317,789
32,S A. MultiDiagonal,0.33436053246309694,789
32,S A. Grid,0.32877403263274657,789
32,Learnable,0.3345467479647081,789
64,SD,0.19422801793690028,789
64,S A. Diagonal,0.2963423334805593,789
64,S A. MultiDiagonal,0.2775345984226779,789
64,S A. Grid,0.2844666313107205,789
8,SD,0.5182756816138681,790
8,S A. Diagonal,0.5725818187606657,790
8,S A. MultiDiagonal,0.54248958568014,790
8,S A. Grid,0.5732055201646689,790
8,Learnable,0.5499717730803582,790
16,SD,0.39872351459874505,790
16,S A. Diagonal,0.4651918787387256,790
16,S A. MultiDiagonal,0.4324312200494757,790
16,S A. Grid,0.44780862433058,790
16,Learnable,0.4406138196662376,790
32,SD,0.27224726988527015,790
32,S A. Diagonal,0.34317827489059305,790
32,S A. MultiDiagonal,0.3315111393492134,790
32,S A. Grid,0.32683208843971123,790
32,Learnable,0.35440754298421845,790
64,SD,0.19182118854562916,790
64,S A. Diagonal,0.3037273644360849,790
64,S A. MultiDiagonal,0.2793326256328721,790
64,S A. Grid,0.29899064043777346,790
8,SD,0.5222552508937418,791
8,S A. Diagonal,0.5729293055512605,791
8,S A. MultiDiagonal,0.5379636502397023,791
8,S A. Grid,0.5674157098190964,791
8,Learnable,0.5419303686990184,791
16,SD,0.39942150601463955,791
16,S A. Diagonal,0.466477016107258,791
16,S A. MultiDiagonal,0.4327295218330332,791
16,S A. Grid,0.4479862178899321,791
16,Learnable,0.45590087948120306,791
32,SD,0.2724869265102945,791
32,S A. Diagonal,0.3524958194730763,791
32,S A. MultiDiagonal,0.32897269200314516,791
32,S A. Grid,0.323628446016231,791
32,Learnable,0.3549025982223354,791
64,SD,0.1891115855261169,791
64,S A. Diagonal,0.29242070576397794,791
64,S A. MultiDiagonal,0.28381920698690116,791
64,S A. Grid,0.28676794973014064,791
8,SD,0.5216712014623962,792
8,S A. Diagonal,0.5755956024362179,792
8,S A. MultiDiagonal,0.5386457674103455,792
8,S A. Grid,0.5708269775594559,792
8,Learnable,0.5344495868347952,792
16,SD,0.40353734822046494,792
16,S A. Diagonal,0.4686316289488712,792
16,S A. MultiDiagonal,0.4362201610284351,792
16,S A. Grid,0.44529550938083556,792
16,Learnable,0.4441119506751693,792
32,SD,0.27601826386681716,792
32,S A. Diagonal,0.34608882455879075,792
32,S A. MultiDiagonal,0.3324694229735937,792
32,S A. Grid,0.3216233067896456,792
32,Learnable,0.34891467053804626,792
64,SD,0.19896024096552295,792
64,S A. Diagonal,0.2995769132537378,792
64,S A. MultiDiagonal,0.2770006484903317,792
64,S A. Grid,0.29838608856551324,792
8,SD,0.5178181705721601,793
8,S A. Diagonal,0.5770844018280794,793
8,S A. MultiDiagonal,0.5301700789183772,793
8,S A. Grid,0.5759417279328528,793
8,Learnable,0.5320897452720045,793
16,SD,0.4016879214177816,793
16,S A. Diagonal,0.46744416158736823,793
16,S A. MultiDiagonal,0.43442199343776494,793
16,S A. Grid,0.45595705456262503,793
16,Learnable,0.4393560164122288,793
32,SD,0.27164265180505237,793
32,S A. Diagonal,0.34533137867421737,793
32,S A. MultiDiagonal,0.32934271508158913,793
32,S A. Grid,0.32237635749863913,793
32,Learnable,0.3477765859818929,793
64,SD,0.19737591901458124,793
64,S A. Diagonal,0.29988837474928975,793
64,S A. MultiDiagonal,0.279819047022819,793
64,S A. Grid,0.2923096098546061,793
8,SD,0.5195312944457443,794
8,S A. Diagonal,0.5723780545859761,794
8,S A. MultiDiagonal,0.5432355534925495,794
8,S A. Grid,0.5694350664600609,794
8,Learnable,0.5629476814570993,794
16,SD,0.3983452654586612,794
16,S A. Diagonal,0.4653615829179661,794
16,S A. MultiDiagonal,0.43108627343137895,794
16,S A. Grid,0.4518632497883837,794
16,Learnable,0.4550277321172053,794
32,SD,0.27062587779162434,794
32,S A. Diagonal,0.35054576525521997,794
32,S A. MultiDiagonal,0.330646235885131,794
32,S A. Grid,0.32029406874023014,794
32,Learnable,0.34939019211279465,794
64,SD,0.19719673574754193,794
64,S A. Diagonal,0.29891927627901416,794
64,S A. MultiDiagonal,0.283443628054585,794
64,S A. Grid,0.2836777551342062,794
8,SD,0.521106352062741,795
8,S A. Diagonal,0.5772530821561079,795
8,S A. MultiDiagonal,0.538943781159668,795
8,S A. Grid,0.5663293833963097,795
8,Learnable,0.5399372598342771,795
16,SD,0.40116390160304893,795
16,S A. Diagonal,0.46816027049609443,795
16,S A. MultiDiagonal,0.43356818871293423,795
16,S A. Grid,0.44434384205636757,795
16,Learnable,0.4370711192554498,795
32,SD,0.27295601199118064,795
32,S A. Diagonal,0.35426797487216166,795
32,S A. MultiDiagonal,0.3318418690206534,795
32,S A. Grid,0.3232556268356749,795
32,Learnable,0.33702755860805395,795
64,SD,0.1912674825357191,795
64,S A. Diagonal,0.30315853637007667,795
64,S A. MultiDiagonal,0.27895524732851806,795
64,S A. Grid,0.2915776525214603,795
8,SD,0.51978423480942,796
8,S A. Diagonal,0.5759645703480775,796
8,S A. MultiDiagonal,0.5362685769985243,796
8,S A. Grid,0.5704888551533847,796
8,Learnable,0.5440725755792171,796
16,SD,0.4067908633552787,796
16,S A. Diagonal,0.46389442882758525,796
16,S A. MultiDiagonal,0.4378241132805275,796
16,S A. Grid,0.44748226056641704,796
16,Learnable,0.445478956233894,796
32,SD,0.27078457218189933,796
32,S A. Diagonal,0.3487358274651098,796
32,S A. MultiDiagonal,0.32614141366633953,796
32,S A. Grid,0.333765536404216,796
32,Learnable,0.35898327033456623,796
64,SD,0.19483782421046864,796
64,S A. Diagonal,0.2925134746962628,796
64,S A. MultiDiagonal,0.2827562241143437,796
64,S A. Grid,0.2912786953649369,796
8,SD,0.5165919743870986,797
8,S A. Diagonal,0.5691004230519975,797
8,S A. MultiDiagonal,0.5483761128763486,797
8,S A. Grid,0.5705869573206281,797
8,Learnable,0.5411860400741121,797
16,SD,0.398007826327578,797
16,S A. Diagonal,0.47128446483371167,797
16,S A. MultiDiagonal,0.430512640132107,797
16,S A. Grid,0.4472064784638715,797
16,Learnable,0.4392144871143182,797
32,SD,0.27459055487266126,797
32,S A. Diagonal,0.3468318433872465,797
32,S A. MultiDiagonal,0.33189804739798034,797
32,S A. Grid,0.3230602550280477,797
32,Learnable,0.35652267622072714,797
64,SD,0.2019026321114714,797
64,S A. Diagonal,0.29469561707327135,797
64,S A. MultiDiagonal,0.27844993553550484,797
64,S A. Grid,0.29942888223489883,797
8,SD,0.5165029837785435,798
8,S A. Diagonal,0.5711047290339897,798
8,S A. MultiDiagonal,0.5418395285120843,798
8,S A. Grid,0.570550291814307,798
8,Learnable,0.5580695655348675,798
16,SD,0.4009636329054115,798
16,S A. Diagonal,0.46130927143953987,798
16,S A. MultiDiagonal,0.43479777775094625,798
16,S A. Grid,0.452385434448269,798
16,Learnable,0.4581324984975107,798
32,SD,0.2754199763591253,798
32,S A. Diagonal,0.3456658525462387,798
32,S A. MultiDiagonal,0.3292012390121545,798
32,S A. Grid,0.32209983107503254,798
32,Learnable,0.3403628293725044,798
64,SD,0.19676184094240792,798
64,S A. Diagonal,0.29432661805115323,798
64,S A. MultiDiagonal,0.27954079312854196,798
64,S A. Grid,0.2984779027407437,798
8,SD,0.5172868140652674,799
8,S A. Diagonal,0.5776756303992727,799
8,S A. MultiDiagonal,0.5351427318553821,799
8,S A. Grid,0.5712860000065585,799
8,Learnable,0.562297807863918,799
16,SD,0.40286584033449446,799
16,S A. Diagonal,0.46817074958751204,799
16,S A. MultiDiagonal,0.43520274936448927,799
16,S A. Grid,0.4526091132116632,799
16,Learnable,0.4644933667675512,799
32,SD,0.27264908589265935,799
32,S A. Diagonal,0.35201283505877307,799
32,S A. MultiDiagonal,0.3270942806640855,799
32,S A. Grid,0.3274733833971204,799
32,Learnable,0.35890500674352016,799
64,SD,0.19747600609491195,799
64,S A. Diagonal,0.302978447080219,799
64,S A. MultiDiagonal,0.2755633015403598,799
64,S A. Grid,0.28921988867467696,799
8,SD,0.5228380150074046,800
8,S A. Diagonal,0.5752607120870352,800
8,S A. MultiDiagonal,0.5398661634973867,800
8,S A. Grid,0.567840289923209,800
8,Learnable,0.5425269080186276,800
16,SD,0.4028599480279542,800
16,S A. Diagonal,0.46660653751226666,800
16,S A. MultiDiagonal,0.432705340230886,800
16,S A. Grid,0.4518887086271848,800
16,Learnable,0.4431297436515566,800
32,SD,0.274153148704704,800
32,S A. Diagonal,0.35215726288298743,800
32,S A. MultiDiagonal,0.32784326496423266,800
32,S A. Grid,0.32368732403935857,800
32,Learnable,0.3607548461314978,800
64,SD,0.192864238155053,800
64,S A. Diagonal,0.2975387103552691,800
64,S A. MultiDiagonal,0.2811624134829637,800
64,S A. Grid,0.290825211849365,800
8,SD,0.5176043378331993,801
8,S A. Diagonal,0.5794900038536942,801
8,S A. MultiDiagonal,0.5383398112636926,801
8,S A. Grid,0.5695653951950839,801
8,Learnable,0.5570347990456159,801
16,SD,0.40444012810992697,801
16,S A. Diagonal,0.4645656931466766,801
16,S A. MultiDiagonal,0.4315838415287434,801
16,S A. Grid,0.4468640687543842,801
16,Learnable,0.4556823745078922,801
32,SD,0.2688172992584361,801
32,S A. Diagonal,0.3494484372186659,801
32,S A. MultiDiagonal,0.32561950430372993,801
32,S A. Grid,0.3206556620143831,801
32,Learnable,0.3466743694698504,801
64,SD,0.19194055113459407,801
64,S A. Diagonal,0.3050192870378618,801
64,S A. MultiDiagonal,0.2811756911216021,801
64,S A. Grid,0.285580873165561,801
8,SD,0.5182463372826703,802
8,S A. Diagonal,0.5704887302387898,802
8,S A. MultiDiagonal,0.5377866503738606,802
8,S A. Grid,0.5700162244278342,802
8,Learnable,0.5412811956224042,802
16,SD,0.4012207590186202,802
16,S A. Diagonal,0.4697177376496132,802
16,S A. MultiDiagonal,0.426836972271073,802
16,S A. Grid,0.45062071709259677,802
16,Learnable,0.4561349643654996,802
32,SD,0.2745297448456141,802
32,S A. Diagonal,0.34643096058791956,802
32,S A. MultiDiagonal,0.3277456388665457,802
32,S A. Grid,0.32191282920982883,802
32,Learnable,0.33304675930020633,802
64,SD,0.19531660574429874,802
64,S A. Diagonal,0.29441296313079024,802
64,S A. MultiDiagonal,0.2799080725792482,802
64,S A. Grid,0.28790924192182354,802
8,SD,0.516514213202166,803
8,S A. Diagonal,0.5799724836504024,803
8,S A. MultiDiagonal,0.5410361588145141,803
8,S A. Grid,0.5690835249299158,803
8,Learnable,0.5554191569268603,803
16,SD,0.4038169758317279,803
16,S A. Diagonal,0.4741483629217671,803
16,S A. MultiDiagonal,0.43382484844635105,803
16,S A. Grid,0.45142491120375555,803
16,Learnable,0.4394284146855222,803
32,SD,0.2692731840542306,803
32,S A. Diagonal,0.34746072273450856,803
32,S A. MultiDiagonal,0.32557797053124704,803
32,S A. Grid,0.3261333100291936,803
32,Learnable,0.3475551840187152,803
64,SD,0.18930128119563974,803
64,S A. Diagonal,0.2942073481600315,803
64,S A. MultiDiagonal,0.28072380910529304,803
64,S A. Grid,0.2875349943504092,803
8,SD,0.5158397758318402,804
8,S A. Diagonal,0.5706846569320736,804
8,S A. MultiDiagonal,0.5392354641438042,804
8,S A. Grid,0.5718596562673532,804
8,Learnable,0.5524515989158424,804
16,SD,0.3976676002084061,804
16,S A. Diagonal,0.46180773209689285,804
16,S A. MultiDiagonal,0.4281024016013477,804
16,S A. Grid,0.4483727195149421,804
16,Learnable,0.44549412716424075,804
32,SD,0.27171732519768294,804
32,S A. Diagonal,0.35447923920927715,804
32,S A. MultiDiagonal,0.3344579476508696,804
32,S A. Grid,0.3233338824186496,804
32,Learnable,0.3589041115646784,804
64,SD,0.19282296893271256,804
64,S A. Diagonal,0.2984505990341231,804
64,S A. MultiDiagonal,0.27886319333942583,804
64,S A. Grid,0.2934539268531234,804
8,SD,0.5168841695798159,805
8,S A. Diagonal,0.5740124389007167,805
8,S A. MultiDiagonal,0.5436880468160578,805
8,S A. Grid,0.5724906990736733,805
8,Learnable,0.5462036045197058,805
16,SD,0.40007851100635444,805
16,S A. Diagonal,0.46430933211202124,805
16,S A. MultiDiagonal,0.43249735866764955,805
16,S A. Grid,0.4500483837439674,805
16,Learnable,0.45473466600384504,805
32,SD,0.2752192202363448,805
32,S A. Diagonal,0.3508886685500851,805
32,S A. MultiDiagonal,0.3309627090408426,805
32,S A. Grid,0.31743666637477724,805
32,Learnable,0.35667176356223107,805
64,SD,0.22609365455584948,805
64,S A. Diagonal,0.2916680052529208,805
64,S A. MultiDiagonal,0.2821341039234938,805
64,S A. Grid,0.2838735183635985,805
8,SD,0.5225225361243742,806
8,S A. Diagonal,0.5766964297354942,806
8,S A. MultiDiagonal,0.5405297210183042,806
8,S A. Grid,0.5745827531923847,806
8,Learnable,0.5562656529110709,806
16,SD,0.40215796050736363,806
16,S A. Diagonal,0.4645772769815275,806
16,S A. MultiDiagonal,0.42605769879474875,806
16,S A. Grid,0.4494160452576915,806
16,Learnable,0.44290693415295435,806
32,SD,0.2727817008973737,806
32,S A. Diagonal,0.35025461440733074,806
32,S A. MultiDiagonal,0.32323747788226626,806
32,S A. Grid,0.3214967963277644,806
32,Learnable,0.33747455046854413,806
64,SD,0.1887751644520984,806
64,S A. Diagonal,0.2903272929445059,806
64,S A. MultiDiagonal,0.28211916021551076,806
64,S A. Grid,0.2903600812062011,806
8,SD,0.5180162882410742,807
8,S A. Diagonal,0.5832458057742134,807
8,S A. MultiDiagonal,0.5413832663615853,807
8,S A. Grid,0.5661397918068926,807
8,Learnable,0.5356019661814314,807
16,SD,0.40342088166224666,807
16,S A. Diagonal,0.4653006082267618,807
16,S A. MultiDiagonal,0.43554395808893454,807
16,S A. Grid,0.44559716413371236,807
16,Learnable,0.4413599153741692,807
32,SD,0.27715427062059306,807
32,S A. Diagonal,0.3578981927371774,807
32,S A. MultiDiagonal,0.32449891781248774,807
32,S A. Grid,0.3232140997155773,807
32,Learnable,0.34928353503253673,807
64,SD,0.19676735475185647,807
64,S A. Diagonal,0.3056738097893287,807
64,S A. MultiDiagonal,0.280576148670604,807
64,S A. Grid,0.2880228725469008,807
8,SD,0.5193239844306822,808
8,S A. Diagonal,0.5760879540844641,808
8,S A. MultiDiagonal,0.5366586637627033,808
8,S A. Grid,0.571414383628628,808
8,Learnable,0.5393152571040272,808
16,SD,0.4010332551382057,808
16,S A. Diagonal,0.4685039572437784,808
16,S A. MultiDiagonal,0.4341371376324563,808
16,S A. Grid,0.4471245711852867,808
16,Learnable,0.4379873906308775,808
32,SD,0.2720310918139739,808
32,S A. Diagonal,0.3533187241019134,808
32,S A. MultiDiagonal,0.3261786546239874,808
32,S A. Grid,0.32400535496797034,808
32,Learnable,0.3520100808478944,808
64,SD,0.2111183209980664,808
64,S A. Diagonal,0.29943518551453996,808
64,S A. MultiDiagonal,0.28479401712367136,808
64,S A. Grid,0.2922741451739839,808
8,SD,0.5163427324661248,809
8,S A. Diagonal,0.578063179116001,809
8,S A. MultiDiagonal,0.538528094730341,809
8,S A. Grid,0.570602409424766,809
8,Learnable,0.5532466675235992,809
16,SD,0.40088127732006495,809
16,S A. Diagonal,0.4694038695965048,809
16,S A. MultiDiagonal,0.43329956990741414,809
16,S A. Grid,0.44640969186218277,809
16,Learnable,0.4461598486738975,809
32,SD,0.2746647994640541,809
32,S A. Diagonal,0.3620936378280565,809
32,S A. MultiDiagonal,0.3322860911248474,809
32,S A. Grid,0.3268306650822623,809
32,Learnable,0.3563761328544113,809
64,SD,0.18861654253798776,809
64,S A. Diagonal,0.296414025789159,809
64,S A. MultiDiagonal,0.27827478418464985,809
64,S A. Grid,0.28621261213050314,809
8,SD,0.5176210543364044,810
8,S A. Diagonal,0.5753984318207652,810
8,S A. MultiDiagonal,0.5385840880221947,810
8,S A. Grid,0.5750694375049845,810
8,Learnable,0.5281388339180717,810
16,SD,0.4024926394053854,810
16,S A. Diagonal,0.463206589541747,810
16,S A. MultiDiagonal,0.4270526989859449,810
16,S A. Grid,0.44545414638424224,810
16,Learnable,0.4443896220371075,810
32,SD,0.2749629156760981,810
32,S A. Diagonal,0.3496062192091646,810
32,S A. MultiDiagonal,0.33299460651864393,810
32,S A. Grid,0.32408150105608086,810
32,Learnable,0.35987947662079145,810
64,SD,0.19486230660674814,810
64,S A. Diagonal,0.30484469371343054,810
64,S A. MultiDiagonal,0.2827532869355207,810
64,S A. Grid,0.2985060771984903,810
8,SD,0.5190887446104583,811
8,S A. Diagonal,0.5729755660830698,811
8,S A. MultiDiagonal,0.5408730825280941,811
8,S A. Grid,0.5647248060994543,811
8,Learnable,0.5619838368934632,811
16,SD,0.3997577208413076,811
16,S A. Diagonal,0.470365516445447,811
16,S A. MultiDiagonal,0.43111356042019827,811
16,S A. Grid,0.44424910228879666,811
16,Learnable,0.4586917487624533,811
32,SD,0.2722585931743012,811
32,S A. Diagonal,0.3450951598168926,811
32,S A. MultiDiagonal,0.32846171772821486,811
32,S A. Grid,0.3214201664210652,811
32,Learnable,0.338336173183021,811
64,SD,0.19439679793368106,811
64,S A. Diagonal,0.29778184611249353,811
64,S A. MultiDiagonal,0.27887753759115386,811
64,S A. Grid,0.2903854818735629,811
8,SD,0.5221248782820758,812
8,S A. Diagonal,0.5775289027178956,812
8,S A. MultiDiagonal,0.5402635604327733,812
8,S A. Grid,0.5721111137800354,812
8,Learnable,0.5412760421518865,812
16,SD,0.4059635296502001,812
16,S A. Diagonal,0.469134089754593,812
16,S A. MultiDiagonal,0.43307343659465636,812
16,S A. Grid,0.45166958904059673,812
16,Learnable,0.45975051699867536,812
32,SD,0.2737927398794936,812
32,S A. Diagonal,0.3505480256063745,812
32,S A. MultiDiagonal,0.32950056804539163,812
32,S A. Grid,0.3238357914312176,812
32,Learnable,0.3502601194384844,812
64,SD,0.18920535022205542,812
64,S A. Diagonal,0.3025063100809619,812
64,S A. MultiDiagonal,0.2872966804840466,812
64,S A. Grid,0.2881937104105589,812
8,SD,0.517132516710126,813
8,S A. Diagonal,0.5739212269015688,813
8,S A. MultiDiagonal,0.5396851200153211,813
8,S A. Grid,0.5692032701291445,813
8,Learnable,0.5527450172900371,813
16,SD,0.4010194074616594,813
16,S A. Diagonal,0.46609781846637,813
16,S A. MultiDiagonal,0.42710555841772013,813
16,S A. Grid,0.44862072226943783,813
16,Learnable,0.44593020713506126,813
32,SD,0.2746692552009216,813
32,S A. Diagonal,0.34817205414331776,813
32,S A. MultiDiagonal,0.32439948417054865,813
32,S A. Grid,0.32615936275781626,813
32,Learnable,0.32623749470438185,813
64,SD,0.19342245809808686,813
64,S A. Diagonal,0.3037371387368053,813
64,S A. MultiDiagonal,0.286490798288863,813
64,S A. Grid,0.2897482306743041,813
8,SD,0.5264750368248671,814
8,S A. Diagonal,0.5788452452576985,814
8,S A. MultiDiagonal,0.5369526382982033,814
8,S A. Grid,0.5675202156372847,814
8,Learnable,0.5473979295890745,814
16,SD,0.40226343446674284,814
16,S A. Diagonal,0.46568474102109314,814
16,S A. MultiDiagonal,0.42864245056613176,814
16,S A. Grid,0.44505439282796055,814
16,Learnable,0.43961230574982146,814
32,SD,0.2750887100889205,814
32,S A. Diagonal,0.35881057057150706,814
32,S A. MultiDiagonal,0.3299096918814991,814
32,S A. Grid,0.3242067700562917,814
32,Learnable,0.3580924116137663,814
64,SD,0.19268317519078998,814
64,S A. Diagonal,0.30343498743028036,814
64,S A. MultiDiagonal,0.28371937412542014,814
64,S A. Grid,0.2880499022189826,814
8,SD,0.5167802381330547,815
8,S A. Diagonal,0.5732904181887285,815
8,S A. MultiDiagonal,0.5419129164810036,815
8,S A. Grid,0.5684054718148789,815
8,Learnable,0.5529947411833276,815
16,SD,0.4048648545786824,815
16,S A. Diagonal,0.46286941560667605,815
16,S A. MultiDiagonal,0.43592789754835726,815
16,S A. Grid,0.4524893654442791,815
16,Learnable,0.44794313391934487,815
32,SD,0.2738494482042111,815
32,S A. Diagonal,0.35125306760668074,815
32,S A. MultiDiagonal,0.33158734303430104,815
32,S A. Grid,0.32209144110884025,815
32,Learnable,0.351322251004804,815
64,SD,0.18830215185499444,815
64,S A. Diagonal,0.3098661830554127,815
64,S A. MultiDiagonal,0.27901391784214347,815
64,S A. Grid,0.2906466941715186,815
8,SD,0.5169753898859091,816
8,S A. Diagonal,0.5734276593533825,816
8,S A. MultiDiagonal,0.5535725831535959,816
8,S A. Grid,0.5692945589637545,816
8,Learnable,0.5574110274683075,816
16,SD,0.40017531605679846,816
16,S A. Diagonal,0.46409699933616205,816
16,S A. MultiDiagonal,0.4278080943699949,816
16,S A. Grid,0.44597241367854745,816
16,Learnable,0.4468756457674822,816
32,SD,0.27290675716119983,816
32,S A. Diagonal,0.34850139305916966,816
32,S A. MultiDiagonal,0.3358424968688263,816
32,S A. Grid,0.3225904059119531,816
32,Learnable,0.35063619140342694,816
64,SD,0.20633446071654019,816
64,S A. Diagonal,0.2954828450788494,816
64,S A. MultiDiagonal,0.28042438852697205,816
64,S A. Grid,0.2912534544233858,816
8,SD,0.5184949432992949,817
8,S A. Diagonal,0.5758198320814087,817
8,S A. MultiDiagonal,0.5346128873495644,817
8,S A. Grid,0.5667515588547745,817
8,Learnable,0.5529038832730127,817
16,SD,0.4067695771680038,817
16,S A. Diagonal,0.4689794027788989,817
16,S A. MultiDiagonal,0.4255488436003777,817
16,S A. Grid,0.45584484521927104,817
16,Learnable,0.4539312077334328,817
32,SD,0.2717109789284866,817
32,S A. Diagonal,0.3490474865660186,817
32,S A. MultiDiagonal,0.3306998317983647,817
32,S A. Grid,0.3211710356342752,817
32,Learnable,0.3453907418401859,817
64,SD,0.20212450155308867,817
64,S A. Diagonal,0.30200074319687276,817
64,S A. MultiDiagonal,0.278437141743742,817
64,S A. Grid,0.2895301485952422,817
8,SD,0.518855760227381,818
8,S A. Diagonal,0.575812967902777,818
8,S A. MultiDiagonal,0.538457002702037,818
8,S A. Grid,0.5694808645361035,818
8,Learnable,0.5532459078587667,818
16,SD,0.40340700525732254,818
16,S A. Diagonal,0.4646899260210989,818
16,S A. MultiDiagonal,0.43061721646678564,818
16,S A. Grid,0.44876095183396697,818
16,Learnable,0.44481924835849407,818
32,SD,0.27483289767159796,818
32,S A. Diagonal,0.34797098419141403,818
32,S A. MultiDiagonal,0.3243887704352729,818
32,S A. Grid,0.32310761700967716,818
32,Learnable,0.3504690408116444,818
64,SD,0.19678091299697742,818
64,S A. Diagonal,0.30022441799938193,818
64,S A. MultiDiagonal,0.27965898052406235,818
64,S A. Grid,0.2927030355745469,818
8,SD,0.5164169266746401,819
8,S A. Diagonal,0.5786117025085951,819
8,S A. MultiDiagonal,0.5368319529668695,819
8,S A. Grid,0.5711334706087281,819
8,Learnable,0.5423459153151029,819
16,SD,0.40147139719640146,819
16,S A. Diagonal,0.4653356634288096,819
16,S A. MultiDiagonal,0.43523151411522987,819
16,S A. Grid,0.4516815613886499,819
16,Learnable,0.45291509757682913,819
32,SD,0.27738999731628805,819
32,S A. Diagonal,0.35495455251022406,819
32,S A. MultiDiagonal,0.3282910663145841,819
32,S A. Grid,0.32616430009235275,819
32,Learnable,0.3329079530100331,819
64,SD,0.19226795630909574,819
64,S A. Diagonal,0.2865946707615609,819
64,S A. MultiDiagonal,0.2790788576839839,819
64,S A. Grid,0.2916028110586012,819
8,SD,0.5179072973799945,820
8,S A. Diagonal,0.5721093661240502,820
8,S A. MultiDiagonal,0.5438358059390441,820
8,S A. Grid,0.5691711171654928,820
8,Learnable,0.5658313340363454,820
16,SD,0.40428916955885436,820
16,S A. Diagonal,0.466717631001635,820
16,S A. MultiDiagonal,0.43327884789082705,820
16,S A. Grid,0.44769507640218204,820
16,Learnable,0.4511246697977307,820
32,SD,0.2751837409008325,820
32,S A. Diagonal,0.3520722970078446,820
32,S A. MultiDiagonal,0.33033455191186223,820
32,S A. Grid,0.3212243972813458,820
32,Learnable,0.3514923575641616,820
64,SD,0.19990983057761208,820
64,S A. Diagonal,0.2967994097838081,820
64,S A. MultiDiagonal,0.2860617222913737,820
64,S A. Grid,0.2938609134802348,820
8,SD,0.5211017542649359,821
8,S A. Diagonal,0.5755783778216937,821
8,S A. MultiDiagonal,0.543952895052649,821
8,S A. Grid,0.5750025425009754,821
8,Learnable,0.5462463262707752,821
16,SD,0.40355309395739525,821
16,S A. Diagonal,0.46907549546657756,821
16,S A. MultiDiagonal,0.4364707163103647,821
16,S A. Grid,0.4474334854838622,821
16,Learnable,0.47091238097579097,821
32,SD,0.27396032832295714,821
32,S A. Diagonal,0.35300341770339283,821
32,S A. MultiDiagonal,0.32391076541942954,821
32,S A. Grid,0.32152953928509104,821
32,Learnable,0.3564362335508979,821
64,SD,0.19134687383068197,821
64,S A. Diagonal,0.30213471209215165,821
64,S A. MultiDiagonal,0.289756026131499,821
64,S A. Grid,0.2883838473385714,821
8,SD,0.5196133898721781,822
8,S A. Diagonal,0.5748006692562426,822
8,S A. MultiDiagonal,0.5426065090119325,822
8,S A. Grid,0.5659466247064238,822
8,Learnable,0.5603806181349491,822
16,SD,0.4032221991332853,822
16,S A. Diagonal,0.46769350449242386,822
16,S A. MultiDiagonal,0.42745833183945237,822
16,S A. Grid,0.4509420811486504,822
16,Learnable,0.4456085782462934,822
32,SD,0.27074140995389173,822
32,S A. Diagonal,0.3539487528582513,822
32,S A. MultiDiagonal,0.32487619090298725,822
32,S A. Grid,0.320513351456919,822
32,Learnable,0.36627811543604727,822
64,SD,0.20075448523679307,822
64,S A. Diagonal,0.31300008367354654,822
64,S A. MultiDiagonal,0.2827995958869154,822
64,S A. Grid,0.2984357505590488,822
8,SD,0.5183928573973303,823
8,S A. Diagonal,0.5740269622300769,823
8,S A. MultiDiagonal,0.5448557994593847,823
8,S A. Grid,0.5641157207439238,823
8,Learnable,0.5492813550157463,823
16,SD,0.39814133221262293,823
16,S A. Diagonal,0.466690971046555,823
16,S A. MultiDiagonal,0.4368885754155136,823
16,S A. Grid,0.4516868275385941,823
16,Learnable,0.45423494559795013,823
32,SD,0.2765109759402731,823
32,S A. Diagonal,0.34813837379365564,823
32,S A. MultiDiagonal,0.3322180814600062,823
32,S A. Grid,0.32113618218548445,823
32,Learnable,0.33877630886777765,823
64,SD,0.19085886991775383,823
64,S A. Diagonal,0.3039396250318917,823
64,S A. MultiDiagonal,0.2805203657257533,823
64,S A. Grid,0.28823232010817185,823
8,SD,0.5185020809549008,824
8,S A. Diagonal,0.5736549648549795,824
8,S A. MultiDiagonal,0.5487433405876987,824
8,S A. Grid,0.5704150962165067,824
8,Learnable,0.5287115998611025,824
16,SD,0.40237213558608775,824
16,S A. Diagonal,0.4669040382869937,824
16,S A. MultiDiagonal,0.4294210259386169,824
16,S A. Grid,0.4500240537621303,824
16,Learnable,0.4535940478017859,824
32,SD,0.2730296721386105,824
32,S A. Diagonal,0.35692397291320893,824
32,S A. MultiDiagonal,0.3303359542686905,824
32,S A. Grid,0.32150727970688786,824
32,Learnable,0.3437729211922438,824
64,SD,0.19100954095836442,824
64,S A. Diagonal,0.30141109849041653,824
64,S A. MultiDiagonal,0.27682566217554405,824
64,S A. Grid,0.2880076132740985,824
8,SD,0.5149919344766152,825
8,S A. Diagonal,0.576319857799521,825
8,S A. MultiDiagonal,0.5390377489398078,825
8,S A. Grid,0.5699543564295471,825
8,Learnable,0.5433979031551559,825
16,SD,0.3973022360455076,825
16,S A. Diagonal,0.4668719032026994,825
16,S A. MultiDiagonal,0.42939952306754736,825
16,S A. Grid,0.45136559762477546,825
16,Learnable,0.44210882622607045,825
32,SD,0.2742021906664769,825
32,S A. Diagonal,0.3527083957496774,825
32,S A. MultiDiagonal,0.32790672410484567,825
32,S A. Grid,0.32211485851149946,825
32,Learnable,0.36022586474795015,825
64,SD,0.1887167400602971,825
64,S A. Diagonal,0.29282636707882814,825
64,S A. MultiDiagonal,0.2759124029547382,825
64,S A. Grid,0.2862888466121431,825
8,SD,0.5158669339482933,826
8,S A. Diagonal,0.5738907275048015,826
8,S A. MultiDiagonal,0.536067166882099,826
8,S A. Grid,0.5692661094950253,826
8,Learnable,0.5527188087320564,826
16,SD,0.40181367931073064,826
16,S A. Diagonal,0.4685225363025403,826
16,S A. MultiDiagonal,0.43366052783736536,826
16,S A. Grid,0.44485270284979317,826
16,Learnable,0.453860741369095,826
32,SD,0.2731302946462984,826
32,S A. Diagonal,0.355079928408215,826
32,S A. MultiDiagonal,0.33186418669950746,826
32,S A. Grid,0.3263857995043119,826
32,Learnable,0.3481951816249285,826
64,SD,0.18687488098369415,826
64,S A. Diagonal,0.30051618697727134,826
64,S A. MultiDiagonal,0.2876923150231862,826
64,S A. Grid,0.29304460475263927,826
8,SD,0.5186191046746247,827
8,S A. Diagonal,0.5775029586458202,827
8,S A. MultiDiagonal,0.5401585901018282,827
8,S A. Grid,0.5714723665428363,827
8,Learnable,0.5531905685990852,827
16,SD,0.40406769297396916,827
16,S A. Diagonal,0.46515854564586956,827
16,S A. MultiDiagonal,0.4330463914304685,827
16,S A. Grid,0.4502951978209461,827
16,Learnable,0.45318576241770103,827
32,SD,0.27672461180339897,827
32,S A. Diagonal,0.3460604805291708,827
32,S A. MultiDiagonal,0.32775204255663437,827
32,S A. Grid,0.3211455520655512,827
32,Learnable,0.354685181375779,827
64,SD,0.19496717118606613,827
64,S A. Diagonal,0.3039283912779137,827
64,S A. MultiDiagonal,0.28103665343350903,827
64,S A. Grid,0.2906147258673478,827
8,SD,0.5137486700498779,828
8,S A. Diagonal,0.5758620806397255,828
8,S A. MultiDiagonal,0.5407128210843536,828
8,S A. Grid,0.5748644275808736,828
8,Learnable,0.5445561241581853,828
16,SD,0.40145321012336255,828
16,S A. Diagonal,0.46452913851406696,828
16,S A. MultiDiagonal,0.43523744173383605,828
16,S A. Grid,0.44870361435354944,828
16,Learnable,0.4560369582296874,828
32,SD,0.2734184611533452,828
32,S A. Diagonal,0.3498148486986357,828
32,S A. MultiDiagonal,0.3278926419719535,828
32,S A. Grid,0.3197420883645137,828
32,Learnable,0.35549545700712426,828
64,SD,0.18944579071908305,828
64,S A. Diagonal,0.3019470564266697,828
64,S A. MultiDiagonal,0.2866465830528461,828
64,S A. Grid,0.2948049619609114,828
8,SD,0.5213954459114446,829
8,S A. Diagonal,0.5734504548221021,829
8,S A. MultiDiagonal,0.5382505667389702,829
8,S A. Grid,0.5727294609074749,829
8,Learnable,0.5630517451646949,829
16,SD,0.4020324607353273,829
16,S A. Diagonal,0.46413275235056717,829
16,S A. MultiDiagonal,0.4284179428314895,829
16,S A. Grid,0.4495221350760751,829
16,Learnable,0.4446055546799845,829
32,SD,0.27502388116769066,829
32,S A. Diagonal,0.346297799253664,829
32,S A. MultiDiagonal,0.32647834703598627,829
32,S A. Grid,0.3234881426987648,829
32,Learnable,0.35054279137123706,829
64,SD,0.19565640798773318,829
64,S A. Diagonal,0.3012970302251611,829
64,S A. MultiDiagonal,0.27834304338990573,829
64,S A. Grid,0.28576927669470975,829
8,SD,0.5174926644250586,830
8,S A. Diagonal,0.5784068365097004,830
8,S A. MultiDiagonal,0.5383042265982377,830
8,S A. Grid,0.5667515124636793,830
8,Learnable,0.5637703416824665,830
16,SD,0.40587078892758904,830
16,S A. Diagonal,0.46883549670373126,830
16,S A. MultiDiagonal,0.439712451400117,830
16,S A. Grid,0.4483638479161586,830
16,Learnable,0.4394056996589465,830
32,SD,0.27337474129825967,830
32,S A. Diagonal,0.35186577026200755,830
32,S A. MultiDiagonal,0.32638727544313606,830
32,S A. Grid,0.3216992956375966,830
32,Learnable,0.353856914759536,830
64,SD,0.190933269224545,830
64,S A. Diagonal,0.303726641384151,830
64,S A. MultiDiagonal,0.28284963293950977,830
64,S A. Grid,0.29124616690688365,830
8,SD,0.5214380266279274,831
8,S A. Diagonal,0.5722398406982482,831
8,S A. MultiDiagonal,0.5417694742902054,831
8,S A. Grid,0.5669775355166176,831
8,Learnable,0.5622767477918156,831
16,SD,0.3984475682271398,831
16,S A. Diagonal,0.46300828289968726,831
16,S A. MultiDiagonal,0.4256860844722231,831
16,S A. Grid,0.45248547460612626,831
16,Learnable,0.44103748275154825,831
32,SD,0.2767828474263625,831
32,S A. Diagonal,0.34977250646610336,831
32,S A. MultiDiagonal,0.3304596689210474,831
32,S A. Grid,0.32005428152624094,831
32,Learnable,0.34585851382828026,831
64,SD,0.1971389851179351,831
64,S A. Diagonal,0.2904427185429872,831
64,S A. MultiDiagonal,0.2912965029240645,831
64,S A. Grid,0.2950925026872152,831
8,SD,0.5191269096070101,832
8,S A. Diagonal,0.5751741543954559,832
8,S A. MultiDiagonal,0.5416966268764573,832
8,S A. Grid,0.5641847235885414,832
8,Learnable,0.5553472026503827,832
16,SD,0.40086055007687577,832
16,S A. Diagonal,0.462182469894005,832
16,S A. MultiDiagonal,0.43475268892802904,832
16,S A. Grid,0.44995853643338635,832
16,Learnable,0.4636753738109217,832
32,SD,0.2741022909968891,832
32,S A. Diagonal,0.35548650227194556,832
32,S A. MultiDiagonal,0.325612593326128,832
32,S A. Grid,0.3207032348915142,832
32,Learnable,0.34582186092655953,832
64,SD,0.19842457874416894,832
64,S A. Diagonal,0.3080557868631556,832
64,S A. MultiDiagonal,0.28376287823568447,832
64,S A. Grid,0.2929055091908336,832
8,SD,0.5187580616810562,833
8,S A. Diagonal,0.5717463114711963,833
8,S A. MultiDiagonal,0.5369125483380078,833
8,S A. Grid,0.5657546918702723,833
8,Learnable,0.5307362741851048,833
16,SD,0.4006859139119509,833
16,S A. Diagonal,0.46640627116642686,833
16,S A. MultiDiagonal,0.42862523853804224,833
16,S A. Grid,0.4448493617696341,833
16,Learnable,0.45134627264954186,833
32,SD,0.2744413638647585,833
32,S A. Diagonal,0.34806860024400166,833
32,S A. MultiDiagonal,0.32886844116844727,833
32,S A. Grid,0.32233218381192497,833
32,Learnable,0.3379436476314864,833
64,SD,0.19190303776230977,833
64,S A. Diagonal,0.29869658287195894,833
64,S A. MultiDiagonal,0.2825881970542624,833
64,S A. Grid,0.29387159043723743,833
8,SD,0.518082826210466,834
8,S A. Diagonal,0.5724085069588704,834
8,S A. MultiDiagonal,0.5358180748037975,834
8,S A. Grid,0.5751885815082594,834
8,Learnable,0.5456345822230795,834
16,SD,0.40330766012726427,834
16,S A. Diagonal,0.464964382854398,834
16,S A. MultiDiagonal,0.4282175814857909,834
16,S A. Grid,0.43874116321163525,834
16,Learnable,0.43545983838754365,834
32,SD,0.2746030028536916,834
32,S A. Diagonal,0.35393994598190337,834
32,S A. MultiDiagonal,0.3313330763066605,834
32,S A. Grid,0.3184218499869254,834
32,Learnable,0.3343527450755178,834
64,SD,0.19279448351752665,834
64,S A. Diagonal,0.3001304171956147,834
64,S A. MultiDiagonal,0.2819043791350236,834
64,S A. Grid,0.2957381439217346,834
8,SD,0.5212614073668895,835
8,S A. Diagonal,0.5714114421024382,835
8,S A. MultiDiagonal,0.5468483440101313,835
8,S A. Grid,0.5686285389934677,835
8,Learnable,0.5717081422010934,835
16,SD,0.39823156954885586,835
16,S A. Diagonal,0.4667685437742023,835
16,S A. MultiDiagonal,0.4300725617446661,835
16,S A. Grid,0.4526911548759789,835
16,Learnable,0.44206459605113957,835
32,SD,0.2716007835567962,835
32,S A. Diagonal,0.3498082829805566,835
32,S A. MultiDiagonal,0.32733853543718366,835
32,S A. Grid,0.32194190048744453,835
32,Learnable,0.3489761813262474,835
64,SD,0.2014657188155244,835
64,S A. Diagonal,0.3026837851895775,835
64,S A. MultiDiagonal,0.2776704140489166,835
64,S A. Grid,0.28889257922711253,835
8,SD,0.5198334186052442,836
8,S A. Diagonal,0.5766246958280912,836
8,S A. MultiDiagonal,0.5427055515884502,836
8,S A. Grid,0.5671663548426508,836
8,Learnable,0.5618896080106218,836
16,SD,0.4026948968810097,836
16,S A. Diagonal,0.4611988888603979,836
16,S A. MultiDiagonal,0.4279734674353181,836
16,S A. Grid,0.44490138190565176,836
16,Learnable,0.4548650698286741,836
32,SD,0.2753246999250292,836
32,S A. Diagonal,0.3563755844039591,836
32,S A. MultiDiagonal,0.32664921043624084,836
32,S A. Grid,0.32050349605074213,836
32,Learnable,0.34666437491905644,836
64,SD,0.19950570441295196,836
64,S A. Diagonal,0.30167678509729884,836
64,S A. MultiDiagonal,0.2770774465798519,836
64,S A. Grid,0.29236968837286614,836
8,SD,0.518278731666886,837
8,S A. Diagonal,0.5773952318533286,837
8,S A. MultiDiagonal,0.5343890771828249,837
8,S A. Grid,0.5700381727858275,837
8,Learnable,0.5393921787992988,837
16,SD,0.40615371732668515,837
16,S A. Diagonal,0.4667825675716883,837
16,S A. MultiDiagonal,0.4360987196012849,837
16,S A. Grid,0.449041163124888,837
16,Learnable,0.44422425754803213,837
32,SD,0.2734725915798766,837
32,S A. Diagonal,0.3525822688993779,837
32,S A. MultiDiagonal,0.32487204564893946,837
32,S A. Grid,0.3204606629128436,837
32,Learnable,0.34998785326419973,837
64,SD,0.20269441643607305,837
64,S A. Diagonal,0.30535008358888965,837
64,S A. MultiDiagonal,0.27598452225978143,837
64,S A. Grid,0.2941472633393488,837
8,SD,0.5193252392535663,838
8,S A. Diagonal,0.5733272522439565,838
8,S A. MultiDiagonal,0.5396525210909071,838
8,S A. Grid,0.5715731240771437,838
8,Learnable,0.5413141654487373,838
16,SD,0.4047617836049739,838
16,S A. Diagonal,0.46826634943263246,838
16,S A. MultiDiagonal,0.43306910901574186,838
16,S A. Grid,0.4548153763396693,838
16,Learnable,0.4479891486473878,838
32,SD,0.2739703295630559,838
32,S A. Diagonal,0.3471291640646286,838
32,S A. MultiDiagonal,0.3334368608144527,838
32,S A. Grid,0.32303088765287363,838
32,Learnable,0.3522158484904828,838
64,SD,0.1985615451366831,838
64,S A. Diagonal,0.28699929911110517,838
64,S A. MultiDiagonal,0.28500956317463666,838
64,S A. Grid,0.2961080567442944,838
8,SD,0.5207868789796,839
8,S A. Diagonal,0.576705013555864,839
8,S A. MultiDiagonal,0.5267593513190217,839
8,S A. Grid,0.5741019338846078,839
8,Learnable,0.5623827781406161,839
16,SD,0.4041906593848805,839
16,S A. Diagonal,0.4715639765100939,839
16,S A. MultiDiagonal,0.43913399091982175,839
16,S A. Grid,0.4432322130851852,839
16,Learnable,0.4385684237310447,839
32,SD,0.2723653806837468,839
32,S A. Diagonal,0.34767363073914687,839
32,S A. MultiDiagonal,0.3245028149895455,839
32,S A. Grid,0.3186171088430715,839
32,Learnable,0.35469839042252055,839
64,SD,0.19042083284847577,839
64,S A. Diagonal,0.29875045691304064,839
64,S A. MultiDiagonal,0.29377143551635915,839
64,S A. Grid,0.29208873458583107,839
8,SD,0.5159640508921953,840
8,S A. Diagonal,0.5734556913537586,840
8,S A. MultiDiagonal,0.533207821223737,840
8,S A. Grid,0.5690782268387429,840
8,Learnable,0.5537382192021096,840
16,SD,0.39755408991729546,840
16,S A. Diagonal,0.46748809016060866,840
16,S A. MultiDiagonal,0.4295425355380216,840
16,S A. Grid,0.4552430162514879,840
16,Learnable,0.44812668202702005,840
32,SD,0.27197336848160414,840
32,S A. Diagonal,0.35213174181407214,840
32,S A. MultiDiagonal,0.3245189849034069,840
32,S A. Grid,0.31905048505963957,840
32,Learnable,0.3420795635178903,840
64,SD,0.19247862054370224,840
64,S A. Diagonal,0.3019739385763566,840
64,S A. MultiDiagonal,0.2826598364383482,840
64,S A. Grid,0.29147322924228825,840
8,SD,0.5163736533066945,841
8,S A. Diagonal,0.5800262686209536,841
8,S A. MultiDiagonal,0.5434881154647001,841
8,S A. Grid,0.564666846625766,841
8,Learnable,0.54032576240579,841
16,SD,0.40229817989872424,841
16,S A. Diagonal,0.4709628773648612,841
16,S A. MultiDiagonal,0.43237558231182693,841
16,S A. Grid,0.4481959585271467,841
16,Learnable,0.4400806270914949,841
32,SD,0.2713337535774352,841
32,S A. Diagonal,0.35766197264554883,841
32,S A. MultiDiagonal,0.3298793420788092,841
32,S A. Grid,0.3246672199414106,841
32,Learnable,0.33514402234828766,841
64,SD,0.18700587924711543,841
64,S A. Diagonal,0.3030482353104041,841
64,S A. MultiDiagonal,0.2813255489580408,841
64,S A. Grid,0.29804998593745535,841
8,SD,0.5207658237740491,842
8,S A. Diagonal,0.5713502071141208,842
8,S A. MultiDiagonal,0.5361641954076527,842
8,S A. Grid,0.5713100838747597,842
8,Learnable,0.5283469162117891,842
16,SD,0.4055283252351295,842
16,S A. Diagonal,0.46781170477929906,842
16,S A. MultiDiagonal,0.4325055375953526,842
16,S A. Grid,0.4466977196620201,842
16,Learnable,0.44331983715582024,842
32,SD,0.27498252707540094,842
32,S A. Diagonal,0.35266231100773027,842
32,S A. MultiDiagonal,0.32764438328345347,842
32,S A. Grid,0.322844302141185,842
32,Learnable,0.33518974049781636,842
64,SD,0.20566341323348492,842
64,S A. Diagonal,0.2989083324051597,842
64,S A. MultiDiagonal,0.2789102425843592,842
64,S A. Grid,0.29389645415846827,842
8,SD,0.5209276900766947,843
8,S A. Diagonal,0.5714448224637337,843
8,S A. MultiDiagonal,0.5368072387716503,843
8,S A. Grid,0.5741191329787079,843
8,Learnable,0.5455272176216348,843
16,SD,0.40780812929518334,843
16,S A. Diagonal,0.4695190777220846,843
16,S A. MultiDiagonal,0.43770574295115916,843
16,S A. Grid,0.4478720094776747,843
16,Learnable,0.4459359015990504,843
32,SD,0.2747055532975152,843
32,S A. Diagonal,0.35287457523463084,843
32,S A. MultiDiagonal,0.3292062542050248,843
32,S A. Grid,0.3218341858706441,843
32,Learnable,0.3293103275040884,843
64,SD,0.19627565669900604,843
64,S A. Diagonal,0.2983814775806606,843
64,S A. MultiDiagonal,0.2843912229825595,843
64,S A. Grid,0.28779897882793143,843
8,SD,0.5178743409997083,844
8,S A. Diagonal,0.5719476858134891,844
8,S A. MultiDiagonal,0.536250583674894,844
8,S A. Grid,0.5689543754733823,844
8,Learnable,0.547188070577882,844
16,SD,0.40164594645787777,844
16,S A. Diagonal,0.4645829769954434,844
16,S A. MultiDiagonal,0.43812696042415067,844
16,S A. Grid,0.4469391622197646,844
16,Learnable,0.44505128954387585,844
32,SD,0.2721206365649481,844
32,S A. Diagonal,0.3490994741684077,844
32,S A. MultiDiagonal,0.33050732981459713,844
32,S A. Grid,0.32130969206240734,844
32,Learnable,0.3504849740405971,844
64,SD,0.20700013820316943,844
64,S A. Diagonal,0.30038108269227864,844
64,S A. MultiDiagonal,0.2784009225894416,844
64,S A. Grid,0.2954845629222838,844
8,SD,0.516648916169628,845
8,S A. Diagonal,0.577079670288311,845
8,S A. MultiDiagonal,0.5372207638205214,845
8,S A. Grid,0.5718759553884187,845
8,Learnable,0.5619594315485122,845
16,SD,0.3985750983466696,845
16,S A. Diagonal,0.47040512296748804,845
16,S A. MultiDiagonal,0.42760076052684504,845
16,S A. Grid,0.4530795519733447,845
16,Learnable,0.44822412009682755,845
32,SD,0.2755576126766432,845
32,S A. Diagonal,0.35708331598967197,845
32,S A. MultiDiagonal,0.3310060999382234,845
32,S A. Grid,0.321144535815301,845
32,Learnable,0.3590415402423467,845
64,SD,0.19149406059831506,845
64,S A. Diagonal,0.29559394444359366,845
64,S A. MultiDiagonal,0.27896890427931037,845
64,S A. Grid,0.29066156951528327,845
8,SD,0.5222755961521812,846
8,S A. Diagonal,0.5740570534109259,846
8,S A. MultiDiagonal,0.5445273689270411,846
8,S A. Grid,0.5674465845929546,846
8,Learnable,0.5752097617672163,846
16,SD,0.3997947971619322,846
16,S A. Diagonal,0.4620032575713634,846
16,S A. MultiDiagonal,0.4321464119474407,846
16,S A. Grid,0.4529659166849923,846
16,Learnable,0.44212495731973533,846
32,SD,0.27922439300617685,846
32,S A. Diagonal,0.3452049471763494,846
32,S A. MultiDiagonal,0.32897893609652296,846
32,S A. Grid,0.3224318471602561,846
32,Learnable,0.3517649716325381,846
64,SD,0.19210777532450127,846
64,S A. Diagonal,0.2879078500004289,846
64,S A. MultiDiagonal,0.2853325917809909,846
64,S A. Grid,0.2921702078615358,846
8,SD,0.5155131742755941,847
8,S A. Diagonal,0.5802357500619761,847
8,S A. MultiDiagonal,0.545634521223556,847
8,S A. Grid,0.5685584116093421,847
8,Learnable,0.5336433282714897,847
16,SD,0.40218423821593496,847
16,S A. Diagonal,0.46216446728220156,847
16,S A. MultiDiagonal,0.4347393598066903,847
16,S A. Grid,0.4474945581001055,847
16,Learnable,0.4394997596394153,847
32,SD,0.2742956656504154,847
32,S A. Diagonal,0.34662756083213225,847
32,S A. MultiDiagonal,0.3244882009153093,847
32,S A. Grid,0.32325849496777126,847
32,Learnable,0.3466652783454026,847
64,SD,0.18948591314894303,847
64,S A. Diagonal,0.30439263301204256,847
64,S A. MultiDiagonal,0.27657169425813505,847
64,S A. Grid,0.2921317893697546,847
8,SD,0.518865528472916,848
8,S A. Diagonal,0.5765074706485773,848
8,S A. MultiDiagonal,0.5396297965990903,848
8,S A. Grid,0.5712297442216209,848
8,Learnable,0.5552365315587937,848
16,SD,0.40506632592390746,848
16,S A. Diagonal,0.46852443568492425,848
16,S A. MultiDiagonal,0.4299863973704754,848
16,S A. Grid,0.4434672892668288,848
16,Learnable,0.4393118718914083,848
32,SD,0.27547555054489026,848
32,S A. Diagonal,0.3486459412947799,848
32,S A. MultiDiagonal,0.32891680290877445,848
32,S A. Grid,0.3226429897951082,848
32,Learnable,0.35282370463972756,848
64,SD,0.1928595133631451,848
64,S A. Diagonal,0.30480717817967207,848
64,S A. MultiDiagonal,0.28134859416722224,848
64,S A. Grid,0.287082336990633,848
8,SD,0.5191930068890717,849
8,S A. Diagonal,0.5815771400129135,849
8,S A. MultiDiagonal,0.5391959032804119,849
8,S A. Grid,0.5738165598331879,849
8,Learnable,0.5340110397160505,849
16,SD,0.40368118816458787,849
16,S A. Diagonal,0.468894814891123,849
16,S A. MultiDiagonal,0.431986473021008,849
16,S A. Grid,0.4476541514767941,849
16,Learnable,0.43754131344274544,849
32,SD,0.27494229540404347,849
32,S A. Diagonal,0.3560067278516576,849
32,S A. MultiDiagonal,0.3299023486135777,849
32,S A. Grid,0.31974837553832713,849
32,Learnable,0.3362650546547872,849
64,SD,0.19196662793475647,849
64,S A. Diagonal,0.3003680658561606,849
64,S A. MultiDiagonal,0.2832350374018506,849
64,S A. Grid,0.294349474303114,849
8,SD,0.5160313189795894,850
8,S A. Diagonal,0.5797089082386033,850
8,S A. MultiDiagonal,0.5426835290224439,850
8,S A. Grid,0.56689407086159,850
8,Learnable,0.5328094582487024,850
16,SD,0.40172164938245203,850
16,S A. Diagonal,0.4663884879280508,850
16,S A. MultiDiagonal,0.4428556279514994,850
16,S A. Grid,0.44761012505693426,850
16,Learnable,0.44280593040137695,850
32,SD,0.27354010010275887,850
32,S A. Diagonal,0.35124776351220993,850
32,S A. MultiDiagonal,0.3308856005090207,850
32,S A. Grid,0.3223789065040105,850
32,Learnable,0.3446132030976932,850
64,SD,0.1910645321967205,850
64,S A. Diagonal,0.3012492893438133,850
64,S A. MultiDiagonal,0.2864860194879211,850
64,S A. Grid,0.28866287072809804,850
8,SD,0.5238354873963157,851
8,S A. Diagonal,0.5777259308139862,851
8,S A. MultiDiagonal,0.5397262548860536,851
8,S A. Grid,0.5744891207035476,851
8,Learnable,0.5404065167165135,851
16,SD,0.40147127934963156,851
16,S A. Diagonal,0.46825578153769665,851
16,S A. MultiDiagonal,0.4328325427923695,851
16,S A. Grid,0.44421527835733254,851
16,Learnable,0.44940280706143265,851
32,SD,0.2759279947797783,851
32,S A. Diagonal,0.35551335359018976,851
32,S A. MultiDiagonal,0.33516350774258263,851
32,S A. Grid,0.3260971542475921,851
32,Learnable,0.35394794797029916,851
64,SD,0.19269156645851054,851
64,S A. Diagonal,0.30273956422108045,851
64,S A. MultiDiagonal,0.2879426723892068,851
64,S A. Grid,0.28750312062741606,851
8,SD,0.5188758135242225,852
8,S A. Diagonal,0.5756681974908885,852
8,S A. MultiDiagonal,0.5405778802064742,852
8,S A. Grid,0.5702947016281412,852
8,Learnable,0.5559345880378871,852
16,SD,0.4005483853613231,852
16,S A. Diagonal,0.4622452555196073,852
16,S A. MultiDiagonal,0.4265317210640951,852
16,S A. Grid,0.45117699258432087,852
16,Learnable,0.4531030226857587,852
32,SD,0.2719507220584263,852
32,S A. Diagonal,0.3536746239876117,852
32,S A. MultiDiagonal,0.32948612443556746,852
32,S A. Grid,0.32445292798231495,852
32,Learnable,0.3504569095251943,852
64,SD,0.197539019782223,852
64,S A. Diagonal,0.29502033642561404,852
64,S A. MultiDiagonal,0.28555354633071073,852
64,S A. Grid,0.29255358478601345,852
8,SD,0.5165071977026376,853
8,S A. Diagonal,0.5705590307888186,853
8,S A. MultiDiagonal,0.543184698113417,853
8,S A. Grid,0.5661481237958914,853
8,Learnable,0.5399651806426778,853
16,SD,0.4023555766773367,853
16,S A. Diagonal,0.47107046736198754,853
16,S A. MultiDiagonal,0.4260388880148259,853
16,S A. Grid,0.44796377634079615,853
16,Learnable,0.44974345308772595,853
32,SD,0.27509264391014815,853
32,S A. Diagonal,0.3481149615585931,853
32,S A. MultiDiagonal,0.33033718580030547,853
32,S A. Grid,0.3207681765775737,853
32,Learnable,0.348407007257613,853
64,SD,0.1989299183897951,853
64,S A. Diagonal,0.30185405241715857,853
64,S A. MultiDiagonal,0.28098382795713617,853
64,S A. Grid,0.2975222752165384,853
8,SD,0.5176357831220411,854
8,S A. Diagonal,0.5729103952549157,854
8,S A. MultiDiagonal,0.5414921262877509,854
8,S A. Grid,0.5735581343660076,854
8,Learnable,0.5395125001058169,854
16,SD,0.3981273546022838,854
16,S A. Diagonal,0.4679266375270371,854
16,S A. MultiDiagonal,0.433166555335581,854
16,S A. Grid,0.455184433307502,854
16,Learnable,0.44193061822366336,854
32,SD,0.27319362484084914,854
32,S A. Diagonal,0.3460998632129596,854
32,S A. MultiDiagonal,0.324185377709354,854
32,S A. Grid,0.3180657776856955,854
32,Learnable,0.3586935912559883,854
64,SD,0.20114288417620974,854
64,S A. Diagonal,0.2956830732685642,854
64,S A. MultiDiagonal,0.27970444796035476,854
64,S A. Grid,0.29146341379062546,854
8,SD,0.5177453826232271,855
8,S A. Diagonal,0.5789593483850113,855
8,S A. MultiDiagonal,0.5350904774195243,855
8,S A. Grid,0.5751550469500533,855
8,Learnable,0.5459420451478829,855
16,SD,0.40025095082799944,855
16,S A. Diagonal,0.46239627803494504,855
16,S A. MultiDiagonal,0.4227765235320059,855
16,S A. Grid,0.44423848462447324,855
16,Learnable,0.4457815531664253,855
32,SD,0.2746750750509499,855
32,S A. Diagonal,0.3540720690502124,855
32,S A. MultiDiagonal,0.3233952256084234,855
32,S A. Grid,0.32124353259698596,855
32,Learnable,0.3422361734986712,855
64,SD,0.1872862858045766,855
64,S A. Diagonal,0.29452686553712065,855
64,S A. MultiDiagonal,0.27842064181074877,855
64,S A. Grid,0.2943551688397128,855
8,SD,0.5179408820830178,856
8,S A. Diagonal,0.5775598489520092,856
8,S A. MultiDiagonal,0.5457832872228207,856
8,S A. Grid,0.5714413004590086,856
8,Learnable,0.5500878428823366,856
16,SD,0.40184447665748196,856
16,S A. Diagonal,0.46658072778208254,856
16,S A. MultiDiagonal,0.44422629608042574,856
16,S A. Grid,0.4426944943328227,856
16,Learnable,0.459661707423088,856
32,SD,0.27483023267814666,856
32,S A. Diagonal,0.3538842565464178,856
32,S A. MultiDiagonal,0.3293086528075535,856
32,S A. Grid,0.3219364127749229,856
32,Learnable,0.35832700766835823,856
64,SD,0.20426948933616235,856
64,S A. Diagonal,0.3014260060213768,856
64,S A. MultiDiagonal,0.2784219924057393,856
64,S A. Grid,0.2939000473267083,856
8,SD,0.5191589924238411,857
8,S A. Diagonal,0.5730041951489027,857
8,S A. MultiDiagonal,0.5506221569658805,857
8,S A. Grid,0.5653101713774118,857
8,Learnable,0.5370843596792705,857
16,SD,0.400634984507674,857
16,S A. Diagonal,0.467203084573813,857
16,S A. MultiDiagonal,0.4270965433778886,857
16,S A. Grid,0.4480354396014421,857
16,Learnable,0.4553209237217676,857
32,SD,0.27355864948087244,857
32,S A. Diagonal,0.34856770260042336,857
32,S A. MultiDiagonal,0.3320748602006914,857
32,S A. Grid,0.3232439937987646,857
32,Learnable,0.35589122913114407,857
64,SD,0.19783449734059394,857
64,S A. Diagonal,0.29065106367038,857
64,S A. MultiDiagonal,0.280870585321158,857
64,S A. Grid,0.2918277817988826,857
8,SD,0.5149751592008331,858
8,S A. Diagonal,0.5713148731793848,858
8,S A. MultiDiagonal,0.5472911823498411,858
8,S A. Grid,0.5731922356679396,858
8,Learnable,0.5395325727415807,858
16,SD,0.4005738144372007,858
16,S A. Diagonal,0.4672369452775836,858
16,S A. MultiDiagonal,0.4302172531883298,858
16,S A. Grid,0.4488736626062083,858
16,Learnable,0.44922683262980556,858
32,SD,0.2766171460189405,858
32,S A. Diagonal,0.35237883753600785,858
32,S A. MultiDiagonal,0.334340239346426,858
32,S A. Grid,0.32075686695993544,858
32,Learnable,0.3560907841335002,858
64,SD,0.19306946390032384,858
64,S A. Diagonal,0.3003237762630039,858
64,S A. MultiDiagonal,0.28801694186347576,858
64,S A. Grid,0.29533135975034563,858
8,SD,0.5160635483826317,859
8,S A. Diagonal,0.5696490512615315,859
8,S A. MultiDiagonal,0.545512530589547,859
8,S A. Grid,0.5644916578755237,859
8,Learnable,0.5191341665253687,859
16,SD,0.3994235497585744,859
16,S A. Diagonal,0.4675635063648276,859
16,S A. MultiDiagonal,0.4266109269639856,859
16,S A. Grid,0.4417673655292864,859
16,Learnable,0.444469312282847,859
32,SD,0.27517557652130153,859
32,S A. Diagonal,0.3534879057423605,859
32,S A. MultiDiagonal,0.3296981234126808,859
32,S A. Grid,0.3229894700309509,859
32,Learnable,0.3532741456350649,859
64,SD,0.21758004296157193,859
64,S A. Diagonal,0.2891141385344748,859
64,S A. MultiDiagonal,0.2766480645596648,859
64,S A. Grid,0.2943003812163688,859
8,SD,0.5165946333281168,860
8,S A. Diagonal,0.569278068841509,860
8,S A. MultiDiagonal,0.533045699356016,860
8,S A. Grid,0.573856223781396,860
8,Learnable,0.5360168185973079,860
16,SD,0.403086673362663,860
16,S A. Diagonal,0.46147571215888805,860
16,S A. MultiDiagonal,0.44341458549485374,860
16,S A. Grid,0.4548332950770674,860
16,Learnable,0.4438131786990509,860
32,SD,0.2713952347731962,860
32,S A. Diagonal,0.352703580473699,860
32,S A. MultiDiagonal,0.32974512999120276,860
32,S A. Grid,0.3229482034775826,860
32,Learnable,0.3477478138768918,860
64,SD,0.19023177315714795,860
64,S A. Diagonal,0.2989935865003767,860
64,S A. MultiDiagonal,0.28625754318461916,860
64,S A. Grid,0.29115487989180905,860
8,SD,0.5164507305229443,861
8,S A. Diagonal,0.5738984054063446,861
8,S A. MultiDiagonal,0.5455853014725623,861
8,S A. Grid,0.5734248948008952,861
8,Learnable,0.54732585854902,861
16,SD,0.40327382610219376,861
16,S A. Diagonal,0.46429362065757107,861
16,S A. MultiDiagonal,0.43943645591821834,861
16,S A. Grid,0.4506532491523142,861
16,Learnable,0.4566422805188143,861
32,SD,0.2736540734257191,861
32,S A. Diagonal,0.35068700015096543,861
32,S A. MultiDiagonal,0.3277575485691131,861
32,S A. Grid,0.32083592295663604,861
32,Learnable,0.34292517149958623,861
64,SD,0.20408933115006797,861
64,S A. Diagonal,0.30436739006621005,861
64,S A. MultiDiagonal,0.2811653370353594,861
64,S A. Grid,0.2947323149783788,861
8,SD,0.5162613071385341,862
8,S A. Diagonal,0.5745819311653804,862
8,S A. MultiDiagonal,0.5386231855632012,862
8,S A. Grid,0.5678544463837768,862
8,Learnable,0.5549169048867709,862
16,SD,0.40145900504204673,862
16,S A. Diagonal,0.46701189602468857,862
16,S A. MultiDiagonal,0.4346567061619805,862
16,S A. Grid,0.44747840127999094,862
16,Learnable,0.4524023140850105,862
32,SD,0.2715628899652474,862
32,S A. Diagonal,0.35001718688458444,862
32,S A. MultiDiagonal,0.3345228824674446,862
32,S A. Grid,0.3205758446588668,862
32,Learnable,0.34636035625631845,862
64,SD,0.1942726829180242,862
64,S A. Diagonal,0.29823999735322754,862
64,S A. MultiDiagonal,0.2832500950293493,862
64,S A. Grid,0.2941213614381108,862
8,SD,0.5191328290536144,863
8,S A. Diagonal,0.5714898795851814,863
8,S A. MultiDiagonal,0.5373679702012933,863
8,S A. Grid,0.5732561777644501,863
8,Learnable,0.551919896907099,863
16,SD,0.4045321820252946,863
16,S A. Diagonal,0.46985826602934677,863
16,S A. MultiDiagonal,0.4327012853712273,863
16,S A. Grid,0.44802715630671086,863
16,Learnable,0.45792513579993455,863
32,SD,0.2773967911701922,863
32,S A. Diagonal,0.35180797337147174,863
32,S A. MultiDiagonal,0.32804715311272126,863
32,S A. Grid,0.3189568487799978,863
32,Learnable,0.3546487897964585,863
64,SD,0.1910351129793385,863
64,S A. Diagonal,0.29573865694509904,863
64,S A. MultiDiagonal,0.28274337896161145,863
64,S A. Grid,0.2855913903206643,863
8,SD,0.5158275772044171,864
8,S A. Diagonal,0.5730511293058137,864
8,S A. MultiDiagonal,0.5430902701554589,864
8,S A. Grid,0.5675025361120337,864
8,Learnable,0.5576566121494655,864
16,SD,0.4021717125354321,864
16,S A. Diagonal,0.4704370603840253,864
16,S A. MultiDiagonal,0.4321363124678257,864
16,S A. Grid,0.44784620907683287,864
16,Learnable,0.42828442609026474,864
32,SD,0.27134008882367827,864
32,S A. Diagonal,0.35167148373061685,864
32,S A. MultiDiagonal,0.3266552728472154,864
32,S A. Grid,0.32294608255232377,864
32,Learnable,0.35745658487499676,864
64,SD,0.19107174158660956,864
64,S A. Diagonal,0.2945855519467559,864
64,S A. MultiDiagonal,0.28408893762907517,864
64,S A. Grid,0.2966054501266424,864
8,SD,0.5194359223624633,865
8,S A. Diagonal,0.5768151599813018,865
8,S A. MultiDiagonal,0.5385322919095572,865
8,S A. Grid,0.5637835972289654,865
8,Learnable,0.5570589125843051,865
16,SD,0.40055677839611104,865
16,S A. Diagonal,0.4643845540239101,865
16,S A. MultiDiagonal,0.4286181036518397,865
16,S A. Grid,0.4510752672232048,865
16,Learnable,0.44111332228759254,865
32,SD,0.27228779295299693,865
32,S A. Diagonal,0.3534881084601674,865
32,S A. MultiDiagonal,0.32515213862909975,865
32,S A. Grid,0.32181916769990926,865
32,Learnable,0.3325465424983809,865
64,SD,0.1919243087170922,865
64,S A. Diagonal,0.30724607663564624,865
64,S A. MultiDiagonal,0.28201591141677673,865
64,S A. Grid,0.28848282979019246,865
8,SD,0.517534796236113,866
8,S A. Diagonal,0.572066189836268,866
8,S A. MultiDiagonal,0.5396372043858356,866
8,S A. Grid,0.5736819943591285,866
8,Learnable,0.5446724929643512,866
16,SD,0.4013322473643176,866
16,S A. Diagonal,0.46583600643097844,866
16,S A. MultiDiagonal,0.4305617353794354,866
16,S A. Grid,0.4460592245092477,866
16,Learnable,0.4444000992896432,866
32,SD,0.27525445856288266,866
32,S A. Diagonal,0.35794059188288796,866
32,S A. MultiDiagonal,0.32938374561610057,866
32,S A. Grid,0.32156626171611724,866
32,Learnable,0.351387638712466,866
64,SD,0.1904962553851669,866
64,S A. Diagonal,0.30116082947977457,866
64,S A. MultiDiagonal,0.2758444798329193,866
64,S A. Grid,0.28690886994740994,866
8,SD,0.5198628534080842,867
8,S A. Diagonal,0.5730135419244818,867
8,S A. MultiDiagonal,0.5343232214744676,867
8,S A. Grid,0.5740570391334654,867
8,Learnable,0.5294537071233634,867
16,SD,0.40003827502345923,867
16,S A. Diagonal,0.4659494482231516,867
16,S A. MultiDiagonal,0.43239598118675526,867
16,S A. Grid,0.45371231804951506,867
16,Learnable,0.4404624389014642,867
32,SD,0.2739143574290414,867
32,S A. Diagonal,0.35044279195215733,867
32,S A. MultiDiagonal,0.33096901107565535,867
32,S A. Grid,0.32133863390686174,867
32,Learnable,0.3505967244510128,867
64,SD,0.1932167658177303,867
64,S A. Diagonal,0.3017792315320563,867
64,S A. MultiDiagonal,0.2787738547027825,867
64,S A. Grid,0.2866790251097916,867
8,SD,0.5182938124463781,868
8,S A. Diagonal,0.5743792753867665,868
8,S A. MultiDiagonal,0.5410941096550703,868
8,S A. Grid,0.5749543805878533,868
8,Learnable,0.5740075493893698,868
16,SD,0.39666824847139315,868
16,S A. Diagonal,0.4695448902601469,868
16,S A. MultiDiagonal,0.4391611771775764,868
16,S A. Grid,0.4471840200878025,868
16,Learnable,0.44331097427137756,868
32,SD,0.2752507068676276,868
32,S A. Diagonal,0.3500436257852267,868
32,S A. MultiDiagonal,0.3292934050570043,868
32,S A. Grid,0.32276484556352725,868
32,Learnable,0.3471806807890044,868
64,SD,0.192936149564851,868
64,S A. Diagonal,0.31020397799913646,868
64,S A. MultiDiagonal,0.2767571132270684,868
64,S A. Grid,0.29394369889654787,868
8,SD,0.5179284805458413,869
8,S A. Diagonal,0.575602246601351,869
8,S A. MultiDiagonal,0.5325004734102177,869
8,S A. Grid,0.5671417318532798,869
8,Learnable,0.5459150203741372,869
16,SD,0.40356800367936446,869
16,S A. Diagonal,0.46949704568673983,869
16,S A. MultiDiagonal,0.4367361299058957,869
16,S A. Grid,0.44072381972977503,869
16,Learnable,0.43679560666968265,869
32,SD,0.2786461129786477,869
32,S A. Diagonal,0.35268106956758527,869
32,S A. MultiDiagonal,0.3306023678154647,869
32,S A. Grid,0.3211212102047273,869
32,Learnable,0.34884027242885823,869
64,SD,0.18977300573226247,869
64,S A. Diagonal,0.3026866790943441,869
64,S A. MultiDiagonal,0.287244384303802,869
64,S A. Grid,0.29498644653227046,869
8,SD,0.5201242765680327,870
8,S A. Diagonal,0.5702671236205421,870
8,S A. MultiDiagonal,0.5454637266233766,870
8,S A. Grid,0.5679860002857815,870
8,Learnable,0.5442921390788774,870
16,SD,0.4052171836534785,870
16,S A. Diagonal,0.4620493827429888,870
16,S A. MultiDiagonal,0.43084604120215675,870
16,S A. Grid,0.44447972614317016,870
16,Learnable,0.4564265264099087,870
32,SD,0.27617195855601434,870
32,S A. Diagonal,0.3466035167414736,870
32,S A. MultiDiagonal,0.33233643355179004,870
32,S A. Grid,0.3215498617001657,870
32,Learnable,0.3439137636365644,870
64,SD,0.1980200193523904,870
64,S A. Diagonal,0.29847193510291936,870
64,S A. MultiDiagonal,0.27803975695577937,870
64,S A. Grid,0.29231711147668205,870
8,SD,0.5169291777588874,871
8,S A. Diagonal,0.5743713639104597,871
8,S A. MultiDiagonal,0.533201382640847,871
8,S A. Grid,0.567455319030997,871
8,Learnable,0.5556642660129363,871
16,SD,0.3988062540017269,871
16,S A. Diagonal,0.4646113548538642,871
16,S A. MultiDiagonal,0.42829963653396486,871
16,S A. Grid,0.45337060297042375,871
16,Learnable,0.45818652649417213,871
32,SD,0.27416243742017526,871
32,S A. Diagonal,0.35432654687667753,871
32,S A. MultiDiagonal,0.33315882758679527,871
32,S A. Grid,0.32724998606720224,871
32,Learnable,0.3501237070673949,871
64,SD,0.1877235709415785,871
64,S A. Diagonal,0.3037422910425159,871
64,S A. MultiDiagonal,0.2797120735590837,871
64,S A. Grid,0.29006679533388774,871
8,SD,0.5178188299484162,872
8,S A. Diagonal,0.5727243056962646,872
8,S A. MultiDiagonal,0.5433973363651603,872
8,S A. Grid,0.5702350712351045,872
8,Learnable,0.5494773091037138,872
16,SD,0.4026538607063708,872
16,S A. Diagonal,0.4634909237305025,872
16,S A. MultiDiagonal,0.4365965833316461,872
16,S A. Grid,0.4472672791581047,872
16,Learnable,0.4575713862407098,872
32,SD,0.2741339886405785,872
32,S A. Diagonal,0.3592243952773164,872
32,S A. MultiDiagonal,0.32562295230222826,872
32,S A. Grid,0.32469883057501414,872
32,Learnable,0.340117124131474,872
64,SD,0.195800916236976,872
64,S A. Diagonal,0.2969942846996502,872
64,S A. MultiDiagonal,0.2795464400075627,872
64,S A. Grid,0.2946557010486742,872
8,SD,0.519940441211032,873
8,S A. Diagonal,0.5737549484476367,873
8,S A. MultiDiagonal,0.5435374683072766,873
8,S A. Grid,0.5718743024862041,873
8,Learnable,0.5406411534660418,873
16,SD,0.404498149555834,873
16,S A. Diagonal,0.46576283479615455,873
16,S A. MultiDiagonal,0.43261151682873855,873
16,S A. Grid,0.44850574865299037,873
16,Learnable,0.4446631844521063,873
32,SD,0.2697264734832329,873
32,S A. Diagonal,0.34938314558288386,873
32,S A. MultiDiagonal,0.33133887905501813,873
32,S A. Grid,0.32441705661654274,873
32,Learnable,0.34544417958650275,873
64,SD,0.18777808476509997,873
64,S A. Diagonal,0.3059561559381698,873
64,S A. MultiDiagonal,0.27720346115510464,873
64,S A. Grid,0.2894589653055783,873
8,SD,0.5163578535519587,874
8,S A. Diagonal,0.5756798809687909,874
8,S A. MultiDiagonal,0.5346510520290292,874
8,S A. Grid,0.565221333597566,874
8,Learnable,0.5285908047975781,874
16,SD,0.4037123219675812,874
16,S A. Diagonal,0.46232921403448773,874
16,S A. MultiDiagonal,0.43373516731748857,874
16,S A. Grid,0.45175754897392195,874
16,Learnable,0.45529297966843246,874
32,SD,0.27327559283606717,874
32,S A. Diagonal,0.3488571251667102,874
32,S A. MultiDiagonal,0.33032216596851394,874
32,S A. Grid,0.32321524920017347,874
32,Learnable,0.3507952276826086,874
64,SD,0.211640619497574,874
64,S A. Diagonal,0.30294134393385275,874
64,S A. MultiDiagonal,0.29010257445075416,874
64,S A. Grid,0.2944917671557148,874
8,SD,0.5185608128535338,875
8,S A. Diagonal,0.5745713117579089,875
8,S A. MultiDiagonal,0.5433957104862179,875
8,S A. Grid,0.5691330149248078,875
8,Learnable,0.5417565427166601,875
16,SD,0.40555470028300145,875
16,S A. Diagonal,0.4641365011365232,875
16,S A. MultiDiagonal,0.43094187246070226,875
16,S A. Grid,0.4464632189172334,875
16,Learnable,0.44025610256189124,875
32,SD,0.27414982201180105,875
32,S A. Diagonal,0.34934784135932484,875
32,S A. MultiDiagonal,0.3274322683820468,875
32,S A. Grid,0.3224360276658981,875
32,Learnable,0.3416216961149001,875
64,SD,0.1988578663816452,875
64,S A. Diagonal,0.3010255053948246,875
64,S A. MultiDiagonal,0.2839602683526178,875
64,S A. Grid,0.2924170339010879,875
8,SD,0.519290344407058,876
8,S A. Diagonal,0.5697562060355786,876
8,S A. MultiDiagonal,0.5438905323833617,876
8,S A. Grid,0.568308162237576,876
8,Learnable,0.5389449792431922,876
16,SD,0.40050173231601194,876
16,S A. Diagonal,0.4668823508476083,876
16,S A. MultiDiagonal,0.4349709339128514,876
16,S A. Grid,0.4452696445167848,876
16,Learnable,0.4539696119028934,876
32,SD,0.27208279261046675,876
32,S A. Diagonal,0.3599413854068416,876
32,S A. MultiDiagonal,0.3260282414602499,876
32,S A. Grid,0.3226393628509886,876
32,Learnable,0.3534955336015551,876
64,SD,0.19677362302408524,876
64,S A. Diagonal,0.3012355692197285,876
64,S A. MultiDiagonal,0.27815246272114946,876
64,S A. Grid,0.2990453476045968,876
8,SD,0.5185972459593422,877
8,S A. Diagonal,0.578166439573917,877
8,S A. MultiDiagonal,0.5377316133813455,877
8,S A. Grid,0.5722861458176495,877
8,Learnable,0.5516947121568004,877
16,SD,0.4016436021780925,877
16,S A. Diagonal,0.4683360076501344,877
16,S A. MultiDiagonal,0.43600071719213407,877
16,S A. Grid,0.4483887448423034,877
16,Learnable,0.4435799002770346,877
32,SD,0.276523431216506,877
32,S A. Diagonal,0.35643736046033725,877
32,S A. MultiDiagonal,0.3354936034548072,877
32,S A. Grid,0.3243953052812881,877
32,Learnable,0.3430722551170514,877
64,SD,0.19395066214626275,877
64,S A. Diagonal,0.2988928252351999,877
64,S A. MultiDiagonal,0.28371082511620516,877
64,S A. Grid,0.2959266688143905,877
8,SD,0.5191199947149464,878
8,S A. Diagonal,0.5741315934313815,878
8,S A. MultiDiagonal,0.5479170976670213,878
8,S A. Grid,0.5753676556180953,878
8,Learnable,0.5448303245925209,878
16,SD,0.40350790123929037,878
16,S A. Diagonal,0.4680633519622225,878
16,S A. MultiDiagonal,0.4363251535057636,878
16,S A. Grid,0.4508124010718522,878
16,Learnable,0.4466167295140948,878
32,SD,0.2745428370449463,878
32,S A. Diagonal,0.34823335651565057,878
32,S A. MultiDiagonal,0.33428573981345994,878
32,S A. Grid,0.32433145001597136,878
32,Learnable,0.34779658822736903,878
64,SD,0.19932895043647356,878
64,S A. Diagonal,0.3051404506313347,878
64,S A. MultiDiagonal,0.28116615459699057,878
64,S A. Grid,0.2891574425480401,878
8,SD,0.5161340466853725,879
8,S A. Diagonal,0.5763387021325699,879
8,S A. MultiDiagonal,0.5457310993683709,879
8,S A. Grid,0.5684966395246884,879
8,Learnable,0.5451344957444222,879
16,SD,0.400563487824744,879
16,S A. Diagonal,0.4667333648326027,879
16,S A. MultiDiagonal,0.4296628154601479,879
16,S A. Grid,0.452135296328312,879
16,Learnable,0.43344450287543435,879
32,SD,0.274137089132354,879
32,S A. Diagonal,0.35202772874092103,879
32,S A. MultiDiagonal,0.3300125661993801,879
32,S A. Grid,0.3234733201806253,879
32,Learnable,0.3558386236912252,879
64,SD,0.20250536392543472,879
64,S A. Diagonal,0.2998659040864693,879
64,S A. MultiDiagonal,0.2749152166050878,879
64,S A. Grid,0.29349920629441395,879
8,SD,0.5179279701747084,880
8,S A. Diagonal,0.5714654155024689,880
8,S A. MultiDiagonal,0.5429123251886635,880
8,S A. Grid,0.5671797531982532,880
8,Learnable,0.5416144209486405,880
16,SD,0.40104451791693774,880
16,S A. Diagonal,0.465857175815797,880
16,S A. MultiDiagonal,0.4295871521258885,880
16,S A. Grid,0.44530070886313666,880
16,Learnable,0.44897929446239004,880
32,SD,0.27812517986008123,880
32,S A. Diagonal,0.3485838597375523,880
32,S A. MultiDiagonal,0.3289575752887609,880
32,S A. Grid,0.31961168334494683,880
32,Learnable,0.33704881805125997,880
64,SD,0.19781249319404282,880
64,S A. Diagonal,0.3007579491837016,880
64,S A. MultiDiagonal,0.28359783336150757,880
64,S A. Grid,0.2879551011417458,880
8,SD,0.5213731181775478,881
8,S A. Diagonal,0.5744625768012506,881
8,S A. MultiDiagonal,0.5460491867173313,881
8,S A. Grid,0.5669703129351388,881
8,Learnable,0.529079207103712,881
16,SD,0.40343511485586586,881
16,S A. Diagonal,0.46669108377941015,881
16,S A. MultiDiagonal,0.43123429538702807,881
16,S A. Grid,0.44782063729161703,881
16,Learnable,0.43943383278877457,881
32,SD,0.27227664160289855,881
32,S A. Diagonal,0.3536187278576495,881
32,S A. MultiDiagonal,0.32918770633144534,881
32,S A. Grid,0.3186645465961042,881
32,Learnable,0.35194909908336336,881
64,SD,0.19258755198434965,881
64,S A. Diagonal,0.29006368352232825,881
64,S A. MultiDiagonal,0.27828807474971207,881
64,S A. Grid,0.291477442602751,881
8,SD,0.51828901050026,882
8,S A. Diagonal,0.57499295770822,882
8,S A. MultiDiagonal,0.5485898460370272,882
8,S A. Grid,0.5718738350773885,882
8,Learnable,0.5514550253973506,882
16,SD,0.40179206886587404,882
16,S A. Diagonal,0.4662774007164485,882
16,S A. MultiDiagonal,0.43902983436591775,882
16,S A. Grid,0.44922227319744545,882
16,Learnable,0.4585557229321756,882
32,SD,0.2739450055658999,882
32,S A. Diagonal,0.3505633503617344,882
32,S A. MultiDiagonal,0.332486178548258,882
32,S A. Grid,0.32366904923326223,882
32,Learnable,0.3454692070107772,882
64,SD,0.19100076741404418,882
64,S A. Diagonal,0.2900585328600594,882
64,S A. MultiDiagonal,0.2836569421091125,882
64,S A. Grid,0.2936645195072195,882
8,SD,0.5190718844295168,883
8,S A. Diagonal,0.5805827294258618,883
8,S A. MultiDiagonal,0.5491246965995755,883
8,S A. Grid,0.5694423542783357,883
8,Learnable,0.5353152640563252,883
16,SD,0.39793355652089146,883
16,S A. Diagonal,0.4682460910368986,883
16,S A. MultiDiagonal,0.4309086397642582,883
16,S A. Grid,0.45260753990517655,883
16,Learnable,0.43873866193784866,883
32,SD,0.2753885192424288,883
32,S A. Diagonal,0.34780811462026384,883
32,S A. MultiDiagonal,0.32803796062648616,883
32,S A. Grid,0.32056088126243354,883
32,Learnable,0.3600166633222655,883
64,SD,0.20515396632405428,883
64,S A. Diagonal,0.29925862075917037,883
64,S A. MultiDiagonal,0.2838822854832802,883
64,S A. Grid,0.2836305023574192,883
8,SD,0.5191060395578331,884
8,S A. Diagonal,0.5790613402216828,884
8,S A. MultiDiagonal,0.5407713274809238,884
8,S A. Grid,0.5700692309291224,884
8,Learnable,0.5372069931201945,884
16,SD,0.4014905569556235,884
16,S A. Diagonal,0.46716121656277704,884
16,S A. MultiDiagonal,0.4328315736742463,884
16,S A. Grid,0.4550733361888364,884
16,Learnable,0.47714269662966236,884
32,SD,0.27581449216127296,884
32,S A. Diagonal,0.3479798114676828,884
32,S A. MultiDiagonal,0.32708938714612856,884
32,S A. Grid,0.32168594085788094,884
32,Learnable,0.3574516438980716,884
64,SD,0.20601382665326962,884
64,S A. Diagonal,0.3101279379923727,884
64,S A. MultiDiagonal,0.27743020225936754,884
64,S A. Grid,0.2903998124014098,884
8,SD,0.5180887736240469,885
8,S A. Diagonal,0.5743136452149886,885
8,S A. MultiDiagonal,0.539619893826381,885
8,S A. Grid,0.5692203286106671,885
8,Learnable,0.5305496928728183,885
16,SD,0.4032470414642834,885
16,S A. Diagonal,0.4679224050272365,885
16,S A. MultiDiagonal,0.43181569758061966,885
16,S A. Grid,0.4502253565569072,885
16,Learnable,0.45324214994155454,885
32,SD,0.2731142183082897,885
32,S A. Diagonal,0.3526757311001064,885
32,S A. MultiDiagonal,0.3286134901197203,885
32,S A. Grid,0.32390207897830015,885
32,Learnable,0.3622509040809361,885
64,SD,0.1864917967976394,885
64,S A. Diagonal,0.30181748197145025,885
64,S A. MultiDiagonal,0.2803018270022092,885
64,S A. Grid,0.29253461291144156,885
8,SD,0.5183068566752033,886
8,S A. Diagonal,0.5769704666532811,886
8,S A. MultiDiagonal,0.5354978818851804,886
8,S A. Grid,0.566537407538492,886
8,Learnable,0.5380072229410119,886
16,SD,0.40032719222457597,886
16,S A. Diagonal,0.4631962313881832,886
16,S A. MultiDiagonal,0.43240058144365257,886
16,S A. Grid,0.45490731318076694,886
16,Learnable,0.43454029448924203,886
32,SD,0.2721027991738439,886
32,S A. Diagonal,0.34953982351011026,886
32,S A. MultiDiagonal,0.32848762059347975,886
32,S A. Grid,0.3214852243416285,886
32,Learnable,0.3488148118693205,886
64,SD,0.1987712150676837,886
64,S A. Diagonal,0.3007862804987489,886
64,S A. MultiDiagonal,0.2763114537359058,886
64,S A. Grid,0.2865760421703136,886
8,SD,0.5185653833581793,887
8,S A. Diagonal,0.5802185926598772,887
8,S A. MultiDiagonal,0.5414106210224409,887
8,S A. Grid,0.5684611727390535,887
8,Learnable,0.5751994161039793,887
16,SD,0.40226253402551976,887
16,S A. Diagonal,0.4644084224855877,887
16,S A. MultiDiagonal,0.43130698651799404,887
16,S A. Grid,0.44313588021294037,887
16,Learnable,0.45071093937263434,887
32,SD,0.27827113683920673,887
32,S A. Diagonal,0.34857973827910427,887
32,S A. MultiDiagonal,0.33314773878305715,887
32,S A. Grid,0.3218755256270114,887
32,Learnable,0.3464228410786453,887
64,SD,0.19912879733222336,887
64,S A. Diagonal,0.29528338374420743,887
64,S A. MultiDiagonal,0.2778017676214315,887
64,S A. Grid,0.28948542123085097,887
8,SD,0.519110550204735,888
8,S A. Diagonal,0.5717991930452422,888
8,S A. MultiDiagonal,0.5478320502081774,888
8,S A. Grid,0.5754863652495105,888
8,Learnable,0.5513312363147553,888
16,SD,0.40193641115112594,888
16,S A. Diagonal,0.4617807259275968,888
16,S A. MultiDiagonal,0.43259598689825696,888
16,S A. Grid,0.4503531045233773,888
16,Learnable,0.4481422416328592,888
32,SD,0.27385433990589286,888
32,S A. Diagonal,0.34860531445516846,888
32,S A. MultiDiagonal,0.3285306287681074,888
32,S A. Grid,0.3232122446267778,888
32,Learnable,0.3537595149669667,888
64,SD,0.189878152956449,888
64,S A. Diagonal,0.2955087239475399,888
64,S A. MultiDiagonal,0.2814454711349443,888
64,S A. Grid,0.29119382207041655,888
8,SD,0.5182299209778721,889
8,S A. Diagonal,0.5775072054833921,889
8,S A. MultiDiagonal,0.540157725402688,889
8,S A. Grid,0.5771600027576167,889
8,Learnable,0.5364050995357122,889
16,SD,0.3969065193343586,889
16,S A. Diagonal,0.4666959763069345,889
16,S A. MultiDiagonal,0.42744253028073087,889
16,S A. Grid,0.45052669479298646,889
16,Learnable,0.4530075549351836,889
32,SD,0.27365824756625073,889
32,S A. Diagonal,0.3508608438323559,889
32,S A. MultiDiagonal,0.3271805217922472,889
32,S A. Grid,0.321029174886546,889
32,Learnable,0.35144278150125163,889
64,SD,0.20710978976003336,889
64,S A. Diagonal,0.29077901238101145,889
64,S A. MultiDiagonal,0.28998527594692824,889
64,S A. Grid,0.29283625166228366,889
8,SD,0.5209727044021699,890
8,S A. Diagonal,0.5797762710360259,890
8,S A. MultiDiagonal,0.5368264472077215,890
8,S A. Grid,0.5692666377961099,890
8,Learnable,0.5264010144287378,890
16,SD,0.40020080834723226,890
16,S A. Diagonal,0.46615792025242564,890
16,S A. MultiDiagonal,0.4346677844190707,890
16,S A. Grid,0.4524503447319424,890
16,Learnable,0.449462249818921,890
32,SD,0.2734683566188875,890
32,S A. Diagonal,0.34793115998212054,890
32,S A. MultiDiagonal,0.3274471589051367,890
32,S A. Grid,0.32601160098067605,890
32,Learnable,0.35385087286970046,890
64,SD,0.19722949970128253,890
64,S A. Diagonal,0.3019356892237838,890
64,S A. MultiDiagonal,0.2768866792150018,890
64,S A. Grid,0.2896811233162129,890
8,SD,0.5201038541926339,891
8,S A. Diagonal,0.5757457968498954,891
8,S A. MultiDiagonal,0.5432937709299324,891
8,S A. Grid,0.5707605254756498,891
8,Learnable,0.5481365358327758,891
16,SD,0.4022853848731016,891
16,S A. Diagonal,0.4633687331162603,891
16,S A. MultiDiagonal,0.4323222240319027,891
16,S A. Grid,0.44847070272417067,891
16,Learnable,0.4532652032733866,891
32,SD,0.2720568409178421,891
32,S A. Diagonal,0.3485929479242086,891
32,S A. MultiDiagonal,0.33250125713140155,891
32,S A. Grid,0.3236530707003801,891
32,Learnable,0.35482463927562824,891
64,SD,0.19280280615888049,891
64,S A. Diagonal,0.3025863125757618,891
64,S A. MultiDiagonal,0.285442275347684,891
64,S A. Grid,0.29455144906217134,891
8,SD,0.5162915319268615,892
8,S A. Diagonal,0.580452254227192,892
8,S A. MultiDiagonal,0.5399594200264044,892
8,S A. Grid,0.5736564446209087,892
8,Learnable,0.5401174946084399,892
16,SD,0.40275456011087485,892
16,S A. Diagonal,0.4675359328849301,892
16,S A. MultiDiagonal,0.43132647503858346,892
16,S A. Grid,0.4568313015165657,892
16,Learnable,0.45189867761442465,892
32,SD,0.27686093493277764,892
32,S A. Diagonal,0.35383752563285076,892
32,S A. MultiDiagonal,0.32529561250499306,892
32,S A. Grid,0.3211087423042469,892
32,Learnable,0.3444084173694277,892
64,SD,0.20193811052007754,892
64,S A. Diagonal,0.29850448768395854,892
64,S A. MultiDiagonal,0.2820807860007673,892
64,S A. Grid,0.28929316788572956,892
8,SD,0.5197119336048641,893
8,S A. Diagonal,0.574687525532037,893
8,S A. MultiDiagonal,0.5378074719653181,893
8,S A. Grid,0.5651022356308878,893
8,Learnable,0.5515239771631125,893
16,SD,0.39871543070342697,893
16,S A. Diagonal,0.4648864389553114,893
16,S A. MultiDiagonal,0.42606694683311125,893
16,S A. Grid,0.4492088548839436,893
16,Learnable,0.449331457063109,893
32,SD,0.2746519195416183,893
32,S A. Diagonal,0.3508087695680989,893
32,S A. MultiDiagonal,0.32592879498145244,893
32,S A. Grid,0.32285527239832157,893
32,Learnable,0.356678728443256,893
64,SD,0.2124278036795922,893
64,S A. Diagonal,0.29986299449177084,893
64,S A. MultiDiagonal,0.2794093558245395,893
64,S A. Grid,0.2872169242424424,893
8,SD,0.5163386324794568,894
8,S A. Diagonal,0.580625432145522,894
8,S A. MultiDiagonal,0.5440840851671319,894
8,S A. Grid,0.5694902149233911,894
8,Learnable,0.5379109520430844,894
16,SD,0.4032991123872499,894
16,S A. Diagonal,0.4596414144781365,894
16,S A. MultiDiagonal,0.42804616695065056,894
16,S A. Grid,0.44970573338107106,894
16,Learnable,0.45241953117003963,894
32,SD,0.27733766071922383,894
32,S A. Diagonal,0.3537691166877144,894
32,S A. MultiDiagonal,0.3298045732396786,894
32,S A. Grid,0.32107311672115857,894
32,Learnable,0.3502756981834353,894
64,SD,0.1940958875962835,894
64,S A. Diagonal,0.2948581723524258,894
64,S A. MultiDiagonal,0.2777216909192726,894
64,S A. Grid,0.29137671792482406,894
8,SD,0.5183210191380301,895
8,S A. Diagonal,0.5714066115910708,895
8,S A. MultiDiagonal,0.5500597167807636,895
8,S A. Grid,0.5700888469283325,895
8,Learnable,0.5330382926532964,895
16,SD,0.40563019409995393,895
16,S A. Diagonal,0.4610684387276915,895
16,S A. MultiDiagonal,0.4375767361017852,895
16,S A. Grid,0.4516972996047299,895
16,Learnable,0.45022671008556314,895
32,SD,0.2722033553737363,895
32,S A. Diagonal,0.3484724756217915,895
32,S A. MultiDiagonal,0.32963728075748244,895
32,S A. Grid,0.3248259584850699,895
32,Learnable,0.3456004677912144,895
64,SD,0.1938329068623842,895
64,S A. Diagonal,0.3014036557678753,895
64,S A. MultiDiagonal,0.28048921347568473,895
64,S A. Grid,0.29052352763912964,895
8,SD,0.5182960482176663,896
8,S A. Diagonal,0.5762839922217742,896
8,S A. MultiDiagonal,0.5348782468204658,896
8,S A. Grid,0.5693725996890352,896
8,Learnable,0.5472341183238059,896
16,SD,0.40092974990041486,896
16,S A. Diagonal,0.4681582098122635,896
16,S A. MultiDiagonal,0.4353905752497961,896
16,S A. Grid,0.45385210147592275,896
16,Learnable,0.46772170810328795,896
32,SD,0.2732904461139665,896
32,S A. Diagonal,0.3551280415142578,896
32,S A. MultiDiagonal,0.3306148313573449,896
32,S A. Grid,0.3259052469353132,896
32,Learnable,0.34771748806126535,896
64,SD,0.19088509592231606,896
64,S A. Diagonal,0.298611171817552,896
64,S A. MultiDiagonal,0.2828317649040558,896
64,S A. Grid,0.2887237162838361,896
8,SD,0.5156936232349689,897
8,S A. Diagonal,0.5793831344598239,897
8,S A. MultiDiagonal,0.5456086416009258,897
8,S A. Grid,0.5701348783040077,897
8,Learnable,0.5540052829954328,897
16,SD,0.4025409174839445,897
16,S A. Diagonal,0.467083211244146,897
16,S A. MultiDiagonal,0.43209422841283607,897
16,S A. Grid,0.448588226824001,897
16,Learnable,0.4264943422422485,897
32,SD,0.2737195092084501,897
32,S A. Diagonal,0.350474697974715,897
32,S A. MultiDiagonal,0.3314268969024492,897
32,S A. Grid,0.3241040933339682,897
32,Learnable,0.3498153787942766,897
64,SD,0.19506907708250393,897
64,S A. Diagonal,0.30369186875796955,897
64,S A. MultiDiagonal,0.2784232231825221,897
64,S A. Grid,0.28795074141457516,897
8,SD,0.519352450216681,898
8,S A. Diagonal,0.5759057904022273,898
8,S A. MultiDiagonal,0.5411602844595819,898
8,S A. Grid,0.5731155440366241,898
8,Learnable,0.5355809368738089,898
16,SD,0.4040169959267029,898
16,S A. Diagonal,0.4664951115221242,898
16,S A. MultiDiagonal,0.4347464050037995,898
16,S A. Grid,0.45142314688686797,898
16,Learnable,0.45502750018434035,898
32,SD,0.2703890307999578,898
32,S A. Diagonal,0.3475251569577974,898
32,S A. MultiDiagonal,0.3321420874818207,898
32,S A. Grid,0.32124663648820545,898
32,Learnable,0.35275703046106777,898
64,SD,0.19123356567516653,898
64,S A. Diagonal,0.2912953727277978,898
64,S A. MultiDiagonal,0.28310190962174964,898
64,S A. Grid,0.2878903176836627,898
8,SD,0.5215150937144015,899
8,S A. Diagonal,0.5752021131908409,899
8,S A. MultiDiagonal,0.5448571788484501,899
8,S A. Grid,0.5687714643279412,899
8,Learnable,0.5451866757990047,899
16,SD,0.3998819744681116,899
16,S A. Diagonal,0.46998682050128626,899
16,S A. MultiDiagonal,0.438099612065059,899
16,S A. Grid,0.45202170714970563,899
16,Learnable,0.470019703921658,899
32,SD,0.2729407229267463,899
32,S A. Diagonal,0.34824187297110515,899
32,S A. MultiDiagonal,0.33032300540423293,899
32,S A. Grid,0.320127330013023,899
32,Learnable,0.34327638454313475,899
64,SD,0.1909874979544771,899
64,S A. Diagonal,0.2911112451690018,899
64,S A. MultiDiagonal,0.28152297287277034,899
64,S A. Grid,0.29392509145331563,899
8,SD,0.5220539756972262,900
8,S A. Diagonal,0.5738215619861627,900
8,S A. MultiDiagonal,0.5421865897465865,900
8,S A. Grid,0.5691796834875382,900
8,Learnable,0.5581315854115815,900
16,SD,0.4002439923386936,900
16,S A. Diagonal,0.4684767147153567,900
16,S A. MultiDiagonal,0.43043625678146646,900
16,S A. Grid,0.4476786355981708,900
16,Learnable,0.46324517156630884,900
32,SD,0.2732067409448011,900
32,S A. Diagonal,0.3522550234279841,900
32,S A. MultiDiagonal,0.331261790292524,900
32,S A. Grid,0.3192227249856368,900
32,Learnable,0.3475157082427248,900
64,SD,0.1927548681619923,900
64,S A. Diagonal,0.29744643336730964,900
64,S A. MultiDiagonal,0.2833493173571428,900
64,S A. Grid,0.29306268601341695,900
8,SD,0.5193372016320548,901
8,S A. Diagonal,0.5752453688826034,901
8,S A. MultiDiagonal,0.5411219602649582,901
8,S A. Grid,0.5663625808507906,901
8,Learnable,0.5374782841002074,901
16,SD,0.40109495169150156,901
16,S A. Diagonal,0.46744841749487687,901
16,S A. MultiDiagonal,0.43032641655941417,901
16,S A. Grid,0.4532787201943589,901
16,Learnable,0.4450187020434384,901
32,SD,0.2735265490287287,901
32,S A. Diagonal,0.35537555667075554,901
32,S A. MultiDiagonal,0.32928004962208474,901
32,S A. Grid,0.3222646111101027,901
32,Learnable,0.3453148596214263,901
64,SD,0.19258467406650173,901
64,S A. Diagonal,0.2945856733420609,901
64,S A. MultiDiagonal,0.28035910381060936,901
64,S A. Grid,0.28704939294418086,901
8,SD,0.5183784118669928,902
8,S A. Diagonal,0.5740912555625757,902
8,S A. MultiDiagonal,0.5385709734033829,902
8,S A. Grid,0.5707606763499296,902
8,Learnable,0.5583267690497068,902
16,SD,0.40390733891574415,902
16,S A. Diagonal,0.46875595196707787,902
16,S A. MultiDiagonal,0.4342806641844218,902
16,S A. Grid,0.44810135928637296,902
16,Learnable,0.45639087234350206,902
32,SD,0.27342238743070346,902
32,S A. Diagonal,0.35059989777940814,902
32,S A. MultiDiagonal,0.33212995787454114,902
32,S A. Grid,0.3278459085242299,902
32,Learnable,0.34694514155900247,902
64,SD,0.19605378042525753,902
64,S A. Diagonal,0.2991382010207591,902
64,S A. MultiDiagonal,0.27827717681840386,902
64,S A. Grid,0.2957621253818634,902
8,SD,0.5212341886638802,903
8,S A. Diagonal,0.572072913804029,903
8,S A. MultiDiagonal,0.5394450120609335,903
8,S A. Grid,0.5765509877827442,903
8,Learnable,0.5507975849529133,903
16,SD,0.40244116259517737,903
16,S A. Diagonal,0.4695309261088571,903
16,S A. MultiDiagonal,0.43251709836431773,903
16,S A. Grid,0.44932050738330764,903
16,Learnable,0.438808765670544,903
32,SD,0.2724862097464411,903
32,S A. Diagonal,0.35333864395735154,903
32,S A. MultiDiagonal,0.3283870022792868,903
32,S A. Grid,0.32471232095473435,903
32,Learnable,0.36072912601976853,903
64,SD,0.1961332673032853,903
64,S A. Diagonal,0.31206431386952654,903
64,S A. MultiDiagonal,0.2792784507478093,903
64,S A. Grid,0.28777665926620116,903
8,SD,0.5170712471553627,904
8,S A. Diagonal,0.5743452357204202,904
8,S A. MultiDiagonal,0.5468178721686551,904
8,S A. Grid,0.5752744059246425,904
8,Learnable,0.5421073210518275,904
16,SD,0.40802186619932823,904
16,S A. Diagonal,0.4680367107838587,904
16,S A. MultiDiagonal,0.4286291496848793,904
16,S A. Grid,0.4471260815427356,904
16,Learnable,0.4514768862915357,904
32,SD,0.2748336555393312,904
32,S A. Diagonal,0.3497708979667532,904
32,S A. MultiDiagonal,0.32795638083960643,904
32,S A. Grid,0.32329789377376106,904
32,Learnable,0.34543795486135487,904
64,SD,0.19280378932911543,904
64,S A. Diagonal,0.3110579346644821,904
64,S A. MultiDiagonal,0.27709554198989134,904
64,S A. Grid,0.2878773936965094,904
8,SD,0.5176501969547189,905
8,S A. Diagonal,0.5698438997295352,905
8,S A. MultiDiagonal,0.536793719071946,905
8,S A. Grid,0.5694216054289055,905
8,Learnable,0.5408175393995199,905
16,SD,0.40618592648532137,905
16,S A. Diagonal,0.46281501570002836,905
16,S A. MultiDiagonal,0.43733683248220756,905
16,S A. Grid,0.44741421810562293,905
16,Learnable,0.44872448289939165,905
32,SD,0.27618355562183844,905
32,S A. Diagonal,0.34929491535762713,905
32,S A. MultiDiagonal,0.33037161982741203,905
32,S A. Grid,0.32288484655140937,905
32,Learnable,0.3493242975834276,905
64,SD,0.19097323057781285,905
64,S A. Diagonal,0.3086099818069255,905
64,S A. MultiDiagonal,0.2780048375548684,905
64,S A. Grid,0.2917341747478441,905
8,SD,0.518024954942143,906
8,S A. Diagonal,0.5759115318451642,906
8,S A. MultiDiagonal,0.5403912815432861,906
8,S A. Grid,0.5694255308587444,906
8,Learnable,0.5426244954475717,906
16,SD,0.39959101455866247,906
16,S A. Diagonal,0.4681451051921857,906
16,S A. MultiDiagonal,0.4318528617555162,906
16,S A. Grid,0.45895631660316627,906
16,Learnable,0.4446348918592267,906
32,SD,0.271998455229284,906
32,S A. Diagonal,0.3492225232781022,906
32,S A. MultiDiagonal,0.32776399565099196,906
32,S A. Grid,0.3280468915379009,906
32,Learnable,0.3429716808014168,906
64,SD,0.19775235103025302,906
64,S A. Diagonal,0.29804042379632767,906
64,S A. MultiDiagonal,0.2769156142144906,906
64,S A. Grid,0.2980262551264784,906
8,SD,0.5170389455259684,907
8,S A. Diagonal,0.5715793879940337,907
8,S A. MultiDiagonal,0.5440490399577178,907
8,S A. Grid,0.5690927887737112,907
8,Learnable,0.5484364110840289,907
16,SD,0.40294186732261394,907
16,S A. Diagonal,0.46586419720497585,907
16,S A. MultiDiagonal,0.43707309285967055,907
16,S A. Grid,0.44802144450616577,907
16,Learnable,0.4504280590992951,907
32,SD,0.2721157606453949,907
32,S A. Diagonal,0.3485953256654659,907
32,S A. MultiDiagonal,0.3273924719789909,907
32,S A. Grid,0.32370768810685413,907
32,Learnable,0.35735697840499575,907
64,SD,0.19619595896770364,907
64,S A. Diagonal,0.29007001447234293,907
64,S A. MultiDiagonal,0.28692504348943054,907
64,S A. Grid,0.28377361931493883,907
8,SD,0.5170302139999157,908
8,S A. Diagonal,0.5762547115284484,908
8,S A. MultiDiagonal,0.5473358872840194,908
8,S A. Grid,0.5712103080343802,908
8,Learnable,0.5558096871730469,908
16,SD,0.4050986777055548,908
16,S A. Diagonal,0.46656988420615686,908
16,S A. MultiDiagonal,0.43115996081569663,908
16,S A. Grid,0.45255103289401644,908
16,Learnable,0.454849577268318,908
32,SD,0.27681066714552094,908
32,S A. Diagonal,0.3493883824187952,908
32,S A. MultiDiagonal,0.33168081642819114,908
32,S A. Grid,0.32481624553206456,908
32,Learnable,0.3585513537223447,908
64,SD,0.19834764838327368,908
64,S A. Diagonal,0.29677139015329485,908
64,S A. MultiDiagonal,0.286530017929392,908
64,S A. Grid,0.2870679927553499,908
8,SD,0.5202990226881673,909
8,S A. Diagonal,0.5748599623480586,909
8,S A. MultiDiagonal,0.5460030121738597,909
8,S A. Grid,0.5709976505174769,909
8,Learnable,0.5433023618494797,909
16,SD,0.40000116009495,909
16,S A. Diagonal,0.4689133283617092,909
16,S A. MultiDiagonal,0.43163676087838154,909
16,S A. Grid,0.4453608568964358,909
16,Learnable,0.44051047636324164,909
32,SD,0.27161379296701743,909
32,S A. Diagonal,0.34894104483544003,909
32,S A. MultiDiagonal,0.3335407673533052,909
32,S A. Grid,0.32206841060260816,909
32,Learnable,0.3424664252730863,909
64,SD,0.19373904945214607,909
64,S A. Diagonal,0.3052039405215834,909
64,S A. MultiDiagonal,0.2780903945347489,909
64,S A. Grid,0.2948768075216501,909
8,SD,0.5175450009225859,910
8,S A. Diagonal,0.5821238775783748,910
8,S A. MultiDiagonal,0.5359711954656186,910
8,S A. Grid,0.569075131145518,910
8,Learnable,0.5516763963173349,910
16,SD,0.40271035943620614,910
16,S A. Diagonal,0.4634404822011632,910
16,S A. MultiDiagonal,0.4401019215165767,910
16,S A. Grid,0.45132122929297136,910
16,Learnable,0.4633665470893431,910
32,SD,0.2687557071277554,910
32,S A. Diagonal,0.35215867560434044,910
32,S A. MultiDiagonal,0.3328344729051079,910
32,S A. Grid,0.3220423720117447,910
32,Learnable,0.3456459225162467,910
64,SD,0.21422232955419596,910
64,S A. Diagonal,0.29238988183319703,910
64,S A. MultiDiagonal,0.2834564367794698,910
64,S A. Grid,0.29089117548693766,910
8,SD,0.518765277422318,911
8,S A. Diagonal,0.5741793239195025,911
8,S A. MultiDiagonal,0.5367735786117719,911
8,S A. Grid,0.5706684281511536,911
8,Learnable,0.5308508740082485,911
16,SD,0.4005780901487874,911
16,S A. Diagonal,0.46554822329957335,911
16,S A. MultiDiagonal,0.42770177890210515,911
16,S A. Grid,0.44797830796272237,911
16,Learnable,0.4497828010988375,911
32,SD,0.27345639581437114,911
32,S A. Diagonal,0.3560291543312762,911
32,S A. MultiDiagonal,0.32592473311752823,911
32,S A. Grid,0.32700682056739816,911
32,Learnable,0.35541907166429065,911
64,SD,0.19085080582756847,911
64,S A. Diagonal,0.2819578676082314,911
64,S A. MultiDiagonal,0.2792403863997014,911
64,S A. Grid,0.2879983971940977,911
8,SD,0.5206228538719033,912
8,S A. Diagonal,0.5739297742903979,912
8,S A. MultiDiagonal,0.5371233534486787,912
8,S A. Grid,0.5675739013278122,912
8,Learnable,0.5395058344922012,912
16,SD,0.4002846479976963,912
16,S A. Diagonal,0.4665350683015811,912
16,S A. MultiDiagonal,0.4330778417673619,912
16,S A. Grid,0.44118584628407126,912
16,Learnable,0.4601716142083403,912
32,SD,0.2736822436867594,912
32,S A. Diagonal,0.3541150313856527,912
32,S A. MultiDiagonal,0.33131094885447687,912
32,S A. Grid,0.3236839314737946,912
32,Learnable,0.34931199896878107,912
64,SD,0.2070770033841918,912
64,S A. Diagonal,0.30845408514638367,912
64,S A. MultiDiagonal,0.27808418679002367,912
64,S A. Grid,0.2978318742692119,912
8,SD,0.5234851935643218,913
8,S A. Diagonal,0.5737546988120011,913
8,S A. MultiDiagonal,0.5429888288066,913
8,S A. Grid,0.5701071354892273,913
8,Learnable,0.5357989733706445,913
16,SD,0.4039824315573132,913
16,S A. Diagonal,0.4647483790553398,913
16,S A. MultiDiagonal,0.428708668556502,913
16,S A. Grid,0.445117131865705,913
16,Learnable,0.4529588406687258,913
32,SD,0.27315143077608284,913
32,S A. Diagonal,0.3524931440769817,913
32,S A. MultiDiagonal,0.33098250706811694,913
32,S A. Grid,0.3215347844910762,913
32,Learnable,0.3327123956304887,913
64,SD,0.19569391704957279,913
64,S A. Diagonal,0.29702552444816877,913
64,S A. MultiDiagonal,0.28261698304606386,913
64,S A. Grid,0.2867637645953924,913
8,SD,0.5192944505375765,914
8,S A. Diagonal,0.5702170895013807,914
8,S A. MultiDiagonal,0.5473351318321736,914
8,S A. Grid,0.571290360251457,914
8,Learnable,0.5549699964721999,914
16,SD,0.40438740169569815,914
16,S A. Diagonal,0.4628035080880656,914
16,S A. MultiDiagonal,0.4307663957441491,914
16,S A. Grid,0.4481699964518549,914
16,Learnable,0.43944237677537434,914
32,SD,0.2758977294729084,914
32,S A. Diagonal,0.35353631856771606,914
32,S A. MultiDiagonal,0.3312509009266094,914
32,S A. Grid,0.3207483670390888,914
32,Learnable,0.3604386734367284,914
64,SD,0.1921752082960179,914
64,S A. Diagonal,0.3009576484442395,914
64,S A. MultiDiagonal,0.2855044716733817,914
64,S A. Grid,0.2931124876610266,914
8,SD,0.5188272866166805,915
8,S A. Diagonal,0.5699800240569322,915
8,S A. MultiDiagonal,0.5488865198820898,915
8,S A. Grid,0.5713553312555766,915
8,Learnable,0.5563329568106063,915
16,SD,0.40224699108953554,915
16,S A. Diagonal,0.46425476038606406,915
16,S A. MultiDiagonal,0.4297697840503894,915
16,S A. Grid,0.45092499643566475,915
16,Learnable,0.4409186166230088,915
32,SD,0.274224471445837,915
32,S A. Diagonal,0.35199957895274464,915
32,S A. MultiDiagonal,0.3326019285653958,915
32,S A. Grid,0.32854977376423355,915
32,Learnable,0.3523328319471174,915
64,SD,0.20043690848302412,915
64,S A. Diagonal,0.30572827520779833,915
64,S A. MultiDiagonal,0.27675587349323527,915
64,S A. Grid,0.2932979044524284,915
8,SD,0.5179096291659104,916
8,S A. Diagonal,0.5734817593492957,916
8,S A. MultiDiagonal,0.5356450862005601,916
8,S A. Grid,0.5695226683683347,916
8,Learnable,0.5282315886200862,916
16,SD,0.4043951477188571,916
16,S A. Diagonal,0.46406358076841275,916
16,S A. MultiDiagonal,0.4344136701752841,916
16,S A. Grid,0.4542426092528461,916
16,Learnable,0.4366066850650624,916
32,SD,0.2696236175104017,916
32,S A. Diagonal,0.3555554766166671,916
32,S A. MultiDiagonal,0.3284611990795695,916
32,S A. Grid,0.3203112806685618,916
32,Learnable,0.33355363491463086,916
64,SD,0.19351478804391545,916
64,S A. Diagonal,0.2965671586012582,916
64,S A. MultiDiagonal,0.2794210443096129,916
64,S A. Grid,0.28537689088645213,916
8,SD,0.5184968466758904,917
8,S A. Diagonal,0.5751567723018813,917
8,S A. MultiDiagonal,0.5430893050888626,917
8,S A. Grid,0.5743781703808002,917
8,Learnable,0.5275599653587177,917
16,SD,0.40523761269339387,917
16,S A. Diagonal,0.466532449897953,917
16,S A. MultiDiagonal,0.44114060355493695,917
16,S A. Grid,0.4509919444349029,917
16,Learnable,0.4360058928754167,917
32,SD,0.2721984334103938,917
32,S A. Diagonal,0.3555175147516967,917
32,S A. MultiDiagonal,0.32642011053159903,917
32,S A. Grid,0.3239272479172536,917
32,Learnable,0.34945069790003513,917
64,SD,0.20170633162075974,917
64,S A. Diagonal,0.30313337750272107,917
64,S A. MultiDiagonal,0.28020562098062873,917
64,S A. Grid,0.29234709618914834,917
8,SD,0.5211959213372213,918
8,S A. Diagonal,0.572169191406033,918
8,S A. MultiDiagonal,0.5444718934749411,918
8,S A. Grid,0.5624479386093794,918
8,Learnable,0.5406189059611888,918
16,SD,0.4052832400295709,918
16,S A. Diagonal,0.4683787353164721,918
16,S A. MultiDiagonal,0.4309631844013404,918
16,S A. Grid,0.4478100705059121,918
16,Learnable,0.43568348081491926,918
32,SD,0.27410551428148183,918
32,S A. Diagonal,0.3560023832083745,918
32,S A. MultiDiagonal,0.32872648791729,918
32,S A. Grid,0.32171600423001845,918
32,Learnable,0.3444826871463315,918
64,SD,0.19769006424594454,918
64,S A. Diagonal,0.29395230872786854,918
64,S A. MultiDiagonal,0.28387212572801623,918
64,S A. Grid,0.29620680727763204,918
8,SD,0.5180100650111503,919
8,S A. Diagonal,0.5692803996446041,919
8,S A. MultiDiagonal,0.5395091605501132,919
8,S A. Grid,0.5712862178711694,919
8,Learnable,0.5535080728793051,919
16,SD,0.40695870410888557,919
16,S A. Diagonal,0.4635478037134497,919
16,S A. MultiDiagonal,0.43691532054985593,919
16,S A. Grid,0.4555027747403495,919
16,Learnable,0.4485920361751425,919
32,SD,0.275100962895786,919
32,S A. Diagonal,0.35133755840492714,919
32,S A. MultiDiagonal,0.32709695700526353,919
32,S A. Grid,0.32274997766833147,919
32,Learnable,0.36648972951341496,919
64,SD,0.20548397990764447,919
64,S A. Diagonal,0.3012523178891042,919
64,S A. MultiDiagonal,0.27827987989405994,919
64,S A. Grid,0.28980945275992953,919
8,SD,0.5213959205141961,920
8,S A. Diagonal,0.5712409911553216,920
8,S A. MultiDiagonal,0.5407887793725816,920
8,S A. Grid,0.5648692839206615,920
8,Learnable,0.5604083935364232,920
16,SD,0.4012272318838847,920
16,S A. Diagonal,0.4675956840328102,920
16,S A. MultiDiagonal,0.43244687629040207,920
16,S A. Grid,0.44639501546966576,920
16,Learnable,0.43242623566718785,920
32,SD,0.2767041161223581,920
32,S A. Diagonal,0.35063941605646387,920
32,S A. MultiDiagonal,0.3306857146162919,920
32,S A. Grid,0.31777599872209183,920
32,Learnable,0.33563690275062963,920
64,SD,0.19695621056740095,920
64,S A. Diagonal,0.28650189714854873,920
64,S A. MultiDiagonal,0.27857500491263343,920
64,S A. Grid,0.2906743963894096,920
8,SD,0.519869039547158,921
8,S A. Diagonal,0.5723946997823882,921
8,S A. MultiDiagonal,0.5359222438896686,921
8,S A. Grid,0.5709846776491877,921
8,Learnable,0.5450155565628334,921
16,SD,0.4039663373267423,921
16,S A. Diagonal,0.4660465269574107,921
16,S A. MultiDiagonal,0.43228247281448945,921
16,S A. Grid,0.44972735615702075,921
16,Learnable,0.455500775870488,921
32,SD,0.27384367652232344,921
32,S A. Diagonal,0.3547062340906192,921
32,S A. MultiDiagonal,0.32800293674023767,921
32,S A. Grid,0.3198183258481212,921
32,Learnable,0.36016674810599364,921
64,SD,0.19536257289492873,921
64,S A. Diagonal,0.30309687735288354,921
64,S A. MultiDiagonal,0.28241539510835867,921
64,S A. Grid,0.29104659808607203,921
8,SD,0.5193762406548448,922
8,S A. Diagonal,0.577612507421156,922
8,S A. MultiDiagonal,0.5440892961721882,922
8,S A. Grid,0.5686687579622516,922
8,Learnable,0.5376274385507536,922
16,SD,0.4028030793236156,922
16,S A. Diagonal,0.46556923584875515,922
16,S A. MultiDiagonal,0.4311420555393721,922
16,S A. Grid,0.45128090806411364,922
16,Learnable,0.43856166200900853,922
32,SD,0.2716031916497946,922
32,S A. Diagonal,0.3484255890699467,922
32,S A. MultiDiagonal,0.32476713271397006,922
32,S A. Grid,0.3226269528876933,922
32,Learnable,0.35654292131833976,922
64,SD,0.1938070856555537,922
64,S A. Diagonal,0.2942567153988269,922
64,S A. MultiDiagonal,0.27700229232648277,922
64,S A. Grid,0.29566187647763437,922
8,SD,0.5173446294344871,923
8,S A. Diagonal,0.5731517056034026,923
8,S A. MultiDiagonal,0.5356479063702911,923
8,S A. Grid,0.5728738817467259,923
8,Learnable,0.5502413704157237,923
16,SD,0.4026082123954364,923
16,S A. Diagonal,0.4684579077794835,923
16,S A. MultiDiagonal,0.4305546559638913,923
16,S A. Grid,0.45465195241485645,923
16,Learnable,0.4462616360826532,923
32,SD,0.27150128309710264,923
32,S A. Diagonal,0.3470468787965264,923
32,S A. MultiDiagonal,0.3305130820125465,923
32,S A. Grid,0.31794082962409187,923
32,Learnable,0.3549904377896467,923
64,SD,0.18831472063689,923
64,S A. Diagonal,0.31003315360442374,923
64,S A. MultiDiagonal,0.2755652608171939,923
64,S A. Grid,0.28704520311856124,923
8,SD,0.5177425486325319,924
8,S A. Diagonal,0.5769720349678771,924
8,S A. MultiDiagonal,0.5421856229510351,924
8,S A. Grid,0.5713579882412188,924
8,Learnable,0.5536335041066174,924
16,SD,0.40393548998955464,924
16,S A. Diagonal,0.4680451658570972,924
16,S A. MultiDiagonal,0.4340845384097131,924
16,S A. Grid,0.45363650906346953,924
16,Learnable,0.44072674220987784,924
32,SD,0.27379048748803075,924
32,S A. Diagonal,0.35584400583535203,924
32,S A. MultiDiagonal,0.3274316186176697,924
32,S A. Grid,0.32232025801759834,924
32,Learnable,0.3487136384243696,924
64,SD,0.19202525111852992,924
64,S A. Diagonal,0.300449021365173,924
64,S A. MultiDiagonal,0.283020370251816,924
64,S A. Grid,0.29760491595692107,924
8,SD,0.5169921287171333,925
8,S A. Diagonal,0.572541694898551,925
8,S A. MultiDiagonal,0.5377574783829238,925
8,S A. Grid,0.5658670894399934,925
8,Learnable,0.5503532315256828,925
16,SD,0.40296113763143165,925
16,S A. Diagonal,0.4699251168750037,925
16,S A. MultiDiagonal,0.4330374524257462,925
16,S A. Grid,0.4480877584821451,925
16,Learnable,0.4474320973817525,925
32,SD,0.2728727968348711,925
32,S A. Diagonal,0.35015409637505973,925
32,S A. MultiDiagonal,0.3268377976572945,925
32,S A. Grid,0.32400802083412433,925
32,Learnable,0.3549025040270587,925
64,SD,0.1907892717345797,925
64,S A. Diagonal,0.29432464467181907,925
64,S A. MultiDiagonal,0.27827846762293695,925
64,S A. Grid,0.29061556009255896,925
8,SD,0.5187082009589129,926
8,S A. Diagonal,0.5740347632677261,926
8,S A. MultiDiagonal,0.5356617212654824,926
8,S A. Grid,0.5678671361383865,926
8,Learnable,0.5449931150968269,926
16,SD,0.40326471562776445,926
16,S A. Diagonal,0.47122747729994374,926
16,S A. MultiDiagonal,0.4334451675536863,926
16,S A. Grid,0.4508903247091618,926
16,Learnable,0.460448492197195,926
32,SD,0.2722008053339152,926
32,S A. Diagonal,0.34932727537850916,926
32,S A. MultiDiagonal,0.3316673857936204,926
32,S A. Grid,0.3219979737562426,926
32,Learnable,0.35637085267912916,926
64,SD,0.18915802714331365,926
64,S A. Diagonal,0.3004275715205843,926
64,S A. MultiDiagonal,0.27612053619542537,926
64,S A. Grid,0.2926712805287778,926
8,SD,0.5183988640262175,927
8,S A. Diagonal,0.5722801415014639,927
8,S A. MultiDiagonal,0.5349093084470216,927
8,S A. Grid,0.5725689919789356,927
8,Learnable,0.5407546614194916,927
16,SD,0.4023361780110445,927
16,S A. Diagonal,0.4659748347072952,927
16,S A. MultiDiagonal,0.4331114265906886,927
16,S A. Grid,0.4435843601314685,927
16,Learnable,0.433536619175349,927
32,SD,0.2757236875507948,927
32,S A. Diagonal,0.35265151974717696,927
32,S A. MultiDiagonal,0.33464469039412337,927
32,S A. Grid,0.32672863858546985,927
32,Learnable,0.3534615400215983,927
64,SD,0.19306106140325216,927
64,S A. Diagonal,0.29642146227464256,927
64,S A. MultiDiagonal,0.2777098597259947,927
64,S A. Grid,0.2887724115098921,927
8,SD,0.521576176370553,928
8,S A. Diagonal,0.5726861607279434,928
8,S A. MultiDiagonal,0.5390650727003611,928
8,S A. Grid,0.5709686521421783,928
8,Learnable,0.524118276545875,928
16,SD,0.40360025843552005,928
16,S A. Diagonal,0.4671477995650466,928
16,S A. MultiDiagonal,0.4290281224460691,928
16,S A. Grid,0.4511563596122108,928
16,Learnable,0.4536718218274706,928
32,SD,0.27365368112713345,928
32,S A. Diagonal,0.34792123036397415,928
32,S A. MultiDiagonal,0.3306862354300043,928
32,S A. Grid,0.33101598959983225,928
32,Learnable,0.3671751029920849,928
64,SD,0.20939000683068085,928
64,S A. Diagonal,0.2967886054018803,928
64,S A. MultiDiagonal,0.277137845884259,928
64,S A. Grid,0.28752180500921637,928
8,SD,0.520891352550685,929
8,S A. Diagonal,0.5726383353060451,929
8,S A. MultiDiagonal,0.5435598834493045,929
8,S A. Grid,0.5756838524517177,929
8,Learnable,0.5580291154959023,929
16,SD,0.3987962943130255,929
16,S A. Diagonal,0.47122183638123694,929
16,S A. MultiDiagonal,0.4324841333275731,929
16,S A. Grid,0.44769127453190066,929
16,Learnable,0.44844119687081235,929
32,SD,0.2755389441856356,929
32,S A. Diagonal,0.3518115961832682,929
32,S A. MultiDiagonal,0.3325876848696027,929
32,S A. Grid,0.32228497344924223,929
32,Learnable,0.3306932931835574,929
64,SD,0.19743030083725965,929
64,S A. Diagonal,0.3047690664476991,929
64,S A. MultiDiagonal,0.28577785207893347,929
64,S A. Grid,0.2896464797810011,929
8,SD,0.5152869782859748,930
8,S A. Diagonal,0.5758632591712461,930
8,S A. MultiDiagonal,0.539696731793639,930
8,S A. Grid,0.5695855685408091,930
8,Learnable,0.5284203450383812,930
16,SD,0.40652488512008395,930
16,S A. Diagonal,0.4630913363932825,930
16,S A. MultiDiagonal,0.43441834114204964,930
16,S A. Grid,0.44555393649530683,930
16,Learnable,0.458662716440162,930
32,SD,0.2745887540159188,930
32,S A. Diagonal,0.35363383820069294,930
32,S A. MultiDiagonal,0.33444778024152405,930
32,S A. Grid,0.31757327779269806,930
32,Learnable,0.3494546939672135,930
64,SD,0.18836275972045022,930
64,S A. Diagonal,0.29131616200281774,930
64,S A. MultiDiagonal,0.27804141114511716,930
64,S A. Grid,0.29338427327231453,930
8,SD,0.5161981607980886,931
8,S A. Diagonal,0.5758653889287841,931
8,S A. MultiDiagonal,0.5477275976413506,931
8,S A. Grid,0.570426467428656,931
8,Learnable,0.5561090249383963,931
16,SD,0.40844863709755286,931
16,S A. Diagonal,0.4670540127262426,931
16,S A. MultiDiagonal,0.43970736764381557,931
16,S A. Grid,0.4471010687690804,931
16,Learnable,0.43938387147055774,931
32,SD,0.27334734573929864,931
32,S A. Diagonal,0.35264544249763496,931
32,S A. MultiDiagonal,0.328343246656064,931
32,S A. Grid,0.3241386078397211,931
32,Learnable,0.3400463212876636,931
64,SD,0.19444498288935202,931
64,S A. Diagonal,0.29192420871450686,931
64,S A. MultiDiagonal,0.2833057401893843,931
64,S A. Grid,0.291535487547109,931
8,SD,0.5206499139186166,932
8,S A. Diagonal,0.5792661484713353,932
8,S A. MultiDiagonal,0.5452587607302402,932
8,S A. Grid,0.573513339268155,932
8,Learnable,0.54583137318276,932
16,SD,0.4010680975882578,932
16,S A. Diagonal,0.4643853399558179,932
16,S A. MultiDiagonal,0.43164731524873534,932
16,S A. Grid,0.44938315773284826,932
16,Learnable,0.4414506264295879,932
32,SD,0.27365469401514303,932
32,S A. Diagonal,0.34909027640272206,932
32,S A. MultiDiagonal,0.32957786013500623,932
32,S A. Grid,0.32352916964835376,932
32,Learnable,0.34053588147492525,932
64,SD,0.19405378605594337,932
64,S A. Diagonal,0.2951235831421478,932
64,S A. MultiDiagonal,0.2809389037338821,932
64,S A. Grid,0.29043851990123,932
8,SD,0.5165647275303069,933
8,S A. Diagonal,0.5777832723514472,933
8,S A. MultiDiagonal,0.5450224516310345,933
8,S A. Grid,0.5684375548522256,933
8,Learnable,0.537663260757745,933
16,SD,0.3994982353917685,933
16,S A. Diagonal,0.46999315290228083,933
16,S A. MultiDiagonal,0.4244182324124659,933
16,S A. Grid,0.4498126649716985,933
16,Learnable,0.45176174650739953,933
32,SD,0.2726443026294818,933
32,S A. Diagonal,0.34483146720537394,933
32,S A. MultiDiagonal,0.32948461107744675,933
32,S A. Grid,0.3199973472564561,933
32,Learnable,0.35052098577408264,933
64,SD,0.18953620181858838,933
64,S A. Diagonal,0.3003895313725432,933
64,S A. MultiDiagonal,0.2813702595425927,933
64,S A. Grid,0.28862419876447376,933
8,SD,0.5165270457389628,934
8,S A. Diagonal,0.5742915164449112,934
8,S A. MultiDiagonal,0.5440227016292013,934
8,S A. Grid,0.5705533461215156,934
8,Learnable,0.5545724588866243,934
16,SD,0.40060788995904417,934
16,S A. Diagonal,0.4604448419711593,934
16,S A. MultiDiagonal,0.4274214161884351,934
16,S A. Grid,0.45075844158992795,934
16,Learnable,0.44158758088118066,934
32,SD,0.280866361992778,934
32,S A. Diagonal,0.35120830305621675,934
32,S A. MultiDiagonal,0.3321913298069128,934
32,S A. Grid,0.32466450042049266,934
32,Learnable,0.3549401301765057,934
64,SD,0.20030729409030631,934
64,S A. Diagonal,0.29872136098288204,934
64,S A. MultiDiagonal,0.2795762327236177,934
64,S A. Grid,0.29049683251214253,934
8,SD,0.5171376633128133,935
8,S A. Diagonal,0.5743731871458022,935
8,S A. MultiDiagonal,0.5479011107506055,935
8,S A. Grid,0.5744307654596824,935
8,Learnable,0.5377029566077092,935
16,SD,0.40394306756501724,935
16,S A. Diagonal,0.4632422269799975,935
16,S A. MultiDiagonal,0.4290848167719742,935
16,S A. Grid,0.44761387417166065,935
16,Learnable,0.4523804611834314,935
32,SD,0.2764697608609841,935
32,S A. Diagonal,0.3566955878831666,935
32,S A. MultiDiagonal,0.3278353566216795,935
32,S A. Grid,0.3240226484663957,935
32,Learnable,0.3566318901568014,935
64,SD,0.2053489635027077,935
64,S A. Diagonal,0.29779106052493215,935
64,S A. MultiDiagonal,0.28137659961593997,935
64,S A. Grid,0.2904679744683607,935
8,SD,0.5195133846693392,936
8,S A. Diagonal,0.5764346952883396,936
8,S A. MultiDiagonal,0.5429811301030536,936
8,S A. Grid,0.5689475924073937,936
8,Learnable,0.5470504915096299,936
16,SD,0.40678858209063773,936
16,S A. Diagonal,0.46510570761112824,936
16,S A. MultiDiagonal,0.4307030016364981,936
16,S A. Grid,0.4465275271359737,936
16,Learnable,0.45890250936038834,936
32,SD,0.2731580516278292,936
32,S A. Diagonal,0.35107637930448277,936
32,S A. MultiDiagonal,0.325846805399919,936
32,S A. Grid,0.32183438078152204,936
32,Learnable,0.3390407279303602,936
64,SD,0.19360210351961837,936
64,S A. Diagonal,0.3019406231715493,936
64,S A. MultiDiagonal,0.28815001661891415,936
64,S A. Grid,0.2950657667433024,936
8,SD,0.5178969672618732,937
8,S A. Diagonal,0.5746846558767202,937
8,S A. MultiDiagonal,0.541316453494319,937
8,S A. Grid,0.5716652278076175,937
8,Learnable,0.5469921843909548,937
16,SD,0.4024721574755114,937
16,S A. Diagonal,0.47078903487575374,937
16,S A. MultiDiagonal,0.4447987806236415,937
16,S A. Grid,0.45194177280472403,937
16,Learnable,0.445535529006558,937
32,SD,0.27302710458427926,937
32,S A. Diagonal,0.3533124167894842,937
32,S A. MultiDiagonal,0.3312015851324197,937
32,S A. Grid,0.32434480510971025,937
32,Learnable,0.34411218119558135,937
64,SD,0.19978286074044332,937
64,S A. Diagonal,0.30859010362377093,937
64,S A. MultiDiagonal,0.28021954839577584,937
64,S A. Grid,0.2890317105393283,937
8,SD,0.517043083948617,938
8,S A. Diagonal,0.5816109899670989,938
8,S A. MultiDiagonal,0.5384594962166978,938
8,S A. Grid,0.5665724126745574,938
8,Learnable,0.5426666029920527,938
16,SD,0.40134755478257067,938
16,S A. Diagonal,0.46176787199204955,938
16,S A. MultiDiagonal,0.4351486399593553,938
16,S A. Grid,0.44524383945350976,938
16,Learnable,0.4512191779675037,938
32,SD,0.27815212685538065,938
32,S A. Diagonal,0.3495166206869544,938
32,S A. MultiDiagonal,0.326882055435765,938
32,S A. Grid,0.32228061035808875,938
32,Learnable,0.34589530410589336,938
64,SD,0.19911393635708366,938
64,S A. Diagonal,0.2991911171382604,938
64,S A. MultiDiagonal,0.2777712958140579,938
64,S A. Grid,0.2925871746752286,938
8,SD,0.5198770428764543,939
8,S A. Diagonal,0.5741483577845881,939
8,S A. MultiDiagonal,0.5414456585090264,939
8,S A. Grid,0.5775936396051331,939
8,Learnable,0.5384534519834093,939
16,SD,0.40106718883084413,939
16,S A. Diagonal,0.4596730587516836,939
16,S A. MultiDiagonal,0.4274596195316555,939
16,S A. Grid,0.4485698935493106,939
16,Learnable,0.46692357318855804,939
32,SD,0.27195064008587994,939
32,S A. Diagonal,0.3503068833302202,939
32,S A. MultiDiagonal,0.3299162926713878,939
32,S A. Grid,0.3227429744595265,939
32,Learnable,0.3482100378774067,939
64,SD,0.19656551771986855,939
64,S A. Diagonal,0.30490272624359815,939
64,S A. MultiDiagonal,0.2788320834983545,939
64,S A. Grid,0.2902051244574306,939
8,SD,0.5170217759591311,940
8,S A. Diagonal,0.5734098315809126,940
8,S A. MultiDiagonal,0.5426730899606809,940
8,S A. Grid,0.568106614637671,940
8,Learnable,0.5470729638035324,940
16,SD,0.4011451056898721,940
16,S A. Diagonal,0.46353303867339246,940
16,S A. MultiDiagonal,0.43085398231771643,940
16,S A. Grid,0.45253360991776165,940
16,Learnable,0.4608095759564213,940
32,SD,0.27418714594304233,940
32,S A. Diagonal,0.35293393692672703,940
32,S A. MultiDiagonal,0.3260057280974856,940
32,S A. Grid,0.32023126688560494,940
32,Learnable,0.3534403636141796,940
64,SD,0.20530152580052696,940
64,S A. Diagonal,0.2877111344287954,940
64,S A. MultiDiagonal,0.29065131973474795,940
64,S A. Grid,0.2982231918510338,940
8,SD,0.5187080544539737,941
8,S A. Diagonal,0.5726106915237388,941
8,S A. MultiDiagonal,0.5458606340380446,941
8,S A. Grid,0.5686874224417159,941
8,Learnable,0.5282819557296712,941
16,SD,0.40487415659055814,941
16,S A. Diagonal,0.47189818250758686,941
16,S A. MultiDiagonal,0.4286069966771068,941
16,S A. Grid,0.451181510299295,941
16,Learnable,0.45404380907555253,941
32,SD,0.27503032652537324,941
32,S A. Diagonal,0.3520024267063422,941
32,S A. MultiDiagonal,0.3254874886471597,941
32,S A. Grid,0.3256808199064389,941
32,Learnable,0.3670547183364543,941
64,SD,0.19033686535837813,941
64,S A. Diagonal,0.29899857671747154,941
64,S A. MultiDiagonal,0.28573921962281124,941
64,S A. Grid,0.28974139062613646,941
8,SD,0.5206615732107504,942
8,S A. Diagonal,0.5763874522168044,942
8,S A. MultiDiagonal,0.5488250956334688,942
8,S A. Grid,0.5680321599755671,942
8,Learnable,0.5424750001056893,942
16,SD,0.40622957719858116,942
16,S A. Diagonal,0.4646387978131212,942
16,S A. MultiDiagonal,0.43456423738808597,942
16,S A. Grid,0.4453106587038398,942
16,Learnable,0.4310806868475192,942
32,SD,0.2730394074893201,942
32,S A. Diagonal,0.3547257647840818,942
32,S A. MultiDiagonal,0.3311975264096393,942
32,S A. Grid,0.31958612058456265,942
32,Learnable,0.34851244447875934,942
64,SD,0.19402809285027744,942
64,S A. Diagonal,0.2889149491883449,942
64,S A. MultiDiagonal,0.28198545709794465,942
64,S A. Grid,0.292960318813583,942
8,SD,0.5218226131643096,943
8,S A. Diagonal,0.5699898226282456,943
8,S A. MultiDiagonal,0.5407300688022048,943
8,S A. Grid,0.5733910428367484,943
8,Learnable,0.554209855443577,943
16,SD,0.40024493018038476,943
16,S A. Diagonal,0.46166245801964495,943
16,S A. MultiDiagonal,0.4345207873810401,943
16,S A. Grid,0.44534750021901903,943
16,Learnable,0.45408008561074326,943
32,SD,0.27313672451093474,943
32,S A. Diagonal,0.35399311920424353,943
32,S A. MultiDiagonal,0.32544830444284323,943
32,S A. Grid,0.32406017222395295,943
32,Learnable,0.3475068547980436,943
64,SD,0.1908535218766807,943
64,S A. Diagonal,0.30173356331769113,943
64,S A. MultiDiagonal,0.28646124579487675,943
64,S A. Grid,0.2907985781503162,943
8,SD,0.5179584150860177,944
8,S A. Diagonal,0.5759901116615262,944
8,S A. MultiDiagonal,0.5454907797807349,944
8,S A. Grid,0.5655403394402332,944
8,Learnable,0.5550041309704271,944
16,SD,0.40106096725823925,944
16,S A. Diagonal,0.468744341013002,944
16,S A. MultiDiagonal,0.4297728838743161,944
16,S A. Grid,0.44566505536491935,944
16,Learnable,0.4424760760106204,944
32,SD,0.2739011916151982,944
32,S A. Diagonal,0.35117608058776506,944
32,S A. MultiDiagonal,0.32821143097909755,944
32,S A. Grid,0.322435140796994,944
32,Learnable,0.3513029791603967,944
64,SD,0.2045646392241635,944
64,S A. Diagonal,0.2974174005212349,944
64,S A. MultiDiagonal,0.2759643448136432,944
64,S A. Grid,0.2870639517821096,944
8,SD,0.5199790106832302,945
8,S A. Diagonal,0.5768729549895208,945
8,S A. MultiDiagonal,0.5388700337877872,945
8,S A. Grid,0.5714149563441483,945
8,Learnable,0.5442862588737105,945
16,SD,0.4014215864035252,945
16,S A. Diagonal,0.47188152495514213,945
16,S A. MultiDiagonal,0.42650543947114716,945
16,S A. Grid,0.45868031402978293,945
16,Learnable,0.44112548571802856,945
32,SD,0.2735545866557503,945
32,S A. Diagonal,0.34767720496474536,945
32,S A. MultiDiagonal,0.3277215860607491,945
32,S A. Grid,0.3233645091796492,945
32,Learnable,0.35063034440645624,945
64,SD,0.19455626415936544,945
64,S A. Diagonal,0.3052939202262965,945
64,S A. MultiDiagonal,0.27934132548610763,945
64,S A. Grid,0.2911988443897162,945
8,SD,0.5137261690874496,946
8,S A. Diagonal,0.5785943973095482,946
8,S A. MultiDiagonal,0.5437391535819367,946
8,S A. Grid,0.5688673002011393,946
8,Learnable,0.5395717161034873,946
16,SD,0.4053379227609057,946
16,S A. Diagonal,0.46599305934297774,946
16,S A. MultiDiagonal,0.43296896573459503,946
16,S A. Grid,0.4503990315837693,946
16,Learnable,0.43910454615315786,946
32,SD,0.2769793487482397,946
32,S A. Diagonal,0.3566841243052087,946
32,S A. MultiDiagonal,0.33114767236032083,946
32,S A. Grid,0.32310000393091165,946
32,Learnable,0.3351201770947846,946
64,SD,0.19470518502123974,946
64,S A. Diagonal,0.30200008279890955,946
64,S A. MultiDiagonal,0.27522508433300497,946
64,S A. Grid,0.2909049552207107,946
8,SD,0.5184514748957174,947
8,S A. Diagonal,0.5708378280743833,947
8,S A. MultiDiagonal,0.5383264382747286,947
8,S A. Grid,0.5706129438359202,947
8,Learnable,0.549967071636579,947
16,SD,0.40157681667173767,947
16,S A. Diagonal,0.4686029760641662,947
16,S A. MultiDiagonal,0.4304675787809086,947
16,S A. Grid,0.4490664832416756,947
16,Learnable,0.4548830861290719,947
32,SD,0.2722583492253463,947
32,S A. Diagonal,0.35516697929824226,947
32,S A. MultiDiagonal,0.33541148712904234,947
32,S A. Grid,0.3226565593089963,947
32,Learnable,0.34090873572108876,947
64,SD,0.19562170902231066,947
64,S A. Diagonal,0.3002183135462762,947
64,S A. MultiDiagonal,0.278339824121642,947
64,S A. Grid,0.2894486617666574,947
8,SD,0.5193734482124177,948
8,S A. Diagonal,0.5790021724848148,948
8,S A. MultiDiagonal,0.5412769576382717,948
8,S A. Grid,0.5723388497148679,948
8,Learnable,0.5421915387710622,948
16,SD,0.4031285780443017,948
16,S A. Diagonal,0.46642140595280057,948
16,S A. MultiDiagonal,0.4283328900714112,948
16,S A. Grid,0.4503217055214365,948
16,Learnable,0.4590962016867196,948
32,SD,0.2781682495797153,948
32,S A. Diagonal,0.35448311608102834,948
32,S A. MultiDiagonal,0.3289883969536821,948
32,S A. Grid,0.320597605530692,948
32,Learnable,0.355434159408881,948
64,SD,0.2022804807144977,948
64,S A. Diagonal,0.30244041398956756,948
64,S A. MultiDiagonal,0.27698288868042126,948
64,S A. Grid,0.2911056780358194,948
8,SD,0.5194536798772259,949
8,S A. Diagonal,0.5720005235086264,949
8,S A. MultiDiagonal,0.533182803828065,949
8,S A. Grid,0.564965774458809,949
8,Learnable,0.548292482609189,949
16,SD,0.4043247903858822,949
16,S A. Diagonal,0.4686996519067068,949
16,S A. MultiDiagonal,0.4374259370449232,949
16,S A. Grid,0.4455597671812657,949
16,Learnable,0.4536269519578153,949
32,SD,0.27168586338191697,949
32,S A. Diagonal,0.3530074209932559,949
32,S A. MultiDiagonal,0.3297948993310864,949
32,S A. Grid,0.32113473835250317,949
32,Learnable,0.3520663830307059,949
64,SD,0.19141391191184212,949
64,S A. Diagonal,0.2976212340441732,949
64,S A. MultiDiagonal,0.27501574036110754,949
64,S A. Grid,0.2900083986583344,949
8,SD,0.5148391367582351,950
8,S A. Diagonal,0.5766423070663276,950
8,S A. MultiDiagonal,0.5438262195518553,950
8,S A. Grid,0.5719025375333202,950
8,Learnable,0.5319293823281579,950
16,SD,0.399109763360188,950
16,S A. Diagonal,0.46636056974761797,950
16,S A. MultiDiagonal,0.4345517227505593,950
16,S A. Grid,0.44991437384622124,950
16,Learnable,0.4493116776172495,950
32,SD,0.27403683436942544,950
32,S A. Diagonal,0.3572294643541704,950
32,S A. MultiDiagonal,0.3326052518490754,950
32,S A. Grid,0.32566004713353136,950
32,Learnable,0.35601547085267893,950
64,SD,0.19251913296498996,950
64,S A. Diagonal,0.30242105410133735,950
64,S A. MultiDiagonal,0.2816134020027368,950
64,S A. Grid,0.2937267336679237,950
8,SD,0.5180670539306667,951
8,S A. Diagonal,0.5709193723627093,951
8,S A. MultiDiagonal,0.5377286787378672,951
8,S A. Grid,0.5705002430502877,951
8,Learnable,0.5663907681908129,951
16,SD,0.4002798145177893,951
16,S A. Diagonal,0.4646265905023882,951
16,S A. MultiDiagonal,0.43240842372141336,951
16,S A. Grid,0.4496904650775758,951
16,Learnable,0.4465150448458646,951
32,SD,0.27584715219608447,951
32,S A. Diagonal,0.35480930437235875,951
32,S A. MultiDiagonal,0.33113760406829595,951
32,S A. Grid,0.3235678898186394,951
32,Learnable,0.3378905323357645,951
64,SD,0.19497487661881377,951
64,S A. Diagonal,0.2900583943828081,951
64,S A. MultiDiagonal,0.28094604282324886,951
64,S A. Grid,0.2880112179559158,951
8,SD,0.5208852037499859,952
8,S A. Diagonal,0.5741763230932521,952
8,S A. MultiDiagonal,0.5429302447489501,952
8,S A. Grid,0.572500899484848,952
8,Learnable,0.5592956228182406,952
16,SD,0.4002060273598675,952
16,S A. Diagonal,0.4677026679840802,952
16,S A. MultiDiagonal,0.4308132161213932,952
16,S A. Grid,0.4457206412548671,952
16,Learnable,0.44104283649978804,952
32,SD,0.2730181882381684,952
32,S A. Diagonal,0.3504567239828078,952
32,S A. MultiDiagonal,0.32587447452617,952
32,S A. Grid,0.3221467919361025,952
32,Learnable,0.3421508960002306,952
64,SD,0.19254250975134482,952
64,S A. Diagonal,0.29435411932078726,952
64,S A. MultiDiagonal,0.2803108610436043,952
64,S A. Grid,0.2892864252937008,952
8,SD,0.5222217308558982,953
8,S A. Diagonal,0.574981696791308,953
8,S A. MultiDiagonal,0.5436357176251854,953
8,S A. Grid,0.5720638087741602,953
8,Learnable,0.5362678905707371,953
16,SD,0.4020067983790413,953
16,S A. Diagonal,0.4692481200124684,953
16,S A. MultiDiagonal,0.42984905567315357,953
16,S A. Grid,0.45019418714695575,953
16,Learnable,0.441992036051025,953
32,SD,0.27627534236913354,953
32,S A. Diagonal,0.3553931120624064,953
32,S A. MultiDiagonal,0.3303063953570514,953
32,S A. Grid,0.3211101103784193,953
32,Learnable,0.3491107424326707,953
64,SD,0.1962856927119337,953
64,S A. Diagonal,0.29938848683322167,953
64,S A. MultiDiagonal,0.29054089735978844,953
64,S A. Grid,0.2891362356500202,953
8,SD,0.5217187979604191,954
8,S A. Diagonal,0.5770004053964755,954
8,S A. MultiDiagonal,0.5409880427947309,954
8,S A. Grid,0.5661498019280966,954
8,Learnable,0.5512331478017497,954
16,SD,0.39945817549989604,954
16,S A. Diagonal,0.46844138985803263,954
16,S A. MultiDiagonal,0.4331123583373585,954
16,S A. Grid,0.44871795614826815,954
16,Learnable,0.4338680978908487,954
32,SD,0.2720761115892256,954
32,S A. Diagonal,0.3468894529347063,954
32,S A. MultiDiagonal,0.3289547132001827,954
32,S A. Grid,0.32021285627160934,954
32,Learnable,0.3472228441857852,954
64,SD,0.2074285294792383,954
64,S A. Diagonal,0.29677672711880326,954
64,S A. MultiDiagonal,0.27958186594965995,954
64,S A. Grid,0.29549569043308516,954
8,SD,0.5132967048375869,955
8,S A. Diagonal,0.5763133783227162,955
8,S A. MultiDiagonal,0.5389948329645132,955
8,S A. Grid,0.5721305577667269,955
8,Learnable,0.5624100043328935,955
16,SD,0.4015890807092651,955
16,S A. Diagonal,0.46458424308061463,955
16,S A. MultiDiagonal,0.4330807298125964,955
16,S A. Grid,0.45107033229879256,955
16,Learnable,0.44924426803278644,955
32,SD,0.27173810117666364,955
32,S A. Diagonal,0.3548531474890487,955
32,S A. MultiDiagonal,0.3266388129022718,955
32,S A. Grid,0.3228772357252405,955
32,Learnable,0.3370104814887014,955
64,SD,0.19606441388138907,955
64,S A. Diagonal,0.3063055737044596,955
64,S A. MultiDiagonal,0.27816897171666366,955
64,S A. Grid,0.289746620272765,955
8,SD,0.5194937312512313,956
8,S A. Diagonal,0.5784102159908588,956
8,S A. MultiDiagonal,0.5368872440883828,956
8,S A. Grid,0.5680423558904463,956
8,Learnable,0.5625642803353341,956
16,SD,0.4026381180744051,956
16,S A. Diagonal,0.4701306478055921,956
16,S A. MultiDiagonal,0.4322522241401995,956
16,S A. Grid,0.4471401270410027,956
16,Learnable,0.45172961805364414,956
32,SD,0.27283656855135047,956
32,S A. Diagonal,0.35647352988351705,956
32,S A. MultiDiagonal,0.33184287821428105,956
32,S A. Grid,0.33610700389258213,956
32,Learnable,0.3597705696048876,956
64,SD,0.19180856641437624,956
64,S A. Diagonal,0.3034637553488064,956
64,S A. MultiDiagonal,0.2782165335208428,956
64,S A. Grid,0.29179714545729524,956
8,SD,0.51988518336694,957
8,S A. Diagonal,0.5784423506363399,957
8,S A. MultiDiagonal,0.5380457154414227,957
8,S A. Grid,0.5700593896069832,957
8,Learnable,0.5702409430665877,957
16,SD,0.4023202081186509,957
16,S A. Diagonal,0.4678896363792712,957
16,S A. MultiDiagonal,0.43231438624514107,957
16,S A. Grid,0.4536196377416469,957
16,Learnable,0.46114860368878285,957
32,SD,0.27734004250059907,957
32,S A. Diagonal,0.3511328039815629,957
32,S A. MultiDiagonal,0.3317938108117915,957
32,S A. Grid,0.3198825251398957,957
32,Learnable,0.35058965713351,957
64,SD,0.2057100581546639,957
64,S A. Diagonal,0.2952599889020408,957
64,S A. MultiDiagonal,0.2779861945663702,957
64,S A. Grid,0.29374358573789416,957
8,SD,0.5166378033983949,958
8,S A. Diagonal,0.5750466666865062,958
8,S A. MultiDiagonal,0.5446983503394923,958
8,S A. Grid,0.5668346550735484,958
8,Learnable,0.5274950828734317,958
16,SD,0.3995643347656449,958
16,S A. Diagonal,0.4665493541329474,958
16,S A. MultiDiagonal,0.42854934479160034,958
16,S A. Grid,0.45392996852053075,958
16,Learnable,0.43268662126259877,958
32,SD,0.272873367871512,958
32,S A. Diagonal,0.35103353821632144,958
32,S A. MultiDiagonal,0.327061202588123,958
32,S A. Grid,0.317920663952864,958
32,Learnable,0.3459577507505708,958
64,SD,0.19478797201982226,958
64,S A. Diagonal,0.2893257987279001,958
64,S A. MultiDiagonal,0.2813718877937584,958
64,S A. Grid,0.29069387996999285,958
8,SD,0.5212753124072794,959
8,S A. Diagonal,0.5736328891289799,959
8,S A. MultiDiagonal,0.5452502656196924,959
8,S A. Grid,0.5716773576254448,959
8,Learnable,0.5287188144554783,959
16,SD,0.4040788966951593,959
16,S A. Diagonal,0.4696811352246307,959
16,S A. MultiDiagonal,0.43348883147112316,959
16,S A. Grid,0.4562566081225726,959
16,Learnable,0.4390673964356106,959
32,SD,0.2735641043444713,959
32,S A. Diagonal,0.3543783923176512,959
32,S A. MultiDiagonal,0.3278687924483815,959
32,S A. Grid,0.3207456161980388,959
32,Learnable,0.35303722866021187,959
64,SD,0.20669591617486843,959
64,S A. Diagonal,0.3004747944732701,959
64,S A. MultiDiagonal,0.28416354818096123,959
64,S A. Grid,0.29290923755800763,959
8,SD,0.5151803228243346,960
8,S A. Diagonal,0.5773537980118887,960
8,S A. MultiDiagonal,0.5349443197358573,960
8,S A. Grid,0.572191709441643,960
8,Learnable,0.5534130913166073,960
16,SD,0.40225237878806874,960
16,S A. Diagonal,0.46582954497559226,960
16,S A. MultiDiagonal,0.4330417416871702,960
16,S A. Grid,0.45054044220251427,960
16,Learnable,0.452451443611536,960
32,SD,0.27140308822234765,960
32,S A. Diagonal,0.35309860005330096,960
32,S A. MultiDiagonal,0.32639890617067746,960
32,S A. Grid,0.3226471364456187,960
32,Learnable,0.35466173644938903,960
64,SD,0.192968275540088,960
64,S A. Diagonal,0.3037803927554855,960
64,S A. MultiDiagonal,0.2744254144574817,960
64,S A. Grid,0.2959449983081547,960
8,SD,0.5198730953907098,961
8,S A. Diagonal,0.5782147556810835,961
8,S A. MultiDiagonal,0.5342860879409884,961
8,S A. Grid,0.5702088922811009,961
8,Learnable,0.5475096176095827,961
16,SD,0.4038043035225382,961
16,S A. Diagonal,0.4653572659985373,961
16,S A. MultiDiagonal,0.4331571892282352,961
16,S A. Grid,0.44772475853596716,961
16,Learnable,0.45039601903476334,961
32,SD,0.27429093904054236,961
32,S A. Diagonal,0.3559216838205437,961
32,S A. MultiDiagonal,0.3310781125974406,961
32,S A. Grid,0.3234542675663774,961
32,Learnable,0.3365129901942125,961
64,SD,0.200038715089837,961
64,S A. Diagonal,0.3045111471917921,961
64,S A. MultiDiagonal,0.2780726225501625,961
64,S A. Grid,0.2964380797415831,961
8,SD,0.5172002307184497,962
8,S A. Diagonal,0.57813751844561,962
8,S A. MultiDiagonal,0.5465641410221367,962
8,S A. Grid,0.5706264646668582,962
8,Learnable,0.5648360815233291,962
16,SD,0.40387555147212273,962
16,S A. Diagonal,0.46624059321050554,962
16,S A. MultiDiagonal,0.4411124244832939,962
16,S A. Grid,0.44878019690319026,962
16,Learnable,0.44910617218412946,962
32,SD,0.2779238423633948,962
32,S A. Diagonal,0.35264806696517714,962
32,S A. MultiDiagonal,0.33146019758692136,962
32,S A. Grid,0.32639882430863026,962
32,Learnable,0.3314816377127126,962
64,SD,0.18765623802129347,962
64,S A. Diagonal,0.3049477430609984,962
64,S A. MultiDiagonal,0.2856098199609204,962
64,S A. Grid,0.28616555063060245,962
8,SD,0.5191909647149383,963
8,S A. Diagonal,0.5683808646476001,963
8,S A. MultiDiagonal,0.5328066778189808,963
8,S A. Grid,0.5668183831655195,963
8,Learnable,0.5322627041740994,963
16,SD,0.3985213892989755,963
16,S A. Diagonal,0.46505682046095326,963
16,S A. MultiDiagonal,0.4300164518893551,963
16,S A. Grid,0.44923247940294997,963
16,Learnable,0.45663178883897865,963
32,SD,0.2747561888026477,963
32,S A. Diagonal,0.35835152564680794,963
32,S A. MultiDiagonal,0.3275189648177155,963
32,S A. Grid,0.3216791033577592,963
32,Learnable,0.34636304163831066,963
64,SD,0.19387452674704125,963
64,S A. Diagonal,0.3015754138497015,963
64,S A. MultiDiagonal,0.27816349387040495,963
64,S A. Grid,0.2927469257164092,963
8,SD,0.5149541252949751,964
8,S A. Diagonal,0.5744116540825874,964
8,S A. MultiDiagonal,0.538199177252502,964
8,S A. Grid,0.5650799883868054,964
8,Learnable,0.5383931060781667,964
16,SD,0.4016144232631941,964
16,S A. Diagonal,0.46431374940999887,964
16,S A. MultiDiagonal,0.43761916726868766,964
16,S A. Grid,0.45023721946923156,964
16,Learnable,0.4517674718924125,964
32,SD,0.27732810651067685,964
32,S A. Diagonal,0.3507314441378988,964
32,S A. MultiDiagonal,0.3316998206950512,964
32,S A. Grid,0.32220761249519536,964
32,Learnable,0.34628809191039306,964
64,SD,0.19276078441793,964
64,S A. Diagonal,0.2962248751431844,964
64,S A. MultiDiagonal,0.28369738087058766,964
64,S A. Grid,0.2885636391276895,964
8,SD,0.5148683295633258,965
8,S A. Diagonal,0.5689578011771189,965
8,S A. MultiDiagonal,0.544133358732027,965
8,S A. Grid,0.5715064697863276,965
8,Learnable,0.5305949118240321,965
16,SD,0.4024939661355532,965
16,S A. Diagonal,0.46352012921616925,965
16,S A. MultiDiagonal,0.43377857891681654,965
16,S A. Grid,0.449305548309644,965
16,Learnable,0.4561806034751064,965
32,SD,0.27245752813363433,965
32,S A. Diagonal,0.3545312650075513,965
32,S A. MultiDiagonal,0.3304900943975827,965
32,S A. Grid,0.32019724800530824,965
32,Learnable,0.34645563508614846,965
64,SD,0.20003091984307936,965
64,S A. Diagonal,0.30633893975686505,965
64,S A. MultiDiagonal,0.2890256713795802,965
64,S A. Grid,0.2895697415836159,965
8,SD,0.5192385817504908,966
8,S A. Diagonal,0.5745856987116457,966
8,S A. MultiDiagonal,0.5494260053539399,966
8,S A. Grid,0.5769898174851635,966
8,Learnable,0.5443782395502277,966
16,SD,0.4000789931198244,966
16,S A. Diagonal,0.46568258707423527,966
16,S A. MultiDiagonal,0.4264174839142505,966
16,S A. Grid,0.45722516325850293,966
16,Learnable,0.47117564094761255,966
32,SD,0.27711347002825715,966
32,S A. Diagonal,0.3544043910922672,966
32,S A. MultiDiagonal,0.33026589443111865,966
32,S A. Grid,0.3232848972410727,966
32,Learnable,0.33551312816381806,966
64,SD,0.19473987193229145,966
64,S A. Diagonal,0.30274558705091537,966
64,S A. MultiDiagonal,0.28681269381912644,966
64,S A. Grid,0.2914637970252949,966
8,SD,0.5176506151738356,967
8,S A. Diagonal,0.574148807107207,967
8,S A. MultiDiagonal,0.5427803284792501,967
8,S A. Grid,0.5725637994562731,967
8,Learnable,0.5614267891321916,967
16,SD,0.40313045504266637,967
16,S A. Diagonal,0.45974046735143437,967
16,S A. MultiDiagonal,0.4332833987041165,967
16,S A. Grid,0.44615274265481664,967
16,Learnable,0.43638829827159037,967
32,SD,0.27172959523792206,967
32,S A. Diagonal,0.3496452717866565,967
32,S A. MultiDiagonal,0.3339558160128549,967
32,S A. Grid,0.3219610246428364,967
32,Learnable,0.35868285192770405,967
64,SD,0.1883721120122423,967
64,S A. Diagonal,0.2948720898883476,967
64,S A. MultiDiagonal,0.28308717413279627,967
64,S A. Grid,0.2894385480163571,967
8,SD,0.517259004696996,968
8,S A. Diagonal,0.5766106598160545,968
8,S A. MultiDiagonal,0.5374105643133483,968
8,S A. Grid,0.5704186181696794,968
8,Learnable,0.552245836420693,968
16,SD,0.40269949899502977,968
16,S A. Diagonal,0.46647049578376565,968
16,S A. MultiDiagonal,0.42992711081318247,968
16,S A. Grid,0.4470621467754806,968
16,Learnable,0.453013775493327,968
32,SD,0.2729070381884811,968
32,S A. Diagonal,0.3515118213430962,968
32,S A. MultiDiagonal,0.32788110900546674,968
32,S A. Grid,0.32616007260884367,968
32,Learnable,0.3309700070715893,968
64,SD,0.20660983324540338,968
64,S A. Diagonal,0.2902492661150216,968
64,S A. MultiDiagonal,0.27920046399738485,968
64,S A. Grid,0.2896734808666246,968
8,SD,0.5227269458344358,969
8,S A. Diagonal,0.5701021175517836,969
8,S A. MultiDiagonal,0.5461681683719388,969
8,S A. Grid,0.5658853319689956,969
8,Learnable,0.5493459690043683,969
16,SD,0.39795546092708045,969
16,S A. Diagonal,0.46761151967089215,969
16,S A. MultiDiagonal,0.4244965465528414,969
16,S A. Grid,0.4506437377163814,969
16,Learnable,0.4481749049009569,969
32,SD,0.2724457926531273,969
32,S A. Diagonal,0.3517104858721848,969
32,S A. MultiDiagonal,0.330679721516248,969
32,S A. Grid,0.3193514862221504,969
32,Learnable,0.3390465164454627,969
64,SD,0.19592306640356857,969
64,S A. Diagonal,0.29965477267596863,969
64,S A. MultiDiagonal,0.28288830502130813,969
64,S A. Grid,0.29919861116442137,969
8,SD,0.517270909578896,970
8,S A. Diagonal,0.5760170037975266,970
8,S A. MultiDiagonal,0.535791599180097,970
8,S A. Grid,0.5736501281057289,970
8,Learnable,0.5376351270219163,970
16,SD,0.40300531733537626,970
16,S A. Diagonal,0.46969456572931645,970
16,S A. MultiDiagonal,0.4348679569732168,970
16,S A. Grid,0.44937885499158225,970
16,Learnable,0.44797327469843307,970
32,SD,0.27547527221789503,970
32,S A. Diagonal,0.3519702545910651,970
32,S A. MultiDiagonal,0.3262934932635141,970
32,S A. Grid,0.3234977474584322,970
32,Learnable,0.36328742954073384,970
64,SD,0.18904050315543355,970
64,S A. Diagonal,0.29783196354335617,970
64,S A. MultiDiagonal,0.2839506616866242,970
64,S A. Grid,0.2881039979266046,970
8,SD,0.5220878105008511,971
8,S A. Diagonal,0.5744530809419892,971
8,S A. MultiDiagonal,0.5446762562880164,971
8,S A. Grid,0.5705612937216933,971
8,Learnable,0.5363052913829911,971
16,SD,0.40025852863172157,971
16,S A. Diagonal,0.4658383158343685,971
16,S A. MultiDiagonal,0.43845200254157257,971
16,S A. Grid,0.4522267497444093,971
16,Learnable,0.4442286772207599,971
32,SD,0.2743113890517873,971
32,S A. Diagonal,0.35796558803818845,971
32,S A. MultiDiagonal,0.32567603437782044,971
32,S A. Grid,0.3239636976593956,971
32,Learnable,0.3495790871407456,971
64,SD,0.20677508283052126,971
64,S A. Diagonal,0.294271672106028,971
64,S A. MultiDiagonal,0.2772135576605047,971
64,S A. Grid,0.29083641257563725,971
8,SD,0.5204788838468523,972
8,S A. Diagonal,0.5782083317240105,972
8,S A. MultiDiagonal,0.5388783877602963,972
8,S A. Grid,0.5680899819782622,972
8,Learnable,0.5581361614621285,972
16,SD,0.402900474916842,972
16,S A. Diagonal,0.46560437898388674,972
16,S A. MultiDiagonal,0.43112057043041857,972
16,S A. Grid,0.44780745471815275,972
16,Learnable,0.4441062090976072,972
32,SD,0.27263761723275,972
32,S A. Diagonal,0.35307487220793277,972
32,S A. MultiDiagonal,0.33505673224494675,972
32,S A. Grid,0.32279730721607025,972
32,Learnable,0.3589023605518062,972
64,SD,0.2049678672813414,972
64,S A. Diagonal,0.29459901226868623,972
64,S A. MultiDiagonal,0.27885569580507286,972
64,S A. Grid,0.2878923151172302,972
8,SD,0.5165177062498417,973
8,S A. Diagonal,0.5697635056871095,973
8,S A. MultiDiagonal,0.5449436701580379,973
8,S A. Grid,0.5638923786937025,973
8,Learnable,0.5327010661927921,973
16,SD,0.4032746824363207,973
16,S A. Diagonal,0.4659286927078588,973
16,S A. MultiDiagonal,0.42936511721621995,973
16,S A. Grid,0.45110511848456214,973
16,Learnable,0.43860054448739866,973
32,SD,0.2731327100913095,973
32,S A. Diagonal,0.3527151612211613,973
32,S A. MultiDiagonal,0.3296526114528446,973
32,S A. Grid,0.3216723539162716,973
32,Learnable,0.3507107767379321,973
64,SD,0.1941828399295691,973
64,S A. Diagonal,0.30118073070448753,973
64,S A. MultiDiagonal,0.2799833960082031,973
64,S A. Grid,0.2892955998412334,973
8,SD,0.5210316021317536,974
8,S A. Diagonal,0.5760973381738257,974
8,S A. MultiDiagonal,0.5288709147249995,974
8,S A. Grid,0.5709117935056541,974
8,Learnable,0.5370312420593761,974
16,SD,0.40427069468027604,974
16,S A. Diagonal,0.464677606773488,974
16,S A. MultiDiagonal,0.43297004798769056,974
16,S A. Grid,0.44720462558961843,974
16,Learnable,0.4392682429744846,974
32,SD,0.27480510846199446,974
32,S A. Diagonal,0.3447465825716738,974
32,S A. MultiDiagonal,0.32861521866980353,974
32,S A. Grid,0.3229758448724105,974
32,Learnable,0.3603659630688182,974
64,SD,0.20277470949265058,974
64,S A. Diagonal,0.29770183242537795,974
64,S A. MultiDiagonal,0.27632008862210067,974
64,S A. Grid,0.29251519733897136,974
8,SD,0.5179728690985282,975
8,S A. Diagonal,0.5789534949822279,975
8,S A. MultiDiagonal,0.5437509800834041,975
8,S A. Grid,0.5704718813294323,975
8,Learnable,0.550674128543272,975
16,SD,0.40297921084265564,975
16,S A. Diagonal,0.46290809994793125,975
16,S A. MultiDiagonal,0.4275545129082403,975
16,S A. Grid,0.4503196258758353,975
16,Learnable,0.45487896210433,975
32,SD,0.27076512567646116,975
32,S A. Diagonal,0.3533082094001364,975
32,S A. MultiDiagonal,0.33211265816951663,975
32,S A. Grid,0.32354544592358203,975
32,Learnable,0.34549684791454194,975
64,SD,0.19958230003199415,975
64,S A. Diagonal,0.2985611130521326,975
64,S A. MultiDiagonal,0.2770454123273868,975
64,S A. Grid,0.29129864259280497,975
8,SD,0.5210247306541907,976
8,S A. Diagonal,0.573279500329808,976
8,S A. MultiDiagonal,0.5429686103090294,976
8,S A. Grid,0.5732106328911193,976
8,Learnable,0.5320203433695413,976
16,SD,0.399869858298725,976
16,S A. Diagonal,0.46696780307790947,976
16,S A. MultiDiagonal,0.4310765950670015,976
16,S A. Grid,0.45077471226925536,976
16,Learnable,0.4455880190236011,976
32,SD,0.27366404834921,976
32,S A. Diagonal,0.3533366720840474,976
32,S A. MultiDiagonal,0.33064341457418434,976
32,S A. Grid,0.32245877951684576,976
32,Learnable,0.3312299715538629,976
64,SD,0.20109706279752482,976
64,S A. Diagonal,0.29817329445189117,976
64,S A. MultiDiagonal,0.2862694705493597,976
64,S A. Grid,0.29079516923935456,976
8,SD,0.5152159011021523,977
8,S A. Diagonal,0.573775251576568,977
8,S A. MultiDiagonal,0.5382559828905189,977
8,S A. Grid,0.5664112880641673,977
8,Learnable,0.5569107381574105,977
16,SD,0.40603596964990607,977
16,S A. Diagonal,0.46634381999687846,977
16,S A. MultiDiagonal,0.42742299991530774,977
16,S A. Grid,0.44779809613769855,977
16,Learnable,0.469738604552996,977
32,SD,0.27142008554466435,977
32,S A. Diagonal,0.3555740895586729,977
32,S A. MultiDiagonal,0.32801294530017544,977
32,S A. Grid,0.3194661236780758,977
32,Learnable,0.3508994526397011,977
64,SD,0.19513980851197435,977
64,S A. Diagonal,0.29663569234690834,977
64,S A. MultiDiagonal,0.2852686314287626,977
64,S A. Grid,0.28890801781150954,977
8,SD,0.5185777113725734,978
8,S A. Diagonal,0.57350794627353,978
8,S A. MultiDiagonal,0.530688830569647,978
8,S A. Grid,0.5744311916571252,978
8,Learnable,0.5355500863240514,978
16,SD,0.4047939050457299,978
16,S A. Diagonal,0.46567606063757117,978
16,S A. MultiDiagonal,0.43149288007904385,978
16,S A. Grid,0.4465421804927012,978
16,Learnable,0.44003317403837106,978
32,SD,0.2748835511683014,978
32,S A. Diagonal,0.3492129052087951,978
32,S A. MultiDiagonal,0.3318807882407969,978
32,S A. Grid,0.31839303497241145,978
32,Learnable,0.34432976706427093,978
64,SD,0.1971758453156908,978
64,S A. Diagonal,0.29340610388516336,978
64,S A. MultiDiagonal,0.27987398720370155,978
64,S A. Grid,0.30141230170804123,978
8,SD,0.5183677911650034,979
8,S A. Diagonal,0.5706154555314346,979
8,S A. MultiDiagonal,0.536102072893436,979
8,S A. Grid,0.5727426035734807,979
8,Learnable,0.5572578450799707,979
16,SD,0.4017773763672099,979
16,S A. Diagonal,0.4667143179941437,979
16,S A. MultiDiagonal,0.4383515204812105,979
16,S A. Grid,0.44861513353370774,979
16,Learnable,0.4495184389655603,979
32,SD,0.27842563934782766,979
32,S A. Diagonal,0.3510105375749298,979
32,S A. MultiDiagonal,0.3286151428660513,979
32,S A. Grid,0.32579917844502715,979
32,Learnable,0.350385674456184,979
64,SD,0.19337279045830566,979
64,S A. Diagonal,0.2938661955601659,979
64,S A. MultiDiagonal,0.2819046733929005,979
64,S A. Grid,0.29235557423063047,979
8,SD,0.5168943207499214,980
8,S A. Diagonal,0.5724384731663239,980
8,S A. MultiDiagonal,0.5362951954246847,980
8,S A. Grid,0.5703231346795032,980
8,Learnable,0.5713056110041959,980
16,SD,0.406257290163551,980
16,S A. Diagonal,0.46469653255699545,980
16,S A. MultiDiagonal,0.4309182705817697,980
16,S A. Grid,0.4536600881646883,980
16,Learnable,0.43550287509168795,980
32,SD,0.27449092153873844,980
32,S A. Diagonal,0.35327988182828596,980
32,S A. MultiDiagonal,0.3272268681169708,980
32,S A. Grid,0.3206679171823852,980
32,Learnable,0.333590952543825,980
64,SD,0.20237665734107865,980
64,S A. Diagonal,0.3018222026894439,980
64,S A. MultiDiagonal,0.2864971562165482,980
64,S A. Grid,0.29662940142240923,980
8,SD,0.5191674036574343,981
8,S A. Diagonal,0.577920709734912,981
8,S A. MultiDiagonal,0.5408293457538456,981
8,S A. Grid,0.5714160676845333,981
8,Learnable,0.5311241012779274,981
16,SD,0.40107324875001504,981
16,S A. Diagonal,0.46289409489377886,981
16,S A. MultiDiagonal,0.4372906516353199,981
16,S A. Grid,0.4493567141219541,981
16,Learnable,0.4415076771951628,981
32,SD,0.277209072722854,981
32,S A. Diagonal,0.3530416436949689,981
32,S A. MultiDiagonal,0.32978605437158826,981
32,S A. Grid,0.3216621581460206,981
32,Learnable,0.3371103937447209,981
64,SD,0.19538769511217055,981
64,S A. Diagonal,0.3004191348994412,981
64,S A. MultiDiagonal,0.28720280387267505,981
64,S A. Grid,0.2874236671388125,981
8,SD,0.5196581522709774,982
8,S A. Diagonal,0.5737807412727963,982
8,S A. MultiDiagonal,0.5474321841901084,982
8,S A. Grid,0.5672174801949534,982
8,Learnable,0.5637588432287359,982
16,SD,0.40039106694875265,982
16,S A. Diagonal,0.46828880603273854,982
16,S A. MultiDiagonal,0.43002925961937866,982
16,S A. Grid,0.4496736840197643,982
16,Learnable,0.4444153907394049,982
32,SD,0.2728886552620984,982
32,S A. Diagonal,0.3520365611528058,982
32,S A. MultiDiagonal,0.32993840044908307,982
32,S A. Grid,0.31984526159604804,982
32,Learnable,0.3531083399153563,982
64,SD,0.20198108464683978,982
64,S A. Diagonal,0.29726250935802934,982
64,S A. MultiDiagonal,0.27937087566833363,982
64,S A. Grid,0.2936322338360555,982
8,SD,0.5168140235624488,983
8,S A. Diagonal,0.5741540589005476,983
8,S A. MultiDiagonal,0.5425854418156305,983
8,S A. Grid,0.569294597042513,983
8,Learnable,0.5557242341976523,983
16,SD,0.399992966993887,983
16,S A. Diagonal,0.46988850366722135,983
16,S A. MultiDiagonal,0.4397699964846805,983
16,S A. Grid,0.44939563642714386,983
16,Learnable,0.4562421518729754,983
32,SD,0.26934019835761475,983
32,S A. Diagonal,0.35356512065343115,983
32,S A. MultiDiagonal,0.33008356052958954,983
32,S A. Grid,0.32266835420117834,983
32,Learnable,0.3425357282779976,983
64,SD,0.1928766266908029,983
64,S A. Diagonal,0.2992656639613341,983
64,S A. MultiDiagonal,0.27829194928043754,983
64,S A. Grid,0.2955657518530665,983
8,SD,0.5138031026264445,984
8,S A. Diagonal,0.5732172833820457,984
8,S A. MultiDiagonal,0.5372002520825083,984
8,S A. Grid,0.5741952214524808,984
8,Learnable,0.5552425977704549,984
16,SD,0.40207364920017336,984
16,S A. Diagonal,0.4658613024181808,984
16,S A. MultiDiagonal,0.4317446166655654,984
16,S A. Grid,0.45033500827982864,984
16,Learnable,0.455149205875494,984
32,SD,0.2737874236311837,984
32,S A. Diagonal,0.3535667434220783,984
32,S A. MultiDiagonal,0.33548061987509414,984
32,S A. Grid,0.32121214027891154,984
32,Learnable,0.33983702535734794,984
64,SD,0.1956693924382747,984
64,S A. Diagonal,0.30161754428232357,984
64,S A. MultiDiagonal,0.28616104559341493,984
64,S A. Grid,0.29634814101290896,984
8,SD,0.5168004808710165,985
8,S A. Diagonal,0.5731398876310008,985
8,S A. MultiDiagonal,0.5363798255155591,985
8,S A. Grid,0.5689220310623292,985
8,Learnable,0.5321417901506295,985
16,SD,0.3985129998284266,985
16,S A. Diagonal,0.4595664614254016,985
16,S A. MultiDiagonal,0.4265376743936746,985
16,S A. Grid,0.4477292402497841,985
16,Learnable,0.4625698600566425,985
32,SD,0.27356371689236136,985
32,S A. Diagonal,0.348588423493149,985
32,S A. MultiDiagonal,0.3214479773135028,985
32,S A. Grid,0.3205527566826512,985
32,Learnable,0.34837598316724333,985
64,SD,0.19403101444172674,985
64,S A. Diagonal,0.2889359524942211,985
64,S A. MultiDiagonal,0.2884402669822456,985
64,S A. Grid,0.2889452031856675,985
8,SD,0.5191909841351312,986
8,S A. Diagonal,0.5771296516586113,986
8,S A. MultiDiagonal,0.549025119417131,986
8,S A. Grid,0.5737075926657227,986
8,Learnable,0.5524837438073555,986
16,SD,0.40253088356612476,986
16,S A. Diagonal,0.46833000535751507,986
16,S A. MultiDiagonal,0.43125755942485744,986
16,S A. Grid,0.45509789845104304,986
16,Learnable,0.460352594583292,986
32,SD,0.2707317257115317,986
32,S A. Diagonal,0.34896900041390955,986
32,S A. MultiDiagonal,0.32787011546080813,986
32,S A. Grid,0.32297920087482124,986
32,Learnable,0.34230739189594767,986
64,SD,0.19784309423925814,986
64,S A. Diagonal,0.31030017823696715,986
64,S A. MultiDiagonal,0.27757120989506767,986
64,S A. Grid,0.28684900740721087,986
8,SD,0.523219841137309,987
8,S A. Diagonal,0.5750936115794079,987
8,S A. MultiDiagonal,0.5428637752870391,987
8,S A. Grid,0.5652373570751529,987
8,Learnable,0.5480496064088419,987
16,SD,0.4038055962287225,987
16,S A. Diagonal,0.4682998621435965,987
16,S A. MultiDiagonal,0.4283953479348249,987
16,S A. Grid,0.4496995500527314,987
16,Learnable,0.4537231922632453,987
32,SD,0.27326606204327286,987
32,S A. Diagonal,0.3516172872735541,987
32,S A. MultiDiagonal,0.32822510547307976,987
32,S A. Grid,0.3254732661497308,987
32,Learnable,0.35005449076780537,987
64,SD,0.19364198908574382,987
64,S A. Diagonal,0.2904782134495624,987
64,S A. MultiDiagonal,0.28619133348730275,987
64,S A. Grid,0.2896700828756871,987
8,SD,0.5164826664377464,988
8,S A. Diagonal,0.5789023089165743,988
8,S A. MultiDiagonal,0.5385318253083231,988
8,S A. Grid,0.5704203988802738,988
8,Learnable,0.5259220100573759,988
16,SD,0.4010914607034375,988
16,S A. Diagonal,0.4660594040385774,988
16,S A. MultiDiagonal,0.4365846694928191,988
16,S A. Grid,0.44848174920070066,988
16,Learnable,0.4624695163656857,988
32,SD,0.27612960540370224,988
32,S A. Diagonal,0.3502805167793562,988
32,S A. MultiDiagonal,0.32887186071323105,988
32,S A. Grid,0.32019907811994147,988
32,Learnable,0.33887196585528645,988
64,SD,0.2157193013170367,988
64,S A. Diagonal,0.3018350003940758,988
64,S A. MultiDiagonal,0.2852014065776115,988
64,S A. Grid,0.29211373750399133,988
8,SD,0.5227157205999645,989
8,S A. Diagonal,0.5739240385510663,989
8,S A. MultiDiagonal,0.540241571606279,989
8,S A. Grid,0.5685180064957686,989
8,Learnable,0.5381618463739447,989
16,SD,0.39813188662958854,989
16,S A. Diagonal,0.4606629019885089,989
16,S A. MultiDiagonal,0.4317131842011524,989
16,S A. Grid,0.4484395945993538,989
16,Learnable,0.4484376185452986,989
32,SD,0.2720640315543597,989
32,S A. Diagonal,0.3596674466618612,989
32,S A. MultiDiagonal,0.3335957913709563,989
32,S A. Grid,0.3239939084220589,989
32,Learnable,0.3522598406299755,989
64,SD,0.1897188016044524,989
64,S A. Diagonal,0.3020755816731181,989
64,S A. MultiDiagonal,0.27754171862589483,989
64,S A. Grid,0.28703290386007624,989
8,SD,0.5173276384542829,990
8,S A. Diagonal,0.5746773272086705,990
8,S A. MultiDiagonal,0.5353721061501688,990
8,S A. Grid,0.5669020247031741,990
8,Learnable,0.5357647550029266,990
16,SD,0.40524501380221145,990
16,S A. Diagonal,0.46792599731743667,990
16,S A. MultiDiagonal,0.4362285432996271,990
16,S A. Grid,0.4500921671262297,990
16,Learnable,0.4567067230352793,990
32,SD,0.2775212199222609,990
32,S A. Diagonal,0.3488093076235915,990
32,S A. MultiDiagonal,0.3297820990221849,990
32,S A. Grid,0.32017915250944395,990
32,Learnable,0.3448705563353603,990
64,SD,0.19088452404330006,990
64,S A. Diagonal,0.29846334306633104,990
64,S A. MultiDiagonal,0.2814460555432635,990
64,S A. Grid,0.2892742315884037,990
8,SD,0.524261401814249,991
8,S A. Diagonal,0.572805540662524,991
8,S A. MultiDiagonal,0.5458661069643232,991
8,S A. Grid,0.5720245536440335,991
8,Learnable,0.5471381231217345,991
16,SD,0.40504010628880494,991
16,S A. Diagonal,0.4620260761602798,991
16,S A. MultiDiagonal,0.4270520994198653,991
16,S A. Grid,0.44811634195697136,991
16,Learnable,0.43979911285096346,991
32,SD,0.27222725394282365,991
32,S A. Diagonal,0.35732356607294874,991
32,S A. MultiDiagonal,0.3278689101986729,991
32,S A. Grid,0.32902334785491183,991
32,Learnable,0.36350135044620135,991
64,SD,0.19661058379890428,991
64,S A. Diagonal,0.29423251853362853,991
64,S A. MultiDiagonal,0.2808347617287707,991
64,S A. Grid,0.29167811956815887,991
8,SD,0.521405457562508,992
8,S A. Diagonal,0.5724555535882596,992
8,S A. MultiDiagonal,0.5407453604779959,992
8,S A. Grid,0.5698831797175788,992
8,Learnable,0.5524992377819026,992
16,SD,0.4039555267513967,992
16,S A. Diagonal,0.4643538831803361,992
16,S A. MultiDiagonal,0.4392393060849822,992
16,S A. Grid,0.44187425530666946,992
16,Learnable,0.44907780504472444,992
32,SD,0.27205286353263625,992
32,S A. Diagonal,0.35495544286959174,992
32,S A. MultiDiagonal,0.3306492943833861,992
32,S A. Grid,0.31783833709101983,992
32,Learnable,0.34755923828485435,992
64,SD,0.1921698755701864,992
64,S A. Diagonal,0.3005382770970941,992
64,S A. MultiDiagonal,0.2832783793621142,992
64,S A. Grid,0.29041190801868794,992
8,SD,0.5210857191056841,993
8,S A. Diagonal,0.571943286226152,993
8,S A. MultiDiagonal,0.5415640367402024,993
8,S A. Grid,0.5729758943661063,993
8,Learnable,0.5367025339439281,993
16,SD,0.40090700485427855,993
16,S A. Diagonal,0.4652181703563619,993
16,S A. MultiDiagonal,0.433284133002451,993
16,S A. Grid,0.44868276744612573,993
16,Learnable,0.44115136394984356,993
32,SD,0.2722532550144044,993
32,S A. Diagonal,0.3491175583723036,993
32,S A. MultiDiagonal,0.32660400240894183,993
32,S A. Grid,0.3192230786010001,993
32,Learnable,0.3473968988863182,993
64,SD,0.19457385529211768,993
64,S A. Diagonal,0.2935695937960685,993
64,S A. MultiDiagonal,0.2796916533333607,993
64,S A. Grid,0.2940539756458596,993
8,SD,0.5229058735311172,994
8,S A. Diagonal,0.5773805006095006,994
8,S A. MultiDiagonal,0.5373772403532112,994
8,S A. Grid,0.5671873605618295,994
8,Learnable,0.5294910918843682,994
16,SD,0.4008598017918099,994
16,S A. Diagonal,0.46932724860330854,994
16,S A. MultiDiagonal,0.4350398418490191,994
16,S A. Grid,0.4480616600518107,994
16,Learnable,0.4329827846012243,994
32,SD,0.2729000567787676,994
32,S A. Diagonal,0.3558597277444473,994
32,S A. MultiDiagonal,0.3317755457170183,994
32,S A. Grid,0.32467433830256154,994
32,Learnable,0.35019045058151776,994
64,SD,0.20147324023342866,994
64,S A. Diagonal,0.3045996620570111,994
64,S A. MultiDiagonal,0.2838402267035182,994
64,S A. Grid,0.2888177502934355,994
8,SD,0.5161690574376981,995
8,S A. Diagonal,0.5782306256731962,995
8,S A. MultiDiagonal,0.552525571443844,995
8,S A. Grid,0.5695263829457706,995
8,Learnable,0.5473867655905466,995
16,SD,0.4078482097799362,995
16,S A. Diagonal,0.4707661817580149,995
16,S A. MultiDiagonal,0.4339487955780032,995
16,S A. Grid,0.44876323211157865,995
16,Learnable,0.43552072434060407,995
32,SD,0.27488190033471877,995
32,S A. Diagonal,0.35417280132054807,995
32,S A. MultiDiagonal,0.3310619612814747,995
32,S A. Grid,0.32168865690949144,995
32,Learnable,0.3560853400654486,995
64,SD,0.19944979002581678,995
64,S A. Diagonal,0.3008829883563494,995
64,S A. MultiDiagonal,0.28216710940459483,995
64,S A. Grid,0.29035767602361856,995
8,SD,0.5175095024862387,996
8,S A. Diagonal,0.5734235094547244,996
8,S A. MultiDiagonal,0.5313555883237736,996
8,S A. Grid,0.5718884603587785,996
8,Learnable,0.5541329520575484,996
16,SD,0.4002299659976287,996
16,S A. Diagonal,0.4674539741504764,996
16,S A. MultiDiagonal,0.4363157524520172,996
16,S A. Grid,0.4506681634515865,996
16,Learnable,0.43846794120689087,996
32,SD,0.27285524967517,996
32,S A. Diagonal,0.35197199495390696,996
32,S A. MultiDiagonal,0.3334116910783348,996
32,S A. Grid,0.32672906952657316,996
32,Learnable,0.34649020083336446,996
64,SD,0.1941824478454493,996
64,S A. Diagonal,0.3019035071272189,996
64,S A. MultiDiagonal,0.2879193664095215,996
64,S A. Grid,0.2919966708762716,996
8,SD,0.518648270754653,997
8,S A. Diagonal,0.5710907727436187,997
8,S A. MultiDiagonal,0.5388162067744622,997
8,S A. Grid,0.568714611099399,997
8,Learnable,0.5486129226037897,997
16,SD,0.4007991225345281,997
16,S A. Diagonal,0.4728180783178622,997
16,S A. MultiDiagonal,0.4289772533619799,997
16,S A. Grid,0.4543713073940405,997
16,Learnable,0.4521267972399957,997
32,SD,0.27394628211461963,997
32,S A. Diagonal,0.35636751008179485,997
32,S A. MultiDiagonal,0.3324023027980898,997
32,S A. Grid,0.32081331213556485,997
32,Learnable,0.3362070729329632,997
64,SD,0.19414125917477823,997
64,S A. Diagonal,0.30341148968793336,997
64,S A. MultiDiagonal,0.28879532762844473,997
64,S A. Grid,0.28834768399481403,997
8,SD,0.5173781299700146,998
8,S A. Diagonal,0.5755064149384582,998
8,S A. MultiDiagonal,0.5348907870809069,998
8,S A. Grid,0.5716855571154088,998
8,Learnable,0.5409838140977921,998
16,SD,0.40305903539057175,998
16,S A. Diagonal,0.4600691507880763,998
16,S A. MultiDiagonal,0.43420130220731645,998
16,S A. Grid,0.4506595647478867,998
16,Learnable,0.44125859227896735,998
32,SD,0.2725458662625344,998
32,S A. Diagonal,0.3543535718746499,998
32,S A. MultiDiagonal,0.3249184015521334,998
32,S A. Grid,0.3240284391162387,998
32,Learnable,0.3381807890476043,998
64,SD,0.20018141167127146,998
64,S A. Diagonal,0.297259827678277,998
64,S A. MultiDiagonal,0.2876857115069579,998
64,S A. Grid,0.2902263107309717,998
8,SD,0.5231119709801818,999
8,S A. Diagonal,0.5756983727407016,999
8,S A. MultiDiagonal,0.5409077123551465,999
8,S A. Grid,0.5726199108023675,999
8,Learnable,0.5491093746657916,999
16,SD,0.4041466288187338,999
16,S A. Diagonal,0.4640241847322618,999
16,S A. MultiDiagonal,0.429889992680792,999
16,S A. Grid,0.4493896425682872,999
16,Learnable,0.44100546270713226,999
32,SD,0.2729585197700434,999
32,S A. Diagonal,0.35110327109026523,999
32,S A. MultiDiagonal,0.3325161521469488,999
32,S A. Grid,0.3233877253678666,999
32,Learnable,0.3586535343610818,999
64,SD,0.18597853379463647,999
64,S A. Diagonal,0.30500216276772607,999
64,S A. MultiDiagonal,0.27877091166285284,999
64,S A. Grid,0.29413999726522577,999


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/fourier_5/initial_0/hypervolume_efficiency_phases/max_infidelity_all/hypervolume_bootstrap_samples=1000_summary_phases_loglog_global.csv <==
d,architecture,hv_mean,hv_std,hv_q025,hv_q975
8,Learnable,0.546409737929352,0.011134654560713086,0.5255871576809069,0.5686536581854332
8,S A. Diagonal,0.5745882456959694,0.0030559363644413443,0.5690396763649389,0.5804622013615574
8,S A. Grid,0.570139232514398,0.0029175140870685164,0.5643545410839308,0.5755296212734459
8,S A. MultiDiagonal,0.5409661867015296,0.004480688055355353,0.5327616656801643,0.5494280401546622
8,SD,0.5186685328850954,0.0022064807265124676,0.5148456159379687,0.5230263701008856
16,Learnable,0.447788155427945,0.00885818877759588,0.43268434143901724,0.46629400513746155
16,S A. Diagonal,0.46636597253577206,0.0027372213221825616,0.4610921012706719,0.47188194139395323
16,S A. Grid,0.4494331389820538,0.003645891860113815,0.443181738963784,0.4569300901404586
16,S A. MultiDiagonal,0.4329647536309737,0.003988616759059868,0.4260668152254912,0.4417242742759633
16,SD,0.4021659165896559,0.0024117226427019176,0.39751727917707663,0.40706089956767205
32,Learnable,0.3479474602150123,0.008515613958294142,0.33068747548707345,0.36263862336185454
32,S A. Diagonal,0.3518171582810137,0.003267211556265196,0.3456426359596612,0.3587087941595602
32,S A. Grid,0.32272562591797005,0.0028027131340967516,0.3177757481940481,0.32902415726623785
32,S A. MultiDiagonal,0.3293817702458536,0.0030564488119918763,0.32381960704128243,0.3353907078453683
32,SD,0.27400381198996915,0.002166899024159999,0.2701896192848102,0.27857755581683696
64,S A. Diagonal,0.298890598886845,0.005547997406125459,0.28780985876902826,0.3092563177413384
64,S A. Grid,0.2910608911951555,0.003412417752642595,0.2848198862054189,0.2980543160852948
64,S A. MultiDiagonal,0.2807507124943799,0.0036063022310476346,0.27520314333504786,0.288789051089375
64,SD,0.19564603098606212,0.005629266736155394,0.18746221742808647,0.20818093352349407


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/random_gaussian/initial_0/hypervolume_efficiency_phases/max_infidelity_0.001/hypervolume_bootstrap_samples=1000_phases_loglog_global.csv <==
d,architecture,hv,bootstrap_index
8,SD,0.6796036122523444,0
8,S A. Diagonal,0.7309951586884471,0
8,S A. MultiDiagonal,0.7066370903902743,0
8,S A. Grid,0.7117136033690248,0
8,Learnable,0.7340809487998443,0
16,SD,0.5714280462629834,0
16,S A. Diagonal,0.5965475763175822,0
16,S A. MultiDiagonal,0.5374460803647496,0
16,S A. Grid,0.5875281194969024,0
16,Learnable,0.6246095404937961,0
32,SD,0.4508582294641214,0
32,S A. Diagonal,0.46564463693330294,0
32,S A. MultiDiagonal,0.42072662138330424,0
32,S A. Grid,0.4457657757268247,0
32,Learnable,0.42850263017539836,0
64,SD,0.27983604629615383,0
64,S A. Diagonal,0.3116996059077597,0
64,S A. MultiDiagonal,0.29044448566161923,0
64,S A. Grid,0.2758164419226332,0
8,SD,0.6765503172205316,1
8,S A. Diagonal,0.7311271922145535,1
8,S A. MultiDiagonal,0.7110376614898672,1
8,S A. Grid,0.7035408201493079,1
8,Learnable,0.7844091347482878,1
16,SD,0.566622909725877,1
16,S A. Diagonal,0.595082298316504,1
16,S A. MultiDiagonal,0.5450151886978896,1
16,S A. Grid,0.5786947933105722,1
16,Learnable,0.5600997203517057,1
32,SD,0.44592104967274404,1
32,S A. Diagonal,0.46714322776934997,1
32,S A. MultiDiagonal,0.4228109771622049,1
32,S A. Grid,0.44612801783384864,1
32,Learnable,0.44423982802735673,1
64,SD,0.2901977835836771,1
64,S A. Diagonal,0.2928777791506772,1
64,S A. MultiDiagonal,0.2951733517168938,1
64,S A. Grid,0.26352826408645597,1
8,SD,0.6821042323052706,2
8,S A. Diagonal,0.7264859562318244,2
8,S A. MultiDiagonal,0.7198330279605971,2
8,S A. Grid,0.7058553231141897,2
8,Learnable,0.7476817026864452,2
16,SD,0.5718601713335458,2
16,S A. Diagonal,0.5961141841952661,2
16,S A. MultiDiagonal,0.5570759067405768,2
16,S A. Grid,0.575174887221275,2
16,Learnable,0.5911627980846401,2
32,SD,0.4482772366747918,2
32,S A. Diagonal,0.4747603429509359,2
32,S A. MultiDiagonal,0.4197055025239166,2
32,S A. Grid,0.4491200014184928,2
32,Learnable,0.4098196890315111,2
64,SD,0.2748412427747196,2
64,S A. Diagonal,0.32550693872402775,2
64,S A. MultiDiagonal,0.2946471021042891,2
64,S A. Grid,0.26114922626546927,2
8,SD,0.6754586400454377,3
8,S A. Diagonal,0.7275503894665545,3
8,S A. MultiDiagonal,0.7076607071379406,3
8,S A. Grid,0.7081981784238778,3
8,Learnable,0.7206646840324549,3
16,SD,0.5629570059350262,3
16,S A. Diagonal,0.5982223196423294,3
16,S A. MultiDiagonal,0.5469632914047514,3
16,S A. Grid,0.5698916503839752,3
16,Learnable,0.5928810246847392,3
32,SD,0.44959615175605405,3
32,S A. Diagonal,0.46736328643305275,3
32,S A. MultiDiagonal,0.42258823285173125,3
32,S A. Grid,0.4464412522735272,3
32,Learnable,0.4060653170989519,3
64,SD,0.2704528653614052,3
64,S A. Diagonal,0.3002122822673044,3
64,S A. MultiDiagonal,0.2879313369098626,3
64,S A. Grid,0.28873189230082985,3
8,SD,0.6776016812991951,4
8,S A. Diagonal,0.7343350160484623,4
8,S A. MultiDiagonal,0.7158993874711536,4
8,S A. Grid,0.705224401809005,4
8,Learnable,0.7530545058523285,4
16,SD,0.5716670201536422,4
16,S A. Diagonal,0.5968843242413441,4
16,S A. MultiDiagonal,0.5401574061956844,4
16,S A. Grid,0.5760852469577598,4
16,Learnable,0.6065706414751039,4
32,SD,0.4522197258440107,4
32,S A. Diagonal,0.4712411474581494,4
32,S A. MultiDiagonal,0.42065496818815973,4
32,S A. Grid,0.45864620025196057,4
32,Learnable,0.40250770833284544,4
64,SD,0.2926426031333432,4
64,S A. Diagonal,0.2798596718773924,4
64,S A. MultiDiagonal,0.2878502136235543,4
64,S A. Grid,0.2590437808110743,4
8,SD,0.684204491915985,5
8,S A. Diagonal,0.7227769440861425,5
8,S A. MultiDiagonal,0.706156602355962,5
8,S A. Grid,0.700028012723688,5
8,Learnable,0.6886005712050794,5
16,SD,0.5715177512612611,5
16,S A. Diagonal,0.6014257216664807,5
16,S A. MultiDiagonal,0.5463654540177884,5
16,S A. Grid,0.5657602492253354,5
16,Learnable,0.5673520180066868,5
32,SD,0.45100795174795716,5
32,S A. Diagonal,0.46778080686782986,5
32,S A. MultiDiagonal,0.42302897455624994,5
32,S A. Grid,0.4496350000730781,5
32,Learnable,0.40538157722724605,5
64,SD,0.28352227619797193,5
64,S A. Diagonal,0.31415631948199924,5
64,S A. MultiDiagonal,0.2876963967182464,5
64,S A. Grid,0.25450388556297954,5
8,SD,0.6840447681562359,6
8,S A. Diagonal,0.728051889775954,6
8,S A. MultiDiagonal,0.7030388964985753,6
8,S A. Grid,0.7136746551868915,6
8,Learnable,0.7399283644872082,6
16,SD,0.5737804020490266,6
16,S A. Diagonal,0.5857000928325504,6
16,S A. MultiDiagonal,0.5596754386166866,6
16,S A. Grid,0.5712454596389813,6
16,Learnable,0.586091275626532,6
32,SD,0.4472304602170484,6
32,S A. Diagonal,0.4610157912305257,6
32,S A. MultiDiagonal,0.416182107002133,6
32,S A. Grid,0.44844412135658734,6
32,Learnable,0.4177925263747195,6
64,SD,0.275965023968087,6
64,S A. Diagonal,0.30046219656752976,6
64,S A. MultiDiagonal,0.28865366783923035,6
64,S A. Grid,0.2612545201756471,6
8,SD,0.6837714201639455,7
8,S A. Diagonal,0.7325494205536989,7
8,S A. MultiDiagonal,0.7094113095976302,7
8,S A. Grid,0.7106471587549197,7
8,Learnable,0.7465463070256457,7
16,SD,0.5704611051963001,7
16,S A. Diagonal,0.5967441113158587,7
16,S A. MultiDiagonal,0.5460758771056978,7
16,S A. Grid,0.5770780098539897,7
16,Learnable,0.5992195381523108,7
32,SD,0.45217229295119665,7
32,S A. Diagonal,0.4734709694630833,7
32,S A. MultiDiagonal,0.4218794344027931,7
32,S A. Grid,0.44412124041841405,7
32,Learnable,0.4169040325966606,7
64,SD,0.2969788741932421,7
64,S A. Diagonal,0.29870524405268317,7
64,S A. MultiDiagonal,0.2897293747230118,7
64,S A. Grid,0.285034956088828,7
8,SD,0.6795269251120711,8
8,S A. Diagonal,0.7471208452731766,8
8,S A. MultiDiagonal,0.7023069064339137,8
8,S A. Grid,0.7049069829426547,8
8,Learnable,0.7263065946601795,8
16,SD,0.5650543158617964,8
16,S A. Diagonal,0.5952059742967473,8
16,S A. MultiDiagonal,0.558900677086442,8
16,S A. Grid,0.5783592488972867,8
16,Learnable,0.5705967277229524,8
32,SD,0.45050684364916393,8
32,S A. Diagonal,0.4612309042341445,8
32,S A. MultiDiagonal,0.4399738625220664,8
32,S A. Grid,0.4477650484329893,8
32,Learnable,0.417646657766611,8
64,SD,0.2842904608866108,8
64,S A. Diagonal,0.296170752441869,8
64,S A. MultiDiagonal,0.2985012072961596,8
64,S A. Grid,0.25820192702514383,8
8,SD,0.6713394240048758,9
8,S A. Diagonal,0.7346591970624566,9
8,S A. MultiDiagonal,0.6915377825482621,9
8,S A. Grid,0.7056708398194597,9
8,Learnable,0.6924191380543308,9
16,SD,0.5658261102402672,9
16,S A. Diagonal,0.5918473614893681,9
16,S A. MultiDiagonal,0.5410468389324063,9
16,S A. Grid,0.5724109903798426,9
16,Learnable,0.6182840889491334,9
32,SD,0.4492331800347988,9
32,S A. Diagonal,0.46440872682677947,9
32,S A. MultiDiagonal,0.4223187470708818,9
32,S A. Grid,0.45948583458757397,9
32,Learnable,0.4230325064861866,9
64,SD,0.2714872566839004,9
64,S A. Diagonal,0.3039829892534521,9
64,S A. MultiDiagonal,0.2828852948870368,9
64,S A. Grid,0.27236940779403696,9
8,SD,0.679234123532509,10
8,S A. Diagonal,0.7275463718798327,10
8,S A. MultiDiagonal,0.7115132931251144,10
8,S A. Grid,0.7161336735476822,10
8,Learnable,0.7431024683149053,10
16,SD,0.5721690447975808,10
16,S A. Diagonal,0.5976795392453954,10
16,S A. MultiDiagonal,0.5594278656543755,10
16,S A. Grid,0.5750828601303789,10
16,Learnable,0.5973342918551985,10
32,SD,0.4500138072685719,10
32,S A. Diagonal,0.4700734514171092,10
32,S A. MultiDiagonal,0.42531312247567965,10
32,S A. Grid,0.44933737258425255,10
32,Learnable,0.410580946904337,10
64,SD,0.29680687935096495,10
64,S A. Diagonal,0.3003427688726684,10
64,S A. MultiDiagonal,0.29203903662929087,10
64,S A. Grid,0.260923172091472,10
8,SD,0.682842020162413,11
8,S A. Diagonal,0.7231639408473884,11
8,S A. MultiDiagonal,0.698290710979317,11
8,S A. Grid,0.7150112646186556,11
8,Learnable,0.6986591026199387,11
16,SD,0.5620690816034196,11
16,S A. Diagonal,0.5999237404859208,11
16,S A. MultiDiagonal,0.5508925941747129,11
16,S A. Grid,0.5686568182133388,11
16,Learnable,0.5714354728689814,11
32,SD,0.4491693172667774,11
32,S A. Diagonal,0.4685974352442199,11
32,S A. MultiDiagonal,0.4242160620846731,11
32,S A. Grid,0.45686587141034185,11
32,Learnable,0.42289835192089326,11
64,SD,0.2884591685651465,11
64,S A. Diagonal,0.301478841689707,11
64,S A. MultiDiagonal,0.28576093023698734,11
64,S A. Grid,0.2633530500407537,11
8,SD,0.6688290194751383,12
8,S A. Diagonal,0.7282534582358293,12
8,S A. MultiDiagonal,0.7072222747068841,12
8,S A. Grid,0.6952906923503271,12
8,Learnable,0.7468452294315271,12
16,SD,0.5711969537190064,12
16,S A. Diagonal,0.5942428917068435,12
16,S A. MultiDiagonal,0.55126447534533,12
16,S A. Grid,0.5660613030796414,12
16,Learnable,0.6150125439488942,12
32,SD,0.4505836391244459,12
32,S A. Diagonal,0.4696104662574642,12
32,S A. MultiDiagonal,0.42145814857629826,12
32,S A. Grid,0.4420962861438673,12
32,Learnable,0.41441267868356535,12
64,SD,0.2920749043492438,12
64,S A. Diagonal,0.3213953075116548,12
64,S A. MultiDiagonal,0.28086977309314853,12
64,S A. Grid,0.2602892406351651,12
8,SD,0.6822641575584432,13
8,S A. Diagonal,0.7240447199067378,13
8,S A. MultiDiagonal,0.7072854729486867,13
8,S A. Grid,0.6997137284273608,13
8,Learnable,0.7411744304938949,13
16,SD,0.5705388365326652,13
16,S A. Diagonal,0.6026332891719381,13
16,S A. MultiDiagonal,0.5602174651257857,13
16,S A. Grid,0.5705950368435083,13
16,Learnable,0.5918288886931297,13
32,SD,0.4509876769546889,13
32,S A. Diagonal,0.47017014834054793,13
32,S A. MultiDiagonal,0.42342693587068625,13
32,S A. Grid,0.45219711975493276,13
32,Learnable,0.419237806351855,13
64,SD,0.26718728490468285,13
64,S A. Diagonal,0.2962073558573742,13
64,S A. MultiDiagonal,0.2806345797761943,13
64,S A. Grid,0.26053379647200314,13
8,SD,0.6732970899417995,14
8,S A. Diagonal,0.7329105027135021,14
8,S A. MultiDiagonal,0.6999667986474486,14
8,S A. Grid,0.7180680995164197,14
8,Learnable,0.6993702292175054,14
16,SD,0.5744345267166908,14
16,S A. Diagonal,0.589337588699274,14
16,S A. MultiDiagonal,0.5486760476088977,14
16,S A. Grid,0.5769614025668738,14
16,Learnable,0.5675801586739497,14
32,SD,0.45233971905051845,14
32,S A. Diagonal,0.46155243739697327,14
32,S A. MultiDiagonal,0.42279416913180634,14
32,S A. Grid,0.4439680100889106,14
32,Learnable,0.41488288190353845,14
64,SD,0.29023278830782123,14
64,S A. Diagonal,0.3197830099382421,14
64,S A. MultiDiagonal,0.28879114982495857,14
64,S A. Grid,0.27109212339544164,14
8,SD,0.6667138516865537,15
8,S A. Diagonal,0.72433625411968,15
8,S A. MultiDiagonal,0.7026589530229173,15
8,S A. Grid,0.7035598837470157,15
8,Learnable,0.6651271500729365,15
16,SD,0.5658871835193382,15
16,S A. Diagonal,0.5911955105513509,15
16,S A. MultiDiagonal,0.551734002320993,15
16,S A. Grid,0.5745366509614382,15
16,Learnable,0.5637498204434729,15
32,SD,0.4517692376686675,15
32,S A. Diagonal,0.46522479980744375,15
32,S A. MultiDiagonal,0.42922635112262525,15
32,S A. Grid,0.4430708854195334,15
32,Learnable,0.4090116614365612,15
64,SD,0.28205703473607335,15
64,S A. Diagonal,0.31705537977255294,15
64,S A. MultiDiagonal,0.27907025825246723,15
64,S A. Grid,0.2567635187112657,15
8,SD,0.6794966347013255,16
8,S A. Diagonal,0.7256661115002572,16
8,S A. MultiDiagonal,0.7205642728965551,16
8,S A. Grid,0.712262407629652,16
8,Learnable,0.7578099139193875,16
16,SD,0.5640399535352836,16
16,S A. Diagonal,0.6018707178703997,16
16,S A. MultiDiagonal,0.547437696559639,16
16,S A. Grid,0.5806672727980665,16
16,Learnable,0.5891664052751497,16
32,SD,0.4510810747674459,16
32,S A. Diagonal,0.4642471012847379,16
32,S A. MultiDiagonal,0.4193527903694568,16
32,S A. Grid,0.4501446637440054,16
32,Learnable,0.4335384548506021,16
64,SD,0.2906571180962842,16
64,S A. Diagonal,0.2996405926158922,16
64,S A. MultiDiagonal,0.2796816717302377,16
64,S A. Grid,0.27147199753223383,16
8,SD,0.6736059042625309,17
8,S A. Diagonal,0.7296737297105087,17
8,S A. MultiDiagonal,0.6922597890307952,17
8,S A. Grid,0.7069800057799893,17
8,Learnable,0.6994959673225773,17
16,SD,0.5652512828024377,17
16,S A. Diagonal,0.594783494421824,17
16,S A. MultiDiagonal,0.5511438126553189,17
16,S A. Grid,0.5782315392059191,17
16,Learnable,0.5794506709529005,17
32,SD,0.44699157549074486,17
32,S A. Diagonal,0.4667590316975628,17
32,S A. MultiDiagonal,0.41089646647789924,17
32,S A. Grid,0.44123638294706113,17
32,Learnable,0.4235768715912221,17
64,SD,0.28586279657845226,17
64,S A. Diagonal,0.3145277564281449,17
64,S A. MultiDiagonal,0.28363506233589625,17
64,S A. Grid,0.25194992615077183,17
8,SD,0.6706856561057947,18
8,S A. Diagonal,0.7309328808588607,18
8,S A. MultiDiagonal,0.7071504754628394,18
8,S A. Grid,0.7135426159805189,18
8,Learnable,0.7395989762069296,18
16,SD,0.5760725777992355,18
16,S A. Diagonal,0.5984340474361705,18
16,S A. MultiDiagonal,0.5368455990328137,18
16,S A. Grid,0.572893867114627,18
16,Learnable,0.6100950990093791,18
32,SD,0.44791364856104954,18
32,S A. Diagonal,0.4729800971436964,18
32,S A. MultiDiagonal,0.43875505013128163,18
32,S A. Grid,0.43994739313365805,18
32,Learnable,0.41591301957364396,18
64,SD,0.27936652337962337,18
64,S A. Diagonal,0.3175905675651029,18
64,S A. MultiDiagonal,0.30530577292442107,18
64,S A. Grid,0.2671170736116152,18
8,SD,0.6886553658576008,19
8,S A. Diagonal,0.7204891136063327,19
8,S A. MultiDiagonal,0.7065365081793507,19
8,S A. Grid,0.7141962450328706,19
8,Learnable,0.7020836368059657,19
16,SD,0.5766393535077252,19
16,S A. Diagonal,0.6010158307790663,19
16,S A. MultiDiagonal,0.5363734030225611,19
16,S A. Grid,0.5846941377929791,19
16,Learnable,0.6006272627470427,19
32,SD,0.44573193559557855,19
32,S A. Diagonal,0.4611713434139644,19
32,S A. MultiDiagonal,0.4303204866929605,19
32,S A. Grid,0.44967380050582395,19
32,Learnable,0.40523838701534964,19
64,SD,0.2943251280118718,19
64,S A. Diagonal,0.3081831326722443,19
64,S A. MultiDiagonal,0.2747767003480349,19
64,S A. Grid,0.2584560891919113,19
8,SD,0.670935630448606,20
8,S A. Diagonal,0.7334195190943503,20
8,S A. MultiDiagonal,0.7007154834699136,20
8,S A. Grid,0.6881631713632321,20
8,Learnable,0.7461159987527937,20
16,SD,0.573009242684763,20
16,S A. Diagonal,0.6018346339040882,20
16,S A. MultiDiagonal,0.5458200648817982,20
16,S A. Grid,0.5817720576354137,20
16,Learnable,0.5744144126169587,20
32,SD,0.4499744594363473,20
32,S A. Diagonal,0.4653248928089949,20
32,S A. MultiDiagonal,0.43188796389934153,20
32,S A. Grid,0.45137635611891724,20
32,Learnable,0.41181522559472267,20
64,SD,0.2865958420794753,20
64,S A. Diagonal,0.31350839125781993,20
64,S A. MultiDiagonal,0.2878395477132306,20
64,S A. Grid,0.2631765383413309,20
8,SD,0.6776683105551179,21
8,S A. Diagonal,0.7400138780315884,21
8,S A. MultiDiagonal,0.7045788481917143,21
8,S A. Grid,0.7264168362514158,21
8,Learnable,0.7467670160871437,21
16,SD,0.566318556704271,21
16,S A. Diagonal,0.5980835160555698,21
16,S A. MultiDiagonal,0.5507326980693757,21
16,S A. Grid,0.5755873390064843,21
16,Learnable,0.602933090904865,21
32,SD,0.4507528610059021,21
32,S A. Diagonal,0.46336905076655016,21
32,S A. MultiDiagonal,0.4196263883548266,21
32,S A. Grid,0.4511683867792302,21
32,Learnable,0.4175806528048781,21
64,SD,0.29521377406687266,21
64,S A. Diagonal,0.2876743536101814,21
64,S A. MultiDiagonal,0.28285916023854546,21
64,S A. Grid,0.2660266880085905,21
8,SD,0.680393919784569,22
8,S A. Diagonal,0.7244907247131428,22
8,S A. MultiDiagonal,0.6916325930997154,22
8,S A. Grid,0.7108799716376346,22
8,Learnable,0.7383612101921799,22
16,SD,0.5669640894948098,22
16,S A. Diagonal,0.5968010927141898,22
16,S A. MultiDiagonal,0.547669531778966,22
16,S A. Grid,0.5730439552785556,22
16,Learnable,0.5661952700437306,22
32,SD,0.44650460896113925,22
32,S A. Diagonal,0.46823144692347474,22
32,S A. MultiDiagonal,0.4224760422947921,22
32,S A. Grid,0.44872113534856495,22
32,Learnable,0.41678558686505485,22
64,SD,0.28435758490619567,22
64,S A. Diagonal,0.3184661601277425,22
64,S A. MultiDiagonal,0.27769827779172274,22
64,S A. Grid,0.2885908509452927,22
8,SD,0.6759977593879943,23
8,S A. Diagonal,0.7237569200721238,23
8,S A. MultiDiagonal,0.6980150816774711,23
8,S A. Grid,0.70120157136627,23
8,Learnable,0.730643455057161,23
16,SD,0.5714768959045975,23
16,S A. Diagonal,0.5976225136599316,23
16,S A. MultiDiagonal,0.5446422781199785,23
16,S A. Grid,0.5737479445032374,23
16,Learnable,0.5722531723837608,23
32,SD,0.4469085704685637,23
32,S A. Diagonal,0.46067805474729623,23
32,S A. MultiDiagonal,0.43369594996719407,23
32,S A. Grid,0.4469306694567295,23
32,Learnable,0.42366003079994236,23
64,SD,0.2826611202606506,23
64,S A. Diagonal,0.2866603667113035,23
64,S A. MultiDiagonal,0.2882182587557321,23
64,S A. Grid,0.2633832740943002,23
8,SD,0.6727666665049946,24
8,S A. Diagonal,0.7309758231090167,24
8,S A. MultiDiagonal,0.7128376049102364,24
8,S A. Grid,0.7054197893879964,24
8,Learnable,0.7425535077239792,24
16,SD,0.5643469708673977,24
16,S A. Diagonal,0.608996058593743,24
16,S A. MultiDiagonal,0.5471977917299364,24
16,S A. Grid,0.574034528018408,24
16,Learnable,0.5614343235521978,24
32,SD,0.44931082907558345,24
32,S A. Diagonal,0.4638970790650877,24
32,S A. MultiDiagonal,0.42178786990455025,24
32,S A. Grid,0.4462757317466745,24
32,Learnable,0.3932710990031904,24
64,SD,0.27962150852995116,24
64,S A. Diagonal,0.31259602639055545,24
64,S A. MultiDiagonal,0.28125697219854073,24
64,S A. Grid,0.26688081541823816,24
8,SD,0.6845815588443575,25
8,S A. Diagonal,0.7298691904787176,25
8,S A. MultiDiagonal,0.7045012658537482,25
8,S A. Grid,0.698134126289642,25
8,Learnable,0.7441860579982233,25
16,SD,0.5674743597672053,25
16,S A. Diagonal,0.5986249251299738,25
16,S A. MultiDiagonal,0.5518074855560425,25
16,S A. Grid,0.5720650897130917,25
16,Learnable,0.5746107371942153,25
32,SD,0.44797092291691176,25
32,S A. Diagonal,0.4601097972739937,25
32,S A. MultiDiagonal,0.4211762542148595,25
32,S A. Grid,0.44127008252060484,25
32,Learnable,0.41068205708685357,25
64,SD,0.28259520249660613,25
64,S A. Diagonal,0.31217170043246767,25
64,S A. MultiDiagonal,0.2873992152958784,25
64,S A. Grid,0.27138536912352096,25
8,SD,0.6807043138219381,26
8,S A. Diagonal,0.7208466253709359,26
8,S A. MultiDiagonal,0.7075551645437728,26
8,S A. Grid,0.7027530679326656,26
8,Learnable,0.7906457698388226,26
16,SD,0.5723288441575424,26
16,S A. Diagonal,0.5949137169402815,26
16,S A. MultiDiagonal,0.5361570147592861,26
16,S A. Grid,0.5688716196407655,26
16,Learnable,0.5858816535570258,26
32,SD,0.4521302192854414,26
32,S A. Diagonal,0.46490676070291925,26
32,S A. MultiDiagonal,0.43533910312538804,26
32,S A. Grid,0.45011132433773327,26
32,Learnable,0.4113521779671113,26
64,SD,0.29259796083068235,26
64,S A. Diagonal,0.2878535896358905,26
64,S A. MultiDiagonal,0.3069221555584431,26
64,S A. Grid,0.2693859455350812,26
8,SD,0.6648434222584745,27
8,S A. Diagonal,0.740831052224429,27
8,S A. MultiDiagonal,0.7014697359708002,27
8,S A. Grid,0.693780819126539,27
8,Learnable,0.7081326535196025,27
16,SD,0.564381994572206,27
16,S A. Diagonal,0.6008653348419366,27
16,S A. MultiDiagonal,0.5369042327422398,27
16,S A. Grid,0.5809906393204087,27
16,Learnable,0.5904213812977744,27
32,SD,0.4502504329382777,27
32,S A. Diagonal,0.46011049149164196,27
32,S A. MultiDiagonal,0.42651488949793354,27
32,S A. Grid,0.4465023289650586,27
32,Learnable,0.41240163556549364,27
64,SD,0.291118502215765,27
64,S A. Diagonal,0.2943146207363533,27
64,S A. MultiDiagonal,0.2949473731577112,27
64,S A. Grid,0.2738913310164137,27
8,SD,0.6777282137887903,28
8,S A. Diagonal,0.7304465880168063,28
8,S A. MultiDiagonal,0.7052714426806491,28
8,S A. Grid,0.7078688730909399,28
8,Learnable,0.74959317542589,28
16,SD,0.5629701760018416,28
16,S A. Diagonal,0.5988198276589762,28
16,S A. MultiDiagonal,0.557749431900523,28
16,S A. Grid,0.5728658483542941,28
16,Learnable,0.5601097755585804,28
32,SD,0.4500787041226041,28
32,S A. Diagonal,0.46660101445509106,28
32,S A. MultiDiagonal,0.4204772119018773,28
32,S A. Grid,0.453602230666178,28
32,Learnable,0.4263290384470566,28
64,SD,0.30819120058778576,28
64,S A. Diagonal,0.296967225510572,28
64,S A. MultiDiagonal,0.2847915551519843,28
64,S A. Grid,0.25887053096421875,28
8,SD,0.6661948527409209,29
8,S A. Diagonal,0.7374684258922564,29
8,S A. MultiDiagonal,0.7085251809814201,29
8,S A. Grid,0.6989536785917508,29
8,Learnable,0.7551675267016629,29
16,SD,0.5734658518637772,29
16,S A. Diagonal,0.595767416070877,29
16,S A. MultiDiagonal,0.5487476989052674,29
16,S A. Grid,0.582053150750101,29
16,Learnable,0.5473721300739849,29
32,SD,0.4472508085172342,29
32,S A. Diagonal,0.46584693206355077,29
32,S A. MultiDiagonal,0.42252523209481485,29
32,S A. Grid,0.45378597076780935,29
32,Learnable,0.39389821905630557,29
64,SD,0.29920512616467204,29
64,S A. Diagonal,0.30735007003778037,29
64,S A. MultiDiagonal,0.29945834164529916,29
64,S A. Grid,0.26288069201422826,29
8,SD,0.6845695335134603,30
8,S A. Diagonal,0.7423897684203857,30
8,S A. MultiDiagonal,0.7059196254539581,30
8,S A. Grid,0.7110685997121804,30
8,Learnable,0.7489964034535682,30
16,SD,0.5609441173695822,30
16,S A. Diagonal,0.6053667520363566,30
16,S A. MultiDiagonal,0.5444494336722757,30
16,S A. Grid,0.5759681885271867,30
16,Learnable,0.5509498298213837,30
32,SD,0.44586565715733406,30
32,S A. Diagonal,0.4641904232049733,30
32,S A. MultiDiagonal,0.43399320485248605,30
32,S A. Grid,0.44077923636490324,30
32,Learnable,0.3939688915279809,30
64,SD,0.2709530189182227,30
64,S A. Diagonal,0.3066413354507383,30
64,S A. MultiDiagonal,0.28933373253935013,30
64,S A. Grid,0.26837097886729044,30
8,SD,0.6783160429061247,31
8,S A. Diagonal,0.7281052219000632,31
8,S A. MultiDiagonal,0.7006039977666264,31
8,S A. Grid,0.7023843053368182,31
8,Learnable,0.6808064069634161,31
16,SD,0.5761161710388212,31
16,S A. Diagonal,0.5930591955692092,31
16,S A. MultiDiagonal,0.5572781499621475,31
16,S A. Grid,0.5784202873539869,31
16,Learnable,0.6097392893171094,31
32,SD,0.4485171275047532,31
32,S A. Diagonal,0.46465395348342176,31
32,S A. MultiDiagonal,0.41774756802653024,31
32,S A. Grid,0.4495744740349489,31
32,Learnable,0.4099034167991165,31
64,SD,0.2796484416935498,31
64,S A. Diagonal,0.3171843006345374,31
64,S A. MultiDiagonal,0.2795717075124353,31
64,S A. Grid,0.26579200123183483,31
8,SD,0.6699015876412466,32
8,S A. Diagonal,0.7239317451606798,32
8,S A. MultiDiagonal,0.7227556337277155,32
8,S A. Grid,0.7170334510621059,32
8,Learnable,0.7324453120531871,32
16,SD,0.578441223586946,32
16,S A. Diagonal,0.60214401834668,32
16,S A. MultiDiagonal,0.5450592917269687,32
16,S A. Grid,0.5823701736687082,32
16,Learnable,0.572496127221725,32
32,SD,0.44892462605219713,32
32,S A. Diagonal,0.47007981767680634,32
32,S A. MultiDiagonal,0.4121806335976016,32
32,S A. Grid,0.4473678597182634,32
32,Learnable,0.4234826639319287,32
64,SD,0.28862691963475295,32
64,S A. Diagonal,0.29040399113504967,32
64,S A. MultiDiagonal,0.2759772446726314,32
64,S A. Grid,0.26448781218430856,32
8,SD,0.6730618436654853,33
8,S A. Diagonal,0.7226408891599498,33
8,S A. MultiDiagonal,0.7182565853469152,33
8,S A. Grid,0.7183464710371372,33
8,Learnable,0.740869927016106,33
16,SD,0.5684334693774122,33
16,S A. Diagonal,0.6080659098328548,33
16,S A. MultiDiagonal,0.5506181362568234,33
16,S A. Grid,0.5729238745865948,33
16,Learnable,0.5897299680166634,33
32,SD,0.45318544881631145,33
32,S A. Diagonal,0.46515912695677203,33
32,S A. MultiDiagonal,0.41537450453345415,33
32,S A. Grid,0.4593445899902746,33
32,Learnable,0.42022388848192205,33
64,SD,0.286366216893945,33
64,S A. Diagonal,0.3018665513186633,33
64,S A. MultiDiagonal,0.2787215385148554,33
64,S A. Grid,0.2647097175806937,33
8,SD,0.6804443956402763,34
8,S A. Diagonal,0.7305482192827838,34
8,S A. MultiDiagonal,0.689793716093501,34
8,S A. Grid,0.7079963329727174,34
8,Learnable,0.7431412445210611,34
16,SD,0.5623198318498395,34
16,S A. Diagonal,0.5922901537200522,34
16,S A. MultiDiagonal,0.5306745239957708,34
16,S A. Grid,0.566880494452007,34
16,Learnable,0.5801031170448426,34
32,SD,0.4478588669246822,34
32,S A. Diagonal,0.46153392354057265,34
32,S A. MultiDiagonal,0.42937579652281715,34
32,S A. Grid,0.4572066858210805,34
32,Learnable,0.3884672398143054,34
64,SD,0.30304533330557887,34
64,S A. Diagonal,0.2928211161222252,34
64,S A. MultiDiagonal,0.2918496631588695,34
64,S A. Grid,0.2587431114960337,34
8,SD,0.6762885248108674,35
8,S A. Diagonal,0.7351574450654952,35
8,S A. MultiDiagonal,0.7000733474569861,35
8,S A. Grid,0.7140474427498259,35
8,Learnable,0.7539116620864359,35
16,SD,0.5673650088656598,35
16,S A. Diagonal,0.5955890468186097,35
16,S A. MultiDiagonal,0.5532260658539332,35
16,S A. Grid,0.5813873961964537,35
16,Learnable,0.5757998753207596,35
32,SD,0.44386364653122956,35
32,S A. Diagonal,0.46806991234369855,35
32,S A. MultiDiagonal,0.4166865666865179,35
32,S A. Grid,0.4588294443269537,35
32,Learnable,0.4108260163169413,35
64,SD,0.28016889626649133,35
64,S A. Diagonal,0.3102958506994442,35
64,S A. MultiDiagonal,0.29089062092294643,35
64,S A. Grid,0.2677784041925841,35
8,SD,0.6784310642882624,36
8,S A. Diagonal,0.7333046365712075,36
8,S A. MultiDiagonal,0.7054425141582482,36
8,S A. Grid,0.7069777560250198,36
8,Learnable,0.7260427950663927,36
16,SD,0.5723508953548598,36
16,S A. Diagonal,0.59911091601231,36
16,S A. MultiDiagonal,0.5466042524567689,36
16,S A. Grid,0.5700091720392763,36
16,Learnable,0.5825813260133869,36
32,SD,0.457401358706013,36
32,S A. Diagonal,0.4692454795287894,36
32,S A. MultiDiagonal,0.43162222492879476,36
32,S A. Grid,0.45451987451757525,36
32,Learnable,0.398961271898513,36
64,SD,0.2846947704524658,36
64,S A. Diagonal,0.31060090567336457,36
64,S A. MultiDiagonal,0.30911811362793945,36
64,S A. Grid,0.2720889944621289,36
8,SD,0.6861690040300945,37
8,S A. Diagonal,0.7329297693304502,37
8,S A. MultiDiagonal,0.7041732636811681,37
8,S A. Grid,0.7083152525717158,37
8,Learnable,0.6991309009041917,37
16,SD,0.5668858153014905,37
16,S A. Diagonal,0.5989381212390783,37
16,S A. MultiDiagonal,0.5378864298453465,37
16,S A. Grid,0.5774872236414993,37
16,Learnable,0.5921226958687477,37
32,SD,0.44552683348944033,37
32,S A. Diagonal,0.46836865682368434,37
32,S A. MultiDiagonal,0.4252383028615024,37
32,S A. Grid,0.45811536076969506,37
32,Learnable,0.37983963456212366,37
64,SD,0.2792705150593954,37
64,S A. Diagonal,0.3197088053723064,37
64,S A. MultiDiagonal,0.3131785528461301,37
64,S A. Grid,0.260583856108794,37
8,SD,0.6665786269215185,38
8,S A. Diagonal,0.7209506101977583,38
8,S A. MultiDiagonal,0.6845294405245396,38
8,S A. Grid,0.7052401780350859,38
8,Learnable,0.7511282791995021,38
16,SD,0.5652907697414981,38
16,S A. Diagonal,0.5969815088837338,38
16,S A. MultiDiagonal,0.5627727831999558,38
16,S A. Grid,0.5703403280571778,38
16,Learnable,0.5658629004140464,38
32,SD,0.4517999040685602,38
32,S A. Diagonal,0.4608176080941778,38
32,S A. MultiDiagonal,0.42700940819789457,38
32,S A. Grid,0.46944181029490595,38
32,Learnable,0.3983934589156324,38
64,SD,0.2870420121734125,38
64,S A. Diagonal,0.2975893927688964,38
64,S A. MultiDiagonal,0.2656258879631504,38
64,S A. Grid,0.2822627186881814,38
8,SD,0.6787302386783831,39
8,S A. Diagonal,0.7298314839443927,39
8,S A. MultiDiagonal,0.7073541156899238,39
8,S A. Grid,0.7154411223422034,39
8,Learnable,0.7333610489701485,39
16,SD,0.5664331443764443,39
16,S A. Diagonal,0.6107874368079906,39
16,S A. MultiDiagonal,0.5592010808763298,39
16,S A. Grid,0.5774125235460457,39
16,Learnable,0.5889083897778921,39
32,SD,0.45024074393775426,39
32,S A. Diagonal,0.46744489257491983,39
32,S A. MultiDiagonal,0.43661318040707137,39
32,S A. Grid,0.4517947382129298,39
32,Learnable,0.4186147945076417,39
64,SD,0.28444443519283197,39
64,S A. Diagonal,0.3044356598859895,39
64,S A. MultiDiagonal,0.3377579832041656,39
64,S A. Grid,0.26572483227981647,39
8,SD,0.6705972921659779,40
8,S A. Diagonal,0.7222982432060292,40
8,S A. MultiDiagonal,0.7168137386020601,40
8,S A. Grid,0.7013805283307554,40
8,Learnable,0.6900559755455713,40
16,SD,0.5653813103218147,40
16,S A. Diagonal,0.603791165580914,40
16,S A. MultiDiagonal,0.5630950784792931,40
16,S A. Grid,0.5768779398135048,40
16,Learnable,0.5545928772418891,40
32,SD,0.44871300710952544,40
32,S A. Diagonal,0.46218926430679125,40
32,S A. MultiDiagonal,0.4262079875542866,40
32,S A. Grid,0.44547781863713926,40
32,Learnable,0.40333458238590614,40
64,SD,0.27781387185624473,40
64,S A. Diagonal,0.31072358645262843,40
64,S A. MultiDiagonal,0.2937594113006622,40
64,S A. Grid,0.2806289962539534,40
8,SD,0.668209214697832,41
8,S A. Diagonal,0.7423904757296961,41
8,S A. MultiDiagonal,0.7112918943630615,41
8,S A. Grid,0.7072539398994951,41
8,Learnable,0.709142820397087,41
16,SD,0.5694584743609239,41
16,S A. Diagonal,0.6067291762096386,41
16,S A. MultiDiagonal,0.539778143908485,41
16,S A. Grid,0.5779114280604697,41
16,Learnable,0.5833763518039072,41
32,SD,0.45000511151795014,41
32,S A. Diagonal,0.46637958688608494,41
32,S A. MultiDiagonal,0.42239219823460816,41
32,S A. Grid,0.4503290245647757,41
32,Learnable,0.4243259267080425,41
64,SD,0.2927610469466978,41
64,S A. Diagonal,0.31438584109532486,41
64,S A. MultiDiagonal,0.2882868292661761,41
64,S A. Grid,0.27053632179734455,41
8,SD,0.675074446638809,42
8,S A. Diagonal,0.7328898101816627,42
8,S A. MultiDiagonal,0.7021032601827523,42
8,S A. Grid,0.7045948861393466,42
8,Learnable,0.7388472387384452,42
16,SD,0.5629530978880448,42
16,S A. Diagonal,0.5984547794315612,42
16,S A. MultiDiagonal,0.5491496125447398,42
16,S A. Grid,0.5797201716404132,42
16,Learnable,0.556636590642526,42
32,SD,0.4502753706788033,42
32,S A. Diagonal,0.47069076876956295,42
32,S A. MultiDiagonal,0.43230063013202114,42
32,S A. Grid,0.44337572738711517,42
32,Learnable,0.4336959452469973,42
64,SD,0.27608068075212844,42
64,S A. Diagonal,0.3077098177680311,42
64,S A. MultiDiagonal,0.2813133081072534,42
64,S A. Grid,0.27035597232427455,42
8,SD,0.6804291892249962,43
8,S A. Diagonal,0.7341295278247315,43
8,S A. MultiDiagonal,0.7196202908366977,43
8,S A. Grid,0.705362622637077,43
8,Learnable,0.7373200599155321,43
16,SD,0.5624509441638491,43
16,S A. Diagonal,0.6021900324063708,43
16,S A. MultiDiagonal,0.5488578168567476,43
16,S A. Grid,0.5773338440196953,43
16,Learnable,0.5643743412047123,43
32,SD,0.4482648286538534,43
32,S A. Diagonal,0.46251995437606475,43
32,S A. MultiDiagonal,0.41965645732754636,43
32,S A. Grid,0.4508760650799537,43
32,Learnable,0.41175475532072375,43
64,SD,0.2834618213376862,43
64,S A. Diagonal,0.3112768799542119,43
64,S A. MultiDiagonal,0.2889496878254163,43
64,S A. Grid,0.2873806538103291,43
8,SD,0.6736401533980226,44
8,S A. Diagonal,0.7292027922551112,44
8,S A. MultiDiagonal,0.6859138693261104,44
8,S A. Grid,0.6932960081404559,44
8,Learnable,0.6619377942018363,44
16,SD,0.5684605277634672,44
16,S A. Diagonal,0.5983405843461442,44
16,S A. MultiDiagonal,0.5632803090504875,44
16,S A. Grid,0.57998531064682,44
16,Learnable,0.6026280928916614,44
32,SD,0.44928120504399777,44
32,S A. Diagonal,0.4683320950236569,44
32,S A. MultiDiagonal,0.41667400946106964,44
32,S A. Grid,0.46092547887122876,44
32,Learnable,0.38589942316560294,44
64,SD,0.27494068721901765,44
64,S A. Diagonal,0.31273388984901235,44
64,S A. MultiDiagonal,0.28439324396017773,44
64,S A. Grid,0.26474311538420703,44
8,SD,0.6828773848499756,45
8,S A. Diagonal,0.7364730669617591,45
8,S A. MultiDiagonal,0.6882767559465397,45
8,S A. Grid,0.7042372174613336,45
8,Learnable,0.6904281996714847,45
16,SD,0.5657073063959701,45
16,S A. Diagonal,0.588884729423493,45
16,S A. MultiDiagonal,0.5545642070188843,45
16,S A. Grid,0.5713701713111571,45
16,Learnable,0.5650789599133927,45
32,SD,0.4516596024794943,45
32,S A. Diagonal,0.465205275651397,45
32,S A. MultiDiagonal,0.4292452123943038,45
32,S A. Grid,0.443922785180442,45
32,Learnable,0.41469917556620717,45
64,SD,0.29948441303172507,45
64,S A. Diagonal,0.29750258625678566,45
64,S A. MultiDiagonal,0.287781203368115,45
64,S A. Grid,0.25817280737822773,45
8,SD,0.6730477621388421,46
8,S A. Diagonal,0.7325032185273713,46
8,S A. MultiDiagonal,0.711683349137279,46
8,S A. Grid,0.7089266609540298,46
8,Learnable,0.7383525165596684,46
16,SD,0.5709705587511822,46
16,S A. Diagonal,0.5990183636407886,46
16,S A. MultiDiagonal,0.5430692695633641,46
16,S A. Grid,0.5798642013161354,46
16,Learnable,0.5930543596086215,46
32,SD,0.45348604282105814,46
32,S A. Diagonal,0.46201232142498194,46
32,S A. MultiDiagonal,0.41835730396342674,46
32,S A. Grid,0.45529295469155184,46
32,Learnable,0.4314663632466384,46
64,SD,0.28913360745616584,46
64,S A. Diagonal,0.305854058643294,46
64,S A. MultiDiagonal,0.29404328472272484,46
64,S A. Grid,0.2725660126410835,46
8,SD,0.6776882444517857,47
8,S A. Diagonal,0.7294994637782679,47
8,S A. MultiDiagonal,0.7093504211963814,47
8,S A. Grid,0.7058232983007494,47
8,Learnable,0.7616994012297307,47
16,SD,0.5686867046077827,47
16,S A. Diagonal,0.6028840770618706,47
16,S A. MultiDiagonal,0.5513780320353112,47
16,S A. Grid,0.5820283679138867,47
16,Learnable,0.5969869310521058,47
32,SD,0.44652362975058446,47
32,S A. Diagonal,0.46090108833238436,47
32,S A. MultiDiagonal,0.4244347232101006,47
32,S A. Grid,0.4487765129186851,47
32,Learnable,0.4056258105907603,47
64,SD,0.2779070283913355,47
64,S A. Diagonal,0.2893197795721844,47
64,S A. MultiDiagonal,0.28701791385404557,47
64,S A. Grid,0.2520651245929467,47
8,SD,0.6727128551798933,48
8,S A. Diagonal,0.737036648435785,48
8,S A. MultiDiagonal,0.7077958993637512,48
8,S A. Grid,0.7108587642456924,48
8,Learnable,0.758576565116272,48
16,SD,0.5684483910222997,48
16,S A. Diagonal,0.5949417696102013,48
16,S A. MultiDiagonal,0.5482026931924381,48
16,S A. Grid,0.5658345372773403,48
16,Learnable,0.5816457157002431,48
32,SD,0.4498383341482253,48
32,S A. Diagonal,0.4689809071695365,48
32,S A. MultiDiagonal,0.4163561265524913,48
32,S A. Grid,0.4581673735179603,48
32,Learnable,0.4090316364964718,48
64,SD,0.2755833075258048,48
64,S A. Diagonal,0.2974462518371759,48
64,S A. MultiDiagonal,0.2915943010221946,48
64,S A. Grid,0.2686584609041148,48
8,SD,0.6697380747267161,49
8,S A. Diagonal,0.7183029935533729,49
8,S A. MultiDiagonal,0.7184557235757743,49
8,S A. Grid,0.7125492868333079,49
8,Learnable,0.751264942938427,49
16,SD,0.5709362762129992,49
16,S A. Diagonal,0.6041194874406607,49
16,S A. MultiDiagonal,0.5438236804793122,49
16,S A. Grid,0.5718201644193384,49
16,Learnable,0.5950445083249193,49
32,SD,0.44500597909245915,49
32,S A. Diagonal,0.46194332917536235,49
32,S A. MultiDiagonal,0.4231385596205814,49
32,S A. Grid,0.46428084894578897,49
32,Learnable,0.40654433503643694,49
64,SD,0.28706806418003566,49
64,S A. Diagonal,0.3069761253521519,49
64,S A. MultiDiagonal,0.3021214160460375,49
64,S A. Grid,0.260023095202686,49
8,SD,0.6719650459270138,50
8,S A. Diagonal,0.723415725396766,50
8,S A. MultiDiagonal,0.7069502557460383,50
8,S A. Grid,0.7129741732054218,50
8,Learnable,0.7270402610737531,50
16,SD,0.5673075201637738,50
16,S A. Diagonal,0.593551232842857,50
16,S A. MultiDiagonal,0.544057885012014,50
16,S A. Grid,0.577532964575006,50
16,Learnable,0.5550610777374372,50
32,SD,0.44851719420229563,50
32,S A. Diagonal,0.46769122780532646,50
32,S A. MultiDiagonal,0.4232189356217858,50
32,S A. Grid,0.4335549883945705,50
32,Learnable,0.4221329643926237,50
64,SD,0.2704070840087126,50
64,S A. Diagonal,0.2948840104405916,50
64,S A. MultiDiagonal,0.2941907043301206,50
64,S A. Grid,0.26496602652527107,50
8,SD,0.6773436265111963,51
8,S A. Diagonal,0.7229635065311539,51
8,S A. MultiDiagonal,0.7153362368650095,51
8,S A. Grid,0.7005729854210279,51
8,Learnable,0.7517656471251922,51
16,SD,0.5657569481240063,51
16,S A. Diagonal,0.5997776021976078,51
16,S A. MultiDiagonal,0.5586420931539411,51
16,S A. Grid,0.5790335455811806,51
16,Learnable,0.5872281790013254,51
32,SD,0.4500435304931473,51
32,S A. Diagonal,0.4684234112454645,51
32,S A. MultiDiagonal,0.42641819066796244,51
32,S A. Grid,0.4521502348087595,51
32,Learnable,0.44062346465769214,51
64,SD,0.2979540586056511,51
64,S A. Diagonal,0.2870999825259653,51
64,S A. MultiDiagonal,0.28132131524433435,51
64,S A. Grid,0.2741335683842429,51
8,SD,0.6823345703431408,52
8,S A. Diagonal,0.7399567085868153,52
8,S A. MultiDiagonal,0.6989144689717102,52
8,S A. Grid,0.7218280007476463,52
8,Learnable,0.7368828836271966,52
16,SD,0.5710983360902455,52
16,S A. Diagonal,0.6043389256977292,52
16,S A. MultiDiagonal,0.5536570436893096,52
16,S A. Grid,0.5745051731793679,52
16,Learnable,0.5910499550202047,52
32,SD,0.44982642361147307,52
32,S A. Diagonal,0.46902105359774193,52
32,S A. MultiDiagonal,0.41863491168050393,52
32,S A. Grid,0.44481507202011805,52
32,Learnable,0.4434980543752773,52
64,SD,0.29586064561833797,52
64,S A. Diagonal,0.31613085221451764,52
64,S A. MultiDiagonal,0.30752318054103456,52
64,S A. Grid,0.27812474911780954,52
8,SD,0.6801395424519481,53
8,S A. Diagonal,0.7202587546393804,53
8,S A. MultiDiagonal,0.6995128766935201,53
8,S A. Grid,0.709991972181416,53
8,Learnable,0.71904942494633,53
16,SD,0.5690119443523028,53
16,S A. Diagonal,0.5914216729189758,53
16,S A. MultiDiagonal,0.556479761298674,53
16,S A. Grid,0.5784856955515505,53
16,Learnable,0.5677871903598755,53
32,SD,0.449381811006392,53
32,S A. Diagonal,0.4621500527619584,53
32,S A. MultiDiagonal,0.4216100975639757,53
32,S A. Grid,0.43910043401058085,53
32,Learnable,0.4438364699111414,53
64,SD,0.2845533877313324,53
64,S A. Diagonal,0.3092548216562364,53
64,S A. MultiDiagonal,0.27689993122695017,53
64,S A. Grid,0.256132919878935,53
8,SD,0.6849580373401194,54
8,S A. Diagonal,0.7302207362289794,54
8,S A. MultiDiagonal,0.7130571563140611,54
8,S A. Grid,0.6938032823503472,54
8,Learnable,0.7426626072932558,54
16,SD,0.5761372454709794,54
16,S A. Diagonal,0.5917429619100407,54
16,S A. MultiDiagonal,0.5519928122210791,54
16,S A. Grid,0.572478924422971,54
16,Learnable,0.5831811450295927,54
32,SD,0.45251549005676794,54
32,S A. Diagonal,0.46928037431689007,54
32,S A. MultiDiagonal,0.4242371058360871,54
32,S A. Grid,0.44932699295475187,54
32,Learnable,0.40411941451558653,54
64,SD,0.2910538876937321,54
64,S A. Diagonal,0.2969287194004654,54
64,S A. MultiDiagonal,0.2861761851741867,54
64,S A. Grid,0.2719040317598544,54
8,SD,0.6741270095553263,55
8,S A. Diagonal,0.7271507001768653,55
8,S A. MultiDiagonal,0.7064675193922477,55
8,S A. Grid,0.7158811416586526,55
8,Learnable,0.6384035311636398,55
16,SD,0.5623159231081544,55
16,S A. Diagonal,0.5914094957638699,55
16,S A. MultiDiagonal,0.5410510267289586,55
16,S A. Grid,0.5722475591911486,55
16,Learnable,0.5889739727527116,55
32,SD,0.45202248129032835,55
32,S A. Diagonal,0.45956516604257175,55
32,S A. MultiDiagonal,0.4230973445024421,55
32,S A. Grid,0.4508431487996366,55
32,Learnable,0.4277046445048826,55
64,SD,0.278135179057893,55
64,S A. Diagonal,0.2888419839030298,55
64,S A. MultiDiagonal,0.3031380260786103,55
64,S A. Grid,0.27826243082110824,55
8,SD,0.6756171044498246,56
8,S A. Diagonal,0.7241601954141108,56
8,S A. MultiDiagonal,0.7162454092703789,56
8,S A. Grid,0.7004001877551069,56
8,Learnable,0.7494431171547398,56
16,SD,0.5714529995156266,56
16,S A. Diagonal,0.5895842750421556,56
16,S A. MultiDiagonal,0.5497737769815609,56
16,S A. Grid,0.5770173447494842,56
16,Learnable,0.588964385706827,56
32,SD,0.4457681950943372,56
32,S A. Diagonal,0.46686526647407606,56
32,S A. MultiDiagonal,0.4219733848095551,56
32,S A. Grid,0.45940452351694233,56
32,Learnable,0.41910957659525583,56
64,SD,0.27542931814715343,56
64,S A. Diagonal,0.29691942381296493,56
64,S A. MultiDiagonal,0.29323825500109524,56
64,S A. Grid,0.26529729246923295,56
8,SD,0.6745061911904935,57
8,S A. Diagonal,0.7370889213934787,57
8,S A. MultiDiagonal,0.7183967046549712,57
8,S A. Grid,0.7117761878893092,57
8,Learnable,0.7365164057366862,57
16,SD,0.5694526135989891,57
16,S A. Diagonal,0.5956706576207967,57
16,S A. MultiDiagonal,0.5388554713153625,57
16,S A. Grid,0.5694278504619974,57
16,Learnable,0.5878192907501805,57
32,SD,0.45168379987832863,57
32,S A. Diagonal,0.4679196988150477,57
32,S A. MultiDiagonal,0.4309400760987425,57
32,S A. Grid,0.45472406109101005,57
32,Learnable,0.42107246053781067,57
64,SD,0.28857143349060216,57
64,S A. Diagonal,0.3291954595849415,57
64,S A. MultiDiagonal,0.28272448287419527,57
64,S A. Grid,0.268461962767716,57
8,SD,0.6798711395777697,58
8,S A. Diagonal,0.7356445117703334,58
8,S A. MultiDiagonal,0.7006149055502698,58
8,S A. Grid,0.7174672675046622,58
8,Learnable,0.7452247704147805,58
16,SD,0.5611309727695147,58
16,S A. Diagonal,0.5980042977301954,58
16,S A. MultiDiagonal,0.5492208873753981,58
16,S A. Grid,0.5762991017127279,58
16,Learnable,0.5797464947419427,58
32,SD,0.4476095968018676,58
32,S A. Diagonal,0.4766704630912987,58
32,S A. MultiDiagonal,0.41779777073805136,58
32,S A. Grid,0.4439557913319544,58
32,Learnable,0.4059004751428647,58
64,SD,0.2786155063527612,58
64,S A. Diagonal,0.3208796880963251,58
64,S A. MultiDiagonal,0.2804857337574134,58
64,S A. Grid,0.2697972435731397,58
8,SD,0.6909118813486108,59
8,S A. Diagonal,0.7374108614942503,59
8,S A. MultiDiagonal,0.7051062749937103,59
8,S A. Grid,0.717532079883449,59
8,Learnable,0.7519802612178604,59
16,SD,0.5701893260819781,59
16,S A. Diagonal,0.5979140308911596,59
16,S A. MultiDiagonal,0.548754460476065,59
16,S A. Grid,0.584469766643416,59
16,Learnable,0.590559280966331,59
32,SD,0.4492485150628174,59
32,S A. Diagonal,0.4660635391912802,59
32,S A. MultiDiagonal,0.4188960003078156,59
32,S A. Grid,0.4455002214886263,59
32,Learnable,0.4029231003449268,59
64,SD,0.279412722788674,59
64,S A. Diagonal,0.3131038419303078,59
64,S A. MultiDiagonal,0.2811650561125775,59
64,S A. Grid,0.267225419171063,59
8,SD,0.6729284960002293,60
8,S A. Diagonal,0.7227124886325662,60
8,S A. MultiDiagonal,0.7168196213719294,60
8,S A. Grid,0.7140977302792348,60
8,Learnable,0.7440672037143952,60
16,SD,0.567584426581793,60
16,S A. Diagonal,0.6029955541555592,60
16,S A. MultiDiagonal,0.5611545930857871,60
16,S A. Grid,0.5742277615299013,60
16,Learnable,0.6234834043796019,60
32,SD,0.4499344695288456,60
32,S A. Diagonal,0.47037815636075275,60
32,S A. MultiDiagonal,0.4264740710937708,60
32,S A. Grid,0.4448050722040921,60
32,Learnable,0.39608947551195617,60
64,SD,0.2799549071071216,60
64,S A. Diagonal,0.30503192569698,60
64,S A. MultiDiagonal,0.2842014023178829,60
64,S A. Grid,0.27556044191740936,60
8,SD,0.6741607026084255,61
8,S A. Diagonal,0.7227056912064271,61
8,S A. MultiDiagonal,0.7126609836971218,61
8,S A. Grid,0.720529412983357,61
8,Learnable,0.7256147186302426,61
16,SD,0.5732728198567392,61
16,S A. Diagonal,0.6013596987715625,61
16,S A. MultiDiagonal,0.5443144977962545,61
16,S A. Grid,0.5908585322084425,61
16,Learnable,0.5799773848481569,61
32,SD,0.44841447895572334,61
32,S A. Diagonal,0.4618282647665898,61
32,S A. MultiDiagonal,0.4141105977544717,61
32,S A. Grid,0.4480516770838371,61
32,Learnable,0.4392282176398271,61
64,SD,0.28074108976710177,61
64,S A. Diagonal,0.28745692870165795,61
64,S A. MultiDiagonal,0.27952361424663064,61
64,S A. Grid,0.28000981760275145,61
8,SD,0.6757768282131925,62
8,S A. Diagonal,0.7224343682354859,62
8,S A. MultiDiagonal,0.7023032149902352,62
8,S A. Grid,0.7133679093646236,62
8,Learnable,0.7408995470173051,62
16,SD,0.57153149889089,62
16,S A. Diagonal,0.5940325106167601,62
16,S A. MultiDiagonal,0.5500358405724599,62
16,S A. Grid,0.5695932559305136,62
16,Learnable,0.5603651430121273,62
32,SD,0.4485284265600594,62
32,S A. Diagonal,0.4657252413620304,62
32,S A. MultiDiagonal,0.4325861204018046,62
32,S A. Grid,0.4448252923162449,62
32,Learnable,0.41143163335317473,62
64,SD,0.2857357394953374,62
64,S A. Diagonal,0.31104233255138136,62
64,S A. MultiDiagonal,0.2952208865642521,62
64,S A. Grid,0.2637134442033704,62
8,SD,0.6642624228766136,63
8,S A. Diagonal,0.7331912334904017,63
8,S A. MultiDiagonal,0.6887096934639996,63
8,S A. Grid,0.7246159294147142,63
8,Learnable,0.7519630662609278,63
16,SD,0.5784674153680249,63
16,S A. Diagonal,0.5909478166183797,63
16,S A. MultiDiagonal,0.540193921727167,63
16,S A. Grid,0.5789427219907228,63
16,Learnable,0.5902706523254787,63
32,SD,0.4496267916319845,63
32,S A. Diagonal,0.46389751960267567,63
32,S A. MultiDiagonal,0.42343382682359126,63
32,S A. Grid,0.45544280929818326,63
32,Learnable,0.4151794228661109,63
64,SD,0.2932296532899613,63
64,S A. Diagonal,0.28931359266140105,63
64,S A. MultiDiagonal,0.28380496021911295,63
64,S A. Grid,0.272730666967737,63
8,SD,0.6737879290999826,64
8,S A. Diagonal,0.7358164745382568,64
8,S A. MultiDiagonal,0.6982383048285166,64
8,S A. Grid,0.7047157470549871,64
8,Learnable,0.743772858911892,64
16,SD,0.566895102196492,64
16,S A. Diagonal,0.5959934335541774,64
16,S A. MultiDiagonal,0.5441138630042952,64
16,S A. Grid,0.5703994876922268,64
16,Learnable,0.6027998880170184,64
32,SD,0.45218799299733664,64
32,S A. Diagonal,0.4705556228558013,64
32,S A. MultiDiagonal,0.42067741223285104,64
32,S A. Grid,0.45196036374100457,64
32,Learnable,0.4143288818429191,64
64,SD,0.28176810157054216,64
64,S A. Diagonal,0.3203310554604457,64
64,S A. MultiDiagonal,0.30429108067146615,64
64,S A. Grid,0.27352914195655753,64
8,SD,0.684835884888557,65
8,S A. Diagonal,0.7207946966714347,65
8,S A. MultiDiagonal,0.7156587526664986,65
8,S A. Grid,0.7060973215763177,65
8,Learnable,0.7381605008223749,65
16,SD,0.5748874063581588,65
16,S A. Diagonal,0.593559695764395,65
16,S A. MultiDiagonal,0.5446654971528067,65
16,S A. Grid,0.5832431964663846,65
16,Learnable,0.5563420540111625,65
32,SD,0.4454997468124059,65
32,S A. Diagonal,0.4723493989444413,65
32,S A. MultiDiagonal,0.42644939119847375,65
32,S A. Grid,0.4409812817225035,65
32,Learnable,0.4440829495440308,65
64,SD,0.2876947309430556,65
64,S A. Diagonal,0.30421515019152884,65
64,S A. MultiDiagonal,0.2968368700412656,65
64,S A. Grid,0.254520913478962,65
8,SD,0.6759989446457294,66
8,S A. Diagonal,0.7341741952203564,66
8,S A. MultiDiagonal,0.7208608598781325,66
8,S A. Grid,0.7077424162065888,66
8,Learnable,0.692970254420771,66
16,SD,0.5676699117738783,66
16,S A. Diagonal,0.5950850216379235,66
16,S A. MultiDiagonal,0.5555890939678257,66
16,S A. Grid,0.5719630681666821,66
16,Learnable,0.5640493685807949,66
32,SD,0.44665774777888667,66
32,S A. Diagonal,0.46366209826029064,66
32,S A. MultiDiagonal,0.4193005871167753,66
32,S A. Grid,0.4559723456066493,66
32,Learnable,0.4323921953422151,66
64,SD,0.2836202504622327,66
64,S A. Diagonal,0.29835308395182564,66
64,S A. MultiDiagonal,0.2788870099212064,66
64,S A. Grid,0.28571715644909096,66
8,SD,0.6739526461822132,67
8,S A. Diagonal,0.7398214585365767,67
8,S A. MultiDiagonal,0.7106557730547,67
8,S A. Grid,0.696905584404252,67
8,Learnable,0.7303629303667001,67
16,SD,0.5667556963185185,67
16,S A. Diagonal,0.5923111640527398,67
16,S A. MultiDiagonal,0.5491014901351277,67
16,S A. Grid,0.563474653504106,67
16,Learnable,0.5722824757479382,67
32,SD,0.4468745586205381,67
32,S A. Diagonal,0.46489541577593074,67
32,S A. MultiDiagonal,0.43489203609976407,67
32,S A. Grid,0.448481514224083,67
32,Learnable,0.4286650860368817,67
64,SD,0.2842451965960997,67
64,S A. Diagonal,0.28048650265286085,67
64,S A. MultiDiagonal,0.29631776696671364,67
64,S A. Grid,0.24773412157767338,67
8,SD,0.6803679675786459,68
8,S A. Diagonal,0.7257758481457989,68
8,S A. MultiDiagonal,0.7181686602173298,68
8,S A. Grid,0.7089177419701681,68
8,Learnable,0.6931354417813734,68
16,SD,0.5700179838975271,68
16,S A. Diagonal,0.605217100901043,68
16,S A. MultiDiagonal,0.5497073328688055,68
16,S A. Grid,0.5677900099148073,68
16,Learnable,0.6206329219062614,68
32,SD,0.45596815085762626,68
32,S A. Diagonal,0.4650058410226318,68
32,S A. MultiDiagonal,0.41646690363573224,68
32,S A. Grid,0.4580275052853541,68
32,Learnable,0.3955796174534423,68
64,SD,0.29476725714111773,68
64,S A. Diagonal,0.28929166607874546,68
64,S A. MultiDiagonal,0.2732462298011227,68
64,S A. Grid,0.2749288729560705,68
8,SD,0.6779843774012017,69
8,S A. Diagonal,0.7298313797639638,69
8,S A. MultiDiagonal,0.7251139320428877,69
8,S A. Grid,0.7080412385389224,69
8,Learnable,0.705355586905976,69
16,SD,0.5642574133530203,69
16,S A. Diagonal,0.5996587326178955,69
16,S A. MultiDiagonal,0.5433765517586673,69
16,S A. Grid,0.5739409329327999,69
16,Learnable,0.5843185728372624,69
32,SD,0.4507365167505504,69
32,S A. Diagonal,0.46421075779996057,69
32,S A. MultiDiagonal,0.4146283864492537,69
32,S A. Grid,0.4501377915765688,69
32,Learnable,0.4142414257708768,69
64,SD,0.2860517198729543,69
64,S A. Diagonal,0.28974871292489146,69
64,S A. MultiDiagonal,0.3176189442948608,69
64,S A. Grid,0.2827361269510865,69
8,SD,0.6873813987971997,70
8,S A. Diagonal,0.7208369823084543,70
8,S A. MultiDiagonal,0.7060813853072743,70
8,S A. Grid,0.7025544933893152,70
8,Learnable,0.733177467357037,70
16,SD,0.5630183153053832,70
16,S A. Diagonal,0.5820430755443821,70
16,S A. MultiDiagonal,0.549753235206119,70
16,S A. Grid,0.5676800776872865,70
16,Learnable,0.5743954940327844,70
32,SD,0.4492732253525725,70
32,S A. Diagonal,0.46870376827597093,70
32,S A. MultiDiagonal,0.41428599801212695,70
32,S A. Grid,0.44646299514851995,70
32,Learnable,0.4027409684290091,70
64,SD,0.30095275377629926,70
64,S A. Diagonal,0.2938098741526611,70
64,S A. MultiDiagonal,0.28134973359531473,70
64,S A. Grid,0.2553230797801501,70
8,SD,0.6699686946323349,71
8,S A. Diagonal,0.7290793292030695,71
8,S A. MultiDiagonal,0.7176255841600152,71
8,S A. Grid,0.7136579946265947,71
8,Learnable,0.7358958879841981,71
16,SD,0.577779636593452,71
16,S A. Diagonal,0.5907867450386296,71
16,S A. MultiDiagonal,0.5639128795657024,71
16,S A. Grid,0.574833681596704,71
16,Learnable,0.5766728829600724,71
32,SD,0.4481524719413091,71
32,S A. Diagonal,0.465425229462221,71
32,S A. MultiDiagonal,0.42016960757728594,71
32,S A. Grid,0.45440523424716006,71
32,Learnable,0.42387585020241697,71
64,SD,0.2652483807926286,71
64,S A. Diagonal,0.31359054459307684,71
64,S A. MultiDiagonal,0.28750360018478643,71
64,S A. Grid,0.2662886268540693,71
8,SD,0.6754951052631955,72
8,S A. Diagonal,0.725182129310138,72
8,S A. MultiDiagonal,0.693086100732508,72
8,S A. Grid,0.7154508554542678,72
8,Learnable,0.6947489161295675,72
16,SD,0.569371303108327,72
16,S A. Diagonal,0.5953629640558722,72
16,S A. MultiDiagonal,0.5482080229581273,72
16,S A. Grid,0.5771707873082165,72
16,Learnable,0.5913655800743167,72
32,SD,0.4541399264452419,72
32,S A. Diagonal,0.4675141332506013,72
32,S A. MultiDiagonal,0.42451001226572227,72
32,S A. Grid,0.4366996235559919,72
32,Learnable,0.4109559865550817,72
64,SD,0.28339410416657074,72
64,S A. Diagonal,0.3119787415669482,72
64,S A. MultiDiagonal,0.2992531566567147,72
64,S A. Grid,0.26217183214525286,72
8,SD,0.6777336814673355,73
8,S A. Diagonal,0.741573299762079,73
8,S A. MultiDiagonal,0.6980458266830154,73
8,S A. Grid,0.7031174382665578,73
8,Learnable,0.7370921729481369,73
16,SD,0.5650182318790488,73
16,S A. Diagonal,0.5917442263426597,73
16,S A. MultiDiagonal,0.5385563168534259,73
16,S A. Grid,0.5831035427957147,73
16,Learnable,0.606540818511229,73
32,SD,0.4503194415945035,73
32,S A. Diagonal,0.46451114931894866,73
32,S A. MultiDiagonal,0.43538707295345214,73
32,S A. Grid,0.4427428802807494,73
32,Learnable,0.42029794426234784,73
64,SD,0.29426214340124146,73
64,S A. Diagonal,0.31708563177123145,73
64,S A. MultiDiagonal,0.2912766503053005,73
64,S A. Grid,0.27845783599575125,73
8,SD,0.6767555327630879,74
8,S A. Diagonal,0.7301820239631243,74
8,S A. MultiDiagonal,0.7084610004037564,74
8,S A. Grid,0.7075722904869655,74
8,Learnable,0.735639441378951,74
16,SD,0.5771615840260026,74
16,S A. Diagonal,0.5957816305969758,74
16,S A. MultiDiagonal,0.5530863734994421,74
16,S A. Grid,0.5691476295468997,74
16,Learnable,0.5811234910568412,74
32,SD,0.444120722542869,74
32,S A. Diagonal,0.46086696965652074,74
32,S A. MultiDiagonal,0.4311100388115383,74
32,S A. Grid,0.4432790561004868,74
32,Learnable,0.409312325448275,74
64,SD,0.2889927664045847,74
64,S A. Diagonal,0.2929655959680261,74
64,S A. MultiDiagonal,0.2922671256493831,74
64,S A. Grid,0.2605972180790731,74
8,SD,0.6740837246895388,75
8,S A. Diagonal,0.7358709345091223,75
8,S A. MultiDiagonal,0.7043299141435,75
8,S A. Grid,0.6994094816900044,75
8,Learnable,0.7553403915684216,75
16,SD,0.5698532739725545,75
16,S A. Diagonal,0.6013754876894384,75
16,S A. MultiDiagonal,0.5460900782139815,75
16,S A. Grid,0.5774361347727197,75
16,Learnable,0.583795159171267,75
32,SD,0.453615108024848,75
32,S A. Diagonal,0.4693635115247087,75
32,S A. MultiDiagonal,0.4317809805057351,75
32,S A. Grid,0.4468384519380333,75
32,Learnable,0.38681666456074004,75
64,SD,0.2648517125572317,75
64,S A. Diagonal,0.30930990494801097,75
64,S A. MultiDiagonal,0.29847940124196304,75
64,S A. Grid,0.2860325600231124,75
8,SD,0.678802671384779,76
8,S A. Diagonal,0.7349438383709644,76
8,S A. MultiDiagonal,0.7015126198026018,76
8,S A. Grid,0.7038078397182559,76
8,Learnable,0.7515203109645594,76
16,SD,0.5716871581361587,76
16,S A. Diagonal,0.5999106580896523,76
16,S A. MultiDiagonal,0.5633496026830473,76
16,S A. Grid,0.5825292706612819,76
16,Learnable,0.5671665272886972,76
32,SD,0.4495434145707834,76
32,S A. Diagonal,0.46087286151788776,76
32,S A. MultiDiagonal,0.42867665195652316,76
32,S A. Grid,0.4407206449133449,76
32,Learnable,0.41201659371802185,76
64,SD,0.2730806134154713,76
64,S A. Diagonal,0.2976652417856576,76
64,S A. MultiDiagonal,0.2809929210776979,76
64,S A. Grid,0.2654516043202271,76
8,SD,0.6697133613098355,77
8,S A. Diagonal,0.7219628517893328,77
8,S A. MultiDiagonal,0.7175356012746161,77
8,S A. Grid,0.713710585071819,77
8,Learnable,0.7720416079713427,77
16,SD,0.5735813981404345,77
16,S A. Diagonal,0.5940499698193334,77
16,S A. MultiDiagonal,0.5457250232987475,77
16,S A. Grid,0.5823537738411442,77
16,Learnable,0.5772546048973568,77
32,SD,0.45747330043070217,77
32,S A. Diagonal,0.46288249657138403,77
32,S A. MultiDiagonal,0.4216590189004622,77
32,S A. Grid,0.4553710925651504,77
32,Learnable,0.4238279604148329,77
64,SD,0.30743658875863017,77
64,S A. Diagonal,0.3090753963613696,77
64,S A. MultiDiagonal,0.2889575386449109,77
64,S A. Grid,0.26925585535366303,77
8,SD,0.6833681559109519,78
8,S A. Diagonal,0.7274073397752137,78
8,S A. MultiDiagonal,0.7027275438134322,78
8,S A. Grid,0.7100532750099047,78
8,Learnable,0.7561030740983656,78
16,SD,0.5657124337774945,78
16,S A. Diagonal,0.5934866181402858,78
16,S A. MultiDiagonal,0.5551238437176953,78
16,S A. Grid,0.5660618488384013,78
16,Learnable,0.5721378051752579,78
32,SD,0.4432514057373067,78
32,S A. Diagonal,0.47385896092382973,78
32,S A. MultiDiagonal,0.42545366180484384,78
32,S A. Grid,0.44816447489662414,78
32,Learnable,0.4197551334451175,78
64,SD,0.28410984219920526,78
64,S A. Diagonal,0.3055817544043172,78
64,S A. MultiDiagonal,0.29500029246201837,78
64,S A. Grid,0.26494795408610927,78
8,SD,0.6748844469961957,79
8,S A. Diagonal,0.7299779508498705,79
8,S A. MultiDiagonal,0.7040301385524512,79
8,S A. Grid,0.7063482555088753,79
8,Learnable,0.7348513255643891,79
16,SD,0.5583365136804453,79
16,S A. Diagonal,0.5949615658040288,79
16,S A. MultiDiagonal,0.5627170909126094,79
16,S A. Grid,0.5833622025483792,79
16,Learnable,0.5789776530692362,79
32,SD,0.4589577606998181,79
32,S A. Diagonal,0.47255933004902595,79
32,S A. MultiDiagonal,0.42181514752429344,79
32,S A. Grid,0.45829003734769974,79
32,Learnable,0.40936140706949004,79
64,SD,0.28263842037917214,79
64,S A. Diagonal,0.3007773405765093,79
64,S A. MultiDiagonal,0.28805204988639266,79
64,S A. Grid,0.26367010276189734,79
8,SD,0.6826281597040316,80
8,S A. Diagonal,0.7260702510818313,80
8,S A. MultiDiagonal,0.6926058094968573,80
8,S A. Grid,0.6862825899446572,80
8,Learnable,0.7590857303105452,80
16,SD,0.5672932418977792,80
16,S A. Diagonal,0.5995802169345197,80
16,S A. MultiDiagonal,0.5605779738309845,80
16,S A. Grid,0.5804068659120957,80
16,Learnable,0.5789772984183177,80
32,SD,0.44801359974761445,80
32,S A. Diagonal,0.46772111671399264,80
32,S A. MultiDiagonal,0.42481552516186005,80
32,S A. Grid,0.44653533520698346,80
32,Learnable,0.4300590792759644,80
64,SD,0.29442728789688305,80
64,S A. Diagonal,0.3140911612496843,80
64,S A. MultiDiagonal,0.32033769425332914,80
64,S A. Grid,0.25107343801013404,80
8,SD,0.6742023260906521,81
8,S A. Diagonal,0.7253984935776708,81
8,S A. MultiDiagonal,0.7033232148160075,81
8,S A. Grid,0.7211360604105261,81
8,Learnable,0.7328904961282162,81
16,SD,0.566687159903092,81
16,S A. Diagonal,0.5968439810176768,81
16,S A. MultiDiagonal,0.5525897663102489,81
16,S A. Grid,0.5745913979558864,81
16,Learnable,0.5704819801254595,81
32,SD,0.44927784467243265,81
32,S A. Diagonal,0.4715887644064969,81
32,S A. MultiDiagonal,0.4275325288239743,81
32,S A. Grid,0.4363525433519414,81
32,Learnable,0.4206137582535225,81
64,SD,0.27992905832762077,81
64,S A. Diagonal,0.295417458987134,81
64,S A. MultiDiagonal,0.2706747511281548,81
64,S A. Grid,0.2744432341066395,81
8,SD,0.6757888703091433,82
8,S A. Diagonal,0.7161297774282823,82
8,S A. MultiDiagonal,0.7134127847606117,82
8,S A. Grid,0.7123013347705089,82
8,Learnable,0.7441309531266411,82
16,SD,0.5747512232943961,82
16,S A. Diagonal,0.6003507435360642,82
16,S A. MultiDiagonal,0.5518571871259969,82
16,S A. Grid,0.5779610664509095,82
16,Learnable,0.6006409683265342,82
32,SD,0.4546753624279781,82
32,S A. Diagonal,0.4612615628844625,82
32,S A. MultiDiagonal,0.4224519165337151,82
32,S A. Grid,0.4550597111841761,82
32,Learnable,0.4125184818322604,82
64,SD,0.3013087596622914,82
64,S A. Diagonal,0.30272222568792384,82
64,S A. MultiDiagonal,0.3156548309088922,82
64,S A. Grid,0.275091471055638,82
8,SD,0.6855673014959954,83
8,S A. Diagonal,0.7255074753233893,83
8,S A. MultiDiagonal,0.6961603864153019,83
8,S A. Grid,0.709625109906503,83
8,Learnable,0.7511310826575495,83
16,SD,0.5701800489722751,83
16,S A. Diagonal,0.5994838529837425,83
16,S A. MultiDiagonal,0.5376457170769182,83
16,S A. Grid,0.5786402477796064,83
16,Learnable,0.5909222992619121,83
32,SD,0.44923416166821195,83
32,S A. Diagonal,0.4694297492692202,83
32,S A. MultiDiagonal,0.4334394240575965,83
32,S A. Grid,0.45999984981302056,83
32,Learnable,0.4418003420056956,83
64,SD,0.29243642836884826,83
64,S A. Diagonal,0.30295579559219465,83
64,S A. MultiDiagonal,0.291175364530455,83
64,S A. Grid,0.2600935580095886,83
8,SD,0.6762980465394819,84
8,S A. Diagonal,0.726298585079321,84
8,S A. MultiDiagonal,0.704208998756679,84
8,S A. Grid,0.7061681642602001,84
8,Learnable,0.7205819940033175,84
16,SD,0.560153660049202,84
16,S A. Diagonal,0.5902524325121111,84
16,S A. MultiDiagonal,0.5609330742884856,84
16,S A. Grid,0.5771025827907548,84
16,Learnable,0.6081791879724155,84
32,SD,0.45528845324261724,84
32,S A. Diagonal,0.4680428257259859,84
32,S A. MultiDiagonal,0.420758584741619,84
32,S A. Grid,0.452170604808552,84
32,Learnable,0.4054349141570245,84
64,SD,0.27636066281587524,84
64,S A. Diagonal,0.3060241188701037,84
64,S A. MultiDiagonal,0.28876798711021623,84
64,S A. Grid,0.25027925835218773,84
8,SD,0.6796013960645427,85
8,S A. Diagonal,0.732185731489713,85
8,S A. MultiDiagonal,0.7042145275978595,85
8,S A. Grid,0.7136859646932389,85
8,Learnable,0.7378506793487054,85
16,SD,0.5701636699489222,85
16,S A. Diagonal,0.5979129607627541,85
16,S A. MultiDiagonal,0.5469423282507666,85
16,S A. Grid,0.579947971795591,85
16,Learnable,0.5912105335941997,85
32,SD,0.45150086950880475,85
32,S A. Diagonal,0.46679833728065145,85
32,S A. MultiDiagonal,0.43822055369544527,85
32,S A. Grid,0.44403553806795976,85
32,Learnable,0.3888733511809757,85
64,SD,0.29003212461633704,85
64,S A. Diagonal,0.310808283655164,85
64,S A. MultiDiagonal,0.29003803595964484,85
64,S A. Grid,0.2648538647856167,85
8,SD,0.6773197731008149,86
8,S A. Diagonal,0.7232793060057502,86
8,S A. MultiDiagonal,0.7004638031489419,86
8,S A. Grid,0.7171054759609048,86
8,Learnable,0.7444657671708911,86
16,SD,0.5642348002631342,86
16,S A. Diagonal,0.5918893311509721,86
16,S A. MultiDiagonal,0.5435135581488232,86
16,S A. Grid,0.5753584802045589,86
16,Learnable,0.585063083097689,86
32,SD,0.4516277880204143,86
32,S A. Diagonal,0.46678777306878516,86
32,S A. MultiDiagonal,0.4236252290248557,86
32,S A. Grid,0.45090566528553333,86
32,Learnable,0.4102327683581385,86
64,SD,0.2784682900820396,86
64,S A. Diagonal,0.29291334794605767,86
64,S A. MultiDiagonal,0.271958429738541,86
64,S A. Grid,0.2645317217887815,86
8,SD,0.6764305656031957,87
8,S A. Diagonal,0.7295290350096496,87
8,S A. MultiDiagonal,0.7017239340119836,87
8,S A. Grid,0.7045139255778338,87
8,Learnable,0.7532186183130435,87
16,SD,0.5731818673835076,87
16,S A. Diagonal,0.596831199457821,87
16,S A. MultiDiagonal,0.558248586153794,87
16,S A. Grid,0.576374646013391,87
16,Learnable,0.5824703003506415,87
32,SD,0.4491104218463235,87
32,S A. Diagonal,0.46749515902256084,87
32,S A. MultiDiagonal,0.4266309534708891,87
32,S A. Grid,0.45245046577417947,87
32,Learnable,0.4079871419241815,87
64,SD,0.2854081238108244,87
64,S A. Diagonal,0.2958306729545049,87
64,S A. MultiDiagonal,0.28157203776595396,87
64,S A. Grid,0.26788233088751146,87
8,SD,0.6649519820752725,88
8,S A. Diagonal,0.7298537451670218,88
8,S A. MultiDiagonal,0.7079783692510024,88
8,S A. Grid,0.705100287746028,88
8,Learnable,0.7508078837698959,88
16,SD,0.5644886608316736,88
16,S A. Diagonal,0.5980167706038844,88
16,S A. MultiDiagonal,0.5382229829191494,88
16,S A. Grid,0.574908586925917,88
16,Learnable,0.6092440348427087,88
32,SD,0.45305083493684656,88
32,S A. Diagonal,0.46878388419018957,88
32,S A. MultiDiagonal,0.4378001627819642,88
32,S A. Grid,0.4518228705267721,88
32,Learnable,0.41335371657042447,88
64,SD,0.27982164002909626,88
64,S A. Diagonal,0.3183703263398716,88
64,S A. MultiDiagonal,0.3014319200901937,88
64,S A. Grid,0.27371826411775846,88
8,SD,0.6641492093701808,89
8,S A. Diagonal,0.735311773036089,89
8,S A. MultiDiagonal,0.7176785107898068,89
8,S A. Grid,0.691237855604969,89
8,Learnable,0.7296494674519027,89
16,SD,0.5653794577779832,89
16,S A. Diagonal,0.5910371358317204,89
16,S A. MultiDiagonal,0.53771049654735,89
16,S A. Grid,0.5737778636977325,89
16,Learnable,0.6170755551257923,89
32,SD,0.44896522813368855,89
32,S A. Diagonal,0.4626681974790102,89
32,S A. MultiDiagonal,0.42287008633497897,89
32,S A. Grid,0.43653731654121464,89
32,Learnable,0.4083542764943713,89
64,SD,0.2787204855639307,89
64,S A. Diagonal,0.2896152184977422,89
64,S A. MultiDiagonal,0.2893504988533405,89
64,S A. Grid,0.28523647991459045,89
8,SD,0.6801890000038434,90
8,S A. Diagonal,0.7291007643728676,90
8,S A. MultiDiagonal,0.7123070008521998,90
8,S A. Grid,0.6909261485618696,90
8,Learnable,0.7510068481357391,90
16,SD,0.5655568847764171,90
16,S A. Diagonal,0.5911959949129495,90
16,S A. MultiDiagonal,0.5480530303737927,90
16,S A. Grid,0.5842363795209051,90
16,Learnable,0.5897710551054904,90
32,SD,0.4527600084422677,90
32,S A. Diagonal,0.4652399610867441,90
32,S A. MultiDiagonal,0.4206960072669154,90
32,S A. Grid,0.4457906433706072,90
32,Learnable,0.4146626313279557,90
64,SD,0.2953815320867822,90
64,S A. Diagonal,0.303319672456451,90
64,S A. MultiDiagonal,0.29209688045581395,90
64,S A. Grid,0.26854224856450865,90
8,SD,0.6734150135914467,91
8,S A. Diagonal,0.7258390969258652,91
8,S A. MultiDiagonal,0.7100355130483831,91
8,S A. Grid,0.7126519678604641,91
8,Learnable,0.7387592468053686,91
16,SD,0.5622918121752202,91
16,S A. Diagonal,0.594483588164043,91
16,S A. MultiDiagonal,0.5464227925945789,91
16,S A. Grid,0.5785272687856032,91
16,Learnable,0.5518809516348558,91
32,SD,0.44681217378133153,91
32,S A. Diagonal,0.47114337175828874,91
32,S A. MultiDiagonal,0.43190701584761115,91
32,S A. Grid,0.4480111295834187,91
32,Learnable,0.40242491769121724,91
64,SD,0.2864126999424549,91
64,S A. Diagonal,0.3041160025856202,91
64,S A. MultiDiagonal,0.2765593761673293,91
64,S A. Grid,0.268920025391218,91
8,SD,0.6860049127521037,92
8,S A. Diagonal,0.739107193274883,92
8,S A. MultiDiagonal,0.7010612754168201,92
8,S A. Grid,0.7136259558035181,92
8,Learnable,0.7462720909900032,92
16,SD,0.575248468481259,92
16,S A. Diagonal,0.6018222227288328,92
16,S A. MultiDiagonal,0.5361300931078206,92
16,S A. Grid,0.5784592555022283,92
16,Learnable,0.5853266293058291,92
32,SD,0.4474941372511202,92
32,S A. Diagonal,0.46335709464154873,92
32,S A. MultiDiagonal,0.41455654171720113,92
32,S A. Grid,0.4537864807305477,92
32,Learnable,0.4245592304981066,92
64,SD,0.2909837918956497,92
64,S A. Diagonal,0.31005231791995086,92
64,S A. MultiDiagonal,0.29009316536348595,92
64,S A. Grid,0.2639660713203605,92
8,SD,0.6819360822125433,93
8,S A. Diagonal,0.730236231252229,93
8,S A. MultiDiagonal,0.7225255392825808,93
8,S A. Grid,0.7115559810281071,93
8,Learnable,0.6964377038395169,93
16,SD,0.5685551726709737,93
16,S A. Diagonal,0.6066739763770672,93
16,S A. MultiDiagonal,0.5465377915992542,93
16,S A. Grid,0.5736047101480427,93
16,Learnable,0.5678417428601095,93
32,SD,0.44924141827670183,93
32,S A. Diagonal,0.46711018855181374,93
32,S A. MultiDiagonal,0.44741885354789945,93
32,S A. Grid,0.4400389876383746,93
32,Learnable,0.41170072482404096,93
64,SD,0.2965203999416132,93
64,S A. Diagonal,0.31330351353497743,93
64,S A. MultiDiagonal,0.282937739032845,93
64,S A. Grid,0.27050048512252334,93
8,SD,0.6708517752794547,94
8,S A. Diagonal,0.7263645086198495,94
8,S A. MultiDiagonal,0.7049648607144762,94
8,S A. Grid,0.6992891721730864,94
8,Learnable,0.7389726007841393,94
16,SD,0.5745724421280618,94
16,S A. Diagonal,0.5964883817397184,94
16,S A. MultiDiagonal,0.5474832797992402,94
16,S A. Grid,0.5695004868309875,94
16,Learnable,0.5822928195358077,94
32,SD,0.4481406493032434,94
32,S A. Diagonal,0.4660910994225592,94
32,S A. MultiDiagonal,0.41800872503875575,94
32,S A. Grid,0.451452974857941,94
32,Learnable,0.4313485491227938,94
64,SD,0.2961249606998608,94
64,S A. Diagonal,0.31673615928667004,94
64,S A. MultiDiagonal,0.2786373443021527,94
64,S A. Grid,0.2732538500569295,94
8,SD,0.6754860469164629,95
8,S A. Diagonal,0.7263032324464541,95
8,S A. MultiDiagonal,0.698803289882565,95
8,S A. Grid,0.7174518601269694,95
8,Learnable,0.6915924416301756,95
16,SD,0.564807153369959,95
16,S A. Diagonal,0.6004353021783224,95
16,S A. MultiDiagonal,0.5498619454767374,95
16,S A. Grid,0.5741646405696099,95
16,Learnable,0.5702944673575864,95
32,SD,0.4519735941329326,95
32,S A. Diagonal,0.4628073682728562,95
32,S A. MultiDiagonal,0.41892165401110026,95
32,S A. Grid,0.4545724079974409,95
32,Learnable,0.42940571806425587,95
64,SD,0.27933551014472435,95
64,S A. Diagonal,0.3017636419483633,95
64,S A. MultiDiagonal,0.27771990084005954,95
64,S A. Grid,0.26213832261508485,95
8,SD,0.6837156327984067,96
8,S A. Diagonal,0.7323631974320117,96
8,S A. MultiDiagonal,0.7020422308688068,96
8,S A. Grid,0.7222338452058963,96
8,Learnable,0.6222311180401183,96
16,SD,0.5719182283526495,96
16,S A. Diagonal,0.5894729269994973,96
16,S A. MultiDiagonal,0.5387763098902665,96
16,S A. Grid,0.5756390304641337,96
16,Learnable,0.5497096607619021,96
32,SD,0.4485401406220145,96
32,S A. Diagonal,0.4678647036606228,96
32,S A. MultiDiagonal,0.42311937020757145,96
32,S A. Grid,0.45281242925005843,96
32,Learnable,0.41419437282564403,96
64,SD,0.312250689553182,96
64,S A. Diagonal,0.2886515232274842,96
64,S A. MultiDiagonal,0.30349435802944613,96
64,S A. Grid,0.2763735192710045,96
8,SD,0.6766739642199869,97
8,S A. Diagonal,0.7267051653412541,97
8,S A. MultiDiagonal,0.7129415014538238,97
8,S A. Grid,0.7029088798205891,97
8,Learnable,0.6956093889845308,97
16,SD,0.5665756831135569,97
16,S A. Diagonal,0.6039528331140164,97
16,S A. MultiDiagonal,0.555988657417358,97
16,S A. Grid,0.5734480457100839,97
16,Learnable,0.5819025684269561,97
32,SD,0.4502549448779948,97
32,S A. Diagonal,0.4615226311030963,97
32,S A. MultiDiagonal,0.4226151151725436,97
32,S A. Grid,0.45240070550023515,97
32,Learnable,0.4293119064416623,97
64,SD,0.2876366540513739,97
64,S A. Diagonal,0.3115039031734705,97
64,S A. MultiDiagonal,0.29428398826375074,97
64,S A. Grid,0.27417640876987365,97
8,SD,0.6738536229391348,98
8,S A. Diagonal,0.7163186911585884,98
8,S A. MultiDiagonal,0.7002862558033072,98
8,S A. Grid,0.701270318118246,98
8,Learnable,0.7455693839042954,98
16,SD,0.5684638925417449,98
16,S A. Diagonal,0.6003428839311646,98
16,S A. MultiDiagonal,0.5438725623810671,98
16,S A. Grid,0.5883087812888781,98
16,Learnable,0.5822187436929442,98
32,SD,0.4502888872408728,98
32,S A. Diagonal,0.46367865636708194,98
32,S A. MultiDiagonal,0.417365709825384,98
32,S A. Grid,0.44564401980335966,98
32,Learnable,0.42812486188079546,98
64,SD,0.2784429416496582,98
64,S A. Diagonal,0.3124057330380817,98
64,S A. MultiDiagonal,0.2814177067566187,98
64,S A. Grid,0.2721021642815556,98
8,SD,0.6848646937854923,99
8,S A. Diagonal,0.7214050905548686,99
8,S A. MultiDiagonal,0.7099402327462543,99
8,S A. Grid,0.7147116377774104,99
8,Learnable,0.7347368866412903,99
16,SD,0.5644470270274647,99
16,S A. Diagonal,0.6041382104424847,99
16,S A. MultiDiagonal,0.553814702143346,99
16,S A. Grid,0.5681434345335941,99
16,Learnable,0.6025980164149842,99
32,SD,0.44597876834460237,99
32,S A. Diagonal,0.46752700122213453,99
32,S A. MultiDiagonal,0.41897608416005727,99
32,S A. Grid,0.4509253534821122,99
32,Learnable,0.42331675722515505,99
64,SD,0.2796248219776052,99
64,S A. Diagonal,0.29127075776292777,99
64,S A. MultiDiagonal,0.2941545281443485,99
64,S A. Grid,0.2725418006736423,99
8,SD,0.6783556726858768,100
8,S A. Diagonal,0.7229556491434973,100
8,S A. MultiDiagonal,0.6897850865714672,100
8,S A. Grid,0.7081625375778965,100
8,Learnable,0.7507027784087362,100
16,SD,0.5657134556139585,100
16,S A. Diagonal,0.5821046031575325,100
16,S A. MultiDiagonal,0.5378479198718973,100
16,S A. Grid,0.5735312160011106,100
16,Learnable,0.5808021404955311,100
32,SD,0.4459562487433957,100
32,S A. Diagonal,0.461688075774235,100
32,S A. MultiDiagonal,0.42137437777074477,100
32,S A. Grid,0.44220978663570937,100
32,Learnable,0.4404157195086529,100
64,SD,0.2773161020902598,100
64,S A. Diagonal,0.2905760985574818,100
64,S A. MultiDiagonal,0.29299374424244473,100
64,S A. Grid,0.2787393326477592,100
8,SD,0.6763699128141869,101
8,S A. Diagonal,0.7162762070697724,101
8,S A. MultiDiagonal,0.6985403605842867,101
8,S A. Grid,0.7098470737274947,101
8,Learnable,0.7387124968239502,101
16,SD,0.568286354858495,101
16,S A. Diagonal,0.6007481729730068,101
16,S A. MultiDiagonal,0.5402361624773717,101
16,S A. Grid,0.5701957709605967,101
16,Learnable,0.5637697663709901,101
32,SD,0.4562499672675922,101
32,S A. Diagonal,0.46782384644298547,101
32,S A. MultiDiagonal,0.4230024743939719,101
32,S A. Grid,0.4562601077161796,101
32,Learnable,0.4184070309110654,101
64,SD,0.27897663588222654,101
64,S A. Diagonal,0.3006982628876767,101
64,S A. MultiDiagonal,0.30376487509069483,101
64,S A. Grid,0.268545968257543,101
8,SD,0.6794737877033482,102
8,S A. Diagonal,0.7302307650145934,102
8,S A. MultiDiagonal,0.6849013382801032,102
8,S A. Grid,0.7101184835802009,102
8,Learnable,0.6807904855278746,102
16,SD,0.5683684460532101,102
16,S A. Diagonal,0.6111744940984944,102
16,S A. MultiDiagonal,0.5661894551647709,102
16,S A. Grid,0.5716369651845823,102
16,Learnable,0.5992355828005949,102
32,SD,0.45429878183408795,102
32,S A. Diagonal,0.46976616179185565,102
32,S A. MultiDiagonal,0.41418824835843626,102
32,S A. Grid,0.45397058657858746,102
32,Learnable,0.40678444720735285,102
64,SD,0.2873083753199292,102
64,S A. Diagonal,0.31443774116309997,102
64,S A. MultiDiagonal,0.2835319518381667,102
64,S A. Grid,0.2739042093524862,102
8,SD,0.6854440453097996,103
8,S A. Diagonal,0.727078000739423,103
8,S A. MultiDiagonal,0.7176312159765266,103
8,S A. Grid,0.7079056277072888,103
8,Learnable,0.7427701469636506,103
16,SD,0.5628900644647287,103
16,S A. Diagonal,0.5958070222589544,103
16,S A. MultiDiagonal,0.5637813263602856,103
16,S A. Grid,0.5750335479964217,103
16,Learnable,0.5614187079925489,103
32,SD,0.4488254545936093,103
32,S A. Diagonal,0.4728219831747183,103
32,S A. MultiDiagonal,0.4233416915971459,103
32,S A. Grid,0.4490377600969798,103
32,Learnable,0.4300883271733491,103
64,SD,0.28497227668659,103
64,S A. Diagonal,0.30584615154230776,103
64,S A. MultiDiagonal,0.2924069131629202,103
64,S A. Grid,0.2855180418925956,103
8,SD,0.6773920140224188,104
8,S A. Diagonal,0.7329602833514677,104
8,S A. MultiDiagonal,0.6947041887682995,104
8,S A. Grid,0.711740862241192,104
8,Learnable,0.6882112904698006,104
16,SD,0.5716266526165423,104
16,S A. Diagonal,0.6059859516376089,104
16,S A. MultiDiagonal,0.5525070662150766,104
16,S A. Grid,0.5760134482376916,104
16,Learnable,0.5980897926637543,104
32,SD,0.4489511901379583,104
32,S A. Diagonal,0.4630425891078692,104
32,S A. MultiDiagonal,0.41892573496156177,104
32,S A. Grid,0.45015069672160435,104
32,Learnable,0.409268377729917,104
64,SD,0.2857999946387881,104
64,S A. Diagonal,0.3399147503654495,104
64,S A. MultiDiagonal,0.3150403427138342,104
64,S A. Grid,0.2514367093841916,104
8,SD,0.6702855900313507,105
8,S A. Diagonal,0.7279373984439306,105
8,S A. MultiDiagonal,0.7005849615799478,105
8,S A. Grid,0.704772930946183,105
8,Learnable,0.7463890873051667,105
16,SD,0.572942664581558,105
16,S A. Diagonal,0.6129430335871746,105
16,S A. MultiDiagonal,0.5499070336094497,105
16,S A. Grid,0.5781876235332812,105
16,Learnable,0.5835498469175936,105
32,SD,0.45049436514524066,105
32,S A. Diagonal,0.4710892234819246,105
32,S A. MultiDiagonal,0.43176703268612027,105
32,S A. Grid,0.44019206928723503,105
32,Learnable,0.42921821971333807,105
64,SD,0.28888810427916206,105
64,S A. Diagonal,0.3075266516317616,105
64,S A. MultiDiagonal,0.2849106120880564,105
64,S A. Grid,0.254134261334973,105
8,SD,0.6722895695728859,106
8,S A. Diagonal,0.7172194322674106,106
8,S A. MultiDiagonal,0.7089156010877147,106
8,S A. Grid,0.7056589373833841,106
8,Learnable,0.7595728416973151,106
16,SD,0.5669501097226259,106
16,S A. Diagonal,0.5982131301133322,106
16,S A. MultiDiagonal,0.5525043496741862,106
16,S A. Grid,0.5724033924910841,106
16,Learnable,0.5870807431376895,106
32,SD,0.4491042096447185,106
32,S A. Diagonal,0.466717626660245,106
32,S A. MultiDiagonal,0.4239396304456656,106
32,S A. Grid,0.4597275449679926,106
32,Learnable,0.4357678078445415,106
64,SD,0.2878855178438228,106
64,S A. Diagonal,0.29223846723144614,106
64,S A. MultiDiagonal,0.28928112320559735,106
64,S A. Grid,0.2570953778786211,106
8,SD,0.6684796134640698,107
8,S A. Diagonal,0.7205988749121724,107
8,S A. MultiDiagonal,0.7010504536070153,107
8,S A. Grid,0.714872875919604,107
8,Learnable,0.7485666672050084,107
16,SD,0.5724982571691887,107
16,S A. Diagonal,0.5966682572957638,107
16,S A. MultiDiagonal,0.5604367424754753,107
16,S A. Grid,0.5879251960538613,107
16,Learnable,0.5742061105588999,107
32,SD,0.4559275002571945,107
32,S A. Diagonal,0.46137796095944034,107
32,S A. MultiDiagonal,0.41861195016972386,107
32,S A. Grid,0.4424027296903078,107
32,Learnable,0.4096299947503314,107
64,SD,0.2911409184088515,107
64,S A. Diagonal,0.3088115428883993,107
64,S A. MultiDiagonal,0.2865753965446941,107
64,S A. Grid,0.2540254765905302,107
8,SD,0.6720247539618844,108
8,S A. Diagonal,0.7226691413860418,108
8,S A. MultiDiagonal,0.7063729960913072,108
8,S A. Grid,0.714192638199022,108
8,Learnable,0.7570704575587546,108
16,SD,0.5670944664163854,108
16,S A. Diagonal,0.6009381557065089,108
16,S A. MultiDiagonal,0.5571494527346971,108
16,S A. Grid,0.5723458193309336,108
16,Learnable,0.6073775629712208,108
32,SD,0.4512215896574397,108
32,S A. Diagonal,0.46626979768471005,108
32,S A. MultiDiagonal,0.41803167672237473,108
32,S A. Grid,0.44843854817922024,108
32,Learnable,0.4266624594028343,108
64,SD,0.28895128650807866,108
64,S A. Diagonal,0.32471643884603646,108
64,S A. MultiDiagonal,0.28116586224864815,108
64,S A. Grid,0.25454388563369457,108
8,SD,0.6848079957664518,109
8,S A. Diagonal,0.7273768798711795,109
8,S A. MultiDiagonal,0.6989721129649755,109
8,S A. Grid,0.716100286680612,109
8,Learnable,0.7465663748460022,109
16,SD,0.5701137269856805,109
16,S A. Diagonal,0.5999110191499557,109
16,S A. MultiDiagonal,0.5524251858193531,109
16,S A. Grid,0.5762644362577957,109
16,Learnable,0.5875061587147408,109
32,SD,0.4551759591906942,109
32,S A. Diagonal,0.4666584580259274,109
32,S A. MultiDiagonal,0.4168788304867014,109
32,S A. Grid,0.448645623981634,109
32,Learnable,0.41720242253221107,109
64,SD,0.29935606187904384,109
64,S A. Diagonal,0.3144798072244638,109
64,S A. MultiDiagonal,0.30053161528575756,109
64,S A. Grid,0.24750059273548447,109
8,SD,0.6760500896634148,110
8,S A. Diagonal,0.7259993986658921,110
8,S A. MultiDiagonal,0.7032303660554056,110
8,S A. Grid,0.715483587987083,110
8,Learnable,0.754154650049803,110
16,SD,0.5744408461053817,110
16,S A. Diagonal,0.5998669316344892,110
16,S A. MultiDiagonal,0.5473096534285826,110
16,S A. Grid,0.5751668294554135,110
16,Learnable,0.5771793022675771,110
32,SD,0.45116543641428797,110
32,S A. Diagonal,0.4644463837563764,110
32,S A. MultiDiagonal,0.4238247949382737,110
32,S A. Grid,0.44188731965061223,110
32,Learnable,0.43174849121653286,110
64,SD,0.28020598241499733,110
64,S A. Diagonal,0.30370460151828577,110
64,S A. MultiDiagonal,0.27222790089736904,110
64,S A. Grid,0.2566058695248694,110
8,SD,0.684244159306307,111
8,S A. Diagonal,0.7302370732288948,111
8,S A. MultiDiagonal,0.7042317287684132,111
8,S A. Grid,0.7086140399657522,111
8,Learnable,0.7529254444959832,111
16,SD,0.5659879374354151,111
16,S A. Diagonal,0.5985619461001099,111
16,S A. MultiDiagonal,0.5606296108262936,111
16,S A. Grid,0.583817650125095,111
16,Learnable,0.5968003245588991,111
32,SD,0.4504871322605952,111
32,S A. Diagonal,0.4711582940067892,111
32,S A. MultiDiagonal,0.4240832584493158,111
32,S A. Grid,0.45458950168651613,111
32,Learnable,0.4262702811762274,111
64,SD,0.28865272543455733,111
64,S A. Diagonal,0.2823574769117766,111
64,S A. MultiDiagonal,0.29829344305723055,111
64,S A. Grid,0.261568079349975,111
8,SD,0.6703392432823779,112
8,S A. Diagonal,0.7416485133213415,112
8,S A. MultiDiagonal,0.7082432058243343,112
8,S A. Grid,0.7108204303666158,112
8,Learnable,0.7379633029566275,112
16,SD,0.5698648500080568,112
16,S A. Diagonal,0.5907133946689604,112
16,S A. MultiDiagonal,0.5486107391520911,112
16,S A. Grid,0.5760275230690695,112
16,Learnable,0.5910479236811402,112
32,SD,0.4465527542394312,112
32,S A. Diagonal,0.46115525070748187,112
32,S A. MultiDiagonal,0.4235707261826463,112
32,S A. Grid,0.44573073212837366,112
32,Learnable,0.4044749982365694,112
64,SD,0.29014254310279564,112
64,S A. Diagonal,0.32797997808744833,112
64,S A. MultiDiagonal,0.2865077567756913,112
64,S A. Grid,0.274876011243162,112
8,SD,0.6730034569040512,113
8,S A. Diagonal,0.7269337749284098,113
8,S A. MultiDiagonal,0.6975775213788629,113
8,S A. Grid,0.7116271447973102,113
8,Learnable,0.7291372982401666,113
16,SD,0.5665610615465342,113
16,S A. Diagonal,0.6007519147539262,113
16,S A. MultiDiagonal,0.5418092059960842,113
16,S A. Grid,0.5733808589897056,113
16,Learnable,0.5761138321001689,113
32,SD,0.44849186430388527,113
32,S A. Diagonal,0.4612528271265597,113
32,S A. MultiDiagonal,0.4260160550561449,113
32,S A. Grid,0.4439007604574279,113
32,Learnable,0.4443824925456338,113
64,SD,0.28212133140881446,113
64,S A. Diagonal,0.29978282383667626,113
64,S A. MultiDiagonal,0.2925838769347949,113
64,S A. Grid,0.255643554693044,113
8,SD,0.6816068578666299,114
8,S A. Diagonal,0.7353503946675866,114
8,S A. MultiDiagonal,0.7066008168686665,114
8,S A. Grid,0.7151639804976657,114
8,Learnable,0.7313308984700998,114
16,SD,0.5754119309547593,114
16,S A. Diagonal,0.5971961286955643,114
16,S A. MultiDiagonal,0.5576134304621553,114
16,S A. Grid,0.5784399159683896,114
16,Learnable,0.583026638122022,114
32,SD,0.45530140049751777,114
32,S A. Diagonal,0.4645101193744734,114
32,S A. MultiDiagonal,0.42595662871449197,114
32,S A. Grid,0.44856397891763533,114
32,Learnable,0.4072031929952763,114
64,SD,0.28216014890487545,114
64,S A. Diagonal,0.3143020567867986,114
64,S A. MultiDiagonal,0.2996538645447049,114
64,S A. Grid,0.26199823754922025,114
8,SD,0.6772802988851144,115
8,S A. Diagonal,0.7326723278242119,115
8,S A. MultiDiagonal,0.7154718055399761,115
8,S A. Grid,0.6992287061806124,115
8,Learnable,0.7356619269525735,115
16,SD,0.5700562685071686,115
16,S A. Diagonal,0.6036762736684593,115
16,S A. MultiDiagonal,0.5512518131505936,115
16,S A. Grid,0.5705002839256597,115
16,Learnable,0.6230014654542831,115
32,SD,0.450202906928481,115
32,S A. Diagonal,0.4599701790063052,115
32,S A. MultiDiagonal,0.4242604836134873,115
32,S A. Grid,0.45571176747048603,115
32,Learnable,0.4108462630155618,115
64,SD,0.2855862652320735,115
64,S A. Diagonal,0.3397918145012163,115
64,S A. MultiDiagonal,0.2935639018513296,115
64,S A. Grid,0.2641813871540176,115
8,SD,0.6795645081588004,116
8,S A. Diagonal,0.7327235787594959,116
8,S A. MultiDiagonal,0.7078386080405542,116
8,S A. Grid,0.7104259548028711,116
8,Learnable,0.7489680921172973,116
16,SD,0.5731508446458169,116
16,S A. Diagonal,0.6040303840363377,116
16,S A. MultiDiagonal,0.5493298031579721,116
16,S A. Grid,0.5778109977803815,116
16,Learnable,0.5808956775308528,116
32,SD,0.44799323618178,116
32,S A. Diagonal,0.4665413055015938,116
32,S A. MultiDiagonal,0.4284459415662889,116
32,S A. Grid,0.45435481591303567,116
32,Learnable,0.4279640046056201,116
64,SD,0.27089394417198415,116
64,S A. Diagonal,0.309483058535647,116
64,S A. MultiDiagonal,0.2763959688252293,116
64,S A. Grid,0.27620508486346484,116
8,SD,0.6861944088491775,117
8,S A. Diagonal,0.7249098031769522,117
8,S A. MultiDiagonal,0.7005562404586411,117
8,S A. Grid,0.7155494865376476,117
8,Learnable,0.6756669601593068,117
16,SD,0.5704603045812314,117
16,S A. Diagonal,0.5957727015208092,117
16,S A. MultiDiagonal,0.5604333603737158,117
16,S A. Grid,0.5862585657068695,117
16,Learnable,0.5856483567642704,117
32,SD,0.4496540301686943,117
32,S A. Diagonal,0.4685061747625154,117
32,S A. MultiDiagonal,0.420382211024685,117
32,S A. Grid,0.4526753305034981,117
32,Learnable,0.41161906972433243,117
64,SD,0.2931567822945377,117
64,S A. Diagonal,0.2976089193767937,117
64,S A. MultiDiagonal,0.28398152743700217,117
64,S A. Grid,0.2757185369136175,117
8,SD,0.6909396948868511,118
8,S A. Diagonal,0.7242248325052947,118
8,S A. MultiDiagonal,0.7111255717203794,118
8,S A. Grid,0.7129778733788448,118
8,Learnable,0.7457415184905436,118
16,SD,0.5700009583953165,118
16,S A. Diagonal,0.6012249938430387,118
16,S A. MultiDiagonal,0.5425265478692083,118
16,S A. Grid,0.5753029694939069,118
16,Learnable,0.6303953724293221,118
32,SD,0.45569934992727085,118
32,S A. Diagonal,0.46330706675500083,118
32,S A. MultiDiagonal,0.4394047846809882,118
32,S A. Grid,0.4550950031830277,118
32,Learnable,0.41735469332783015,118
64,SD,0.3012794477973696,118
64,S A. Diagonal,0.29855556364042146,118
64,S A. MultiDiagonal,0.284754456683104,118
64,S A. Grid,0.2482568006959967,118
8,SD,0.6811680737258707,119
8,S A. Diagonal,0.7374017399924911,119
8,S A. MultiDiagonal,0.7046415699782528,119
8,S A. Grid,0.7110024668116716,119
8,Learnable,0.7398821492625418,119
16,SD,0.5634211072155917,119
16,S A. Diagonal,0.5998968479994874,119
16,S A. MultiDiagonal,0.5537649164719428,119
16,S A. Grid,0.56906339154807,119
16,Learnable,0.5649877140160717,119
32,SD,0.44579675348928094,119
32,S A. Diagonal,0.464128391555348,119
32,S A. MultiDiagonal,0.428792646766772,119
32,S A. Grid,0.441811979996636,119
32,Learnable,0.4191080047497279,119
64,SD,0.28476476186500704,119
64,S A. Diagonal,0.2800840951758952,119
64,S A. MultiDiagonal,0.29583738688329186,119
64,S A. Grid,0.2716169939458606,119
8,SD,0.6676137480671488,120
8,S A. Diagonal,0.7325442521195679,120
8,S A. MultiDiagonal,0.7154870047785303,120
8,S A. Grid,0.717758813822812,120
8,Learnable,0.6995617496703057,120
16,SD,0.5695630801537261,120
16,S A. Diagonal,0.5958370472641052,120
16,S A. MultiDiagonal,0.5491378341634314,120
16,S A. Grid,0.5809116448704345,120
16,Learnable,0.6069158978421084,120
32,SD,0.4495116568912408,120
32,S A. Diagonal,0.465647474781539,120
32,S A. MultiDiagonal,0.4256159148077923,120
32,S A. Grid,0.4473989110076132,120
32,Learnable,0.4294423871447528,120
64,SD,0.28281915654967676,120
64,S A. Diagonal,0.2971875256214388,120
64,S A. MultiDiagonal,0.2826006457925574,120
64,S A. Grid,0.262185929399116,120
8,SD,0.6844478485974876,121
8,S A. Diagonal,0.7326413806062049,121
8,S A. MultiDiagonal,0.6898742809616331,121
8,S A. Grid,0.7187605489984906,121
8,Learnable,0.6973478867868736,121
16,SD,0.5646450618305981,121
16,S A. Diagonal,0.5990673063511702,121
16,S A. MultiDiagonal,0.5414897733285292,121
16,S A. Grid,0.5716450095750865,121
16,Learnable,0.5896378273543827,121
32,SD,0.45179594147655205,121
32,S A. Diagonal,0.46780150488399475,121
32,S A. MultiDiagonal,0.4245079063898995,121
32,S A. Grid,0.458790757355183,121
32,Learnable,0.3991118857518431,121
64,SD,0.2740984508005722,121
64,S A. Diagonal,0.29811584810150776,121
64,S A. MultiDiagonal,0.28019146051681243,121
64,S A. Grid,0.25738540334008414,121
8,SD,0.6742137228655045,122
8,S A. Diagonal,0.7245575857407381,122
8,S A. MultiDiagonal,0.7166474666512015,122
8,S A. Grid,0.7146591879982565,122
8,Learnable,0.741592850604398,122
16,SD,0.5719371914979862,122
16,S A. Diagonal,0.6005454645515738,122
16,S A. MultiDiagonal,0.5416936692812229,122
16,S A. Grid,0.5695419383060932,122
16,Learnable,0.5562369748725934,122
32,SD,0.4489392929202429,122
32,S A. Diagonal,0.4767321093852529,122
32,S A. MultiDiagonal,0.4322127846763689,122
32,S A. Grid,0.44883511283829414,122
32,Learnable,0.4011240436176229,122
64,SD,0.2764955322566718,122
64,S A. Diagonal,0.28095299140377933,122
64,S A. MultiDiagonal,0.3039587419809541,122
64,S A. Grid,0.2695884496121971,122
8,SD,0.6919486687471158,123
8,S A. Diagonal,0.7302178744536424,123
8,S A. MultiDiagonal,0.7018449315012696,123
8,S A. Grid,0.7149051963613153,123
8,Learnable,0.6794965960017556,123
16,SD,0.5732694326343802,123
16,S A. Diagonal,0.60128307871171,123
16,S A. MultiDiagonal,0.551941729910649,123
16,S A. Grid,0.5778212415442073,123
16,Learnable,0.5663165774801943,123
32,SD,0.4527445058700795,123
32,S A. Diagonal,0.45901174941585743,123
32,S A. MultiDiagonal,0.42865589990367015,123
32,S A. Grid,0.4492592822494434,123
32,Learnable,0.40444789434031464,123
64,SD,0.2703977106473687,123
64,S A. Diagonal,0.3117517302468551,123
64,S A. MultiDiagonal,0.28997711084465827,123
64,S A. Grid,0.2715884075962217,123
8,SD,0.6689161724705304,124
8,S A. Diagonal,0.7233090617188838,124
8,S A. MultiDiagonal,0.7053609306509658,124
8,S A. Grid,0.707234532667791,124
8,Learnable,0.7407574307618214,124
16,SD,0.561921399133179,124
16,S A. Diagonal,0.595633871894724,124
16,S A. MultiDiagonal,0.5523792776505312,124
16,S A. Grid,0.5785873864664408,124
16,Learnable,0.5673349659500977,124
32,SD,0.44916445198125377,124
32,S A. Diagonal,0.46194110395333543,124
32,S A. MultiDiagonal,0.4232122794690858,124
32,S A. Grid,0.44792594032157457,124
32,Learnable,0.425693030592688,124
64,SD,0.305660871994063,124
64,S A. Diagonal,0.31197076917953676,124
64,S A. MultiDiagonal,0.29741882923723206,124
64,S A. Grid,0.265425766943581,124
8,SD,0.6703585408451134,125
8,S A. Diagonal,0.7326232800262233,125
8,S A. MultiDiagonal,0.7104407664316071,125
8,S A. Grid,0.7034224370570963,125
8,Learnable,0.7326751805958743,125
16,SD,0.5625156146542218,125
16,S A. Diagonal,0.6009463376925859,125
16,S A. MultiDiagonal,0.541843579788441,125
16,S A. Grid,0.5698706091421609,125
16,Learnable,0.556985537712773,125
32,SD,0.4487165130521943,125
32,S A. Diagonal,0.4673557916354741,125
32,S A. MultiDiagonal,0.4194029036323138,125
32,S A. Grid,0.4512352112568744,125
32,Learnable,0.41811967660529076,125
64,SD,0.28141156779340604,125
64,S A. Diagonal,0.3110646126601123,125
64,S A. MultiDiagonal,0.27796774743658426,125
64,S A. Grid,0.2805058728216847,125
8,SD,0.6769822127289844,126
8,S A. Diagonal,0.728331264580715,126
8,S A. MultiDiagonal,0.6984903622103351,126
8,S A. Grid,0.7039083855467991,126
8,Learnable,0.7476983678243132,126
16,SD,0.567397378168576,126
16,S A. Diagonal,0.5930968054251907,126
16,S A. MultiDiagonal,0.5370091979587777,126
16,S A. Grid,0.5788604209997338,126
16,Learnable,0.5777311474491821,126
32,SD,0.45182650650001677,126
32,S A. Diagonal,0.4666700583765262,126
32,S A. MultiDiagonal,0.4173400504006758,126
32,S A. Grid,0.4584482001588495,126
32,Learnable,0.41179783796966235,126
64,SD,0.2733666045917973,126
64,S A. Diagonal,0.3087538199021404,126
64,S A. MultiDiagonal,0.28618830518819505,126
64,S A. Grid,0.2735929529842831,126
8,SD,0.6822136683190836,127
8,S A. Diagonal,0.7185726016567188,127
8,S A. MultiDiagonal,0.7162273855848903,127
8,S A. Grid,0.7193213517197653,127
8,Learnable,0.7346478814145725,127
16,SD,0.5735043313683678,127
16,S A. Diagonal,0.5975578448722958,127
16,S A. MultiDiagonal,0.5413735578408864,127
16,S A. Grid,0.5776201914290603,127
16,Learnable,0.5722652288710753,127
32,SD,0.447865722280884,127
32,S A. Diagonal,0.4710450619437888,127
32,S A. MultiDiagonal,0.4149438468508815,127
32,S A. Grid,0.4452073172577814,127
32,Learnable,0.41648155021393546,127
64,SD,0.2844517001825949,127
64,S A. Diagonal,0.29785508755322493,127
64,S A. MultiDiagonal,0.28327651585913466,127
64,S A. Grid,0.25128670779376344,127
8,SD,0.6860814444393074,128
8,S A. Diagonal,0.7318390195984831,128
8,S A. MultiDiagonal,0.7188540167796419,128
8,S A. Grid,0.7149954389532294,128
8,Learnable,0.7083704104919627,128
16,SD,0.566919478444437,128
16,S A. Diagonal,0.5921918379436154,128
16,S A. MultiDiagonal,0.5484732690164003,128
16,S A. Grid,0.5758345078830465,128
16,Learnable,0.58291347500125,128
32,SD,0.4483152944106894,128
32,S A. Diagonal,0.46983193587419925,128
32,S A. MultiDiagonal,0.41830848823602795,128
32,S A. Grid,0.44636583140836217,128
32,Learnable,0.4381604039708833,128
64,SD,0.27821805695979723,128
64,S A. Diagonal,0.3124360853573817,128
64,S A. MultiDiagonal,0.2854815763975629,128
64,S A. Grid,0.25866366627986787,128
8,SD,0.6844889078960659,129
8,S A. Diagonal,0.7303424463535082,129
8,S A. MultiDiagonal,0.709212375761742,129
8,S A. Grid,0.6941378659536209,129
8,Learnable,0.7393876833447315,129
16,SD,0.5703938118663087,129
16,S A. Diagonal,0.6076610997395888,129
16,S A. MultiDiagonal,0.5483316123475734,129
16,S A. Grid,0.5781206113858407,129
16,Learnable,0.5803675059506612,129
32,SD,0.44819420507987195,129
32,S A. Diagonal,0.4714524018310113,129
32,S A. MultiDiagonal,0.41824944230719074,129
32,S A. Grid,0.4458677127418211,129
32,Learnable,0.41563136473077233,129
64,SD,0.2905253317500377,129
64,S A. Diagonal,0.28106021028422157,129
64,S A. MultiDiagonal,0.29705744936886713,129
64,S A. Grid,0.2656548396047019,129
8,SD,0.6784346557010289,130
8,S A. Diagonal,0.7345831447892144,130
8,S A. MultiDiagonal,0.7013586326669264,130
8,S A. Grid,0.7016806190406082,130
8,Learnable,0.6798677716447172,130
16,SD,0.5809403804351891,130
16,S A. Diagonal,0.5886821429893492,130
16,S A. MultiDiagonal,0.5670310129608894,130
16,S A. Grid,0.5752860239721442,130
16,Learnable,0.5939603239967338,130
32,SD,0.4487653238496072,130
32,S A. Diagonal,0.4665149344934677,130
32,S A. MultiDiagonal,0.4329897411921152,130
32,S A. Grid,0.44771730423248246,130
32,Learnable,0.42995660858716167,130
64,SD,0.2879034112634979,130
64,S A. Diagonal,0.299699967666467,130
64,S A. MultiDiagonal,0.31589321940932186,130
64,S A. Grid,0.2515644804977535,130
8,SD,0.6761571179189896,131
8,S A. Diagonal,0.7286935628741668,131
8,S A. MultiDiagonal,0.704378031268795,131
8,S A. Grid,0.7145019161786478,131
8,Learnable,0.6855275457739411,131
16,SD,0.5648700580665719,131
16,S A. Diagonal,0.588273872956541,131
16,S A. MultiDiagonal,0.53853846306315,131
16,S A. Grid,0.5833599054655824,131
16,Learnable,0.5743761070728854,131
32,SD,0.4476962625779991,131
32,S A. Diagonal,0.4622667693497149,131
32,S A. MultiDiagonal,0.42199315248633473,131
32,S A. Grid,0.44230690459062294,131
32,Learnable,0.42805738732260307,131
64,SD,0.28127354608174593,131
64,S A. Diagonal,0.3190905734437581,131
64,S A. MultiDiagonal,0.28475326421004366,131
64,S A. Grid,0.26907886862802,131
8,SD,0.6836517635352327,132
8,S A. Diagonal,0.7275696869100945,132
8,S A. MultiDiagonal,0.6947170424539775,132
8,S A. Grid,0.7215533721462857,132
8,Learnable,0.7469234941064913,132
16,SD,0.5675416690566981,132
16,S A. Diagonal,0.6006771416106951,132
16,S A. MultiDiagonal,0.5528321616771201,132
16,S A. Grid,0.578329474126707,132
16,Learnable,0.5947281324993289,132
32,SD,0.45016771505205755,132
32,S A. Diagonal,0.46918868395042024,132
32,S A. MultiDiagonal,0.4185083334962504,132
32,S A. Grid,0.4465959481192234,132
32,Learnable,0.4103482155137826,132
64,SD,0.2734269496834624,132
64,S A. Diagonal,0.30626132295974035,132
64,S A. MultiDiagonal,0.27956564468112144,132
64,S A. Grid,0.26105825441082936,132
8,SD,0.6774439615964529,133
8,S A. Diagonal,0.7316009146900041,133
8,S A. MultiDiagonal,0.6981224798554271,133
8,S A. Grid,0.7119541942616681,133
8,Learnable,0.7341977906164807,133
16,SD,0.5690857873696451,133
16,S A. Diagonal,0.5961728880028577,133
16,S A. MultiDiagonal,0.5442261521898308,133
16,S A. Grid,0.5729236167732878,133
16,Learnable,0.5469032662664262,133
32,SD,0.4434287873385848,133
32,S A. Diagonal,0.4693247027319829,133
32,S A. MultiDiagonal,0.43322047798531244,133
32,S A. Grid,0.4454442948514964,133
32,Learnable,0.39850200577751616,133
64,SD,0.28004124297637434,133
64,S A. Diagonal,0.29770852612371823,133
64,S A. MultiDiagonal,0.2910427282585126,133
64,S A. Grid,0.26508939121828423,133
8,SD,0.6838873418791493,134
8,S A. Diagonal,0.7427618633203036,134
8,S A. MultiDiagonal,0.6927273911790415,134
8,S A. Grid,0.7063526638530118,134
8,Learnable,0.7456776373192894,134
16,SD,0.563082631715652,134
16,S A. Diagonal,0.5968774080191765,134
16,S A. MultiDiagonal,0.5523007307691584,134
16,S A. Grid,0.5786946284325116,134
16,Learnable,0.5551311190311741,134
32,SD,0.4443474337461974,134
32,S A. Diagonal,0.4666461964286474,134
32,S A. MultiDiagonal,0.4249937344323494,134
32,S A. Grid,0.4492456387707797,134
32,Learnable,0.4301080941433143,134
64,SD,0.28677712903750713,134
64,S A. Diagonal,0.3106417563378965,134
64,S A. MultiDiagonal,0.2855787234688671,134
64,S A. Grid,0.2559302859829758,134
8,SD,0.6684674299501892,135
8,S A. Diagonal,0.7289305425478141,135
8,S A. MultiDiagonal,0.6817913675720021,135
8,S A. Grid,0.7084033865198843,135
8,Learnable,0.7397218000569026,135
16,SD,0.5652548511099432,135
16,S A. Diagonal,0.5999106178924916,135
16,S A. MultiDiagonal,0.5393662895336516,135
16,S A. Grid,0.5691146126861931,135
16,Learnable,0.5990936359582272,135
32,SD,0.4470222262112719,135
32,S A. Diagonal,0.46704536740864333,135
32,S A. MultiDiagonal,0.4183848573606019,135
32,S A. Grid,0.4474622982003846,135
32,Learnable,0.4223263872504012,135
64,SD,0.30950045530651166,135
64,S A. Diagonal,0.28626660557395495,135
64,S A. MultiDiagonal,0.28793644001327995,135
64,S A. Grid,0.2583314862865754,135
8,SD,0.6796829325200092,136
8,S A. Diagonal,0.7194625269802879,136
8,S A. MultiDiagonal,0.6962765982012519,136
8,S A. Grid,0.7048329968877793,136
8,Learnable,0.7489287457431139,136
16,SD,0.5719575098733243,136
16,S A. Diagonal,0.601845708347013,136
16,S A. MultiDiagonal,0.5381014802234243,136
16,S A. Grid,0.5744183623112229,136
16,Learnable,0.6078734982742203,136
32,SD,0.44761275673867734,136
32,S A. Diagonal,0.465774384564342,136
32,S A. MultiDiagonal,0.43151699097277074,136
32,S A. Grid,0.4442666040334944,136
32,Learnable,0.43744068977257866,136
64,SD,0.3113097834464162,136
64,S A. Diagonal,0.32583376539030634,136
64,S A. MultiDiagonal,0.2995503431218456,136
64,S A. Grid,0.2599232658077217,136
8,SD,0.6801135822945227,137
8,S A. Diagonal,0.7341390325259367,137
8,S A. MultiDiagonal,0.7088298643581983,137
8,S A. Grid,0.7102039312709685,137
8,Learnable,0.7520659460879775,137
16,SD,0.5661898171290503,137
16,S A. Diagonal,0.5906609055214767,137
16,S A. MultiDiagonal,0.541626470071394,137
16,S A. Grid,0.5745187227064447,137
16,Learnable,0.5682043358078351,137
32,SD,0.4474176539338219,137
32,S A. Diagonal,0.4655527368129623,137
32,S A. MultiDiagonal,0.43323479817122534,137
32,S A. Grid,0.4533862565389541,137
32,Learnable,0.4099246912341944,137
64,SD,0.28834772219624455,137
64,S A. Diagonal,0.3095106196945831,137
64,S A. MultiDiagonal,0.304236085595222,137
64,S A. Grid,0.27749586650567326,137
8,SD,0.6809582536335353,138
8,S A. Diagonal,0.7375137867776048,138
8,S A. MultiDiagonal,0.7055805142602326,138
8,S A. Grid,0.7063842028833663,138
8,Learnable,0.7314391883600648,138
16,SD,0.5704837363254052,138
16,S A. Diagonal,0.6051348656382006,138
16,S A. MultiDiagonal,0.5476004667930179,138
16,S A. Grid,0.5845996727028124,138
16,Learnable,0.5762558204612594,138
32,SD,0.45162067403701545,138
32,S A. Diagonal,0.47044870564714214,138
32,S A. MultiDiagonal,0.4184173746053398,138
32,S A. Grid,0.44493965577558925,138
32,Learnable,0.42881657106446863,138
64,SD,0.2627648003332226,138
64,S A. Diagonal,0.30792450242226677,138
64,S A. MultiDiagonal,0.28881527443927224,138
64,S A. Grid,0.2564125703634067,138
8,SD,0.6849099650641718,139
8,S A. Diagonal,0.72972696542636,139
8,S A. MultiDiagonal,0.699523228778456,139
8,S A. Grid,0.7150921673188546,139
8,Learnable,0.6905249978790652,139
16,SD,0.5775307454818825,139
16,S A. Diagonal,0.5940813968897951,139
16,S A. MultiDiagonal,0.5519345295818164,139
16,S A. Grid,0.5766524636078373,139
16,Learnable,0.6148943561672591,139
32,SD,0.45323132773849073,139
32,S A. Diagonal,0.4659420150095185,139
32,S A. MultiDiagonal,0.4247262464896494,139
32,S A. Grid,0.45843355811136877,139
32,Learnable,0.40772570742972697,139
64,SD,0.29330154639151784,139
64,S A. Diagonal,0.2987188260679673,139
64,S A. MultiDiagonal,0.2857111583345822,139
64,S A. Grid,0.2632817128369572,139
8,SD,0.667045597918298,140
8,S A. Diagonal,0.7240202648017636,140
8,S A. MultiDiagonal,0.6920904977843731,140
8,S A. Grid,0.6976366471653089,140
8,Learnable,0.7234581364081824,140
16,SD,0.5681322171703643,140
16,S A. Diagonal,0.594981761141577,140
16,S A. MultiDiagonal,0.5427256920336815,140
16,S A. Grid,0.5705809002831602,140
16,Learnable,0.5760710953046395,140
32,SD,0.45126193563910055,140
32,S A. Diagonal,0.46816704134452297,140
32,S A. MultiDiagonal,0.4244995580999297,140
32,S A. Grid,0.445393659392896,140
32,Learnable,0.40797407162866317,140
64,SD,0.27792503320381196,140
64,S A. Diagonal,0.32438647627917805,140
64,S A. MultiDiagonal,0.263053479973925,140
64,S A. Grid,0.2659310149702127,140
8,SD,0.6821908464572219,141
8,S A. Diagonal,0.7258725107987154,141
8,S A. MultiDiagonal,0.7104583903851569,141
8,S A. Grid,0.7039678730370341,141
8,Learnable,0.7306347570025519,141
16,SD,0.5664199743409869,141
16,S A. Diagonal,0.5992451128919117,141
16,S A. MultiDiagonal,0.5504244710287931,141
16,S A. Grid,0.5831333901656868,141
16,Learnable,0.5888425781074196,141
32,SD,0.45231384008012165,141
32,S A. Diagonal,0.47123936611088396,141
32,S A. MultiDiagonal,0.4172230322064928,141
32,S A. Grid,0.4505095285456657,141
32,Learnable,0.41461849007013774,141
64,SD,0.29220092919409785,141
64,S A. Diagonal,0.30625652361990263,141
64,S A. MultiDiagonal,0.2860924511753013,141
64,S A. Grid,0.2650405889386746,141
8,SD,0.6815455436160993,142
8,S A. Diagonal,0.7335645373609664,142
8,S A. MultiDiagonal,0.706853077904358,142
8,S A. Grid,0.7042008275943088,142
8,Learnable,0.7395969764883122,142
16,SD,0.5625366979102037,142
16,S A. Diagonal,0.5988058577820505,142
16,S A. MultiDiagonal,0.5427916995205282,142
16,S A. Grid,0.5744483842528619,142
16,Learnable,0.5844951802522489,142
32,SD,0.45088931963349066,142
32,S A. Diagonal,0.4665755945819382,142
32,S A. MultiDiagonal,0.41563096861678483,142
32,S A. Grid,0.44567459977614793,142
32,Learnable,0.40870716264441953,142
64,SD,0.2898519858478313,142
64,S A. Diagonal,0.29255497722229384,142
64,S A. MultiDiagonal,0.28573718760048883,142
64,S A. Grid,0.26309698024137973,142
8,SD,0.6797229102755346,143
8,S A. Diagonal,0.7184450162420427,143
8,S A. MultiDiagonal,0.7125673847684233,143
8,S A. Grid,0.7139555586514637,143
8,Learnable,0.763054296950249,143
16,SD,0.5712838528634484,143
16,S A. Diagonal,0.5937867633750415,143
16,S A. MultiDiagonal,0.5326186987013785,143
16,S A. Grid,0.5755611349004841,143
16,Learnable,0.5898079534686478,143
32,SD,0.4482722717901481,143
32,S A. Diagonal,0.4672171248211555,143
32,S A. MultiDiagonal,0.42497058648455677,143
32,S A. Grid,0.45270785788932205,143
32,Learnable,0.4207953954354194,143
64,SD,0.2921775048322043,143
64,S A. Diagonal,0.3021208886157568,143
64,S A. MultiDiagonal,0.2897653911882535,143
64,S A. Grid,0.2789234478808902,143
8,SD,0.6794888903750321,144
8,S A. Diagonal,0.7348169114021134,144
8,S A. MultiDiagonal,0.6909053685916536,144
8,S A. Grid,0.713804039325172,144
8,Learnable,0.6889270970425313,144
16,SD,0.5652150053297975,144
16,S A. Diagonal,0.596168114316957,144
16,S A. MultiDiagonal,0.5358310072041823,144
16,S A. Grid,0.5777246872792599,144
16,Learnable,0.5752898557059797,144
32,SD,0.44950605157326096,144
32,S A. Diagonal,0.4647423907024684,144
32,S A. MultiDiagonal,0.41924387286356435,144
32,S A. Grid,0.4440384522394854,144
32,Learnable,0.39863658747457764,144
64,SD,0.27737772078690465,144
64,S A. Diagonal,0.29133267487855763,144
64,S A. MultiDiagonal,0.2965685941571428,144
64,S A. Grid,0.24384016189491592,144
8,SD,0.6727913745093483,145
8,S A. Diagonal,0.7356032330611668,145
8,S A. MultiDiagonal,0.7092044701242783,145
8,S A. Grid,0.7183879925280724,145
8,Learnable,0.7170779590651111,145
16,SD,0.5732508662593329,145
16,S A. Diagonal,0.5962752930636054,145
16,S A. MultiDiagonal,0.5593973694053214,145
16,S A. Grid,0.5718628490389789,145
16,Learnable,0.576662680960668,145
32,SD,0.45037941391151437,145
32,S A. Diagonal,0.4704965827738582,145
32,S A. MultiDiagonal,0.42904275798613656,145
32,S A. Grid,0.4427385535479592,145
32,Learnable,0.4177786387725852,145
64,SD,0.2721147960770142,145
64,S A. Diagonal,0.288270919072883,145
64,S A. MultiDiagonal,0.2886577301141886,145
64,S A. Grid,0.26301735748865757,145
8,SD,0.6707002264322973,146
8,S A. Diagonal,0.7252834075583999,146
8,S A. MultiDiagonal,0.7041481542876201,146
8,S A. Grid,0.6976499602109837,146
8,Learnable,0.7417874240740038,146
16,SD,0.5708367576310633,146
16,S A. Diagonal,0.6011530952688215,146
16,S A. MultiDiagonal,0.5412002921358894,146
16,S A. Grid,0.576119607556099,146
16,Learnable,0.5900977563764274,146
32,SD,0.45036372396753066,146
32,S A. Diagonal,0.46360381999036254,146
32,S A. MultiDiagonal,0.422958128781349,146
32,S A. Grid,0.45387263957919355,146
32,Learnable,0.4151142358721156,146
64,SD,0.27742106220611007,146
64,S A. Diagonal,0.3052361815489808,146
64,S A. MultiDiagonal,0.28902994787569203,146
64,S A. Grid,0.2660016999355657,146
8,SD,0.6732994899880357,147
8,S A. Diagonal,0.7307473184268798,147
8,S A. MultiDiagonal,0.6958408307664468,147
8,S A. Grid,0.6985920321402443,147
8,Learnable,0.7079081719996335,147
16,SD,0.566315289442535,147
16,S A. Diagonal,0.5976606390166139,147
16,S A. MultiDiagonal,0.5370999423622547,147
16,S A. Grid,0.5710811507949259,147
16,Learnable,0.5577018117495313,147
32,SD,0.4549864659606592,147
32,S A. Diagonal,0.4688063102424017,147
32,S A. MultiDiagonal,0.4179161781431219,147
32,S A. Grid,0.4433467926997967,147
32,Learnable,0.4143516737921202,147
64,SD,0.2686328279882845,147
64,S A. Diagonal,0.31968935448854213,147
64,S A. MultiDiagonal,0.26709253809500216,147
64,S A. Grid,0.24779213649735993,147
8,SD,0.6779086739580689,148
8,S A. Diagonal,0.7269325218062245,148
8,S A. MultiDiagonal,0.7022013595944591,148
8,S A. Grid,0.7071775523175474,148
8,Learnable,0.720925141637521,148
16,SD,0.5707153543238871,148
16,S A. Diagonal,0.5941136506711641,148
16,S A. MultiDiagonal,0.5413291725200013,148
16,S A. Grid,0.5716073459367296,148
16,Learnable,0.5782376103957855,148
32,SD,0.44918115665395947,148
32,S A. Diagonal,0.46867039130762267,148
32,S A. MultiDiagonal,0.4305371397798711,148
32,S A. Grid,0.4523156866033534,148
32,Learnable,0.4138589407754563,148
64,SD,0.2805758264451381,148
64,S A. Diagonal,0.3051223858658717,148
64,S A. MultiDiagonal,0.2830921312622374,148
64,S A. Grid,0.2497639938793059,148
8,SD,0.6701220894943305,149
8,S A. Diagonal,0.7204165604530368,149
8,S A. MultiDiagonal,0.6981689038991359,149
8,S A. Grid,0.7046721723736966,149
8,Learnable,0.7487221663475377,149
16,SD,0.5694836152049857,149
16,S A. Diagonal,0.6070801590141941,149
16,S A. MultiDiagonal,0.5537716035318132,149
16,S A. Grid,0.5720693876557601,149
16,Learnable,0.6247487212465149,149
32,SD,0.4493801347933883,149
32,S A. Diagonal,0.4625130610104819,149
32,S A. MultiDiagonal,0.4174747406652408,149
32,S A. Grid,0.45625819462766554,149
32,Learnable,0.41536848686597566,149
64,SD,0.2910610442159439,149
64,S A. Diagonal,0.29942556332999437,149
64,S A. MultiDiagonal,0.28985407577513567,149
64,S A. Grid,0.2591593485453237,149
8,SD,0.6812465792201885,150
8,S A. Diagonal,0.7281482236981612,150
8,S A. MultiDiagonal,0.6975357044284913,150
8,S A. Grid,0.7112692963297371,150
8,Learnable,0.6841939465764489,150
16,SD,0.567499172714763,150
16,S A. Diagonal,0.6096195619884375,150
16,S A. MultiDiagonal,0.5453076464057244,150
16,S A. Grid,0.5743412396750929,150
16,Learnable,0.5905223643965021,150
32,SD,0.45023119558973546,150
32,S A. Diagonal,0.4680808171872378,150
32,S A. MultiDiagonal,0.436722563601292,150
32,S A. Grid,0.45330350288183685,150
32,Learnable,0.42410638247742394,150
64,SD,0.2809501081726847,150
64,S A. Diagonal,0.31216261265275236,150
64,S A. MultiDiagonal,0.2806634442866174,150
64,S A. Grid,0.2670559921225091,150
8,SD,0.679036531415305,151
8,S A. Diagonal,0.7329802720646406,151
8,S A. MultiDiagonal,0.7044177203549687,151
8,S A. Grid,0.7065011540292235,151
8,Learnable,0.7529156992873186,151
16,SD,0.5637483491198796,151
16,S A. Diagonal,0.5919023215770813,151
16,S A. MultiDiagonal,0.5443371489593707,151
16,S A. Grid,0.5791375748721401,151
16,Learnable,0.6204803410276226,151
32,SD,0.449595294011246,151
32,S A. Diagonal,0.4658414845459603,151
32,S A. MultiDiagonal,0.42185351981623137,151
32,S A. Grid,0.46006651487547795,151
32,Learnable,0.4141874652450864,151
64,SD,0.28628641130043114,151
64,S A. Diagonal,0.3095642013162104,151
64,S A. MultiDiagonal,0.2925781575450729,151
64,S A. Grid,0.2764186726342177,151
8,SD,0.6764553982675761,152
8,S A. Diagonal,0.7345776228354126,152
8,S A. MultiDiagonal,0.6952109603340022,152
8,S A. Grid,0.7044185879510572,152
8,Learnable,0.75332124594972,152
16,SD,0.5640197376918449,152
16,S A. Diagonal,0.6015448750387906,152
16,S A. MultiDiagonal,0.5555824081371311,152
16,S A. Grid,0.5807593485968291,152
16,Learnable,0.5979555909981668,152
32,SD,0.4470815667433963,152
32,S A. Diagonal,0.4666026149374283,152
32,S A. MultiDiagonal,0.43671501934093093,152
32,S A. Grid,0.44650983906069885,152
32,Learnable,0.4189941003013041,152
64,SD,0.28607162722986157,152
64,S A. Diagonal,0.31438764749080506,152
64,S A. MultiDiagonal,0.29554628593248344,152
64,S A. Grid,0.26153269453576716,152
8,SD,0.6755183827286453,153
8,S A. Diagonal,0.7236188043466633,153
8,S A. MultiDiagonal,0.7061138158746745,153
8,S A. Grid,0.6931031195320889,153
8,Learnable,0.7541302047802706,153
16,SD,0.5756749443646247,153
16,S A. Diagonal,0.5991594416492663,153
16,S A. MultiDiagonal,0.5428605121333724,153
16,S A. Grid,0.5833825486989849,153
16,Learnable,0.6019396241574233,153
32,SD,0.4521086913717451,153
32,S A. Diagonal,0.4656902120874008,153
32,S A. MultiDiagonal,0.4242282412838588,153
32,S A. Grid,0.446986370803583,153
32,Learnable,0.41614280184363733,153
64,SD,0.2713152970222181,153
64,S A. Diagonal,0.2911595630770721,153
64,S A. MultiDiagonal,0.29325208108084455,153
64,S A. Grid,0.2721157206567815,153
8,SD,0.673905143522715,154
8,S A. Diagonal,0.7261858787570885,154
8,S A. MultiDiagonal,0.701291788723061,154
8,S A. Grid,0.716757841445287,154
8,Learnable,0.6545451321796416,154
16,SD,0.5693355029622555,154
16,S A. Diagonal,0.6020911352704998,154
16,S A. MultiDiagonal,0.5588490220610323,154
16,S A. Grid,0.5723111387746938,154
16,Learnable,0.5891129483349931,154
32,SD,0.4492000780628352,154
32,S A. Diagonal,0.4693271356116899,154
32,S A. MultiDiagonal,0.4241952798815962,154
32,S A. Grid,0.4589630542206472,154
32,Learnable,0.44884851749478694,154
64,SD,0.2964024025807339,154
64,S A. Diagonal,0.29273750771239043,154
64,S A. MultiDiagonal,0.28968321185622303,154
64,S A. Grid,0.2689013975185401,154
8,SD,0.670989314965123,155
8,S A. Diagonal,0.7441164743998452,155
8,S A. MultiDiagonal,0.6967819332838657,155
8,S A. Grid,0.7073791643138716,155
8,Learnable,0.6985297622673898,155
16,SD,0.5767668258814411,155
16,S A. Diagonal,0.595611887239045,155
16,S A. MultiDiagonal,0.5454547651002112,155
16,S A. Grid,0.5818507985142024,155
16,Learnable,0.5714423174666332,155
32,SD,0.4500008973954943,155
32,S A. Diagonal,0.4661558563175267,155
32,S A. MultiDiagonal,0.42735829027951155,155
32,S A. Grid,0.4602418239323057,155
32,Learnable,0.3942946782790438,155
64,SD,0.29294704861755666,155
64,S A. Diagonal,0.29865094613094484,155
64,S A. MultiDiagonal,0.29085319625051764,155
64,S A. Grid,0.2887886860080803,155
8,SD,0.6652127692760416,156
8,S A. Diagonal,0.7258025093911855,156
8,S A. MultiDiagonal,0.7186469506667453,156
8,S A. Grid,0.7126935870594169,156
8,Learnable,0.7523736285432803,156
16,SD,0.5604694653377498,156
16,S A. Diagonal,0.5970587998353276,156
16,S A. MultiDiagonal,0.5366405332365843,156
16,S A. Grid,0.5793877145409329,156
16,Learnable,0.615190406820608,156
32,SD,0.45312430091042577,156
32,S A. Diagonal,0.46700760668558006,156
32,S A. MultiDiagonal,0.42587715197532006,156
32,S A. Grid,0.4482422453454189,156
32,Learnable,0.43264771014021686,156
64,SD,0.2753933194365394,156
64,S A. Diagonal,0.2877092695735349,156
64,S A. MultiDiagonal,0.27775279720528545,156
64,S A. Grid,0.2590580759460829,156
8,SD,0.6845528325092196,157
8,S A. Diagonal,0.7262858606499852,157
8,S A. MultiDiagonal,0.7149380653249854,157
8,S A. Grid,0.7015663460210515,157
8,Learnable,0.7475307010725248,157
16,SD,0.5656991639700901,157
16,S A. Diagonal,0.5989622231855238,157
16,S A. MultiDiagonal,0.5600904353944847,157
16,S A. Grid,0.5808020787287109,157
16,Learnable,0.5655940730005564,157
32,SD,0.4532988201866819,157
32,S A. Diagonal,0.4647021738017831,157
32,S A. MultiDiagonal,0.43728210286314506,157
32,S A. Grid,0.4559341045226216,157
32,Learnable,0.4342165669531282,157
64,SD,0.286325312618119,157
64,S A. Diagonal,0.31975886289959754,157
64,S A. MultiDiagonal,0.3062485041761349,157
64,S A. Grid,0.26981356388428124,157
8,SD,0.6745825066162411,158
8,S A. Diagonal,0.7285445148582832,158
8,S A. MultiDiagonal,0.705355939922148,158
8,S A. Grid,0.6927495349655166,158
8,Learnable,0.7449883982677306,158
16,SD,0.5608368452379111,158
16,S A. Diagonal,0.596819120358054,158
16,S A. MultiDiagonal,0.5629463921866708,158
16,S A. Grid,0.5785280348555857,158
16,Learnable,0.5889266561043498,158
32,SD,0.45010904253731243,158
32,S A. Diagonal,0.46261597398659304,158
32,S A. MultiDiagonal,0.42470844093255067,158
32,S A. Grid,0.4530410073295301,158
32,Learnable,0.3961348209888799,158
64,SD,0.27368282611049594,158
64,S A. Diagonal,0.3179966617965989,158
64,S A. MultiDiagonal,0.29852384232108464,158
64,S A. Grid,0.26884447741680095,158
8,SD,0.6716619827709147,159
8,S A. Diagonal,0.7309764866645042,159
8,S A. MultiDiagonal,0.691416353528332,159
8,S A. Grid,0.7158596675854936,159
8,Learnable,0.7019798435939285,159
16,SD,0.5712746769895982,159
16,S A. Diagonal,0.6008461955401814,159
16,S A. MultiDiagonal,0.5379169089648799,159
16,S A. Grid,0.5760693615741296,159
16,Learnable,0.5646877120147749,159
32,SD,0.4514398503086775,159
32,S A. Diagonal,0.4704200155017215,159
32,S A. MultiDiagonal,0.413286072647612,159
32,S A. Grid,0.4596033580664841,159
32,Learnable,0.4223715035479329,159
64,SD,0.3011242311820397,159
64,S A. Diagonal,0.3309836823503589,159
64,S A. MultiDiagonal,0.27489882368831353,159
64,S A. Grid,0.25674689222595903,159
8,SD,0.681556792614474,160
8,S A. Diagonal,0.7317518757680426,160
8,S A. MultiDiagonal,0.700106468372204,160
8,S A. Grid,0.7134159811349382,160
8,Learnable,0.7500117633016051,160
16,SD,0.5678685584481697,160
16,S A. Diagonal,0.5991426849969785,160
16,S A. MultiDiagonal,0.5509753491757294,160
16,S A. Grid,0.5825108525934739,160
16,Learnable,0.6078961792346775,160
32,SD,0.4469602588143048,160
32,S A. Diagonal,0.4679439709269527,160
32,S A. MultiDiagonal,0.43759893899102237,160
32,S A. Grid,0.44476891847924843,160
32,Learnable,0.4088783954491104,160
64,SD,0.28432123825550526,160
64,S A. Diagonal,0.31305864356189544,160
64,S A. MultiDiagonal,0.3061554465805721,160
64,S A. Grid,0.26382298228638124,160
8,SD,0.6788061471823867,161
8,S A. Diagonal,0.7224692061054259,161
8,S A. MultiDiagonal,0.6968413753214919,161
8,S A. Grid,0.7207456303843901,161
8,Learnable,0.7466254721933981,161
16,SD,0.5654876636710096,161
16,S A. Diagonal,0.590986233462963,161
16,S A. MultiDiagonal,0.5391306695371275,161
16,S A. Grid,0.5781699535970954,161
16,Learnable,0.5657556870810575,161
32,SD,0.4455859112968711,161
32,S A. Diagonal,0.46423574506292165,161
32,S A. MultiDiagonal,0.42780875594066353,161
32,S A. Grid,0.4458202299898063,161
32,Learnable,0.41498420820437276,161
64,SD,0.2956945523688874,161
64,S A. Diagonal,0.29997977458422825,161
64,S A. MultiDiagonal,0.29824005429718903,161
64,S A. Grid,0.26722082627593946,161
8,SD,0.6829079192991483,162
8,S A. Diagonal,0.7326141288230417,162
8,S A. MultiDiagonal,0.6996897819465693,162
8,S A. Grid,0.7202786803589147,162
8,Learnable,0.749899895357909,162
16,SD,0.5779044074783244,162
16,S A. Diagonal,0.5933815578466722,162
16,S A. MultiDiagonal,0.5614115107409424,162
16,S A. Grid,0.5755474644671302,162
16,Learnable,0.6099321717736285,162
32,SD,0.4455052573757389,162
32,S A. Diagonal,0.46796713465436446,162
32,S A. MultiDiagonal,0.42286800557607396,162
32,S A. Grid,0.45245179444232436,162
32,Learnable,0.4325650792220028,162
64,SD,0.2895834549046967,162
64,S A. Diagonal,0.31842712003567636,162
64,S A. MultiDiagonal,0.3112698993026963,162
64,S A. Grid,0.2832910425888806,162
8,SD,0.672441395475402,163
8,S A. Diagonal,0.7288034022835344,163
8,S A. MultiDiagonal,0.6807452160275203,163
8,S A. Grid,0.6971834337618439,163
8,Learnable,0.758074159583641,163
16,SD,0.5728303929615006,163
16,S A. Diagonal,0.5938567652829607,163
16,S A. MultiDiagonal,0.5444768107267283,163
16,S A. Grid,0.5841750520470027,163
16,Learnable,0.5800111357935934,163
32,SD,0.456206233496731,163
32,S A. Diagonal,0.46363407144151847,163
32,S A. MultiDiagonal,0.42884497655664466,163
32,S A. Grid,0.45544977513217794,163
32,Learnable,0.4430756222091458,163
64,SD,0.2711810340007561,163
64,S A. Diagonal,0.30634462915515115,163
64,S A. MultiDiagonal,0.2669116856781434,163
64,S A. Grid,0.2784174841602013,163
8,SD,0.682002930481467,164
8,S A. Diagonal,0.7309872008888678,164
8,S A. MultiDiagonal,0.7177587583659562,164
8,S A. Grid,0.6992886974230162,164
8,Learnable,0.7358437416417272,164
16,SD,0.5657884645353756,164
16,S A. Diagonal,0.6035206487081743,164
16,S A. MultiDiagonal,0.5529964760731435,164
16,S A. Grid,0.5721105422237038,164
16,Learnable,0.5852603063899534,164
32,SD,0.4550823499071921,164
32,S A. Diagonal,0.4700040390657646,164
32,S A. MultiDiagonal,0.4171052885533793,164
32,S A. Grid,0.45038086780875797,164
32,Learnable,0.40929226260843093,164
64,SD,0.28736575576917817,164
64,S A. Diagonal,0.31063621266226776,164
64,S A. MultiDiagonal,0.2938707219168032,164
64,S A. Grid,0.27375497639008817,164
8,SD,0.6687203268168151,165
8,S A. Diagonal,0.7292814503461194,165
8,S A. MultiDiagonal,0.706885130696123,165
8,S A. Grid,0.6949248936530994,165
8,Learnable,0.6923415606720551,165
16,SD,0.564671560781909,165
16,S A. Diagonal,0.6003448801250929,165
16,S A. MultiDiagonal,0.5405561087429251,165
16,S A. Grid,0.5685683034931842,165
16,Learnable,0.5854506608319988,165
32,SD,0.44850647098762847,165
32,S A. Diagonal,0.4744010006927396,165
32,S A. MultiDiagonal,0.42736848253182924,165
32,S A. Grid,0.4504117833003999,165
32,Learnable,0.41237945905611567,165
64,SD,0.2761227204214194,165
64,S A. Diagonal,0.3167023185494806,165
64,S A. MultiDiagonal,0.284832430675231,165
64,S A. Grid,0.2623623060254193,165
8,SD,0.675322526503046,166
8,S A. Diagonal,0.7306529926816611,166
8,S A. MultiDiagonal,0.7138535349558923,166
8,S A. Grid,0.6994213589257978,166
8,Learnable,0.7165832576079033,166
16,SD,0.5701623408581608,166
16,S A. Diagonal,0.5985952183038701,166
16,S A. MultiDiagonal,0.5481396058642469,166
16,S A. Grid,0.5727643878258382,166
16,Learnable,0.5567584340115601,166
32,SD,0.4460559444951585,166
32,S A. Diagonal,0.4729334844726678,166
32,S A. MultiDiagonal,0.4377095941453627,166
32,S A. Grid,0.4444198719797726,166
32,Learnable,0.3904699803032742,166
64,SD,0.2850924457464667,166
64,S A. Diagonal,0.3200320833665754,166
64,S A. MultiDiagonal,0.2904026763204362,166
64,S A. Grid,0.29307340644704183,166
8,SD,0.6829841117369987,167
8,S A. Diagonal,0.7240089576105779,167
8,S A. MultiDiagonal,0.7144812787021692,167
8,S A. Grid,0.7159195433928974,167
8,Learnable,0.7573281567153329,167
16,SD,0.5688102218376236,167
16,S A. Diagonal,0.5966005462634226,167
16,S A. MultiDiagonal,0.5412842223127041,167
16,S A. Grid,0.5687602107349257,167
16,Learnable,0.5865192755596654,167
32,SD,0.45007481393909965,167
32,S A. Diagonal,0.464027567820973,167
32,S A. MultiDiagonal,0.41986310161127777,167
32,S A. Grid,0.46147717658887377,167
32,Learnable,0.42356466384181835,167
64,SD,0.27286273452180365,167
64,S A. Diagonal,0.293720734169743,167
64,S A. MultiDiagonal,0.30479041617235864,167
64,S A. Grid,0.26089823408632945,167
8,SD,0.6871761384248883,168
8,S A. Diagonal,0.7205605481733796,168
8,S A. MultiDiagonal,0.6950430763203819,168
8,S A. Grid,0.7044317259249498,168
8,Learnable,0.7297579052122856,168
16,SD,0.5657022428538443,168
16,S A. Diagonal,0.597717729078209,168
16,S A. MultiDiagonal,0.5451481261240656,168
16,S A. Grid,0.569073338364849,168
16,Learnable,0.5869421091185176,168
32,SD,0.4545099835152505,168
32,S A. Diagonal,0.4647881442411702,168
32,S A. MultiDiagonal,0.41685805543038973,168
32,S A. Grid,0.4475013165417773,168
32,Learnable,0.4251219013460103,168
64,SD,0.2921417575556448,168
64,S A. Diagonal,0.31054278399355917,168
64,S A. MultiDiagonal,0.2652159964527688,168
64,S A. Grid,0.2953824288181264,168
8,SD,0.6768665563383833,169
8,S A. Diagonal,0.7338729049167306,169
8,S A. MultiDiagonal,0.6968162468182706,169
8,S A. Grid,0.704236226235453,169
8,Learnable,0.7517377185198317,169
16,SD,0.5652649127697009,169
16,S A. Diagonal,0.5939691669403477,169
16,S A. MultiDiagonal,0.5466702292361101,169
16,S A. Grid,0.5763853932995876,169
16,Learnable,0.5963505290123841,169
32,SD,0.45254929240650116,169
32,S A. Diagonal,0.4719936795617372,169
32,S A. MultiDiagonal,0.418456833133351,169
32,S A. Grid,0.4449026477946082,169
32,Learnable,0.4205415745321497,169
64,SD,0.30031630073618504,169
64,S A. Diagonal,0.30742886309743384,169
64,S A. MultiDiagonal,0.28977144776577823,169
64,S A. Grid,0.284767865801761,169
8,SD,0.6819675506096143,170
8,S A. Diagonal,0.7342967444398569,170
8,S A. MultiDiagonal,0.7149737070378468,170
8,S A. Grid,0.7180676335518812,170
8,Learnable,0.6794272710267975,170
16,SD,0.572971213083763,170
16,S A. Diagonal,0.5974298642074898,170
16,S A. MultiDiagonal,0.5378133760796705,170
16,S A. Grid,0.5719978860593438,170
16,Learnable,0.5896473413334158,170
32,SD,0.4501714832068799,170
32,S A. Diagonal,0.4631844573067174,170
32,S A. MultiDiagonal,0.41527042883420295,170
32,S A. Grid,0.44277953035688794,170
32,Learnable,0.4091048274316751,170
64,SD,0.27957425357652443,170
64,S A. Diagonal,0.2937550451831283,170
64,S A. MultiDiagonal,0.3160147863474978,170
64,S A. Grid,0.2765998542581102,170
8,SD,0.6693486952557017,171
8,S A. Diagonal,0.7271916905330873,171
8,S A. MultiDiagonal,0.7014645515273545,171
8,S A. Grid,0.712398385082873,171
8,Learnable,0.7645643814515245,171
16,SD,0.5680891967361401,171
16,S A. Diagonal,0.5982335287784817,171
16,S A. MultiDiagonal,0.54929307688885,171
16,S A. Grid,0.574836283991086,171
16,Learnable,0.5923455000470066,171
32,SD,0.4480413764758002,171
32,S A. Diagonal,0.4646258081714329,171
32,S A. MultiDiagonal,0.428978766932172,171
32,S A. Grid,0.45897436176259004,171
32,Learnable,0.41850715099712915,171
64,SD,0.29504073078805093,171
64,S A. Diagonal,0.321131115941706,171
64,S A. MultiDiagonal,0.29147771540497913,171
64,S A. Grid,0.26228711882656364,171
8,SD,0.6790509701843497,172
8,S A. Diagonal,0.7240312467792794,172
8,S A. MultiDiagonal,0.7084328163170338,172
8,S A. Grid,0.7070397410379131,172
8,Learnable,0.6838113177609693,172
16,SD,0.5669981972275204,172
16,S A. Diagonal,0.5934634633570464,172
16,S A. MultiDiagonal,0.541711643550737,172
16,S A. Grid,0.5773897372418442,172
16,Learnable,0.5907837496820886,172
32,SD,0.44994323648816825,172
32,S A. Diagonal,0.4669922545120804,172
32,S A. MultiDiagonal,0.42771085881208515,172
32,S A. Grid,0.444386293577928,172
32,Learnable,0.4337873037586524,172
64,SD,0.2846528275375701,172
64,S A. Diagonal,0.2975310998343494,172
64,S A. MultiDiagonal,0.30463838875267735,172
64,S A. Grid,0.26877404562520835,172
8,SD,0.6795045124984318,173
8,S A. Diagonal,0.7286195514761169,173
8,S A. MultiDiagonal,0.7129414853412935,173
8,S A. Grid,0.7006679548612196,173
8,Learnable,0.7414090606947047,173
16,SD,0.569482093847992,173
16,S A. Diagonal,0.5956741592970469,173
16,S A. MultiDiagonal,0.5485166851494006,173
16,S A. Grid,0.5752247289371933,173
16,Learnable,0.5747845567584842,173
32,SD,0.45280654535559206,173
32,S A. Diagonal,0.4657658380917219,173
32,S A. MultiDiagonal,0.42434758861798816,173
32,S A. Grid,0.44652914016548984,173
32,Learnable,0.40737168939692064,173
64,SD,0.28622229404995714,173
64,S A. Diagonal,0.2998864490841216,173
64,S A. MultiDiagonal,0.31153897799614216,173
64,S A. Grid,0.26323564744315,173
8,SD,0.674320794380219,174
8,S A. Diagonal,0.730071039287596,174
8,S A. MultiDiagonal,0.6979786884568346,174
8,S A. Grid,0.7138553120950356,174
8,Learnable,0.7462988930374665,174
16,SD,0.5731958610212937,174
16,S A. Diagonal,0.5962344331066117,174
16,S A. MultiDiagonal,0.552307141996706,174
16,S A. Grid,0.5721332219973627,174
16,Learnable,0.5951784929194381,174
32,SD,0.44780770684047616,174
32,S A. Diagonal,0.4650418955488709,174
32,S A. MultiDiagonal,0.421368095522716,174
32,S A. Grid,0.454563833498991,174
32,Learnable,0.39964565969075566,174
64,SD,0.2688935255820044,174
64,S A. Diagonal,0.32085104299707423,174
64,S A. MultiDiagonal,0.2928098344417667,174
64,S A. Grid,0.2629308406012154,174
8,SD,0.6611790420453543,175
8,S A. Diagonal,0.732899554429767,175
8,S A. MultiDiagonal,0.7127130874329978,175
8,S A. Grid,0.711980136275415,175
8,Learnable,0.7430976429038592,175
16,SD,0.5674482706725728,175
16,S A. Diagonal,0.591133733715953,175
16,S A. MultiDiagonal,0.5478645152251727,175
16,S A. Grid,0.5730482979164646,175
16,Learnable,0.568208385502297,175
32,SD,0.44911215338580285,175
32,S A. Diagonal,0.46732275377714416,175
32,S A. MultiDiagonal,0.42332042353082405,175
32,S A. Grid,0.45486940668732,175
32,Learnable,0.42634233137650923,175
64,SD,0.3297273003049844,175
64,S A. Diagonal,0.3337248080848617,175
64,S A. MultiDiagonal,0.297671606982982,175
64,S A. Grid,0.265939858995314,175
8,SD,0.6807070870865315,176
8,S A. Diagonal,0.7247446133380104,176
8,S A. MultiDiagonal,0.7137259333268768,176
8,S A. Grid,0.6971105852933511,176
8,Learnable,0.729866932715808,176
16,SD,0.5728817029083049,176
16,S A. Diagonal,0.5980814621886215,176
16,S A. MultiDiagonal,0.5569479575450921,176
16,S A. Grid,0.5717694536736462,176
16,Learnable,0.6120732463651964,176
32,SD,0.44917995737651273,176
32,S A. Diagonal,0.46029504354753403,176
32,S A. MultiDiagonal,0.42751876533260186,176
32,S A. Grid,0.4513604885292029,176
32,Learnable,0.42629876667779765,176
64,SD,0.281048554155626,176
64,S A. Diagonal,0.31416854712294906,176
64,S A. MultiDiagonal,0.28148995506539265,176
64,S A. Grid,0.2577051629039529,176
8,SD,0.694118339539876,177
8,S A. Diagonal,0.7316211496337467,177
8,S A. MultiDiagonal,0.7136253486433517,177
8,S A. Grid,0.7124729019970426,177
8,Learnable,0.7516752065932426,177
16,SD,0.5738594573721726,177
16,S A. Diagonal,0.5901825511752676,177
16,S A. MultiDiagonal,0.547886879630812,177
16,S A. Grid,0.571971261198092,177
16,Learnable,0.6016283472719667,177
32,SD,0.4514468547868762,177
32,S A. Diagonal,0.4686986028447939,177
32,S A. MultiDiagonal,0.4216928708599879,177
32,S A. Grid,0.455692281707362,177
32,Learnable,0.4159712861035384,177
64,SD,0.2779999540202261,177
64,S A. Diagonal,0.30554067696524545,177
64,S A. MultiDiagonal,0.28547490326617087,177
64,S A. Grid,0.2532052176318984,177
8,SD,0.6716609409857683,178
8,S A. Diagonal,0.7269259116965552,178
8,S A. MultiDiagonal,0.6879159996135233,178
8,S A. Grid,0.7140619840560526,178
8,Learnable,0.7445228684899685,178
16,SD,0.565896975783174,178
16,S A. Diagonal,0.6061248030917185,178
16,S A. MultiDiagonal,0.5552836880916342,178
16,S A. Grid,0.5794807117081902,178
16,Learnable,0.5795166707062167,178
32,SD,0.44865518348508293,178
32,S A. Diagonal,0.47362649149020564,178
32,S A. MultiDiagonal,0.43259089991781347,178
32,S A. Grid,0.4442254804440419,178
32,Learnable,0.4137347720736781,178
64,SD,0.28290682649905363,178
64,S A. Diagonal,0.3040876204167828,178
64,S A. MultiDiagonal,0.2944706125393589,178
64,S A. Grid,0.25691579744375226,178
8,SD,0.6845252977028843,179
8,S A. Diagonal,0.7288060200633946,179
8,S A. MultiDiagonal,0.6961745637480196,179
8,S A. Grid,0.7128240783724099,179
8,Learnable,0.7535532799525674,179
16,SD,0.5635280274288561,179
16,S A. Diagonal,0.5994824451342187,179
16,S A. MultiDiagonal,0.5380900034880118,179
16,S A. Grid,0.5829111073460183,179
16,Learnable,0.6355513655260768,179
32,SD,0.44964577315325727,179
32,S A. Diagonal,0.4679698012173067,179
32,S A. MultiDiagonal,0.42575810138247744,179
32,S A. Grid,0.44427372217462874,179
32,Learnable,0.4303986955079726,179
64,SD,0.28264324919853534,179
64,S A. Diagonal,0.3130452067391876,179
64,S A. MultiDiagonal,0.2771250038482848,179
64,S A. Grid,0.24792041550848432,179
8,SD,0.6813743549419362,180
8,S A. Diagonal,0.7258642280516256,180
8,S A. MultiDiagonal,0.699573198106539,180
8,S A. Grid,0.7125132110957277,180
8,Learnable,0.7366043434497196,180
16,SD,0.5684410114096554,180
16,S A. Diagonal,0.5927915363940004,180
16,S A. MultiDiagonal,0.5436830547859319,180
16,S A. Grid,0.5746217725773626,180
16,Learnable,0.5895050143064273,180
32,SD,0.45415510539315085,180
32,S A. Diagonal,0.4631188858788598,180
32,S A. MultiDiagonal,0.4170185923610687,180
32,S A. Grid,0.4577803576337865,180
32,Learnable,0.4263707293718184,180
64,SD,0.2794126091829463,180
64,S A. Diagonal,0.30718277918426706,180
64,S A. MultiDiagonal,0.2877144819064278,180
64,S A. Grid,0.2783690093069767,180
8,SD,0.6813651472511811,181
8,S A. Diagonal,0.7297745916021249,181
8,S A. MultiDiagonal,0.7096418131611563,181
8,S A. Grid,0.7089371463984558,181
8,Learnable,0.6885351802968919,181
16,SD,0.573675805724914,181
16,S A. Diagonal,0.6019856187451692,181
16,S A. MultiDiagonal,0.5517021544858847,181
16,S A. Grid,0.568274057583523,181
16,Learnable,0.5910324116404368,181
32,SD,0.45413994630673266,181
32,S A. Diagonal,0.46934536667123183,181
32,S A. MultiDiagonal,0.42188454311829615,181
32,S A. Grid,0.45133569237937815,181
32,Learnable,0.4284550108386835,181
64,SD,0.28282040530810154,181
64,S A. Diagonal,0.3152172849888998,181
64,S A. MultiDiagonal,0.297267842571555,181
64,S A. Grid,0.2550635714147424,181
8,SD,0.6784888091113754,182
8,S A. Diagonal,0.7309971598404436,182
8,S A. MultiDiagonal,0.7047645737932424,182
8,S A. Grid,0.7108699277469711,182
8,Learnable,0.7330487813290526,182
16,SD,0.5662815036219879,182
16,S A. Diagonal,0.5981690429030904,182
16,S A. MultiDiagonal,0.5519185598977224,182
16,S A. Grid,0.5739377356587266,182
16,Learnable,0.5854938137298789,182
32,SD,0.44613425893258607,182
32,S A. Diagonal,0.4641043215551872,182
32,S A. MultiDiagonal,0.4125113078307264,182
32,S A. Grid,0.4482350938096524,182
32,Learnable,0.44400186200614544,182
64,SD,0.2915215497124656,182
64,S A. Diagonal,0.30734610404694745,182
64,S A. MultiDiagonal,0.3057530463503353,182
64,S A. Grid,0.27063765978501836,182
8,SD,0.6737278473095133,183
8,S A. Diagonal,0.7347098065378466,183
8,S A. MultiDiagonal,0.7052094851182366,183
8,S A. Grid,0.7117665446949744,183
8,Learnable,0.7197570908930135,183
16,SD,0.5691215402086865,183
16,S A. Diagonal,0.5976252168612478,183
16,S A. MultiDiagonal,0.5499986990983377,183
16,S A. Grid,0.5667882812456002,183
16,Learnable,0.5840096719301553,183
32,SD,0.4524874946607119,183
32,S A. Diagonal,0.4676730309535009,183
32,S A. MultiDiagonal,0.4197553106618259,183
32,S A. Grid,0.4479635010895124,183
32,Learnable,0.4197541891293712,183
64,SD,0.27123957139836624,183
64,S A. Diagonal,0.32708884551940604,183
64,S A. MultiDiagonal,0.29707813947268485,183
64,S A. Grid,0.26207989711150087,183
8,SD,0.6733685016093169,184
8,S A. Diagonal,0.7282872137219872,184
8,S A. MultiDiagonal,0.7255906414745065,184
8,S A. Grid,0.7073864370455396,184
8,Learnable,0.7337078105276564,184
16,SD,0.5668691618011042,184
16,S A. Diagonal,0.5912088375355891,184
16,S A. MultiDiagonal,0.5536144101199652,184
16,S A. Grid,0.5725384409990879,184
16,Learnable,0.5595381580283143,184
32,SD,0.44903273542225075,184
32,S A. Diagonal,0.4644712305816888,184
32,S A. MultiDiagonal,0.42519352689630485,184
32,S A. Grid,0.44232252165933406,184
32,Learnable,0.4021551462868515,184
64,SD,0.2614206176192922,184
64,S A. Diagonal,0.2854177929981866,184
64,S A. MultiDiagonal,0.3044705213392042,184
64,S A. Grid,0.26232599986156147,184
8,SD,0.6730584072239855,185
8,S A. Diagonal,0.7298810654394703,185
8,S A. MultiDiagonal,0.714449290625016,185
8,S A. Grid,0.6941263454605588,185
8,Learnable,0.7373429918572703,185
16,SD,0.5697372907997786,185
16,S A. Diagonal,0.596519137298326,185
16,S A. MultiDiagonal,0.5399181491734764,185
16,S A. Grid,0.5872150315122968,185
16,Learnable,0.5975192519865536,185
32,SD,0.4499622396284416,185
32,S A. Diagonal,0.46633103522291114,185
32,S A. MultiDiagonal,0.41158636193544834,185
32,S A. Grid,0.4507998275721682,185
32,Learnable,0.4112729586659439,185
64,SD,0.2948359781392447,185
64,S A. Diagonal,0.2754397925180988,185
64,S A. MultiDiagonal,0.32046105531232005,185
64,S A. Grid,0.25186994044464883,185
8,SD,0.683536905170177,186
8,S A. Diagonal,0.7311935690525939,186
8,S A. MultiDiagonal,0.7239697813299679,186
8,S A. Grid,0.7091310712219353,186
8,Learnable,0.7631956516057087,186
16,SD,0.5647431018991317,186
16,S A. Diagonal,0.6007125766408372,186
16,S A. MultiDiagonal,0.5329005655609667,186
16,S A. Grid,0.5768928355768712,186
16,Learnable,0.564543703683736,186
32,SD,0.44687300848038947,186
32,S A. Diagonal,0.4678324573284809,186
32,S A. MultiDiagonal,0.41749906214696175,186
32,S A. Grid,0.44965040353334895,186
32,Learnable,0.42585397823177007,186
64,SD,0.28366116464396535,186
64,S A. Diagonal,0.31903005607500656,186
64,S A. MultiDiagonal,0.283166333289079,186
64,S A. Grid,0.2680642801460661,186
8,SD,0.673649747973604,187
8,S A. Diagonal,0.7281803822394389,187
8,S A. MultiDiagonal,0.7036932032668454,187
8,S A. Grid,0.714346627543232,187
8,Learnable,0.742409267293929,187
16,SD,0.5807092026445139,187
16,S A. Diagonal,0.6021338476748066,187
16,S A. MultiDiagonal,0.547143632288202,187
16,S A. Grid,0.576178850715269,187
16,Learnable,0.5765159423055966,187
32,SD,0.4461259350208211,187
32,S A. Diagonal,0.47112982683275667,187
32,S A. MultiDiagonal,0.4338211027449465,187
32,S A. Grid,0.4482399361545324,187
32,Learnable,0.39188024515503783,187
64,SD,0.2854001034577257,187
64,S A. Diagonal,0.28295753572626803,187
64,S A. MultiDiagonal,0.2828726817964731,187
64,S A. Grid,0.258617690410257,187
8,SD,0.6713881189462769,188
8,S A. Diagonal,0.7205885060507716,188
8,S A. MultiDiagonal,0.7093948934399581,188
8,S A. Grid,0.7022728021604806,188
8,Learnable,0.7042473586560852,188
16,SD,0.5621855695330022,188
16,S A. Diagonal,0.6068280846020884,188
16,S A. MultiDiagonal,0.5463240864488417,188
16,S A. Grid,0.5743388960604534,188
16,Learnable,0.5830703650688954,188
32,SD,0.4509140783654241,188
32,S A. Diagonal,0.4659164812849177,188
32,S A. MultiDiagonal,0.41450265045509505,188
32,S A. Grid,0.45313369250764657,188
32,Learnable,0.4155089982200479,188
64,SD,0.2998173290901001,188
64,S A. Diagonal,0.30445778301729903,188
64,S A. MultiDiagonal,0.290248504256438,188
64,S A. Grid,0.2604230263531209,188
8,SD,0.6774641370753736,189
8,S A. Diagonal,0.7267116151526551,189
8,S A. MultiDiagonal,0.7187346706423511,189
8,S A. Grid,0.7163156360925701,189
8,Learnable,0.7467571011447666,189
16,SD,0.5669116138158221,189
16,S A. Diagonal,0.6007933903454542,189
16,S A. MultiDiagonal,0.5504458504368961,189
16,S A. Grid,0.5809931532058921,189
16,Learnable,0.614442093745997,189
32,SD,0.44984767523374086,189
32,S A. Diagonal,0.4664241911151492,189
32,S A. MultiDiagonal,0.43057652921378065,189
32,S A. Grid,0.44817647832336294,189
32,Learnable,0.42535406773366224,189
64,SD,0.29112067341980064,189
64,S A. Diagonal,0.3241202126061184,189
64,S A. MultiDiagonal,0.2863203828911485,189
64,S A. Grid,0.2754776252451225,189
8,SD,0.6762901581755622,190
8,S A. Diagonal,0.7237478741483171,190
8,S A. MultiDiagonal,0.714584658277039,190
8,S A. Grid,0.6959721986432466,190
8,Learnable,0.6815887039068116,190
16,SD,0.5664223500488594,190
16,S A. Diagonal,0.5962421692323802,190
16,S A. MultiDiagonal,0.5542106261534143,190
16,S A. Grid,0.5707921841868553,190
16,Learnable,0.6360554170222127,190
32,SD,0.44604827244039097,190
32,S A. Diagonal,0.4633458377495874,190
32,S A. MultiDiagonal,0.4171799042944101,190
32,S A. Grid,0.44565886199326415,190
32,Learnable,0.4430789506900514,190
64,SD,0.2856381902274671,190
64,S A. Diagonal,0.3159601554094937,190
64,S A. MultiDiagonal,0.2978466306455305,190
64,S A. Grid,0.2675319170334217,190
8,SD,0.6846141230113155,191
8,S A. Diagonal,0.7285877062593558,191
8,S A. MultiDiagonal,0.6979415291152968,191
8,S A. Grid,0.7090743166858073,191
8,Learnable,0.7553092030642267,191
16,SD,0.5646666864185149,191
16,S A. Diagonal,0.596737460849612,191
16,S A. MultiDiagonal,0.54629311773043,191
16,S A. Grid,0.5853304278280846,191
16,Learnable,0.5593271865280182,191
32,SD,0.4499846564410321,191
32,S A. Diagonal,0.4668282420293865,191
32,S A. MultiDiagonal,0.4251693970529093,191
32,S A. Grid,0.4595368998664686,191
32,Learnable,0.4076277795223545,191
64,SD,0.27252536232545665,191
64,S A. Diagonal,0.30337128664326396,191
64,S A. MultiDiagonal,0.30662458445852225,191
64,S A. Grid,0.2694209490614674,191
8,SD,0.6814947294213082,192
8,S A. Diagonal,0.720556074935078,192
8,S A. MultiDiagonal,0.6884913252719211,192
8,S A. Grid,0.6891533119352038,192
8,Learnable,0.7416518500898255,192
16,SD,0.563458425146824,192
16,S A. Diagonal,0.5933680347713155,192
16,S A. MultiDiagonal,0.5464466628955864,192
16,S A. Grid,0.5808034662898792,192
16,Learnable,0.56552257285982,192
32,SD,0.45683761514035126,192
32,S A. Diagonal,0.46439035346838087,192
32,S A. MultiDiagonal,0.41648529089620956,192
32,S A. Grid,0.4400629306090369,192
32,Learnable,0.4188502546885634,192
64,SD,0.28832810324564545,192
64,S A. Diagonal,0.32283568044768407,192
64,S A. MultiDiagonal,0.2871450094598746,192
64,S A. Grid,0.27213416171140414,192
8,SD,0.6857242004642644,193
8,S A. Diagonal,0.7307797610329697,193
8,S A. MultiDiagonal,0.7164867869862513,193
8,S A. Grid,0.7111111317398316,193
8,Learnable,0.7335965389094249,193
16,SD,0.5653767026367654,193
16,S A. Diagonal,0.5837066312867332,193
16,S A. MultiDiagonal,0.5423881946171974,193
16,S A. Grid,0.5658849811631894,193
16,Learnable,0.5847492326754513,193
32,SD,0.4449375703065482,193
32,S A. Diagonal,0.4673413421830522,193
32,S A. MultiDiagonal,0.4453100515286569,193
32,S A. Grid,0.44574974850444865,193
32,Learnable,0.4179757777393246,193
64,SD,0.2699779859145927,193
64,S A. Diagonal,0.33144486018489827,193
64,S A. MultiDiagonal,0.28144823086065823,193
64,S A. Grid,0.2690230797393733,193
8,SD,0.6856049720423921,194
8,S A. Diagonal,0.7254776564518585,194
8,S A. MultiDiagonal,0.7037423837930105,194
8,S A. Grid,0.7009255192869358,194
8,Learnable,0.7454401739870915,194
16,SD,0.5663771040534522,194
16,S A. Diagonal,0.5966678544816459,194
16,S A. MultiDiagonal,0.5502675115865674,194
16,S A. Grid,0.5649444046513088,194
16,Learnable,0.5771753789248714,194
32,SD,0.4508284573126766,194
32,S A. Diagonal,0.4638591398673889,194
32,S A. MultiDiagonal,0.4149216233070525,194
32,S A. Grid,0.44485024332021245,194
32,Learnable,0.3832700394983213,194
64,SD,0.28734019477837847,194
64,S A. Diagonal,0.3010342787217342,194
64,S A. MultiDiagonal,0.2830059534078675,194
64,S A. Grid,0.2695042779866886,194
8,SD,0.6824086044061427,195
8,S A. Diagonal,0.716103230581808,195
8,S A. MultiDiagonal,0.7161331702165316,195
8,S A. Grid,0.6978177403507569,195
8,Learnable,0.7786231747645844,195
16,SD,0.5676477748836279,195
16,S A. Diagonal,0.6041739056556188,195
16,S A. MultiDiagonal,0.5581958148912304,195
16,S A. Grid,0.5784567981856479,195
16,Learnable,0.5907219845354394,195
32,SD,0.4492251999645971,195
32,S A. Diagonal,0.4637631364234823,195
32,S A. MultiDiagonal,0.4174036183847924,195
32,S A. Grid,0.4414989335242886,195
32,Learnable,0.40970230904281446,195
64,SD,0.2813817364003834,195
64,S A. Diagonal,0.3106924581284195,195
64,S A. MultiDiagonal,0.30723549360503366,195
64,S A. Grid,0.2640730355106066,195
8,SD,0.6789224356759992,196
8,S A. Diagonal,0.7469058889908845,196
8,S A. MultiDiagonal,0.6984903855358445,196
8,S A. Grid,0.7086003660204259,196
8,Learnable,0.7183431735136624,196
16,SD,0.5751342396813981,196
16,S A. Diagonal,0.5942625979240477,196
16,S A. MultiDiagonal,0.556063044743574,196
16,S A. Grid,0.5745491296278897,196
16,Learnable,0.5825063507793554,196
32,SD,0.4467390800436036,196
32,S A. Diagonal,0.4609515689479713,196
32,S A. MultiDiagonal,0.43333765381487904,196
32,S A. Grid,0.44733655026510977,196
32,Learnable,0.4033363395810364,196
64,SD,0.28785947873468026,196
64,S A. Diagonal,0.3134060389203373,196
64,S A. MultiDiagonal,0.29752218908373435,196
64,S A. Grid,0.2747209142452388,196
8,SD,0.6763497818190597,197
8,S A. Diagonal,0.7289891951161489,197
8,S A. MultiDiagonal,0.7114679509966171,197
8,S A. Grid,0.6922058627640643,197
8,Learnable,0.734075957913837,197
16,SD,0.5662971672090743,197
16,S A. Diagonal,0.5976655873957449,197
16,S A. MultiDiagonal,0.5487391464383868,197
16,S A. Grid,0.5650971901659427,197
16,Learnable,0.5955199612386829,197
32,SD,0.4471917192056758,197
32,S A. Diagonal,0.4755067860839187,197
32,S A. MultiDiagonal,0.4384868557113749,197
32,S A. Grid,0.4566225386394391,197
32,Learnable,0.42080391717111704,197
64,SD,0.2834371265443435,197
64,S A. Diagonal,0.31651307319189803,197
64,S A. MultiDiagonal,0.2868519725016344,197
64,S A. Grid,0.28174661983194305,197
8,SD,0.6833086764096085,198
8,S A. Diagonal,0.7350586754000403,198
8,S A. MultiDiagonal,0.7056509091085583,198
8,S A. Grid,0.703723948032535,198
8,Learnable,0.7323877774537788,198
16,SD,0.5695295791823587,198
16,S A. Diagonal,0.6051070507331248,198
16,S A. MultiDiagonal,0.5668946027127113,198
16,S A. Grid,0.5845718258645614,198
16,Learnable,0.5660932933621589,198
32,SD,0.4437824305783612,198
32,S A. Diagonal,0.4673748705064236,198
32,S A. MultiDiagonal,0.4184068065118496,198
32,S A. Grid,0.449346507342411,198
32,Learnable,0.4415529552063522,198
64,SD,0.3079476599679567,198
64,S A. Diagonal,0.3012196391492642,198
64,S A. MultiDiagonal,0.2810984365196555,198
64,S A. Grid,0.2662290533854502,198
8,SD,0.675973049961331,199
8,S A. Diagonal,0.7252880889394493,199
8,S A. MultiDiagonal,0.6982883917411528,199
8,S A. Grid,0.7194323165047107,199
8,Learnable,0.7350040392264949,199
16,SD,0.5736667723302009,199
16,S A. Diagonal,0.5904280850594832,199
16,S A. MultiDiagonal,0.5505608813030561,199
16,S A. Grid,0.5752900807044987,199
16,Learnable,0.5474062902810415,199
32,SD,0.45267456301351616,199
32,S A. Diagonal,0.4669554514438444,199
32,S A. MultiDiagonal,0.4227221595579577,199
32,S A. Grid,0.4442810945304402,199
32,Learnable,0.4362875307471811,199
64,SD,0.2819156909531344,199
64,S A. Diagonal,0.28687852068401687,199
64,S A. MultiDiagonal,0.2819905950778956,199
64,S A. Grid,0.27913811485219336,199
8,SD,0.6831978057373866,200
8,S A. Diagonal,0.7281206563080707,200
8,S A. MultiDiagonal,0.6998596193385733,200
8,S A. Grid,0.7098710916702793,200
8,Learnable,0.7376719174682791,200
16,SD,0.5715311807067194,200
16,S A. Diagonal,0.6012845374818644,200
16,S A. MultiDiagonal,0.545090051106719,200
16,S A. Grid,0.5769994732789143,200
16,Learnable,0.5679949795105969,200
32,SD,0.45126715907703385,200
32,S A. Diagonal,0.4610342273296512,200
32,S A. MultiDiagonal,0.4218463289491135,200
32,S A. Grid,0.44880282232764657,200
32,Learnable,0.4248281985539644,200
64,SD,0.2933232460779208,200
64,S A. Diagonal,0.29451044362318063,200
64,S A. MultiDiagonal,0.30470661195785764,200
64,S A. Grid,0.2627115659296452,200
8,SD,0.6772187559775267,201
8,S A. Diagonal,0.724445814676756,201
8,S A. MultiDiagonal,0.7038661499659624,201
8,S A. Grid,0.7158644113546734,201
8,Learnable,0.7467422346963993,201
16,SD,0.5745458550193774,201
16,S A. Diagonal,0.5995274761803284,201
16,S A. MultiDiagonal,0.5407593346047566,201
16,S A. Grid,0.5805927052366547,201
16,Learnable,0.5936259058614314,201
32,SD,0.4503619032904968,201
32,S A. Diagonal,0.4650323962105546,201
32,S A. MultiDiagonal,0.4190374827564708,201
32,S A. Grid,0.44660920289039824,201
32,Learnable,0.41636189201405605,201
64,SD,0.28597252181309596,201
64,S A. Diagonal,0.3114944495804458,201
64,S A. MultiDiagonal,0.2895218069137162,201
64,S A. Grid,0.26978045949895413,201
8,SD,0.6769328523947641,202
8,S A. Diagonal,0.7127510559319686,202
8,S A. MultiDiagonal,0.7046540785613484,202
8,S A. Grid,0.7192875987176047,202
8,Learnable,0.7361418918127851,202
16,SD,0.5652803644287985,202
16,S A. Diagonal,0.6038334226685291,202
16,S A. MultiDiagonal,0.5500010115544728,202
16,S A. Grid,0.5631881548759006,202
16,Learnable,0.5930130760815653,202
32,SD,0.4479777681178406,202
32,S A. Diagonal,0.46590101016679875,202
32,S A. MultiDiagonal,0.42637522670008793,202
32,S A. Grid,0.4477426275327314,202
32,Learnable,0.41950517307936713,202
64,SD,0.2835788780716106,202
64,S A. Diagonal,0.2902411827772782,202
64,S A. MultiDiagonal,0.2941167024246776,202
64,S A. Grid,0.26887157283085983,202
8,SD,0.6761834349291208,203
8,S A. Diagonal,0.72907324253163,203
8,S A. MultiDiagonal,0.698968451791922,203
8,S A. Grid,0.7063756478915633,203
8,Learnable,0.7207768314861266,203
16,SD,0.56199781133957,203
16,S A. Diagonal,0.5949839006907888,203
16,S A. MultiDiagonal,0.5473163541125773,203
16,S A. Grid,0.5842370364500268,203
16,Learnable,0.5573120774088877,203
32,SD,0.45410960298101405,203
32,S A. Diagonal,0.47009600913603516,203
32,S A. MultiDiagonal,0.43221048417180086,203
32,S A. Grid,0.46238747575437406,203
32,Learnable,0.4117084952104234,203
64,SD,0.2771376026882704,203
64,S A. Diagonal,0.2968095879231989,203
64,S A. MultiDiagonal,0.2925021009177871,203
64,S A. Grid,0.26006035992862875,203
8,SD,0.6764264090964749,204
8,S A. Diagonal,0.7249837742667357,204
8,S A. MultiDiagonal,0.7159818886524969,204
8,S A. Grid,0.7128011791187113,204
8,Learnable,0.743240133541643,204
16,SD,0.5716448461099091,204
16,S A. Diagonal,0.5994668634629964,204
16,S A. MultiDiagonal,0.5515015870699551,204
16,S A. Grid,0.5808107901641508,204
16,Learnable,0.5630789327303307,204
32,SD,0.4519240510761295,204
32,S A. Diagonal,0.46293229692726523,204
32,S A. MultiDiagonal,0.4242196016051741,204
32,S A. Grid,0.44590715795959435,204
32,Learnable,0.423852656866237,204
64,SD,0.2796605347492511,204
64,S A. Diagonal,0.3227966882919364,204
64,S A. MultiDiagonal,0.29193098697383735,204
64,S A. Grid,0.2813241035442082,204
8,SD,0.6736305909728614,205
8,S A. Diagonal,0.7245883396807394,205
8,S A. MultiDiagonal,0.7103201301526584,205
8,S A. Grid,0.7151793924100387,205
8,Learnable,0.7490790136343527,205
16,SD,0.5681291956953981,205
16,S A. Diagonal,0.5992171421357319,205
16,S A. MultiDiagonal,0.5497523367971378,205
16,S A. Grid,0.5708995822716884,205
16,Learnable,0.5884590998555098,205
32,SD,0.4542080944825801,205
32,S A. Diagonal,0.464321529903698,205
32,S A. MultiDiagonal,0.4192608423715139,205
32,S A. Grid,0.46319440923741173,205
32,Learnable,0.39940562192350143,205
64,SD,0.27671860583676633,205
64,S A. Diagonal,0.31430083220727545,205
64,S A. MultiDiagonal,0.30293597447324044,205
64,S A. Grid,0.25774890355197244,205
8,SD,0.6674606062688693,206
8,S A. Diagonal,0.7406912295775139,206
8,S A. MultiDiagonal,0.6950294603816416,206
8,S A. Grid,0.7098163550508452,206
8,Learnable,0.7436704958769168,206
16,SD,0.5682280516504264,206
16,S A. Diagonal,0.5914934766853224,206
16,S A. MultiDiagonal,0.5374863700715252,206
16,S A. Grid,0.5764777592426615,206
16,Learnable,0.5793178634829321,206
32,SD,0.4472684530843265,206
32,S A. Diagonal,0.4658671441248389,206
32,S A. MultiDiagonal,0.42725205646474534,206
32,S A. Grid,0.44017819708985495,206
32,Learnable,0.42142966667471243,206
64,SD,0.28470460729120456,206
64,S A. Diagonal,0.3270945300159765,206
64,S A. MultiDiagonal,0.3088756008742441,206
64,S A. Grid,0.2680314969525862,206
8,SD,0.6874127693036322,207
8,S A. Diagonal,0.7384369752755794,207
8,S A. MultiDiagonal,0.6958614972043026,207
8,S A. Grid,0.7093619268898536,207
8,Learnable,0.695199296177586,207
16,SD,0.5682416953117857,207
16,S A. Diagonal,0.5940382917071245,207
16,S A. MultiDiagonal,0.5578069630046063,207
16,S A. Grid,0.5699519065611378,207
16,Learnable,0.6084831387762186,207
32,SD,0.44906536850174683,207
32,S A. Diagonal,0.4632317876903076,207
32,S A. MultiDiagonal,0.422831135790408,207
32,S A. Grid,0.4597410740929898,207
32,Learnable,0.4089656718790323,207
64,SD,0.29335293372251336,207
64,S A. Diagonal,0.3283900927288291,207
64,S A. MultiDiagonal,0.2955666333659318,207
64,S A. Grid,0.2761764705072632,207
8,SD,0.6775325177553787,208
8,S A. Diagonal,0.7222457955335398,208
8,S A. MultiDiagonal,0.7103294885924245,208
8,S A. Grid,0.7177068787164265,208
8,Learnable,0.7452269196602586,208
16,SD,0.5700268295222437,208
16,S A. Diagonal,0.5977353190401111,208
16,S A. MultiDiagonal,0.5379863786165524,208
16,S A. Grid,0.5821656860528408,208
16,Learnable,0.5698464756910612,208
32,SD,0.4530103842802859,208
32,S A. Diagonal,0.463645256328001,208
32,S A. MultiDiagonal,0.43845999475906244,208
32,S A. Grid,0.44580970736201964,208
32,Learnable,0.4174715708285096,208
64,SD,0.2767817139852432,208
64,S A. Diagonal,0.31396471081992544,208
64,S A. MultiDiagonal,0.3183521940759731,208
64,S A. Grid,0.2687700556063355,208
8,SD,0.6751428866078842,209
8,S A. Diagonal,0.725431671872492,209
8,S A. MultiDiagonal,0.7122557167935395,209
8,S A. Grid,0.7002853926337044,209
8,Learnable,0.6799684559126106,209
16,SD,0.5693494819999523,209
16,S A. Diagonal,0.595282956582356,209
16,S A. MultiDiagonal,0.5428229644879501,209
16,S A. Grid,0.5730257712027967,209
16,Learnable,0.5916540361055939,209
32,SD,0.4468162063932283,209
32,S A. Diagonal,0.463328874327081,209
32,S A. MultiDiagonal,0.41156541908630284,209
32,S A. Grid,0.4627248173129921,209
32,Learnable,0.42261651149425905,209
64,SD,0.27854089091126827,209
64,S A. Diagonal,0.30988008124290733,209
64,S A. MultiDiagonal,0.2816485084235001,209
64,S A. Grid,0.27381664774878306,209
8,SD,0.6707467256364895,210
8,S A. Diagonal,0.7261777829967364,210
8,S A. MultiDiagonal,0.7109525215851137,210
8,S A. Grid,0.7110013092467437,210
8,Learnable,0.7306353265397013,210
16,SD,0.5680515350655466,210
16,S A. Diagonal,0.6053147027235022,210
16,S A. MultiDiagonal,0.5661681437437989,210
16,S A. Grid,0.5736537318543022,210
16,Learnable,0.5950350766729255,210
32,SD,0.4595150144693091,210
32,S A. Diagonal,0.4651352128524623,210
32,S A. MultiDiagonal,0.4207008155161118,210
32,S A. Grid,0.45607907994237085,210
32,Learnable,0.3843157647155198,210
64,SD,0.2869343311288333,210
64,S A. Diagonal,0.2970427348070184,210
64,S A. MultiDiagonal,0.3122355359838923,210
64,S A. Grid,0.28083884941382353,210
8,SD,0.6751976496530113,211
8,S A. Diagonal,0.7287822849598135,211
8,S A. MultiDiagonal,0.705211607054563,211
8,S A. Grid,0.6991896382567899,211
8,Learnable,0.739626641902547,211
16,SD,0.5645033652084994,211
16,S A. Diagonal,0.5916858214156419,211
16,S A. MultiDiagonal,0.5561868217997471,211
16,S A. Grid,0.5779973885625218,211
16,Learnable,0.572250625653724,211
32,SD,0.449466311661995,211
32,S A. Diagonal,0.46872642184510527,211
32,S A. MultiDiagonal,0.41870642783043266,211
32,S A. Grid,0.4476590321814459,211
32,Learnable,0.45078351271584416,211
64,SD,0.2895320795158341,211
64,S A. Diagonal,0.3017741731431243,211
64,S A. MultiDiagonal,0.2710586755349551,211
64,S A. Grid,0.26215704244549676,211
8,SD,0.6766719707717725,212
8,S A. Diagonal,0.7349578496826213,212
8,S A. MultiDiagonal,0.7036768805263939,212
8,S A. Grid,0.7134650354049826,212
8,Learnable,0.7334285850553752,212
16,SD,0.5662444620652171,212
16,S A. Diagonal,0.6033693137093032,212
16,S A. MultiDiagonal,0.563132052071601,212
16,S A. Grid,0.5815950781036594,212
16,Learnable,0.5624402438039782,212
32,SD,0.45042288749147896,212
32,S A. Diagonal,0.466735624992781,212
32,S A. MultiDiagonal,0.42938061396456567,212
32,S A. Grid,0.45618567098935414,212
32,Learnable,0.4071795423693849,212
64,SD,0.2794220977786902,212
64,S A. Diagonal,0.28941866422550444,212
64,S A. MultiDiagonal,0.3316248103815639,212
64,S A. Grid,0.26121771508157077,212
8,SD,0.6831294757829337,213
8,S A. Diagonal,0.7203208682861894,213
8,S A. MultiDiagonal,0.7260580979188698,213
8,S A. Grid,0.7007578413937086,213
8,Learnable,0.6806990650770615,213
16,SD,0.5697436252090644,213
16,S A. Diagonal,0.5954788675368158,213
16,S A. MultiDiagonal,0.5452448503857332,213
16,S A. Grid,0.5804428346908752,213
16,Learnable,0.5847571606549041,213
32,SD,0.44894564787236957,213
32,S A. Diagonal,0.4739096433205705,213
32,S A. MultiDiagonal,0.4262044620929729,213
32,S A. Grid,0.44527155915366157,213
32,Learnable,0.4359744364859997,213
64,SD,0.2889119001262444,213
64,S A. Diagonal,0.2795642898728945,213
64,S A. MultiDiagonal,0.2957292836909522,213
64,S A. Grid,0.2589124483883008,213
8,SD,0.6790417691277055,214
8,S A. Diagonal,0.7272440953218512,214
8,S A. MultiDiagonal,0.6985377550721682,214
8,S A. Grid,0.7121363296227797,214
8,Learnable,0.7155653554756145,214
16,SD,0.5813360038460947,214
16,S A. Diagonal,0.5935341883445296,214
16,S A. MultiDiagonal,0.5467114549685264,214
16,S A. Grid,0.5740322328127618,214
16,Learnable,0.5993048573516522,214
32,SD,0.445679305815236,214
32,S A. Diagonal,0.4653534920490803,214
32,S A. MultiDiagonal,0.4166743925641745,214
32,S A. Grid,0.44714594584250356,214
32,Learnable,0.41767477243602175,214
64,SD,0.284624326101712,214
64,S A. Diagonal,0.31838460656679685,214
64,S A. MultiDiagonal,0.27793696712456367,214
64,S A. Grid,0.26510301307143974,214
8,SD,0.6820267508023483,215
8,S A. Diagonal,0.7344522126273757,215
8,S A. MultiDiagonal,0.6972934182572693,215
8,S A. Grid,0.7181434561433054,215
8,Learnable,0.7458894773505242,215
16,SD,0.5716573798568962,215
16,S A. Diagonal,0.594245641809531,215
16,S A. MultiDiagonal,0.5414217017583581,215
16,S A. Grid,0.5663657636347375,215
16,Learnable,0.5531945302472541,215
32,SD,0.4433920967643419,215
32,S A. Diagonal,0.4593018206268537,215
32,S A. MultiDiagonal,0.4230916408228458,215
32,S A. Grid,0.45051869558472857,215
32,Learnable,0.4130719949320572,215
64,SD,0.27356259850546116,215
64,S A. Diagonal,0.2863881565813703,215
64,S A. MultiDiagonal,0.2949180298899824,215
64,S A. Grid,0.27576116857757044,215
8,SD,0.6846327729814685,216
8,S A. Diagonal,0.7283535252201978,216
8,S A. MultiDiagonal,0.7160436644353306,216
8,S A. Grid,0.7002870252690402,216
8,Learnable,0.6803642205261478,216
16,SD,0.5727863143022043,216
16,S A. Diagonal,0.5978829371823786,216
16,S A. MultiDiagonal,0.5565107624853356,216
16,S A. Grid,0.5804993508441372,216
16,Learnable,0.5868177823496687,216
32,SD,0.4500825200848085,216
32,S A. Diagonal,0.46691090048399453,216
32,S A. MultiDiagonal,0.42288991779003005,216
32,S A. Grid,0.4480865246044068,216
32,Learnable,0.43231353981891224,216
64,SD,0.29761359299206,216
64,S A. Diagonal,0.3128694363250803,216
64,S A. MultiDiagonal,0.2879049836717611,216
64,S A. Grid,0.2621979659001453,216
8,SD,0.6676183597657233,217
8,S A. Diagonal,0.7330097756293844,217
8,S A. MultiDiagonal,0.7015099053895923,217
8,S A. Grid,0.6966721489170818,217
8,Learnable,0.7349206390400056,217
16,SD,0.5616796965135822,217
16,S A. Diagonal,0.5915282966948769,217
16,S A. MultiDiagonal,0.5375468524851277,217
16,S A. Grid,0.5764581935719215,217
16,Learnable,0.593659365194193,217
32,SD,0.4536996883769979,217
32,S A. Diagonal,0.46269912348438513,217
32,S A. MultiDiagonal,0.41903014327296345,217
32,S A. Grid,0.44376494453591353,217
32,Learnable,0.42546038764017197,217
64,SD,0.28795961208379484,217
64,S A. Diagonal,0.31744639995520424,217
64,S A. MultiDiagonal,0.29643116337232533,217
64,S A. Grid,0.2631910877136619,217
8,SD,0.6829429283576476,218
8,S A. Diagonal,0.7302916544746918,218
8,S A. MultiDiagonal,0.6898022153078691,218
8,S A. Grid,0.6963719306508883,218
8,Learnable,0.7438404342880743,218
16,SD,0.5700621130712624,218
16,S A. Diagonal,0.5942969589555804,218
16,S A. MultiDiagonal,0.55055048158095,218
16,S A. Grid,0.5718557444233198,218
16,Learnable,0.5455955948006077,218
32,SD,0.4477386456750443,218
32,S A. Diagonal,0.4639156914976172,218
32,S A. MultiDiagonal,0.4187689595759396,218
32,S A. Grid,0.4449167550009199,218
32,Learnable,0.43164952428681136,218
64,SD,0.2832789735964154,218
64,S A. Diagonal,0.30953885416309235,218
64,S A. MultiDiagonal,0.285810445125955,218
64,S A. Grid,0.26670337936630484,218
8,SD,0.6688436236675172,219
8,S A. Diagonal,0.7200532250075845,219
8,S A. MultiDiagonal,0.7235468895776906,219
8,S A. Grid,0.7064374097511965,219
8,Learnable,0.7383691444249296,219
16,SD,0.5691277890601859,219
16,S A. Diagonal,0.5845549558638707,219
16,S A. MultiDiagonal,0.5409752646827577,219
16,S A. Grid,0.5782921538247994,219
16,Learnable,0.6260581881963765,219
32,SD,0.4490144065466697,219
32,S A. Diagonal,0.4731547958518002,219
32,S A. MultiDiagonal,0.42042266830849506,219
32,S A. Grid,0.45677391291054403,219
32,Learnable,0.4215874117256613,219
64,SD,0.2897573456123495,219
64,S A. Diagonal,0.33138199385267786,219
64,S A. MultiDiagonal,0.27449641110035355,219
64,S A. Grid,0.2681557188439868,219
8,SD,0.6794822028697437,220
8,S A. Diagonal,0.7309574816354429,220
8,S A. MultiDiagonal,0.7018156586789076,220
8,S A. Grid,0.7168178568892835,220
8,Learnable,0.7430852394311329,220
16,SD,0.5692021299216987,220
16,S A. Diagonal,0.5921930273223038,220
16,S A. MultiDiagonal,0.5464162103356089,220
16,S A. Grid,0.5782904376741839,220
16,Learnable,0.5727870709153214,220
32,SD,0.4438859933139228,220
32,S A. Diagonal,0.46545105915444057,220
32,S A. MultiDiagonal,0.42677127119312785,220
32,S A. Grid,0.44440881692078604,220
32,Learnable,0.41872827012522856,220
64,SD,0.27668264642958285,220
64,S A. Diagonal,0.31490117479057605,220
64,S A. MultiDiagonal,0.2896121136157265,220
64,S A. Grid,0.2738389640472779,220
8,SD,0.6709768310123065,221
8,S A. Diagonal,0.7247202540593153,221
8,S A. MultiDiagonal,0.7211064727719843,221
8,S A. Grid,0.7081906092674372,221
8,Learnable,0.7432904793037796,221
16,SD,0.5672548332745855,221
16,S A. Diagonal,0.5904469636232368,221
16,S A. MultiDiagonal,0.5487939707085311,221
16,S A. Grid,0.580780667313438,221
16,Learnable,0.5819535973342271,221
32,SD,0.4498504044520586,221
32,S A. Diagonal,0.46774028182339855,221
32,S A. MultiDiagonal,0.41939411416011724,221
32,S A. Grid,0.4433552898358648,221
32,Learnable,0.41908988181537543,221
64,SD,0.2914639399307806,221
64,S A. Diagonal,0.3396560728318625,221
64,S A. MultiDiagonal,0.2882757633674606,221
64,S A. Grid,0.2670488861983978,221
8,SD,0.6661257091165053,222
8,S A. Diagonal,0.7242807709992939,222
8,S A. MultiDiagonal,0.7101601206375072,222
8,S A. Grid,0.719221110745902,222
8,Learnable,0.7483743799021507,222
16,SD,0.5665198348813242,222
16,S A. Diagonal,0.5995202659631873,222
16,S A. MultiDiagonal,0.5472800707418115,222
16,S A. Grid,0.575017773600055,222
16,Learnable,0.569044591961239,222
32,SD,0.4472596785470512,222
32,S A. Diagonal,0.46947249234490285,222
32,S A. MultiDiagonal,0.4177768501120218,222
32,S A. Grid,0.4527324093453793,222
32,Learnable,0.4105900437708886,222
64,SD,0.28652823098669994,222
64,S A. Diagonal,0.3038371119193393,222
64,S A. MultiDiagonal,0.2902761251427187,222
64,S A. Grid,0.2745912359563023,222
8,SD,0.6727064940716595,223
8,S A. Diagonal,0.7276786889323484,223
8,S A. MultiDiagonal,0.7069373698444272,223
8,S A. Grid,0.7080215075070317,223
8,Learnable,0.7557518909921641,223
16,SD,0.5661369363438107,223
16,S A. Diagonal,0.5919293690502493,223
16,S A. MultiDiagonal,0.5352513550708166,223
16,S A. Grid,0.5792486733740578,223
16,Learnable,0.6066358453615162,223
32,SD,0.44668748891209886,223
32,S A. Diagonal,0.46587146252001277,223
32,S A. MultiDiagonal,0.4157505561246666,223
32,S A. Grid,0.4440029186370664,223
32,Learnable,0.4107130717491584,223
64,SD,0.2903522882747941,223
64,S A. Diagonal,0.3041762657186886,223
64,S A. MultiDiagonal,0.28783269801928796,223
64,S A. Grid,0.2664558811160998,223
8,SD,0.6716056813700996,224
8,S A. Diagonal,0.7352510391127873,224
8,S A. MultiDiagonal,0.708501356850555,224
8,S A. Grid,0.7129033424236204,224
8,Learnable,0.7523090281956737,224
16,SD,0.5774338315718256,224
16,S A. Diagonal,0.5974553437639059,224
16,S A. MultiDiagonal,0.5435457802855339,224
16,S A. Grid,0.5702585578571734,224
16,Learnable,0.5653066613919543,224
32,SD,0.4542500809875448,224
32,S A. Diagonal,0.47417418197465244,224
32,S A. MultiDiagonal,0.432408356723695,224
32,S A. Grid,0.4498435538252392,224
32,Learnable,0.39668844855037605,224
64,SD,0.2733208012475018,224
64,S A. Diagonal,0.3137974064355137,224
64,S A. MultiDiagonal,0.2832592114722086,224
64,S A. Grid,0.25957343299626445,224
8,SD,0.6748523060902999,225
8,S A. Diagonal,0.739777690884805,225
8,S A. MultiDiagonal,0.7011316473156787,225
8,S A. Grid,0.7106137145086767,225
8,Learnable,0.7442172713325295,225
16,SD,0.5566908682361553,225
16,S A. Diagonal,0.5961818306470644,225
16,S A. MultiDiagonal,0.5585114660312891,225
16,S A. Grid,0.5768247404980447,225
16,Learnable,0.555408948270434,225
32,SD,0.45021866654881537,225
32,S A. Diagonal,0.47102376216671477,225
32,S A. MultiDiagonal,0.43711960672690425,225
32,S A. Grid,0.46196974565726884,225
32,Learnable,0.3999888478794581,225
64,SD,0.27780590745219025,225
64,S A. Diagonal,0.301377257905258,225
64,S A. MultiDiagonal,0.28468687906693174,225
64,S A. Grid,0.2766919012708818,225
8,SD,0.6809756078301459,226
8,S A. Diagonal,0.7232736332435659,226
8,S A. MultiDiagonal,0.7088287970848761,226
8,S A. Grid,0.713275014809117,226
8,Learnable,0.7055502744020499,226
16,SD,0.5678923293857847,226
16,S A. Diagonal,0.5911916460172167,226
16,S A. MultiDiagonal,0.5647386636486069,226
16,S A. Grid,0.5809099708464482,226
16,Learnable,0.5661595157362593,226
32,SD,0.45447459107606103,226
32,S A. Diagonal,0.4655894696388931,226
32,S A. MultiDiagonal,0.4169580448685506,226
32,S A. Grid,0.44470809407468537,226
32,Learnable,0.41744998070313694,226
64,SD,0.29151743641824646,226
64,S A. Diagonal,0.29618342284503,226
64,S A. MultiDiagonal,0.2867736509037421,226
64,S A. Grid,0.2710864272998821,226
8,SD,0.6684997788933422,227
8,S A. Diagonal,0.724424020623538,227
8,S A. MultiDiagonal,0.6976133799389427,227
8,S A. Grid,0.6976929752473937,227
8,Learnable,0.6978971118670165,227
16,SD,0.566948885388,227
16,S A. Diagonal,0.6077907746281008,227
16,S A. MultiDiagonal,0.5347157731068578,227
16,S A. Grid,0.5724805384609005,227
16,Learnable,0.5689901181812673,227
32,SD,0.4571872604452093,227
32,S A. Diagonal,0.4704517770460703,227
32,S A. MultiDiagonal,0.4238794213129433,227
32,S A. Grid,0.45030632670159354,227
32,Learnable,0.40134423838604333,227
64,SD,0.2752747909177689,227
64,S A. Diagonal,0.2907833820327936,227
64,S A. MultiDiagonal,0.2948456748734862,227
64,S A. Grid,0.27491319787938134,227
8,SD,0.6769678527411492,228
8,S A. Diagonal,0.735639987454818,228
8,S A. MultiDiagonal,0.703784974060472,228
8,S A. Grid,0.710675267909952,228
8,Learnable,0.7529202930189858,228
16,SD,0.5752237378002196,228
16,S A. Diagonal,0.5923067798876568,228
16,S A. MultiDiagonal,0.5465046790262101,228
16,S A. Grid,0.5854156483612261,228
16,Learnable,0.5603896445496324,228
32,SD,0.45071502661892715,228
32,S A. Diagonal,0.46368284158530804,228
32,S A. MultiDiagonal,0.4171816701643548,228
32,S A. Grid,0.4495757938632834,228
32,Learnable,0.4206826466537164,228
64,SD,0.28645395530236095,228
64,S A. Diagonal,0.29719510672582905,228
64,S A. MultiDiagonal,0.2967879849046381,228
64,S A. Grid,0.2689806120958611,228
8,SD,0.6767200017687733,229
8,S A. Diagonal,0.7391750445496273,229
8,S A. MultiDiagonal,0.7104117133975572,229
8,S A. Grid,0.717141066619598,229
8,Learnable,0.739077345128645,229
16,SD,0.5655113574043018,229
16,S A. Diagonal,0.5937934292586245,229
16,S A. MultiDiagonal,0.5524117271367228,229
16,S A. Grid,0.5776150969750626,229
16,Learnable,0.5879209186183705,229
32,SD,0.45341151581930705,229
32,S A. Diagonal,0.46725607939635416,229
32,S A. MultiDiagonal,0.4339839920249391,229
32,S A. Grid,0.4436783663754439,229
32,Learnable,0.41892335359221555,229
64,SD,0.29210780424155625,229
64,S A. Diagonal,0.32985275401724373,229
64,S A. MultiDiagonal,0.2792557008039426,229
64,S A. Grid,0.2640530728348769,229
8,SD,0.6730723120477733,230
8,S A. Diagonal,0.718145398655633,230
8,S A. MultiDiagonal,0.7115691000685039,230
8,S A. Grid,0.7109234853874711,230
8,Learnable,0.7465850097017479,230
16,SD,0.5696617838359487,230
16,S A. Diagonal,0.6116284628878355,230
16,S A. MultiDiagonal,0.549966859318294,230
16,S A. Grid,0.5778551601138674,230
16,Learnable,0.5543761237578032,230
32,SD,0.449104847492338,230
32,S A. Diagonal,0.46214402427090184,230
32,S A. MultiDiagonal,0.4146486670696193,230
32,S A. Grid,0.4499758302092477,230
32,Learnable,0.44524590274115294,230
64,SD,0.28168178766843543,230
64,S A. Diagonal,0.312428457807086,230
64,S A. MultiDiagonal,0.30516093216967316,230
64,S A. Grid,0.2560775757347742,230
8,SD,0.6692970906504374,231
8,S A. Diagonal,0.7211369862351232,231
8,S A. MultiDiagonal,0.7070205345673285,231
8,S A. Grid,0.720826477648423,231
8,Learnable,0.6976251995282496,231
16,SD,0.566497065819897,231
16,S A. Diagonal,0.5973840376100172,231
16,S A. MultiDiagonal,0.5441760572367094,231
16,S A. Grid,0.58040984719961,231
16,Learnable,0.592966151137723,231
32,SD,0.44995386232174694,231
32,S A. Diagonal,0.4605873215815876,231
32,S A. MultiDiagonal,0.4218360963912709,231
32,S A. Grid,0.44075338829295385,231
32,Learnable,0.41872566109726755,231
64,SD,0.29637903934680143,231
64,S A. Diagonal,0.29557087874518456,231
64,S A. MultiDiagonal,0.29007336692057223,231
64,S A. Grid,0.271975894593083,231
8,SD,0.6790834415879545,232
8,S A. Diagonal,0.726581569998088,232
8,S A. MultiDiagonal,0.7080244064430524,232
8,S A. Grid,0.715184396913686,232
8,Learnable,0.7105065676106513,232
16,SD,0.5627574307784158,232
16,S A. Diagonal,0.5911212926814398,232
16,S A. MultiDiagonal,0.5482406323222502,232
16,S A. Grid,0.574370088212713,232
16,Learnable,0.5691373809458535,232
32,SD,0.4490891257206705,232
32,S A. Diagonal,0.46297228276099267,232
32,S A. MultiDiagonal,0.41700336144096645,232
32,S A. Grid,0.4413046859577574,232
32,Learnable,0.4086564153075245,232
64,SD,0.28108691471577624,232
64,S A. Diagonal,0.3037139412919304,232
64,S A. MultiDiagonal,0.2829382734451744,232
64,S A. Grid,0.2613330218680313,232
8,SD,0.6760439821617241,233
8,S A. Diagonal,0.7366818491589034,233
8,S A. MultiDiagonal,0.7062883042826321,233
8,S A. Grid,0.7082977104235704,233
8,Learnable,0.7334269390623491,233
16,SD,0.5667542683304478,233
16,S A. Diagonal,0.5983273194086859,233
16,S A. MultiDiagonal,0.5412506295272093,233
16,S A. Grid,0.5764251998556119,233
16,Learnable,0.5875777919315465,233
32,SD,0.44747861929462346,233
32,S A. Diagonal,0.4690010344939213,233
32,S A. MultiDiagonal,0.4253909402648499,233
32,S A. Grid,0.4458629966590112,233
32,Learnable,0.4325587525689085,233
64,SD,0.307303127075902,233
64,S A. Diagonal,0.30213609852442364,233
64,S A. MultiDiagonal,0.3070834000695689,233
64,S A. Grid,0.2673875666891834,233
8,SD,0.6696455970335087,234
8,S A. Diagonal,0.7252769708741238,234
8,S A. MultiDiagonal,0.7094217097814257,234
8,S A. Grid,0.7133117598886607,234
8,Learnable,0.7421826557104119,234
16,SD,0.5579391060973855,234
16,S A. Diagonal,0.5905171784628785,234
16,S A. MultiDiagonal,0.5478434190912612,234
16,S A. Grid,0.5786638283004506,234
16,Learnable,0.5869893350806955,234
32,SD,0.4447417104605603,234
32,S A. Diagonal,0.4734053032728086,234
32,S A. MultiDiagonal,0.4158726630933535,234
32,S A. Grid,0.4511802767976325,234
32,Learnable,0.4154724599034433,234
64,SD,0.2924274663683121,234
64,S A. Diagonal,0.2956009339853013,234
64,S A. MultiDiagonal,0.2931550073265043,234
64,S A. Grid,0.2725873495184669,234
8,SD,0.6832952031620132,235
8,S A. Diagonal,0.7321465165345777,235
8,S A. MultiDiagonal,0.6982198502243531,235
8,S A. Grid,0.7123822040702997,235
8,Learnable,0.7123205578499826,235
16,SD,0.5662631395843177,235
16,S A. Diagonal,0.5928433748480727,235
16,S A. MultiDiagonal,0.5473981555082041,235
16,S A. Grid,0.5710020142878754,235
16,Learnable,0.559473980097378,235
32,SD,0.45285048610809797,235
32,S A. Diagonal,0.4710819783133229,235
32,S A. MultiDiagonal,0.4251421633105179,235
32,S A. Grid,0.4489253193115823,235
32,Learnable,0.4321788516353528,235
64,SD,0.2726202444509712,235
64,S A. Diagonal,0.33056458863320065,235
64,S A. MultiDiagonal,0.2705672873300049,235
64,S A. Grid,0.27712176687476536,235
8,SD,0.6869437032608765,236
8,S A. Diagonal,0.7326870402391907,236
8,S A. MultiDiagonal,0.7056378072564253,236
8,S A. Grid,0.712767160453049,236
8,Learnable,0.6867144074840018,236
16,SD,0.5656281864765356,236
16,S A. Diagonal,0.6035554130096812,236
16,S A. MultiDiagonal,0.5593125423596886,236
16,S A. Grid,0.5710185496044352,236
16,Learnable,0.5810123279600105,236
32,SD,0.45282542283886285,236
32,S A. Diagonal,0.460712373673149,236
32,S A. MultiDiagonal,0.4179984307761617,236
32,S A. Grid,0.4408026117521189,236
32,Learnable,0.41650285590571523,236
64,SD,0.27849190790813766,236
64,S A. Diagonal,0.2930558477403961,236
64,S A. MultiDiagonal,0.2964379513006881,236
64,S A. Grid,0.2481935022318587,236
8,SD,0.6755884321750965,237
8,S A. Diagonal,0.7336528199495085,237
8,S A. MultiDiagonal,0.7104732986103623,237
8,S A. Grid,0.7209258926989602,237
8,Learnable,0.7129447229731477,237
16,SD,0.5708199349715382,237
16,S A. Diagonal,0.6054771782994632,237
16,S A. MultiDiagonal,0.5558950217092533,237
16,S A. Grid,0.5845683667172673,237
16,Learnable,0.571409671327103,237
32,SD,0.44800629088156024,237
32,S A. Diagonal,0.4711986276901619,237
32,S A. MultiDiagonal,0.42385242687249913,237
32,S A. Grid,0.45149414031663243,237
32,Learnable,0.41305977184882453,237
64,SD,0.28878399115455156,237
64,S A. Diagonal,0.32919653563449486,237
64,S A. MultiDiagonal,0.2815024791582873,237
64,S A. Grid,0.26018418564090917,237
8,SD,0.6752689074736353,238
8,S A. Diagonal,0.7290085937517277,238
8,S A. MultiDiagonal,0.706328938792707,238
8,S A. Grid,0.7219240041191229,238
8,Learnable,0.6974719265838171,238
16,SD,0.5651676712554135,238
16,S A. Diagonal,0.5919067558726586,238
16,S A. MultiDiagonal,0.5633825252655794,238
16,S A. Grid,0.5763087090343011,238
16,Learnable,0.5757459748985301,238
32,SD,0.4494971380346331,238
32,S A. Diagonal,0.46864629664999957,238
32,S A. MultiDiagonal,0.41311060428316054,238
32,S A. Grid,0.4502446228022802,238
32,Learnable,0.42075682737443143,238
64,SD,0.28385549367396373,238
64,S A. Diagonal,0.3241237186910671,238
64,S A. MultiDiagonal,0.30130448122659403,238
64,S A. Grid,0.27151515397246917,238
8,SD,0.6671531296449484,239
8,S A. Diagonal,0.7350042910889447,239
8,S A. MultiDiagonal,0.7053054199874664,239
8,S A. Grid,0.7079334165412963,239
8,Learnable,0.730480611372398,239
16,SD,0.572511342198416,239
16,S A. Diagonal,0.6054632295582346,239
16,S A. MultiDiagonal,0.5542124710070577,239
16,S A. Grid,0.5848286839214332,239
16,Learnable,0.5874854052520773,239
32,SD,0.4483615971665736,239
32,S A. Diagonal,0.4681454121399722,239
32,S A. MultiDiagonal,0.4342579897819313,239
32,S A. Grid,0.4494149264686077,239
32,Learnable,0.41698181858869465,239
64,SD,0.27883638678449985,239
64,S A. Diagonal,0.318841432557846,239
64,S A. MultiDiagonal,0.28657232006496264,239
64,S A. Grid,0.24398348091579253,239
8,SD,0.6872068605732291,240
8,S A. Diagonal,0.7295764693890686,240
8,S A. MultiDiagonal,0.7071580855309147,240
8,S A. Grid,0.7018145028099059,240
8,Learnable,0.7438899067933638,240
16,SD,0.5646310624445443,240
16,S A. Diagonal,0.5946108722509179,240
16,S A. MultiDiagonal,0.5391433593868881,240
16,S A. Grid,0.5723495083921485,240
16,Learnable,0.6245134675896337,240
32,SD,0.45012101492119383,240
32,S A. Diagonal,0.4685049740166498,240
32,S A. MultiDiagonal,0.4329614060472421,240
32,S A. Grid,0.4530705895188398,240
32,Learnable,0.4226698335952389,240
64,SD,0.29104110664200866,240
64,S A. Diagonal,0.30495093312850285,240
64,S A. MultiDiagonal,0.28673380799573256,240
64,S A. Grid,0.2579297537071627,240
8,SD,0.6740668807131196,241
8,S A. Diagonal,0.7231815422646606,241
8,S A. MultiDiagonal,0.6969860506239395,241
8,S A. Grid,0.7072492845163213,241
8,Learnable,0.7275213336472975,241
16,SD,0.5687604096577057,241
16,S A. Diagonal,0.6015324239393804,241
16,S A. MultiDiagonal,0.5608963593520605,241
16,S A. Grid,0.5783890691096374,241
16,Learnable,0.5665033439054196,241
32,SD,0.45251735645172353,241
32,S A. Diagonal,0.46524481647240923,241
32,S A. MultiDiagonal,0.42259857988457306,241
32,S A. Grid,0.4505862059658834,241
32,Learnable,0.3962489725056877,241
64,SD,0.27875776870099594,241
64,S A. Diagonal,0.30280921930118787,241
64,S A. MultiDiagonal,0.279602449839687,241
64,S A. Grid,0.25238828166331695,241
8,SD,0.6814904195074677,242
8,S A. Diagonal,0.7214639686144392,242
8,S A. MultiDiagonal,0.7154319421417964,242
8,S A. Grid,0.7078804409224803,242
8,Learnable,0.7466436296778646,242
16,SD,0.5678246657148779,242
16,S A. Diagonal,0.6054345401058039,242
16,S A. MultiDiagonal,0.5559541027359346,242
16,S A. Grid,0.5711240186451848,242
16,Learnable,0.6044362665101152,242
32,SD,0.44969730009819026,242
32,S A. Diagonal,0.4721459929327371,242
32,S A. MultiDiagonal,0.4213987018736933,242
32,S A. Grid,0.45186863490039375,242
32,Learnable,0.40356160331328267,242
64,SD,0.28207124853311555,242
64,S A. Diagonal,0.3164220637214895,242
64,S A. MultiDiagonal,0.3290824195765868,242
64,S A. Grid,0.2625089215726124,242
8,SD,0.6767002246149928,243
8,S A. Diagonal,0.7271052048477382,243
8,S A. MultiDiagonal,0.7063569023605409,243
8,S A. Grid,0.695821525531867,243
8,Learnable,0.7029247217607776,243
16,SD,0.5703606566370264,243
16,S A. Diagonal,0.5843709335282765,243
16,S A. MultiDiagonal,0.5550996900035596,243
16,S A. Grid,0.5762510281746763,243
16,Learnable,0.5854295655102787,243
32,SD,0.45255528697994574,243
32,S A. Diagonal,0.4689985380001084,243
32,S A. MultiDiagonal,0.433878115147329,243
32,S A. Grid,0.4565379243288108,243
32,Learnable,0.42541790158623205,243
64,SD,0.2849143279864847,243
64,S A. Diagonal,0.2963457005750223,243
64,S A. MultiDiagonal,0.26741569737897186,243
64,S A. Grid,0.26478529955029106,243
8,SD,0.6818477559571761,244
8,S A. Diagonal,0.7416639458485657,244
8,S A. MultiDiagonal,0.6938115711592815,244
8,S A. Grid,0.7146256073633594,244
8,Learnable,0.7479603936128615,244
16,SD,0.5675255587055235,244
16,S A. Diagonal,0.5922249732091828,244
16,S A. MultiDiagonal,0.5665425933011701,244
16,S A. Grid,0.5803130090275714,244
16,Learnable,0.5653543267357916,244
32,SD,0.4470876564343198,244
32,S A. Diagonal,0.4647022546415578,244
32,S A. MultiDiagonal,0.44209561986788515,244
32,S A. Grid,0.4474654347151833,244
32,Learnable,0.4185649966223488,244
64,SD,0.2901077455902764,244
64,S A. Diagonal,0.3063522626760269,244
64,S A. MultiDiagonal,0.2794559292217159,244
64,S A. Grid,0.26284041800314734,244
8,SD,0.6863993862790901,245
8,S A. Diagonal,0.7329784206544299,245
8,S A. MultiDiagonal,0.7061212385621485,245
8,S A. Grid,0.695144615877169,245
8,Learnable,0.7474461119657615,245
16,SD,0.5683722144089239,245
16,S A. Diagonal,0.5927197822878651,245
16,S A. MultiDiagonal,0.5429458892838971,245
16,S A. Grid,0.5781993727026873,245
16,Learnable,0.573226170459682,245
32,SD,0.45169895983857433,245
32,S A. Diagonal,0.4592090360906597,245
32,S A. MultiDiagonal,0.4263892329078841,245
32,S A. Grid,0.45117162392252114,245
32,Learnable,0.40281122827288335,245
64,SD,0.28402113968335413,245
64,S A. Diagonal,0.31927407518780115,245
64,S A. MultiDiagonal,0.28706772365563754,245
64,S A. Grid,0.26129963820611074,245
8,SD,0.6871050593681195,246
8,S A. Diagonal,0.7201776246027083,246
8,S A. MultiDiagonal,0.6984540947990413,246
8,S A. Grid,0.7165820032260474,246
8,Learnable,0.7482539383346583,246
16,SD,0.5660105196218919,246
16,S A. Diagonal,0.5970671680900171,246
16,S A. MultiDiagonal,0.5407982413195904,246
16,S A. Grid,0.5742155778790532,246
16,Learnable,0.5674346955929594,246
32,SD,0.4504728155496675,246
32,S A. Diagonal,0.4697926485231163,246
32,S A. MultiDiagonal,0.4263036277012855,246
32,S A. Grid,0.4518806906910192,246
32,Learnable,0.38452664319149654,246
64,SD,0.2789687058986466,246
64,S A. Diagonal,0.3112262360443774,246
64,S A. MultiDiagonal,0.3004385986739806,246
64,S A. Grid,0.25540697152879166,246
8,SD,0.6772685212419017,247
8,S A. Diagonal,0.7288191518705456,247
8,S A. MultiDiagonal,0.7066505795822517,247
8,S A. Grid,0.716041413992191,247
8,Learnable,0.7367155553363365,247
16,SD,0.5663006055941275,247
16,S A. Diagonal,0.5938275064323523,247
16,S A. MultiDiagonal,0.5649398369213329,247
16,S A. Grid,0.5698227471775675,247
16,Learnable,0.5695117689973191,247
32,SD,0.45295627294008867,247
32,S A. Diagonal,0.46221089461016496,247
32,S A. MultiDiagonal,0.4311564795166944,247
32,S A. Grid,0.45652532825186787,247
32,Learnable,0.41596219453868405,247
64,SD,0.2788978294868918,247
64,S A. Diagonal,0.3251975711033225,247
64,S A. MultiDiagonal,0.28213419434953546,247
64,S A. Grid,0.24384569803323097,247
8,SD,0.679545009111472,248
8,S A. Diagonal,0.7323237978335909,248
8,S A. MultiDiagonal,0.7124207099312968,248
8,S A. Grid,0.7151839244586864,248
8,Learnable,0.7449525148774601,248
16,SD,0.5653808114729629,248
16,S A. Diagonal,0.5941513551544522,248
16,S A. MultiDiagonal,0.5477565954703008,248
16,S A. Grid,0.574321083669515,248
16,Learnable,0.5656730072976941,248
32,SD,0.44824620663124815,248
32,S A. Diagonal,0.46639364331413247,248
32,S A. MultiDiagonal,0.4171504538892583,248
32,S A. Grid,0.4556512521416869,248
32,Learnable,0.41664675332874335,248
64,SD,0.2982710618376624,248
64,S A. Diagonal,0.2920303617631224,248
64,S A. MultiDiagonal,0.2879594214199507,248
64,S A. Grid,0.2574862120744093,248
8,SD,0.6802916328585461,249
8,S A. Diagonal,0.7335444652643048,249
8,S A. MultiDiagonal,0.7152535808680812,249
8,S A. Grid,0.7063062807676925,249
8,Learnable,0.7466371737037466,249
16,SD,0.5598675115009925,249
16,S A. Diagonal,0.6000395617833955,249
16,S A. MultiDiagonal,0.5442787167766827,249
16,S A. Grid,0.5738629178017017,249
16,Learnable,0.5717260296230384,249
32,SD,0.4485733965034712,249
32,S A. Diagonal,0.46350507941067687,249
32,S A. MultiDiagonal,0.4188217216308688,249
32,S A. Grid,0.4512959632495773,249
32,Learnable,0.4142228912790146,249
64,SD,0.28182054564010317,249
64,S A. Diagonal,0.32132346633918923,249
64,S A. MultiDiagonal,0.29810992960708926,249
64,S A. Grid,0.26630157110359703,249
8,SD,0.68064551035212,250
8,S A. Diagonal,0.735378145187847,250
8,S A. MultiDiagonal,0.6950504135348339,250
8,S A. Grid,0.7112496038546616,250
8,Learnable,0.7467324174571675,250
16,SD,0.5744731446988369,250
16,S A. Diagonal,0.6017707877762459,250
16,S A. MultiDiagonal,0.5385202647416318,250
16,S A. Grid,0.5818833995530401,250
16,Learnable,0.593108016095818,250
32,SD,0.4474427361198886,250
32,S A. Diagonal,0.46901147411826727,250
32,S A. MultiDiagonal,0.42188875506527523,250
32,S A. Grid,0.4542090133002541,250
32,Learnable,0.4010677690757003,250
64,SD,0.2724714868546738,250
64,S A. Diagonal,0.2955559798750009,250
64,S A. MultiDiagonal,0.306955038796627,250
64,S A. Grid,0.2912770218999128,250
8,SD,0.6791245806767057,251
8,S A. Diagonal,0.7264886651769015,251
8,S A. MultiDiagonal,0.7070969303823775,251
8,S A. Grid,0.7143251564979659,251
8,Learnable,0.7237207993469792,251
16,SD,0.5616331333132305,251
16,S A. Diagonal,0.6003827536130351,251
16,S A. MultiDiagonal,0.5586313456355034,251
16,S A. Grid,0.580673525618274,251
16,Learnable,0.5650685032705022,251
32,SD,0.45196516463513303,251
32,S A. Diagonal,0.4684430756779169,251
32,S A. MultiDiagonal,0.4161199904724778,251
32,S A. Grid,0.4579140709939761,251
32,Learnable,0.4391177660579213,251
64,SD,0.3001529770387653,251
64,S A. Diagonal,0.29348549665244716,251
64,S A. MultiDiagonal,0.2798517543592141,251
64,S A. Grid,0.25267247486919286,251
8,SD,0.6685286958257731,252
8,S A. Diagonal,0.7252843240859683,252
8,S A. MultiDiagonal,0.7263483860623935,252
8,S A. Grid,0.7114285122195214,252
8,Learnable,0.7525697688052142,252
16,SD,0.569314995907503,252
16,S A. Diagonal,0.5950389523276038,252
16,S A. MultiDiagonal,0.551191701925356,252
16,S A. Grid,0.5762685605140045,252
16,Learnable,0.5601702646099219,252
32,SD,0.4498823865388462,252
32,S A. Diagonal,0.4643843336849731,252
32,S A. MultiDiagonal,0.42028367890977136,252
32,S A. Grid,0.4552742695628492,252
32,Learnable,0.41718835103543295,252
64,SD,0.27891223492020695,252
64,S A. Diagonal,0.30648668046127947,252
64,S A. MultiDiagonal,0.33597146782364684,252
64,S A. Grid,0.26135259038987124,252
8,SD,0.6819008665378604,253
8,S A. Diagonal,0.7289751197430883,253
8,S A. MultiDiagonal,0.7131008422708046,253
8,S A. Grid,0.6946150738960066,253
8,Learnable,0.7230585651552989,253
16,SD,0.5764149735293712,253
16,S A. Diagonal,0.5914915098729163,253
16,S A. MultiDiagonal,0.5435169916062844,253
16,S A. Grid,0.5707637243745847,253
16,Learnable,0.572018444240398,253
32,SD,0.4527076879794877,253
32,S A. Diagonal,0.47005291061049553,253
32,S A. MultiDiagonal,0.4187247832796325,253
32,S A. Grid,0.4551213691642122,253
32,Learnable,0.39115360769806895,253
64,SD,0.29415311084607243,253
64,S A. Diagonal,0.3012374249121063,253
64,S A. MultiDiagonal,0.2862693708044361,253
64,S A. Grid,0.2704758435025322,253
8,SD,0.6838652588421013,254
8,S A. Diagonal,0.7266111767462147,254
8,S A. MultiDiagonal,0.7000006153708246,254
8,S A. Grid,0.7114332925278375,254
8,Learnable,0.7560266626701577,254
16,SD,0.5788580118665964,254
16,S A. Diagonal,0.5964487097533238,254
16,S A. MultiDiagonal,0.5468978686753948,254
16,S A. Grid,0.5697225599227637,254
16,Learnable,0.6099553912505542,254
32,SD,0.4520270905828996,254
32,S A. Diagonal,0.47268097754215965,254
32,S A. MultiDiagonal,0.427512424186798,254
32,S A. Grid,0.45781468656770186,254
32,Learnable,0.41501203893428384,254
64,SD,0.28288791635856186,254
64,S A. Diagonal,0.3208587611393693,254
64,S A. MultiDiagonal,0.28891912449057344,254
64,S A. Grid,0.26887348774655706,254
8,SD,0.6839703745325753,255
8,S A. Diagonal,0.7220006160262007,255
8,S A. MultiDiagonal,0.7039174544039546,255
8,S A. Grid,0.7215695739904964,255
8,Learnable,0.6880946479735535,255
16,SD,0.5594623641091427,255
16,S A. Diagonal,0.6037281168047053,255
16,S A. MultiDiagonal,0.5378081905127156,255
16,S A. Grid,0.5733092206639386,255
16,Learnable,0.6235944677132215,255
32,SD,0.4526203042632061,255
32,S A. Diagonal,0.4679848201890338,255
32,S A. MultiDiagonal,0.42649604682100195,255
32,S A. Grid,0.4491489643437934,255
32,Learnable,0.423469325382853,255
64,SD,0.2904697359479061,255
64,S A. Diagonal,0.2839527917837093,255
64,S A. MultiDiagonal,0.27864711381060425,255
64,S A. Grid,0.2722404690270546,255
8,SD,0.6674660240859756,256
8,S A. Diagonal,0.7339981462574476,256
8,S A. MultiDiagonal,0.7145427965920822,256
8,S A. Grid,0.7020103823859202,256
8,Learnable,0.7231799000483379,256
16,SD,0.5736942314028229,256
16,S A. Diagonal,0.5961101572058303,256
16,S A. MultiDiagonal,0.5526587433651338,256
16,S A. Grid,0.5788999750530931,256
16,Learnable,0.5775826736004079,256
32,SD,0.4485963163207927,256
32,S A. Diagonal,0.46871577669304376,256
32,S A. MultiDiagonal,0.4233358565460891,256
32,S A. Grid,0.445268762529217,256
32,Learnable,0.4188637947770799,256
64,SD,0.27918175476229135,256
64,S A. Diagonal,0.31121830859460337,256
64,S A. MultiDiagonal,0.3087465475558104,256
64,S A. Grid,0.25660117574925945,256
8,SD,0.6716100556575237,257
8,S A. Diagonal,0.7221531067330257,257
8,S A. MultiDiagonal,0.698564213549125,257
8,S A. Grid,0.6993917287716553,257
8,Learnable,0.7323154958880351,257
16,SD,0.566288611999554,257
16,S A. Diagonal,0.597052111509384,257
16,S A. MultiDiagonal,0.5521117318429367,257
16,S A. Grid,0.5713251652260936,257
16,Learnable,0.5994852159718851,257
32,SD,0.4513668512724638,257
32,S A. Diagonal,0.4617833472612537,257
32,S A. MultiDiagonal,0.41626280414479533,257
32,S A. Grid,0.45597130801025954,257
32,Learnable,0.42107427052977303,257
64,SD,0.28836073695393477,257
64,S A. Diagonal,0.2995030136977681,257
64,S A. MultiDiagonal,0.2796034667928925,257
64,S A. Grid,0.26466645925920346,257
8,SD,0.6820814089635391,258
8,S A. Diagonal,0.7323234025180263,258
8,S A. MultiDiagonal,0.694107394617799,258
8,S A. Grid,0.7144684436714593,258
8,Learnable,0.721173580225663,258
16,SD,0.5698363067157008,258
16,S A. Diagonal,0.6036963848292534,258
16,S A. MultiDiagonal,0.5611643755650422,258
16,S A. Grid,0.5833874172788223,258
16,Learnable,0.5707811980445724,258
32,SD,0.44926329432632606,258
32,S A. Diagonal,0.4640316782213037,258
32,S A. MultiDiagonal,0.41947123273606235,258
32,S A. Grid,0.4584825929490264,258
32,Learnable,0.40857993893617317,258
64,SD,0.2894467338905244,258
64,S A. Diagonal,0.3313606267736849,258
64,S A. MultiDiagonal,0.2933914739205968,258
64,S A. Grid,0.2672964466125396,258
8,SD,0.6812859152564489,259
8,S A. Diagonal,0.7356847496183251,259
8,S A. MultiDiagonal,0.7008582869788261,259
8,S A. Grid,0.7009433514939397,259
8,Learnable,0.7466272181801743,259
16,SD,0.5710600318452292,259
16,S A. Diagonal,0.6081379323411662,259
16,S A. MultiDiagonal,0.5507632172399393,259
16,S A. Grid,0.5715580894664164,259
16,Learnable,0.5800390707561751,259
32,SD,0.45004408295781195,259
32,S A. Diagonal,0.46435635713454215,259
32,S A. MultiDiagonal,0.4266617563710948,259
32,S A. Grid,0.45221595058983555,259
32,Learnable,0.4217121911755036,259
64,SD,0.2888118664005951,259
64,S A. Diagonal,0.29364340325391797,259
64,S A. MultiDiagonal,0.2893766152461365,259
64,S A. Grid,0.27414618975659644,259
8,SD,0.6801625304157645,260
8,S A. Diagonal,0.7327611341881753,260
8,S A. MultiDiagonal,0.7056271205094355,260
8,S A. Grid,0.6916101203720386,260
8,Learnable,0.7226818979944571,260
16,SD,0.5686157689608209,260
16,S A. Diagonal,0.606661850460408,260
16,S A. MultiDiagonal,0.5490445818445421,260
16,S A. Grid,0.5739299636699556,260
16,Learnable,0.5762601148607842,260
32,SD,0.4473237363274148,260
32,S A. Diagonal,0.4682251311879376,260
32,S A. MultiDiagonal,0.42587214441544696,260
32,S A. Grid,0.45164172284411663,260
32,Learnable,0.4329409430799015,260
64,SD,0.29145634354644945,260
64,S A. Diagonal,0.29947335354647514,260
64,S A. MultiDiagonal,0.28894223380891143,260
64,S A. Grid,0.27120057027427164,260
8,SD,0.6729619460463091,261
8,S A. Diagonal,0.7255199466701893,261
8,S A. MultiDiagonal,0.7154037478924204,261
8,S A. Grid,0.6969795405261897,261
8,Learnable,0.7499537325970238,261
16,SD,0.5645455541291169,261
16,S A. Diagonal,0.6059919646464965,261
16,S A. MultiDiagonal,0.5567709527051861,261
16,S A. Grid,0.5814862692097184,261
16,Learnable,0.578667643815016,261
32,SD,0.4502834760972062,261
32,S A. Diagonal,0.4631919758353341,261
32,S A. MultiDiagonal,0.4263032102033812,261
32,S A. Grid,0.452020306565008,261
32,Learnable,0.41465957504858286,261
64,SD,0.30084290139221864,261
64,S A. Diagonal,0.3086148946807418,261
64,S A. MultiDiagonal,0.2796772181205928,261
64,S A. Grid,0.265295168994595,261
8,SD,0.6780213738996692,262
8,S A. Diagonal,0.7373590534935583,262
8,S A. MultiDiagonal,0.7030467272105447,262
8,S A. Grid,0.702921993281757,262
8,Learnable,0.7493198770307932,262
16,SD,0.5700215468328166,262
16,S A. Diagonal,0.5937417233097633,262
16,S A. MultiDiagonal,0.5396734956691795,262
16,S A. Grid,0.5762123705892881,262
16,Learnable,0.5745293555772829,262
32,SD,0.45032709732312626,262
32,S A. Diagonal,0.46750351927755657,262
32,S A. MultiDiagonal,0.42122205166802523,262
32,S A. Grid,0.4614500951051777,262
32,Learnable,0.41758658000996696,262
64,SD,0.28310378732229946,262
64,S A. Diagonal,0.3178943936831974,262
64,S A. MultiDiagonal,0.30044296536630744,262
64,S A. Grid,0.27298713244900036,262
8,SD,0.6799327589806818,263
8,S A. Diagonal,0.7303887788032434,263
8,S A. MultiDiagonal,0.7125758254734649,263
8,S A. Grid,0.7169606784838546,263
8,Learnable,0.7201083154322657,263
16,SD,0.5693481909257024,263
16,S A. Diagonal,0.5914998646687517,263
16,S A. MultiDiagonal,0.5360629225589941,263
16,S A. Grid,0.5807350163187694,263
16,Learnable,0.6276253804640137,263
32,SD,0.45088695543753743,263
32,S A. Diagonal,0.46076147068899226,263
32,S A. MultiDiagonal,0.4199538481268995,263
32,S A. Grid,0.4489716425501979,263
32,Learnable,0.43493790409285576,263
64,SD,0.27869099903223715,263
64,S A. Diagonal,0.29293107178803085,263
64,S A. MultiDiagonal,0.2771892673664813,263
64,S A. Grid,0.2655466126243625,263
8,SD,0.6812394616371656,264
8,S A. Diagonal,0.724138082210315,264
8,S A. MultiDiagonal,0.7031066534730441,264
8,S A. Grid,0.7151834820518257,264
8,Learnable,0.7517803824909678,264
16,SD,0.5598529245264595,264
16,S A. Diagonal,0.6004283608182093,264
16,S A. MultiDiagonal,0.5578588241248614,264
16,S A. Grid,0.5679875623758297,264
16,Learnable,0.5975680544688764,264
32,SD,0.4518186497090151,264
32,S A. Diagonal,0.4655886787132921,264
32,S A. MultiDiagonal,0.42567923943534314,264
32,S A. Grid,0.46348996325785896,264
32,Learnable,0.42899618033077785,264
64,SD,0.27587557045603023,264
64,S A. Diagonal,0.3064565676656829,264
64,S A. MultiDiagonal,0.30437616516105803,264
64,S A. Grid,0.2695385826655704,264
8,SD,0.6687424603833235,265
8,S A. Diagonal,0.7273663085341854,265
8,S A. MultiDiagonal,0.7123640204171013,265
8,S A. Grid,0.7149360570310778,265
8,Learnable,0.7458121085227116,265
16,SD,0.5677851434066153,265
16,S A. Diagonal,0.6000622012762826,265
16,S A. MultiDiagonal,0.5548212421951756,265
16,S A. Grid,0.5680817384443828,265
16,Learnable,0.572486705160486,265
32,SD,0.45283530306599684,265
32,S A. Diagonal,0.46626904484890086,265
32,S A. MultiDiagonal,0.42243705334091775,265
32,S A. Grid,0.4480576302612316,265
32,Learnable,0.4243373638651299,265
64,SD,0.27719242056457355,265
64,S A. Diagonal,0.29026139173815996,265
64,S A. MultiDiagonal,0.29326053972141786,265
64,S A. Grid,0.2701705968763764,265
8,SD,0.674993754273099,266
8,S A. Diagonal,0.7280849996741764,266
8,S A. MultiDiagonal,0.6927355569623183,266
8,S A. Grid,0.7115358550778033,266
8,Learnable,0.7537428488365794,266
16,SD,0.5655978609243666,266
16,S A. Diagonal,0.6057751888533945,266
16,S A. MultiDiagonal,0.5501354480534142,266
16,S A. Grid,0.5768615349639998,266
16,Learnable,0.5701840444037449,266
32,SD,0.45260494973533727,266
32,S A. Diagonal,0.47053342386466035,266
32,S A. MultiDiagonal,0.42695206178056155,266
32,S A. Grid,0.4461982992398867,266
32,Learnable,0.41822942791209583,266
64,SD,0.29212477875379395,266
64,S A. Diagonal,0.31288442166275826,266
64,S A. MultiDiagonal,0.2877813385642529,266
64,S A. Grid,0.26612815613434043,266
8,SD,0.6737838291139395,267
8,S A. Diagonal,0.7380986916993387,267
8,S A. MultiDiagonal,0.7070529690701092,267
8,S A. Grid,0.7140588771928722,267
8,Learnable,0.7078662388853052,267
16,SD,0.5664107501008354,267
16,S A. Diagonal,0.603034523746991,267
16,S A. MultiDiagonal,0.5399374603697764,267
16,S A. Grid,0.5822646426256856,267
16,Learnable,0.5744087599087104,267
32,SD,0.4531438427360568,267
32,S A. Diagonal,0.47308844884890816,267
32,S A. MultiDiagonal,0.42551152992152597,267
32,S A. Grid,0.4433126171798952,267
32,Learnable,0.41891644018267615,267
64,SD,0.28568056337992126,267
64,S A. Diagonal,0.28930713799431856,267
64,S A. MultiDiagonal,0.29665315553532223,267
64,S A. Grid,0.25358461348054107,267
8,SD,0.6740250475075793,268
8,S A. Diagonal,0.7252000988980278,268
8,S A. MultiDiagonal,0.7012990668055222,268
8,S A. Grid,0.7201954379548572,268
8,Learnable,0.7503570961627323,268
16,SD,0.5715115275339859,268
16,S A. Diagonal,0.5872502037739644,268
16,S A. MultiDiagonal,0.5378290162376417,268
16,S A. Grid,0.56764879833646,268
16,Learnable,0.5848190256019161,268
32,SD,0.4504908825892281,268
32,S A. Diagonal,0.4677436951068398,268
32,S A. MultiDiagonal,0.430667335806654,268
32,S A. Grid,0.4506617406448076,268
32,Learnable,0.41728003729819096,268
64,SD,0.2710234674593772,268
64,S A. Diagonal,0.3456208229207454,268
64,S A. MultiDiagonal,0.2874356987393353,268
64,S A. Grid,0.2692050812606299,268
8,SD,0.683583623164156,269
8,S A. Diagonal,0.7337649003750039,269
8,S A. MultiDiagonal,0.7119510159355137,269
8,S A. Grid,0.7154867214420904,269
8,Learnable,0.6844282634344804,269
16,SD,0.5725959958935476,269
16,S A. Diagonal,0.5940503729640862,269
16,S A. MultiDiagonal,0.558921281016799,269
16,S A. Grid,0.5774746703650219,269
16,Learnable,0.5732461927266698,269
32,SD,0.44890331171054426,269
32,S A. Diagonal,0.4702105285668665,269
32,S A. MultiDiagonal,0.42591335064590863,269
32,S A. Grid,0.4600546029715683,269
32,Learnable,0.38466168809393614,269
64,SD,0.2860642295144282,269
64,S A. Diagonal,0.2965324539276884,269
64,S A. MultiDiagonal,0.3023095330806051,269
64,S A. Grid,0.26514815829610955,269
8,SD,0.6663756699337033,270
8,S A. Diagonal,0.7356736533494712,270
8,S A. MultiDiagonal,0.704795043005179,270
8,S A. Grid,0.7039528493165778,270
8,Learnable,0.7184577721771264,270
16,SD,0.5627870422913431,270
16,S A. Diagonal,0.5936231144894867,270
16,S A. MultiDiagonal,0.5440041838099392,270
16,S A. Grid,0.5724911156046624,270
16,Learnable,0.56782745302951,270
32,SD,0.44798614615584526,270
32,S A. Diagonal,0.4632630021291787,270
32,S A. MultiDiagonal,0.4163699802725962,270
32,S A. Grid,0.448501829500073,270
32,Learnable,0.41916941040142486,270
64,SD,0.303758239487394,270
64,S A. Diagonal,0.2910337955344878,270
64,S A. MultiDiagonal,0.2767616220407944,270
64,S A. Grid,0.2894601818322342,270
8,SD,0.677180998967016,271
8,S A. Diagonal,0.7199765922929465,271
8,S A. MultiDiagonal,0.7071210474227969,271
8,S A. Grid,0.725591526036995,271
8,Learnable,0.7435740914774126,271
16,SD,0.5604664723620187,271
16,S A. Diagonal,0.588915418070623,271
16,S A. MultiDiagonal,0.550357645499014,271
16,S A. Grid,0.5789606468246113,271
16,Learnable,0.5756233182749411,271
32,SD,0.45294025407030614,271
32,S A. Diagonal,0.46441987928102685,271
32,S A. MultiDiagonal,0.43168078527949283,271
32,S A. Grid,0.43940845895838965,271
32,Learnable,0.3882448494529708,271
64,SD,0.2968690068984003,271
64,S A. Diagonal,0.29701740641232677,271
64,S A. MultiDiagonal,0.2906397937428574,271
64,S A. Grid,0.2557168278369726,271
8,SD,0.6759526118179509,272
8,S A. Diagonal,0.7256785224663131,272
8,S A. MultiDiagonal,0.7070951050734815,272
8,S A. Grid,0.708049263665909,272
8,Learnable,0.6972718748766596,272
16,SD,0.567377172984495,272
16,S A. Diagonal,0.5916918101691586,272
16,S A. MultiDiagonal,0.5520698520402623,272
16,S A. Grid,0.5732941360304951,272
16,Learnable,0.601380422337207,272
32,SD,0.45754934151074755,272
32,S A. Diagonal,0.46107616173965066,272
32,S A. MultiDiagonal,0.41692424390719673,272
32,S A. Grid,0.45267947969042543,272
32,Learnable,0.4150971059582211,272
64,SD,0.27499795877996264,272
64,S A. Diagonal,0.3120094063149034,272
64,S A. MultiDiagonal,0.3066186661578111,272
64,S A. Grid,0.26507202354643533,272
8,SD,0.67423606023227,273
8,S A. Diagonal,0.7250939065230416,273
8,S A. MultiDiagonal,0.7051413965928146,273
8,S A. Grid,0.7066055297783281,273
8,Learnable,0.7362448781770622,273
16,SD,0.5695456779892152,273
16,S A. Diagonal,0.601982606946568,273
16,S A. MultiDiagonal,0.5430732609889555,273
16,S A. Grid,0.5740126198059411,273
16,Learnable,0.5980824848089696,273
32,SD,0.45080414695671894,273
32,S A. Diagonal,0.4667328331975167,273
32,S A. MultiDiagonal,0.41726837404581213,273
32,S A. Grid,0.4485750981985106,273
32,Learnable,0.42945685205580464,273
64,SD,0.27018235430166415,273
64,S A. Diagonal,0.28411313690175055,273
64,S A. MultiDiagonal,0.27204969745055174,273
64,S A. Grid,0.2620866038767927,273
8,SD,0.6895415862600741,274
8,S A. Diagonal,0.719332939732413,274
8,S A. MultiDiagonal,0.7139532361743105,274
8,S A. Grid,0.7028520973238654,274
8,Learnable,0.7021968635615501,274
16,SD,0.5677859559895819,274
16,S A. Diagonal,0.5847797571858158,274
16,S A. MultiDiagonal,0.5450763554343881,274
16,S A. Grid,0.5791466075696032,274
16,Learnable,0.5591645863440884,274
32,SD,0.44926165295453446,274
32,S A. Diagonal,0.46445876120427226,274
32,S A. MultiDiagonal,0.43188268341585834,274
32,S A. Grid,0.44713082509004975,274
32,Learnable,0.43144313821416375,274
64,SD,0.32641081673707517,274
64,S A. Diagonal,0.3063649785549766,274
64,S A. MultiDiagonal,0.2983666881880484,274
64,S A. Grid,0.27894029507616275,274
8,SD,0.671837052384828,275
8,S A. Diagonal,0.730810916895046,275
8,S A. MultiDiagonal,0.7005026940805364,275
8,S A. Grid,0.7158074725384566,275
8,Learnable,0.741097908443723,275
16,SD,0.564091192015386,275
16,S A. Diagonal,0.5947577721453619,275
16,S A. MultiDiagonal,0.5431766562373866,275
16,S A. Grid,0.5691296943776588,275
16,Learnable,0.6052487416985181,275
32,SD,0.44652286732567037,275
32,S A. Diagonal,0.4644497207025767,275
32,S A. MultiDiagonal,0.4351854367616903,275
32,S A. Grid,0.4421598890860887,275
32,Learnable,0.39700884618446497,275
64,SD,0.29094047790532285,275
64,S A. Diagonal,0.2951771063572793,275
64,S A. MultiDiagonal,0.2992056778222274,275
64,S A. Grid,0.2600644014237088,275
8,SD,0.6755673381355515,276
8,S A. Diagonal,0.7215598361490386,276
8,S A. MultiDiagonal,0.715126466545712,276
8,S A. Grid,0.7123725330280256,276
8,Learnable,0.7316975974208202,276
16,SD,0.5742216267255629,276
16,S A. Diagonal,0.59398177082623,276
16,S A. MultiDiagonal,0.5425289223091347,276
16,S A. Grid,0.5745132588677904,276
16,Learnable,0.5781727568195438,276
32,SD,0.45348680905616257,276
32,S A. Diagonal,0.46553992625060786,276
32,S A. MultiDiagonal,0.42423269579842227,276
32,S A. Grid,0.4511850836445509,276
32,Learnable,0.42757816584187336,276
64,SD,0.2916769305559767,276
64,S A. Diagonal,0.3122256432211345,276
64,S A. MultiDiagonal,0.26110586268315206,276
64,S A. Grid,0.26594981815994734,276
8,SD,0.6815287448182202,277
8,S A. Diagonal,0.734168373132365,277
8,S A. MultiDiagonal,0.7145340065045866,277
8,S A. Grid,0.7168224504086945,277
8,Learnable,0.7405699453578569,277
16,SD,0.5703498679430636,277
16,S A. Diagonal,0.6034355584143625,277
16,S A. MultiDiagonal,0.5644754726944111,277
16,S A. Grid,0.5806362886592044,277
16,Learnable,0.6226286603346811,277
32,SD,0.45159262652086674,277
32,S A. Diagonal,0.46934327653675867,277
32,S A. MultiDiagonal,0.4292290594292349,277
32,S A. Grid,0.4479457361994239,277
32,Learnable,0.4196814162377542,277
64,SD,0.2753639317944584,277
64,S A. Diagonal,0.3189508726529182,277
64,S A. MultiDiagonal,0.28767283756718487,277
64,S A. Grid,0.2728577169248827,277
8,SD,0.6699612214316004,278
8,S A. Diagonal,0.7306569178952904,278
8,S A. MultiDiagonal,0.7109282622929322,278
8,S A. Grid,0.7218864532722985,278
8,Learnable,0.7517256367359506,278
16,SD,0.5722573443237446,278
16,S A. Diagonal,0.5996592220199837,278
16,S A. MultiDiagonal,0.5516364577879698,278
16,S A. Grid,0.5822630793313959,278
16,Learnable,0.5899658929248095,278
32,SD,0.45000848364275076,278
32,S A. Diagonal,0.4717139742289508,278
32,S A. MultiDiagonal,0.4252225485797382,278
32,S A. Grid,0.4483834741930218,278
32,Learnable,0.40792582922649145,278
64,SD,0.27965113087170007,278
64,S A. Diagonal,0.30650773350149185,278
64,S A. MultiDiagonal,0.306224005597617,278
64,S A. Grid,0.26598996098654404,278
8,SD,0.6792805767810653,279
8,S A. Diagonal,0.7367069398064451,279
8,S A. MultiDiagonal,0.704807626557115,279
8,S A. Grid,0.7098655068647243,279
8,Learnable,0.694760709091934,279
16,SD,0.5704499511390935,279
16,S A. Diagonal,0.5969611814582186,279
16,S A. MultiDiagonal,0.553230871679246,279
16,S A. Grid,0.5736103592285734,279
16,Learnable,0.5900271606565509,279
32,SD,0.44934200490584986,279
32,S A. Diagonal,0.46523653647537333,279
32,S A. MultiDiagonal,0.4307539643858233,279
32,S A. Grid,0.4440741330755179,279
32,Learnable,0.4267871413779932,279
64,SD,0.2728752974495604,279
64,S A. Diagonal,0.30948209024295825,279
64,S A. MultiDiagonal,0.2914795407629283,279
64,S A. Grid,0.2636612610580041,279
8,SD,0.6817762991249108,280
8,S A. Diagonal,0.7252843121860888,280
8,S A. MultiDiagonal,0.7090694484950463,280
8,S A. Grid,0.697741278965199,280
8,Learnable,0.7491284627203854,280
16,SD,0.5672246750474687,280
16,S A. Diagonal,0.5948555117468219,280
16,S A. MultiDiagonal,0.5404538000988924,280
16,S A. Grid,0.5698372617031231,280
16,Learnable,0.6009195109953647,280
32,SD,0.4496296595514756,280
32,S A. Diagonal,0.4622839691186942,280
32,S A. MultiDiagonal,0.4227722994140193,280
32,S A. Grid,0.4505966775969057,280
32,Learnable,0.4330845229199297,280
64,SD,0.29355550510545736,280
64,S A. Diagonal,0.305535307350646,280
64,S A. MultiDiagonal,0.28843922439048564,280
64,S A. Grid,0.2476523843509415,280
8,SD,0.6829056789944244,281
8,S A. Diagonal,0.7269521409847871,281
8,S A. MultiDiagonal,0.7150137631030224,281
8,S A. Grid,0.7100215796331416,281
8,Learnable,0.7087268328345024,281
16,SD,0.5726307730809206,281
16,S A. Diagonal,0.5973840947393664,281
16,S A. MultiDiagonal,0.5417024872518241,281
16,S A. Grid,0.5784861013856695,281
16,Learnable,0.5595444618590768,281
32,SD,0.4569227423077147,281
32,S A. Diagonal,0.46664720676251537,281
32,S A. MultiDiagonal,0.42732185219407476,281
32,S A. Grid,0.4424318442035805,281
32,Learnable,0.42171581545476744,281
64,SD,0.27819956616336644,281
64,S A. Diagonal,0.29602357827255765,281
64,S A. MultiDiagonal,0.2906468733216574,281
64,S A. Grid,0.25554777782614324,281
8,SD,0.6836702328928447,282
8,S A. Diagonal,0.7299208175357348,282
8,S A. MultiDiagonal,0.7142272020000735,282
8,S A. Grid,0.7161957348588708,282
8,Learnable,0.7520113413982039,282
16,SD,0.570527704335093,282
16,S A. Diagonal,0.6011811164188939,282
16,S A. MultiDiagonal,0.5513602147808564,282
16,S A. Grid,0.5711812090288294,282
16,Learnable,0.599150405889347,282
32,SD,0.4502135601839474,282
32,S A. Diagonal,0.47242785535685156,282
32,S A. MultiDiagonal,0.4145927892472275,282
32,S A. Grid,0.45340121836329295,282
32,Learnable,0.40577242741982594,282
64,SD,0.28909222805792467,282
64,S A. Diagonal,0.3002141442793537,282
64,S A. MultiDiagonal,0.27805207773956153,282
64,S A. Grid,0.2559779353628479,282
8,SD,0.6790430532355312,283
8,S A. Diagonal,0.7388694860868653,283
8,S A. MultiDiagonal,0.6981796290499206,283
8,S A. Grid,0.7095997471292362,283
8,Learnable,0.7522228010489821,283
16,SD,0.572627738388559,283
16,S A. Diagonal,0.6007282457523816,283
16,S A. MultiDiagonal,0.5409669371662386,283
16,S A. Grid,0.5732750687954286,283
16,Learnable,0.5799841453196416,283
32,SD,0.4470042577951657,283
32,S A. Diagonal,0.4726705942964604,283
32,S A. MultiDiagonal,0.42923080180935635,283
32,S A. Grid,0.4554622086123735,283
32,Learnable,0.41543986405834604,283
64,SD,0.27703026442049183,283
64,S A. Diagonal,0.3227152591180895,283
64,S A. MultiDiagonal,0.2785228001309555,283
64,S A. Grid,0.2650320399803837,283
8,SD,0.6852789527003529,284
8,S A. Diagonal,0.7350772716773074,284
8,S A. MultiDiagonal,0.6922872733679684,284
8,S A. Grid,0.7145090471257451,284
8,Learnable,0.7461150956180506,284
16,SD,0.5640750821407153,284
16,S A. Diagonal,0.5977866673086623,284
16,S A. MultiDiagonal,0.5578590555171137,284
16,S A. Grid,0.5755322034641823,284
16,Learnable,0.5939708877462377,284
32,SD,0.44954601693906204,284
32,S A. Diagonal,0.4685982785054442,284
32,S A. MultiDiagonal,0.44138581197049104,284
32,S A. Grid,0.44755035229082335,284
32,Learnable,0.41616591696957334,284
64,SD,0.28485210175037373,284
64,S A. Diagonal,0.3273543659901553,284
64,S A. MultiDiagonal,0.28388637141445866,284
64,S A. Grid,0.2584219484265353,284
8,SD,0.6758649338707362,285
8,S A. Diagonal,0.7213863494693236,285
8,S A. MultiDiagonal,0.6931831228865803,285
8,S A. Grid,0.7134503527361884,285
8,Learnable,0.7391873419902515,285
16,SD,0.5723936332662067,285
16,S A. Diagonal,0.603427078164007,285
16,S A. MultiDiagonal,0.5440173071556705,285
16,S A. Grid,0.57596090606745,285
16,Learnable,0.5882804171304331,285
32,SD,0.4542712579722685,285
32,S A. Diagonal,0.4590571437668488,285
32,S A. MultiDiagonal,0.4193395974242783,285
32,S A. Grid,0.4454498533559329,285
32,Learnable,0.4205235487562633,285
64,SD,0.27706761211106773,285
64,S A. Diagonal,0.3066813594089697,285
64,S A. MultiDiagonal,0.2787569581209691,285
64,S A. Grid,0.26665418034918986,285
8,SD,0.6709178989101356,286
8,S A. Diagonal,0.7238101802531847,286
8,S A. MultiDiagonal,0.7076128338779852,286
8,S A. Grid,0.7192879483035428,286
8,Learnable,0.7398900752951162,286
16,SD,0.5672188505260305,286
16,S A. Diagonal,0.5967673425028983,286
16,S A. MultiDiagonal,0.5452607111516838,286
16,S A. Grid,0.5826168647479675,286
16,Learnable,0.5601942817274793,286
32,SD,0.4528378127775131,286
32,S A. Diagonal,0.46815678390525095,286
32,S A. MultiDiagonal,0.4217485343846618,286
32,S A. Grid,0.45425776961753783,286
32,Learnable,0.4119708510448994,286
64,SD,0.3117834691569026,286
64,S A. Diagonal,0.29817420629920366,286
64,S A. MultiDiagonal,0.27571915770594363,286
64,S A. Grid,0.26696654638379647,286
8,SD,0.679734171082979,287
8,S A. Diagonal,0.7329260506010483,287
8,S A. MultiDiagonal,0.6952830597289317,287
8,S A. Grid,0.7113427845753225,287
8,Learnable,0.7286459453313447,287
16,SD,0.5632952633541681,287
16,S A. Diagonal,0.5973370543112602,287
16,S A. MultiDiagonal,0.540720236441297,287
16,S A. Grid,0.5739227276414876,287
16,Learnable,0.5626763443894469,287
32,SD,0.44707957210026356,287
32,S A. Diagonal,0.4661587341429007,287
32,S A. MultiDiagonal,0.4278649783565206,287
32,S A. Grid,0.4508359322471776,287
32,Learnable,0.41931876750126407,287
64,SD,0.2688739353087593,287
64,S A. Diagonal,0.3067670534194737,287
64,S A. MultiDiagonal,0.2924451288499913,287
64,S A. Grid,0.2657308813598449,287
8,SD,0.6724814620605328,288
8,S A. Diagonal,0.7210538104602705,288
8,S A. MultiDiagonal,0.7161923980586659,288
8,S A. Grid,0.7110123686334862,288
8,Learnable,0.7301165184700213,288
16,SD,0.5694889050161596,288
16,S A. Diagonal,0.5983662493935922,288
16,S A. MultiDiagonal,0.5464010492016991,288
16,S A. Grid,0.5759166549227601,288
16,Learnable,0.5944505716256111,288
32,SD,0.4517869121073953,288
32,S A. Diagonal,0.4666022735317997,288
32,S A. MultiDiagonal,0.42728229257858225,288
32,S A. Grid,0.4360519744868931,288
32,Learnable,0.4209414674270482,288
64,SD,0.306390087593961,288
64,S A. Diagonal,0.2997992835196907,288
64,S A. MultiDiagonal,0.2997221506757386,288
64,S A. Grid,0.2717073669581226,288
8,SD,0.6754781196044202,289
8,S A. Diagonal,0.7305359571112436,289
8,S A. MultiDiagonal,0.7056045027650376,289
8,S A. Grid,0.7073730732886008,289
8,Learnable,0.7425882480919213,289
16,SD,0.5642846445328531,289
16,S A. Diagonal,0.5967513887182432,289
16,S A. MultiDiagonal,0.5494609984578938,289
16,S A. Grid,0.5804883989534331,289
16,Learnable,0.5706656369642928,289
32,SD,0.4485387154127086,289
32,S A. Diagonal,0.4677524331327666,289
32,S A. MultiDiagonal,0.42391257611271804,289
32,S A. Grid,0.4486313633689108,289
32,Learnable,0.4214642075550444,289
64,SD,0.2946812499111911,289
64,S A. Diagonal,0.30641022459083617,289
64,S A. MultiDiagonal,0.2786250494385074,289
64,S A. Grid,0.2798314714116809,289
8,SD,0.67258963887309,290
8,S A. Diagonal,0.7279654084046605,290
8,S A. MultiDiagonal,0.6963379355969291,290
8,S A. Grid,0.7080887287845062,290
8,Learnable,0.7531228152358658,290
16,SD,0.5644027959377337,290
16,S A. Diagonal,0.6023483052881331,290
16,S A. MultiDiagonal,0.5552378935164987,290
16,S A. Grid,0.5890937049777476,290
16,Learnable,0.5633475487837313,290
32,SD,0.4499609268040824,290
32,S A. Diagonal,0.4690082717217343,290
32,S A. MultiDiagonal,0.4249969593707167,290
32,S A. Grid,0.45474390247464314,290
32,Learnable,0.4205036844516533,290
64,SD,0.2949945132999661,290
64,S A. Diagonal,0.32993422013176543,290
64,S A. MultiDiagonal,0.2704130401317679,290
64,S A. Grid,0.26725246959143734,290
8,SD,0.6781200836676463,291
8,S A. Diagonal,0.7411988282332322,291
8,S A. MultiDiagonal,0.70525352082922,291
8,S A. Grid,0.7001388139533142,291
8,Learnable,0.7529534437944282,291
16,SD,0.5742787043054506,291
16,S A. Diagonal,0.5958486500802345,291
16,S A. MultiDiagonal,0.5433978417338408,291
16,S A. Grid,0.5752812854361518,291
16,Learnable,0.6113073957363262,291
32,SD,0.4499078305903711,291
32,S A. Diagonal,0.4725851799248506,291
32,S A. MultiDiagonal,0.42391853135883917,291
32,S A. Grid,0.45413470457317656,291
32,Learnable,0.41732003688430735,291
64,SD,0.2858519820304446,291
64,S A. Diagonal,0.3198581976294286,291
64,S A. MultiDiagonal,0.2920774510683698,291
64,S A. Grid,0.26174060990079306,291
8,SD,0.6865232551398603,292
8,S A. Diagonal,0.7527896694885484,292
8,S A. MultiDiagonal,0.6906494532348402,292
8,S A. Grid,0.7126976594113932,292
8,Learnable,0.7491893957003495,292
16,SD,0.5680642570765142,292
16,S A. Diagonal,0.5996274386756255,292
16,S A. MultiDiagonal,0.5424220181117225,292
16,S A. Grid,0.568136770907496,292
16,Learnable,0.5887482738343409,292
32,SD,0.45093681980062816,292
32,S A. Diagonal,0.4647272481569319,292
32,S A. MultiDiagonal,0.42393651208387384,292
32,S A. Grid,0.4531930707612548,292
32,Learnable,0.4185870037697623,292
64,SD,0.276860845301276,292
64,S A. Diagonal,0.34714237435801365,292
64,S A. MultiDiagonal,0.2815205413695415,292
64,S A. Grid,0.2596600645286531,292
8,SD,0.6787783203538652,293
8,S A. Diagonal,0.7267341983020439,293
8,S A. MultiDiagonal,0.7120827314618543,293
8,S A. Grid,0.7080541862488064,293
8,Learnable,0.7491766797088952,293
16,SD,0.5668610231682297,293
16,S A. Diagonal,0.5877730066453098,293
16,S A. MultiDiagonal,0.5515694281398853,293
16,S A. Grid,0.5780653284666829,293
16,Learnable,0.558566654597438,293
32,SD,0.44857055311943406,293
32,S A. Diagonal,0.467939854026345,293
32,S A. MultiDiagonal,0.43226220982498476,293
32,S A. Grid,0.44157484721130535,293
32,Learnable,0.43268848311800345,293
64,SD,0.2803937606150739,293
64,S A. Diagonal,0.31591493154376354,293
64,S A. MultiDiagonal,0.2822974732819238,293
64,S A. Grid,0.2683145166177918,293
8,SD,0.6776377535828404,294
8,S A. Diagonal,0.7374724828474083,294
8,S A. MultiDiagonal,0.6992139351653449,294
8,S A. Grid,0.7179746960388216,294
8,Learnable,0.7538758764019025,294
16,SD,0.5738731307138165,294
16,S A. Diagonal,0.5904079724340181,294
16,S A. MultiDiagonal,0.5405153745448097,294
16,S A. Grid,0.580941469240902,294
16,Learnable,0.5808071277894516,294
32,SD,0.4514533909299107,294
32,S A. Diagonal,0.4691615956037391,294
32,S A. MultiDiagonal,0.4161869677045015,294
32,S A. Grid,0.4517952582032458,294
32,Learnable,0.4022595040434441,294
64,SD,0.273866067003391,294
64,S A. Diagonal,0.29599557522196324,294
64,S A. MultiDiagonal,0.305324071429144,294
64,S A. Grid,0.256527908075085,294
8,SD,0.6868654646931909,295
8,S A. Diagonal,0.7309035783134201,295
8,S A. MultiDiagonal,0.7110963308600071,295
8,S A. Grid,0.6986670879385616,295
8,Learnable,0.7537276718313933,295
16,SD,0.5683314308473686,295
16,S A. Diagonal,0.5860687603475323,295
16,S A. MultiDiagonal,0.5598312837746725,295
16,S A. Grid,0.5853103088905653,295
16,Learnable,0.5872871744078804,295
32,SD,0.4463803032621727,295
32,S A. Diagonal,0.4704842876413671,295
32,S A. MultiDiagonal,0.42187033219925374,295
32,S A. Grid,0.4489122369512005,295
32,Learnable,0.4319156605341081,295
64,SD,0.28309073391000794,295
64,S A. Diagonal,0.3023010850912579,295
64,S A. MultiDiagonal,0.2929217299116873,295
64,S A. Grid,0.26565511395094665,295
8,SD,0.6760559680554616,296
8,S A. Diagonal,0.7329909116568337,296
8,S A. MultiDiagonal,0.7099274563831702,296
8,S A. Grid,0.6999197498739668,296
8,Learnable,0.7485375308404629,296
16,SD,0.5707597584910492,296
16,S A. Diagonal,0.6013664923531518,296
16,S A. MultiDiagonal,0.5479496707390333,296
16,S A. Grid,0.5723555894530584,296
16,Learnable,0.5778193919782919,296
32,SD,0.45010482218736836,296
32,S A. Diagonal,0.46241205462354906,296
32,S A. MultiDiagonal,0.4203122970049969,296
32,S A. Grid,0.44112028181603813,296
32,Learnable,0.4235235487789123,296
64,SD,0.2911326530439201,296
64,S A. Diagonal,0.30334483670251705,296
64,S A. MultiDiagonal,0.2881492098664525,296
64,S A. Grid,0.2640987222488421,296
8,SD,0.6809905270040172,297
8,S A. Diagonal,0.7366340242784049,297
8,S A. MultiDiagonal,0.6939265824946926,297
8,S A. Grid,0.7002625669107011,297
8,Learnable,0.7439721817739089,297
16,SD,0.5656443069032516,297
16,S A. Diagonal,0.5986430104877954,297
16,S A. MultiDiagonal,0.55244388793971,297
16,S A. Grid,0.5667635629922104,297
16,Learnable,0.5697085020772277,297
32,SD,0.45589130137429046,297
32,S A. Diagonal,0.46637917857157984,297
32,S A. MultiDiagonal,0.4195660171499838,297
32,S A. Grid,0.44949682975315786,297
32,Learnable,0.4074871919917583,297
64,SD,0.29021745810330457,297
64,S A. Diagonal,0.29946167995110556,297
64,S A. MultiDiagonal,0.301048941519446,297
64,S A. Grid,0.25811946319566825,297
8,SD,0.6795471930567745,298
8,S A. Diagonal,0.7289226274250455,298
8,S A. MultiDiagonal,0.6964855230395179,298
8,S A. Grid,0.7012880123935188,298
8,Learnable,0.7619595007405889,298
16,SD,0.5703708400383434,298
16,S A. Diagonal,0.607476848779066,298
16,S A. MultiDiagonal,0.5309425659557265,298
16,S A. Grid,0.5694302376550535,298
16,Learnable,0.5920104892652729,298
32,SD,0.44324850398295274,298
32,S A. Diagonal,0.46091578152185253,298
32,S A. MultiDiagonal,0.42578513617419605,298
32,S A. Grid,0.4528398273779853,298
32,Learnable,0.4299830770408798,298
64,SD,0.2862290040768924,298
64,S A. Diagonal,0.3072645478810781,298
64,S A. MultiDiagonal,0.2847014206779686,298
64,S A. Grid,0.27147112132678386,298
8,SD,0.679569065510426,299
8,S A. Diagonal,0.7331553693071524,299
8,S A. MultiDiagonal,0.7116497259797493,299
8,S A. Grid,0.69462133865623,299
8,Learnable,0.7226497715274429,299
16,SD,0.5722147658838294,299
16,S A. Diagonal,0.6007874348959354,299
16,S A. MultiDiagonal,0.5400708367766884,299
16,S A. Grid,0.565200198070901,299
16,Learnable,0.5911131222910266,299
32,SD,0.4488847713174144,299
32,S A. Diagonal,0.47390815678541376,299
32,S A. MultiDiagonal,0.4383909367453478,299
32,S A. Grid,0.45692685370407005,299
32,Learnable,0.40530036975790423,299
64,SD,0.28764166061751884,299
64,S A. Diagonal,0.31784759971630155,299
64,S A. MultiDiagonal,0.28847462703891724,299
64,S A. Grid,0.2608493883268961,299
8,SD,0.680313799816474,300
8,S A. Diagonal,0.733203282519491,300
8,S A. MultiDiagonal,0.7087731097904723,300
8,S A. Grid,0.701045521140426,300
8,Learnable,0.7490725257973062,300
16,SD,0.567063914142365,300
16,S A. Diagonal,0.5911133640925639,300
16,S A. MultiDiagonal,0.5527840900560401,300
16,S A. Grid,0.5801127946046947,300
16,Learnable,0.5749487757661986,300
32,SD,0.4534165516273556,300
32,S A. Diagonal,0.4742014815969198,300
32,S A. MultiDiagonal,0.42764372130371864,300
32,S A. Grid,0.4505455208786428,300
32,Learnable,0.4117658970506949,300
64,SD,0.28024295230214924,300
64,S A. Diagonal,0.2974058846957984,300
64,S A. MultiDiagonal,0.29815571542845376,300
64,S A. Grid,0.2568464123899531,300
8,SD,0.6920344278733435,301
8,S A. Diagonal,0.7308365910413848,301
8,S A. MultiDiagonal,0.7030398186145622,301
8,S A. Grid,0.713663697817102,301
8,Learnable,0.6865075342394815,301
16,SD,0.5602763966202008,301
16,S A. Diagonal,0.5957288427389796,301
16,S A. MultiDiagonal,0.5548967941234041,301
16,S A. Grid,0.5738319151376748,301
16,Learnable,0.5799402614754482,301
32,SD,0.45198268881772824,301
32,S A. Diagonal,0.4663127305198449,301
32,S A. MultiDiagonal,0.42883512646530886,301
32,S A. Grid,0.44384967310576406,301
32,Learnable,0.4044422275523773,301
64,SD,0.28161075671329494,301
64,S A. Diagonal,0.31367680420076555,301
64,S A. MultiDiagonal,0.28997718742927825,301
64,S A. Grid,0.2808237166836426,301
8,SD,0.6819988264735581,302
8,S A. Diagonal,0.7349473398508565,302
8,S A. MultiDiagonal,0.6984905233485006,302
8,S A. Grid,0.7189908967695187,302
8,Learnable,0.7236657354797856,302
16,SD,0.567460618889167,302
16,S A. Diagonal,0.6046061049453597,302
16,S A. MultiDiagonal,0.5544742123352745,302
16,S A. Grid,0.5709837800486964,302
16,Learnable,0.5893986949453001,302
32,SD,0.4512453516888009,302
32,S A. Diagonal,0.46133425317904797,302
32,S A. MultiDiagonal,0.43574422824955605,302
32,S A. Grid,0.43996933419741824,302
32,Learnable,0.43819905316756025,302
64,SD,0.29041051093887466,302
64,S A. Diagonal,0.316189102231585,302
64,S A. MultiDiagonal,0.2967944730955102,302
64,S A. Grid,0.2773480092810714,302
8,SD,0.6720491535650457,303
8,S A. Diagonal,0.7256724080548751,303
8,S A. MultiDiagonal,0.6992284627435243,303
8,S A. Grid,0.7157397680286206,303
8,Learnable,0.7457400143684344,303
16,SD,0.5648821167138811,303
16,S A. Diagonal,0.607316578497447,303
16,S A. MultiDiagonal,0.5510477055807408,303
16,S A. Grid,0.5821371072184819,303
16,Learnable,0.5681284727502053,303
32,SD,0.45196360064229235,303
32,S A. Diagonal,0.46620052648121324,303
32,S A. MultiDiagonal,0.42236138673202817,303
32,S A. Grid,0.4460531487901316,303
32,Learnable,0.4093074926150697,303
64,SD,0.2792290944024114,303
64,S A. Diagonal,0.3092935719092095,303
64,S A. MultiDiagonal,0.2862040820718139,303
64,S A. Grid,0.25627779907504045,303
8,SD,0.6731856134946506,304
8,S A. Diagonal,0.740043439847888,304
8,S A. MultiDiagonal,0.699636523928884,304
8,S A. Grid,0.7131685447598715,304
8,Learnable,0.7019333810647344,304
16,SD,0.5656845730969633,304
16,S A. Diagonal,0.5940800237910115,304
16,S A. MultiDiagonal,0.567903296547239,304
16,S A. Grid,0.5724428660690656,304
16,Learnable,0.5675841871863571,304
32,SD,0.45027050646186845,304
32,S A. Diagonal,0.46190585011319796,304
32,S A. MultiDiagonal,0.43067436441860935,304
32,S A. Grid,0.4454964894704443,304
32,Learnable,0.4201486147043032,304
64,SD,0.27109666227466134,304
64,S A. Diagonal,0.3315990831841111,304
64,S A. MultiDiagonal,0.28834065889310695,304
64,S A. Grid,0.2614171811939659,304
8,SD,0.6850539635115539,305
8,S A. Diagonal,0.7294014886519816,305
8,S A. MultiDiagonal,0.6982722198821574,305
8,S A. Grid,0.7021526640146731,305
8,Learnable,0.7401144637718933,305
16,SD,0.5681656084773958,305
16,S A. Diagonal,0.5960687044377442,305
16,S A. MultiDiagonal,0.5489896984925924,305
16,S A. Grid,0.581805648896847,305
16,Learnable,0.6155241138833851,305
32,SD,0.4501879213923488,305
32,S A. Diagonal,0.46981845153864354,305
32,S A. MultiDiagonal,0.41958348391981115,305
32,S A. Grid,0.4469082477743691,305
32,Learnable,0.42194506446062185,305
64,SD,0.28384579177108366,305
64,S A. Diagonal,0.300188822532477,305
64,S A. MultiDiagonal,0.2954905280843451,305
64,S A. Grid,0.2673766599524301,305
8,SD,0.6742406658786093,306
8,S A. Diagonal,0.7210205864356001,306
8,S A. MultiDiagonal,0.6897346698839536,306
8,S A. Grid,0.7026147054548784,306
8,Learnable,0.7335729574183523,306
16,SD,0.5707483127558675,306
16,S A. Diagonal,0.5963095267414601,306
16,S A. MultiDiagonal,0.5572522628358263,306
16,S A. Grid,0.5767088284219719,306
16,Learnable,0.5926591911758482,306
32,SD,0.4521900065659017,306
32,S A. Diagonal,0.46663254509763347,306
32,S A. MultiDiagonal,0.4286578707968193,306
32,S A. Grid,0.45461082121405727,306
32,Learnable,0.3834839837092389,306
64,SD,0.28139544538555866,306
64,S A. Diagonal,0.31657964031101066,306
64,S A. MultiDiagonal,0.27865377755065346,306
64,S A. Grid,0.25981703333812933,306
8,SD,0.6771181400015661,307
8,S A. Diagonal,0.7287366308171324,307
8,S A. MultiDiagonal,0.7055994953757909,307
8,S A. Grid,0.7058858347872274,307
8,Learnable,0.7549941593666281,307
16,SD,0.5714288003897269,307
16,S A. Diagonal,0.5940554055798078,307
16,S A. MultiDiagonal,0.5429976104121843,307
16,S A. Grid,0.5758052389075856,307
16,Learnable,0.5735397764208946,307
32,SD,0.4484049223053106,307
32,S A. Diagonal,0.4642201828341468,307
32,S A. MultiDiagonal,0.4300847270487989,307
32,S A. Grid,0.45959968145947977,307
32,Learnable,0.4046232028553731,307
64,SD,0.282577522405075,307
64,S A. Diagonal,0.3177544279684816,307
64,S A. MultiDiagonal,0.2881869183485925,307
64,S A. Grid,0.2577071384960802,307
8,SD,0.680865427106167,308
8,S A. Diagonal,0.729446397943915,308
8,S A. MultiDiagonal,0.6934463839135603,308
8,S A. Grid,0.6993927762293815,308
8,Learnable,0.7192970351757908,308
16,SD,0.5682102977235205,308
16,S A. Diagonal,0.6025553713039243,308
16,S A. MultiDiagonal,0.5540102911212093,308
16,S A. Grid,0.5747131489747044,308
16,Learnable,0.5771458810797014,308
32,SD,0.45432535554412573,308
32,S A. Diagonal,0.4707996745025341,308
32,S A. MultiDiagonal,0.4199155479608999,308
32,S A. Grid,0.44272103050375117,308
32,Learnable,0.4004791513893386,308
64,SD,0.28014950076365863,308
64,S A. Diagonal,0.3073577297328382,308
64,S A. MultiDiagonal,0.28964220061006596,308
64,S A. Grid,0.24820382148458559,308
8,SD,0.680880357714682,309
8,S A. Diagonal,0.7236535608286964,309
8,S A. MultiDiagonal,0.7145194167301763,309
8,S A. Grid,0.7048282320257435,309
8,Learnable,0.6821943114579503,309
16,SD,0.5682283750463442,309
16,S A. Diagonal,0.5935729664237817,309
16,S A. MultiDiagonal,0.548054368532028,309
16,S A. Grid,0.5829449002468918,309
16,Learnable,0.5988587945041506,309
32,SD,0.4442382672905432,309
32,S A. Diagonal,0.4640081336634243,309
32,S A. MultiDiagonal,0.4216203393505893,309
32,S A. Grid,0.44890724916788916,309
32,Learnable,0.4394799157139033,309
64,SD,0.29491557684827746,309
64,S A. Diagonal,0.30007537215761393,309
64,S A. MultiDiagonal,0.29869446410445766,309
64,S A. Grid,0.2553033787205031,309
8,SD,0.6840060828081056,310
8,S A. Diagonal,0.7187737207299688,310
8,S A. MultiDiagonal,0.6975330276402111,310
8,S A. Grid,0.6972556690467624,310
8,Learnable,0.7413365438881289,310
16,SD,0.5660271313391169,310
16,S A. Diagonal,0.5988858238797016,310
16,S A. MultiDiagonal,0.5544915549103275,310
16,S A. Grid,0.5812860409767036,310
16,Learnable,0.598304033671702,310
32,SD,0.4480545190796722,310
32,S A. Diagonal,0.46677097165182224,310
32,S A. MultiDiagonal,0.4323948967139385,310
32,S A. Grid,0.45638943728646286,310
32,Learnable,0.42043633242546863,310
64,SD,0.28446998065523166,310
64,S A. Diagonal,0.2955029755668626,310
64,S A. MultiDiagonal,0.28418244860076614,310
64,S A. Grid,0.2781167283918409,310
8,SD,0.6735530878868362,311
8,S A. Diagonal,0.7322218203522883,311
8,S A. MultiDiagonal,0.7033045127789339,311
8,S A. Grid,0.7141315471230163,311
8,Learnable,0.7184520697234725,311
16,SD,0.5678059309664963,311
16,S A. Diagonal,0.6015812119135873,311
16,S A. MultiDiagonal,0.5480155941236243,311
16,S A. Grid,0.58343982004924,311
16,Learnable,0.5643456359693715,311
32,SD,0.4495373000584332,311
32,S A. Diagonal,0.46932306188404005,311
32,S A. MultiDiagonal,0.4302973773483385,311
32,S A. Grid,0.44609009055093907,311
32,Learnable,0.3979604104132226,311
64,SD,0.3094087946472553,311
64,S A. Diagonal,0.30812156831839205,311
64,S A. MultiDiagonal,0.2768826609825966,311
64,S A. Grid,0.2653225417587727,311
8,SD,0.6782252970260587,312
8,S A. Diagonal,0.7274335476164336,312
8,S A. MultiDiagonal,0.6916599722555014,312
8,S A. Grid,0.704558596605957,312
8,Learnable,0.7168087752099921,312
16,SD,0.559914856998337,312
16,S A. Diagonal,0.5915292237577867,312
16,S A. MultiDiagonal,0.552345116247974,312
16,S A. Grid,0.5828473536258678,312
16,Learnable,0.5678677095513895,312
32,SD,0.4503640932929066,312
32,S A. Diagonal,0.46493682189465596,312
32,S A. MultiDiagonal,0.43176463371808993,312
32,S A. Grid,0.448936034171484,312
32,Learnable,0.41501837000714753,312
64,SD,0.2762429685427196,312
64,S A. Diagonal,0.3100893445946971,312
64,S A. MultiDiagonal,0.3019908221267049,312
64,S A. Grid,0.2807053216493246,312
8,SD,0.6710841416359449,313
8,S A. Diagonal,0.7385065058634138,313
8,S A. MultiDiagonal,0.7159906349497988,313
8,S A. Grid,0.7085667320475242,313
8,Learnable,0.7080365148370359,313
16,SD,0.5649567273631249,313
16,S A. Diagonal,0.6114967515778953,313
16,S A. MultiDiagonal,0.5478591183027661,313
16,S A. Grid,0.5748161689888835,313
16,Learnable,0.5774798397141562,313
32,SD,0.44639387273268,313
32,S A. Diagonal,0.4586927374579735,313
32,S A. MultiDiagonal,0.42041887399874067,313
32,S A. Grid,0.44919438478538737,313
32,Learnable,0.4154890819175642,313
64,SD,0.281626357002219,313
64,S A. Diagonal,0.2901759982779222,313
64,S A. MultiDiagonal,0.3043727637572975,313
64,S A. Grid,0.2626733337734099,313
8,SD,0.679579577568054,314
8,S A. Diagonal,0.7294776985757425,314
8,S A. MultiDiagonal,0.7127265431796258,314
8,S A. Grid,0.7155347596034765,314
8,Learnable,0.6908786411834988,314
16,SD,0.5670510528104074,314
16,S A. Diagonal,0.594835066757439,314
16,S A. MultiDiagonal,0.5497450990684543,314
16,S A. Grid,0.5783490783922631,314
16,Learnable,0.5851118338047441,314
32,SD,0.44691441007828725,314
32,S A. Diagonal,0.46959631518748557,314
32,S A. MultiDiagonal,0.44604906106927256,314
32,S A. Grid,0.44962010870607694,314
32,Learnable,0.4408326350300038,314
64,SD,0.2888172890048882,314
64,S A. Diagonal,0.31094542588566865,314
64,S A. MultiDiagonal,0.2997783297153637,314
64,S A. Grid,0.274336394360706,314
8,SD,0.6719952524721231,315
8,S A. Diagonal,0.7311354970206454,315
8,S A. MultiDiagonal,0.6988158685524591,315
8,S A. Grid,0.7109116919980816,315
8,Learnable,0.7161386819094692,315
16,SD,0.5677322285273798,315
16,S A. Diagonal,0.6008069880623429,315
16,S A. MultiDiagonal,0.5575294400913009,315
16,S A. Grid,0.5858693144398255,315
16,Learnable,0.5629442652692764,315
32,SD,0.4479555152880199,315
32,S A. Diagonal,0.47152660022322523,315
32,S A. MultiDiagonal,0.4232145606732652,315
32,S A. Grid,0.4521606637011785,315
32,Learnable,0.425473261097009,315
64,SD,0.2858944515327839,315
64,S A. Diagonal,0.31289437557981836,315
64,S A. MultiDiagonal,0.2889884114385333,315
64,S A. Grid,0.28613022371158686,315
8,SD,0.6833665178237647,316
8,S A. Diagonal,0.7331946198171104,316
8,S A. MultiDiagonal,0.7062316004409481,316
8,S A. Grid,0.7107784155964676,316
8,Learnable,0.7481142513433131,316
16,SD,0.5634854190930442,316
16,S A. Diagonal,0.5951630819936177,316
16,S A. MultiDiagonal,0.5512133516434496,316
16,S A. Grid,0.5822781856310055,316
16,Learnable,0.5849705963363058,316
32,SD,0.4471756796134949,316
32,S A. Diagonal,0.47230784898445666,316
32,S A. MultiDiagonal,0.42501494158687503,316
32,S A. Grid,0.44989358244488914,316
32,Learnable,0.3927278799286373,316
64,SD,0.2773610553122418,316
64,S A. Diagonal,0.3108329943559423,316
64,S A. MultiDiagonal,0.2918972408214282,316
64,S A. Grid,0.27293802516484494,316
8,SD,0.6856699955203966,317
8,S A. Diagonal,0.731166741762964,317
8,S A. MultiDiagonal,0.6978029003541343,317
8,S A. Grid,0.692182465142774,317
8,Learnable,0.7518272964645204,317
16,SD,0.5720086632618464,317
16,S A. Diagonal,0.5988629139036711,317
16,S A. MultiDiagonal,0.5336365843258108,317
16,S A. Grid,0.5824337457801765,317
16,Learnable,0.5667941011203046,317
32,SD,0.4472195895884582,317
32,S A. Diagonal,0.47157160445583013,317
32,S A. MultiDiagonal,0.4176438490394139,317
32,S A. Grid,0.45229000195058777,317
32,Learnable,0.41730412455299093,317
64,SD,0.3045601731792593,317
64,S A. Diagonal,0.3058122402972544,317
64,S A. MultiDiagonal,0.286702424097639,317
64,S A. Grid,0.27788209344780057,317
8,SD,0.6661039902672109,318
8,S A. Diagonal,0.73278032773764,318
8,S A. MultiDiagonal,0.7230047556747098,318
8,S A. Grid,0.7152375975220082,318
8,Learnable,0.7548519907960137,318
16,SD,0.5643688768389613,318
16,S A. Diagonal,0.5936002691467909,318
16,S A. MultiDiagonal,0.555393634055249,318
16,S A. Grid,0.5661230091833349,318
16,Learnable,0.5844230324251207,318
32,SD,0.45165313109681693,318
32,S A. Diagonal,0.46641397149807023,318
32,S A. MultiDiagonal,0.42364808889359645,318
32,S A. Grid,0.4552824188440026,318
32,Learnable,0.4183086280853887,318
64,SD,0.27669077697782657,318
64,S A. Diagonal,0.31837361556380356,318
64,S A. MultiDiagonal,0.26873461544060995,318
64,S A. Grid,0.25527073382655335,318
8,SD,0.6710071297477179,319
8,S A. Diagonal,0.7306376559108246,319
8,S A. MultiDiagonal,0.7017034560319256,319
8,S A. Grid,0.7113912508637275,319
8,Learnable,0.7422665999403487,319
16,SD,0.5759438832124386,319
16,S A. Diagonal,0.5917051005770138,319
16,S A. MultiDiagonal,0.5634301650037365,319
16,S A. Grid,0.572282767958977,319
16,Learnable,0.5950135103447776,319
32,SD,0.45231025959969534,319
32,S A. Diagonal,0.47087290687967887,319
32,S A. MultiDiagonal,0.4151901909589728,319
32,S A. Grid,0.4516599863540073,319
32,Learnable,0.40590489194976476,319
64,SD,0.27617657500022263,319
64,S A. Diagonal,0.31401029508710776,319
64,S A. MultiDiagonal,0.29678999464309963,319
64,S A. Grid,0.2605253101882107,319
8,SD,0.6656960953563258,320
8,S A. Diagonal,0.7263909904835746,320
8,S A. MultiDiagonal,0.7021411047742908,320
8,S A. Grid,0.7077809658086152,320
8,Learnable,0.6978991135111631,320
16,SD,0.5671549614019796,320
16,S A. Diagonal,0.5961489918248568,320
16,S A. MultiDiagonal,0.5445161995915112,320
16,S A. Grid,0.5789807423553309,320
16,Learnable,0.5869335602853389,320
32,SD,0.4479646110426613,320
32,S A. Diagonal,0.4661967357797717,320
32,S A. MultiDiagonal,0.41795605442184425,320
32,S A. Grid,0.44879944552394424,320
32,Learnable,0.40555265308878385,320
64,SD,0.302482505230035,320
64,S A. Diagonal,0.29940049746214487,320
64,S A. MultiDiagonal,0.308569800438409,320
64,S A. Grid,0.26837651081273917,320
8,SD,0.6696238322476525,321
8,S A. Diagonal,0.7244800982899208,321
8,S A. MultiDiagonal,0.6974353074907175,321
8,S A. Grid,0.7117290587935973,321
8,Learnable,0.6971574460224542,321
16,SD,0.5613970395125909,321
16,S A. Diagonal,0.5938071463324341,321
16,S A. MultiDiagonal,0.5451851812344031,321
16,S A. Grid,0.5720528182325713,321
16,Learnable,0.5720774010787739,321
32,SD,0.44593168521305926,321
32,S A. Diagonal,0.46466613568619386,321
32,S A. MultiDiagonal,0.41701887250774494,321
32,S A. Grid,0.44551317494208953,321
32,Learnable,0.39648239123840545,321
64,SD,0.2822158738361865,321
64,S A. Diagonal,0.28241558182650034,321
64,S A. MultiDiagonal,0.2799543516927677,321
64,S A. Grid,0.2617023919271591,321
8,SD,0.661731099371527,322
8,S A. Diagonal,0.7236753845905546,322
8,S A. MultiDiagonal,0.6951302443629765,322
8,S A. Grid,0.7237066748073006,322
8,Learnable,0.7367902012832297,322
16,SD,0.5700915516114546,322
16,S A. Diagonal,0.5889008968161655,322
16,S A. MultiDiagonal,0.5542176483358701,322
16,S A. Grid,0.5748842784331686,322
16,Learnable,0.6015767898459657,322
32,SD,0.45154847565648926,322
32,S A. Diagonal,0.4658979025542951,322
32,S A. MultiDiagonal,0.4270348249535694,322
32,S A. Grid,0.4503259098349918,322
32,Learnable,0.4153370234839161,322
64,SD,0.27461750351714087,322
64,S A. Diagonal,0.2945522105656079,322
64,S A. MultiDiagonal,0.2856258032806979,322
64,S A. Grid,0.26091767044692377,322
8,SD,0.688024840102312,323
8,S A. Diagonal,0.7341798533681401,323
8,S A. MultiDiagonal,0.7039390049506552,323
8,S A. Grid,0.7074537292009123,323
8,Learnable,0.6932347444242191,323
16,SD,0.5578312537985453,323
16,S A. Diagonal,0.5980671139137481,323
16,S A. MultiDiagonal,0.5434253520214548,323
16,S A. Grid,0.5893549485547822,323
16,Learnable,0.5784781316553316,323
32,SD,0.45494209786816225,323
32,S A. Diagonal,0.4660222321589214,323
32,S A. MultiDiagonal,0.42255953018858294,323
32,S A. Grid,0.4436748236632765,323
32,Learnable,0.418336853370795,323
64,SD,0.28146847177695367,323
64,S A. Diagonal,0.30637311929426186,323
64,S A. MultiDiagonal,0.28887196913826685,323
64,S A. Grid,0.25749098678203414,323
8,SD,0.6747048941834758,324
8,S A. Diagonal,0.7331520800293844,324
8,S A. MultiDiagonal,0.6998729136275849,324
8,S A. Grid,0.7158720912512764,324
8,Learnable,0.698458544048234,324
16,SD,0.5637007163635551,324
16,S A. Diagonal,0.5957425984310365,324
16,S A. MultiDiagonal,0.5619772941019947,324
16,S A. Grid,0.5813882082204537,324
16,Learnable,0.6011098399201229,324
32,SD,0.45220379501838326,324
32,S A. Diagonal,0.4695513963030923,324
32,S A. MultiDiagonal,0.42812805602912934,324
32,S A. Grid,0.4551345386913026,324
32,Learnable,0.4055143250002481,324
64,SD,0.28679673445388304,324
64,S A. Diagonal,0.2934876772580275,324
64,S A. MultiDiagonal,0.28663952344764765,324
64,S A. Grid,0.25910829709328104,324
8,SD,0.678353227907967,325
8,S A. Diagonal,0.7310206613933194,325
8,S A. MultiDiagonal,0.6976667603857776,325
8,S A. Grid,0.7004261291582154,325
8,Learnable,0.746928246396742,325
16,SD,0.5626796765850872,325
16,S A. Diagonal,0.5921028841095695,325
16,S A. MultiDiagonal,0.5652646420126913,325
16,S A. Grid,0.5748691615807955,325
16,Learnable,0.5942899387847392,325
32,SD,0.44502549922042983,325
32,S A. Diagonal,0.4662726768837222,325
32,S A. MultiDiagonal,0.4254822168387522,325
32,S A. Grid,0.4478977719005211,325
32,Learnable,0.4146369297167003,325
64,SD,0.28726229408615267,325
64,S A. Diagonal,0.29747377844877587,325
64,S A. MultiDiagonal,0.2718350549428534,325
64,S A. Grid,0.26432323343514363,325
8,SD,0.6844890193510993,326
8,S A. Diagonal,0.7213513122497208,326
8,S A. MultiDiagonal,0.7006373427935803,326
8,S A. Grid,0.7068723947671003,326
8,Learnable,0.7365216407036257,326
16,SD,0.5721640920454922,326
16,S A. Diagonal,0.596688354650835,326
16,S A. MultiDiagonal,0.5397320434231211,326
16,S A. Grid,0.5757356097281563,326
16,Learnable,0.5496919419425005,326
32,SD,0.453261637748865,326
32,S A. Diagonal,0.46572167463590763,326
32,S A. MultiDiagonal,0.41921345732718707,326
32,S A. Grid,0.44355821015414887,326
32,Learnable,0.41398450499050865,326
64,SD,0.2753679946211165,326
64,S A. Diagonal,0.3141054842041151,326
64,S A. MultiDiagonal,0.28013323625147624,326
64,S A. Grid,0.29812228755991177,326
8,SD,0.6819929941015561,327
8,S A. Diagonal,0.7264166974082439,327
8,S A. MultiDiagonal,0.7124258613640534,327
8,S A. Grid,0.7155656634846623,327
8,Learnable,0.7411037214573728,327
16,SD,0.5758018376070818,327
16,S A. Diagonal,0.589505824487321,327
16,S A. MultiDiagonal,0.5681912783891621,327
16,S A. Grid,0.5746233636223105,327
16,Learnable,0.562127891839252,327
32,SD,0.45081802987830144,327
32,S A. Diagonal,0.4653389078242606,327
32,S A. MultiDiagonal,0.41681612050949046,327
32,S A. Grid,0.4576683545711554,327
32,Learnable,0.4130880264134342,327
64,SD,0.28382350357807634,327
64,S A. Diagonal,0.31754306040131536,327
64,S A. MultiDiagonal,0.2868417498930891,327
64,S A. Grid,0.2631035784586936,327
8,SD,0.669132882145632,328
8,S A. Diagonal,0.7290179662603687,328
8,S A. MultiDiagonal,0.6995107502624037,328
8,S A. Grid,0.7031052141415205,328
8,Learnable,0.7518997237303892,328
16,SD,0.5709850435364415,328
16,S A. Diagonal,0.5971780949242607,328
16,S A. MultiDiagonal,0.5497672087799117,328
16,S A. Grid,0.5794489519146024,328
16,Learnable,0.588339453474416,328
32,SD,0.45101022556289033,328
32,S A. Diagonal,0.4715160183033752,328
32,S A. MultiDiagonal,0.4270892490932876,328
32,S A. Grid,0.44689954152674,328
32,Learnable,0.4071842185269627,328
64,SD,0.28299959102412947,328
64,S A. Diagonal,0.3175151942106922,328
64,S A. MultiDiagonal,0.2757004602362926,328
64,S A. Grid,0.264381253740033,328
8,SD,0.6761751793235704,329
8,S A. Diagonal,0.7195971082785356,329
8,S A. MultiDiagonal,0.706450081649371,329
8,S A. Grid,0.7102703683877242,329
8,Learnable,0.7403314499862101,329
16,SD,0.5702137121932482,329
16,S A. Diagonal,0.5933927738319227,329
16,S A. MultiDiagonal,0.5553586933307515,329
16,S A. Grid,0.5756307196788587,329
16,Learnable,0.5711755210195889,329
32,SD,0.4452391762386162,329
32,S A. Diagonal,0.46336418693667447,329
32,S A. MultiDiagonal,0.4261864865985925,329
32,S A. Grid,0.4508073097710581,329
32,Learnable,0.4025816281741632,329
64,SD,0.2801216472371054,329
64,S A. Diagonal,0.28823344940083473,329
64,S A. MultiDiagonal,0.2886341204682566,329
64,S A. Grid,0.2847275292648898,329
8,SD,0.6812797623861414,330
8,S A. Diagonal,0.7224748508231601,330
8,S A. MultiDiagonal,0.7040666486217241,330
8,S A. Grid,0.7017836087145208,330
8,Learnable,0.7465141060590954,330
16,SD,0.5621063021385994,330
16,S A. Diagonal,0.5986609605614904,330
16,S A. MultiDiagonal,0.5436255277596308,330
16,S A. Grid,0.5700576633097185,330
16,Learnable,0.5685005381693726,330
32,SD,0.44799450085499104,330
32,S A. Diagonal,0.46495975183993576,330
32,S A. MultiDiagonal,0.41821338693531346,330
32,S A. Grid,0.4525493845754096,330
32,Learnable,0.42183479290035086,330
64,SD,0.27606719694279,330
64,S A. Diagonal,0.3039887619515159,330
64,S A. MultiDiagonal,0.30477979645678477,330
64,S A. Grid,0.26558689351420495,330
8,SD,0.676661889005044,331
8,S A. Diagonal,0.7259185334550099,331
8,S A. MultiDiagonal,0.695689258628793,331
8,S A. Grid,0.7074060932256725,331
8,Learnable,0.7491116212880216,331
16,SD,0.5641360719518158,331
16,S A. Diagonal,0.5966190115762039,331
16,S A. MultiDiagonal,0.543184952955097,331
16,S A. Grid,0.5777955815434553,331
16,Learnable,0.5605447138787975,331
32,SD,0.44822914481973397,331
32,S A. Diagonal,0.46339327731590363,331
32,S A. MultiDiagonal,0.42867234604391513,331
32,S A. Grid,0.4496614163633519,331
32,Learnable,0.3947873524558414,331
64,SD,0.27667492482130224,331
64,S A. Diagonal,0.30394732144718495,331
64,S A. MultiDiagonal,0.29804386704522035,331
64,S A. Grid,0.2641632983025149,331
8,SD,0.6630363124834711,332
8,S A. Diagonal,0.7409731187758068,332
8,S A. MultiDiagonal,0.7041127932752754,332
8,S A. Grid,0.722426539249826,332
8,Learnable,0.743685515386976,332
16,SD,0.5673374394673152,332
16,S A. Diagonal,0.6042500516544168,332
16,S A. MultiDiagonal,0.5436968131454464,332
16,S A. Grid,0.5801343439918459,332
16,Learnable,0.5925727394948129,332
32,SD,0.4492692423709435,332
32,S A. Diagonal,0.4752756478715157,332
32,S A. MultiDiagonal,0.42274722763158035,332
32,S A. Grid,0.4411761095929353,332
32,Learnable,0.39322007153606786,332
64,SD,0.2815291876275634,332
64,S A. Diagonal,0.3062402742559918,332
64,S A. MultiDiagonal,0.29986841100090106,332
64,S A. Grid,0.2682205352059583,332
8,SD,0.6769304447648661,333
8,S A. Diagonal,0.7279123812981563,333
8,S A. MultiDiagonal,0.7068891205654274,333
8,S A. Grid,0.69534879916399,333
8,Learnable,0.7501108304259343,333
16,SD,0.578786242808383,333
16,S A. Diagonal,0.6003064305198628,333
16,S A. MultiDiagonal,0.5438268981543067,333
16,S A. Grid,0.5749315440321723,333
16,Learnable,0.5622872072268037,333
32,SD,0.446644965783919,333
32,S A. Diagonal,0.474763345192607,333
32,S A. MultiDiagonal,0.4300887545072404,333
32,S A. Grid,0.4483146094056867,333
32,Learnable,0.44433333531988517,333
64,SD,0.29051809025383457,333
64,S A. Diagonal,0.28408781674144085,333
64,S A. MultiDiagonal,0.3143369510785714,333
64,S A. Grid,0.2686864383226044,333
8,SD,0.6766345423639296,334
8,S A. Diagonal,0.7287493787088392,334
8,S A. MultiDiagonal,0.7103434341179582,334
8,S A. Grid,0.7056828563439187,334
8,Learnable,0.7006359466776811,334
16,SD,0.565096940257309,334
16,S A. Diagonal,0.6023782117497136,334
16,S A. MultiDiagonal,0.558149490308406,334
16,S A. Grid,0.5775793676634974,334
16,Learnable,0.5922597718317463,334
32,SD,0.44534311917713226,334
32,S A. Diagonal,0.46791554827099535,334
32,S A. MultiDiagonal,0.4244352743283542,334
32,S A. Grid,0.45382691118631835,334
32,Learnable,0.4123386742245858,334
64,SD,0.29012655996595943,334
64,S A. Diagonal,0.29042929709220533,334
64,S A. MultiDiagonal,0.2878662113408156,334
64,S A. Grid,0.27195004735872463,334
8,SD,0.6819203288759774,335
8,S A. Diagonal,0.7275288252762817,335
8,S A. MultiDiagonal,0.7057222077867121,335
8,S A. Grid,0.7142023084150839,335
8,Learnable,0.74400419151557,335
16,SD,0.5727837650818159,335
16,S A. Diagonal,0.5998803327405855,335
16,S A. MultiDiagonal,0.5550310102470873,335
16,S A. Grid,0.5747621836860252,335
16,Learnable,0.58610696007611,335
32,SD,0.45218130759313857,335
32,S A. Diagonal,0.46090984907628985,335
32,S A. MultiDiagonal,0.42101735153215863,335
32,S A. Grid,0.4563101146494412,335
32,Learnable,0.42512738104172304,335
64,SD,0.2799109150117808,335
64,S A. Diagonal,0.3247378562983404,335
64,S A. MultiDiagonal,0.29795841178761967,335
64,S A. Grid,0.285273688700105,335
8,SD,0.666683577408991,336
8,S A. Diagonal,0.733908462442575,336
8,S A. MultiDiagonal,0.718955693769139,336
8,S A. Grid,0.7039677562221562,336
8,Learnable,0.7447823165170198,336
16,SD,0.5705026195831425,336
16,S A. Diagonal,0.5938542157703894,336
16,S A. MultiDiagonal,0.5397284659437516,336
16,S A. Grid,0.5651469774681712,336
16,Learnable,0.5762862092982189,336
32,SD,0.44775990269791016,336
32,S A. Diagonal,0.46938944978325636,336
32,S A. MultiDiagonal,0.417717789602989,336
32,S A. Grid,0.4536403270902835,336
32,Learnable,0.42259082374093293,336
64,SD,0.28342139960545454,336
64,S A. Diagonal,0.29398572253931265,336
64,S A. MultiDiagonal,0.29040684249405607,336
64,S A. Grid,0.26724219588213605,336
8,SD,0.6797359667038737,337
8,S A. Diagonal,0.7221712482681265,337
8,S A. MultiDiagonal,0.6878890810474566,337
8,S A. Grid,0.7141778655941604,337
8,Learnable,0.7292901893334008,337
16,SD,0.573731457013943,337
16,S A. Diagonal,0.5944836229583508,337
16,S A. MultiDiagonal,0.5395321110164004,337
16,S A. Grid,0.5796473025769725,337
16,Learnable,0.6028561910681574,337
32,SD,0.44801502313376373,337
32,S A. Diagonal,0.46916984735037504,337
32,S A. MultiDiagonal,0.4211317842210617,337
32,S A. Grid,0.45647260603945683,337
32,Learnable,0.4253184286185273,337
64,SD,0.2817704483942729,337
64,S A. Diagonal,0.3119452037262469,337
64,S A. MultiDiagonal,0.2740916550105585,337
64,S A. Grid,0.27999648729787174,337
8,SD,0.6710862397766818,338
8,S A. Diagonal,0.7273785059157585,338
8,S A. MultiDiagonal,0.698114466812857,338
8,S A. Grid,0.7078438303243954,338
8,Learnable,0.711925094811203,338
16,SD,0.5659882471046187,338
16,S A. Diagonal,0.6023904062156236,338
16,S A. MultiDiagonal,0.5432437120834885,338
16,S A. Grid,0.5832083144999156,338
16,Learnable,0.5729839820814979,338
32,SD,0.4482494915361984,338
32,S A. Diagonal,0.47257221505998315,338
32,S A. MultiDiagonal,0.4433162832810732,338
32,S A. Grid,0.4418519681871944,338
32,Learnable,0.38279831857322283,338
64,SD,0.28384621704690705,338
64,S A. Diagonal,0.302273915944437,338
64,S A. MultiDiagonal,0.2893807980143642,338
64,S A. Grid,0.2557306186949201,338
8,SD,0.6734554420715317,339
8,S A. Diagonal,0.7285026916922784,339
8,S A. MultiDiagonal,0.7139024071227023,339
8,S A. Grid,0.7078180917261572,339
8,Learnable,0.6997243405202118,339
16,SD,0.5696862402542039,339
16,S A. Diagonal,0.5964427458993603,339
16,S A. MultiDiagonal,0.538437300203735,339
16,S A. Grid,0.5846112562330625,339
16,Learnable,0.5874454356354593,339
32,SD,0.4539051007916083,339
32,S A. Diagonal,0.46454077615052547,339
32,S A. MultiDiagonal,0.4140111805119174,339
32,S A. Grid,0.4417577507393331,339
32,Learnable,0.4191265547613183,339
64,SD,0.27956695073973276,339
64,S A. Diagonal,0.28670025848547315,339
64,S A. MultiDiagonal,0.29240708607398613,339
64,S A. Grid,0.2683135748422892,339
8,SD,0.6710608167988081,340
8,S A. Diagonal,0.728722805578711,340
8,S A. MultiDiagonal,0.7040414199692419,340
8,S A. Grid,0.6958474711421466,340
8,Learnable,0.7372655046979413,340
16,SD,0.5715330210734583,340
16,S A. Diagonal,0.6018777374073846,340
16,S A. MultiDiagonal,0.5422939622599255,340
16,S A. Grid,0.5879131435058051,340
16,Learnable,0.5905234771052355,340
32,SD,0.4497853483226014,340
32,S A. Diagonal,0.4626087036152557,340
32,S A. MultiDiagonal,0.4190072216100976,340
32,S A. Grid,0.4497237159181391,340
32,Learnable,0.39317482293113143,340
64,SD,0.2937297456746165,340
64,S A. Diagonal,0.30161511574165656,340
64,S A. MultiDiagonal,0.3100509794555415,340
64,S A. Grid,0.2733900474227713,340
8,SD,0.6727279110057424,341
8,S A. Diagonal,0.7285347323054655,341
8,S A. MultiDiagonal,0.7087195925670741,341
8,S A. Grid,0.7151828571588064,341
8,Learnable,0.7042000016920398,341
16,SD,0.5702668055021007,341
16,S A. Diagonal,0.6030811687245472,341
16,S A. MultiDiagonal,0.5446950388837213,341
16,S A. Grid,0.5794180232880197,341
16,Learnable,0.5861689578403108,341
32,SD,0.4491393809490236,341
32,S A. Diagonal,0.47118277817114695,341
32,S A. MultiDiagonal,0.4347191149481323,341
32,S A. Grid,0.451757376752682,341
32,Learnable,0.4153951063298546,341
64,SD,0.29051726041280995,341
64,S A. Diagonal,0.3274089568024581,341
64,S A. MultiDiagonal,0.28327369026295884,341
64,S A. Grid,0.2685119034161958,341
8,SD,0.6712533113396452,342
8,S A. Diagonal,0.7226980262527368,342
8,S A. MultiDiagonal,0.7187183022116024,342
8,S A. Grid,0.7066449213925686,342
8,Learnable,0.7474042533460169,342
16,SD,0.5685683735518372,342
16,S A. Diagonal,0.5858906874045424,342
16,S A. MultiDiagonal,0.5423845177591877,342
16,S A. Grid,0.5760711918881368,342
16,Learnable,0.5666149322430877,342
32,SD,0.4460428424737103,342
32,S A. Diagonal,0.465743267739932,342
32,S A. MultiDiagonal,0.42717815283879945,342
32,S A. Grid,0.4510529953640502,342
32,Learnable,0.4374192807919995,342
64,SD,0.2863270885337737,342
64,S A. Diagonal,0.30239656579581214,342
64,S A. MultiDiagonal,0.2874545835922935,342
64,S A. Grid,0.2774053879263147,342
8,SD,0.6751639035484415,343
8,S A. Diagonal,0.731958301621075,343
8,S A. MultiDiagonal,0.7153550856188292,343
8,S A. Grid,0.705109235272689,343
8,Learnable,0.7479878271238484,343
16,SD,0.5656856851277876,343
16,S A. Diagonal,0.5909365686481096,343
16,S A. MultiDiagonal,0.5536108973526407,343
16,S A. Grid,0.5798976645882421,343
16,Learnable,0.587025375100827,343
32,SD,0.454636606477397,343
32,S A. Diagonal,0.46543782778050813,343
32,S A. MultiDiagonal,0.42017614391958097,343
32,S A. Grid,0.45327779488410636,343
32,Learnable,0.4355349384550389,343
64,SD,0.3015836038624212,343
64,S A. Diagonal,0.3110235081674005,343
64,S A. MultiDiagonal,0.30205314027526525,343
64,S A. Grid,0.2756791176848684,343
8,SD,0.6827422352273389,344
8,S A. Diagonal,0.7295802905551296,344
8,S A. MultiDiagonal,0.6949462486310857,344
8,S A. Grid,0.7008068409543031,344
8,Learnable,0.7370065195708907,344
16,SD,0.5643767725646496,344
16,S A. Diagonal,0.5896236369815405,344
16,S A. MultiDiagonal,0.5454855386289896,344
16,S A. Grid,0.5710833788608407,344
16,Learnable,0.5889937611025067,344
32,SD,0.4458507231366199,344
32,S A. Diagonal,0.4683779192729204,344
32,S A. MultiDiagonal,0.42163593848594616,344
32,S A. Grid,0.45193327559964236,344
32,Learnable,0.4234875088467696,344
64,SD,0.28089025545579366,344
64,S A. Diagonal,0.312595701566248,344
64,S A. MultiDiagonal,0.29029712361418647,344
64,S A. Grid,0.2730586056427187,344
8,SD,0.6787846662838926,345
8,S A. Diagonal,0.7284949856144759,345
8,S A. MultiDiagonal,0.7003109616299655,345
8,S A. Grid,0.7113771822852623,345
8,Learnable,0.7582439604381852,345
16,SD,0.5679337205843534,345
16,S A. Diagonal,0.5979168469541973,345
16,S A. MultiDiagonal,0.5468289504362687,345
16,S A. Grid,0.5786907188073768,345
16,Learnable,0.5658304845347519,345
32,SD,0.45224099581510224,345
32,S A. Diagonal,0.464657731183198,345
32,S A. MultiDiagonal,0.42065927759009836,345
32,S A. Grid,0.43855104631674824,345
32,Learnable,0.42003987432265943,345
64,SD,0.28146571349973526,345
64,S A. Diagonal,0.30896520861724824,345
64,S A. MultiDiagonal,0.30535741173878655,345
64,S A. Grid,0.2666112482393498,345
8,SD,0.6765936579654375,346
8,S A. Diagonal,0.7233220123190941,346
8,S A. MultiDiagonal,0.7099937897042301,346
8,S A. Grid,0.7099097521148416,346
8,Learnable,0.7370609685994797,346
16,SD,0.5705071408754012,346
16,S A. Diagonal,0.5978373086098097,346
16,S A. MultiDiagonal,0.5613191014555191,346
16,S A. Grid,0.5813943637398438,346
16,Learnable,0.5983961649179338,346
32,SD,0.4505320698585122,346
32,S A. Diagonal,0.46325287644695845,346
32,S A. MultiDiagonal,0.4188892222180777,346
32,S A. Grid,0.4470140851321236,346
32,Learnable,0.4285627488740389,346
64,SD,0.2708579563854391,346
64,S A. Diagonal,0.3105464803614653,346
64,S A. MultiDiagonal,0.3155036513636176,346
64,S A. Grid,0.27137922586723356,346
8,SD,0.6637192891353115,347
8,S A. Diagonal,0.7284336824975346,347
8,S A. MultiDiagonal,0.6976152550020991,347
8,S A. Grid,0.7175503307794004,347
8,Learnable,0.7361867681958377,347
16,SD,0.5673633476651233,347
16,S A. Diagonal,0.5906347508586249,347
16,S A. MultiDiagonal,0.5520178631557073,347
16,S A. Grid,0.582154428469678,347
16,Learnable,0.5581287060785408,347
32,SD,0.4486561223869052,347
32,S A. Diagonal,0.46358664942784067,347
32,S A. MultiDiagonal,0.4280180289529776,347
32,S A. Grid,0.44214590440061585,347
32,Learnable,0.38700690006752325,347
64,SD,0.28970445081370977,347
64,S A. Diagonal,0.3023914698316558,347
64,S A. MultiDiagonal,0.2779327440976417,347
64,S A. Grid,0.25737489257327884,347
8,SD,0.6731266850629457,348
8,S A. Diagonal,0.7257559842952228,348
8,S A. MultiDiagonal,0.6983169911437079,348
8,S A. Grid,0.715039352602527,348
8,Learnable,0.7712674895037572,348
16,SD,0.5617180586518804,348
16,S A. Diagonal,0.5957898388031584,348
16,S A. MultiDiagonal,0.5546004146799797,348
16,S A. Grid,0.5790723867380971,348
16,Learnable,0.5693136686766812,348
32,SD,0.4461031185416502,348
32,S A. Diagonal,0.47194225020823033,348
32,S A. MultiDiagonal,0.414854625696538,348
32,S A. Grid,0.44436824750606685,348
32,Learnable,0.41282317917763145,348
64,SD,0.29891095306582977,348
64,S A. Diagonal,0.3042436032081339,348
64,S A. MultiDiagonal,0.2652343949133221,348
64,S A. Grid,0.25592409856687726,348
8,SD,0.6718133890056566,349
8,S A. Diagonal,0.7259346620246848,349
8,S A. MultiDiagonal,0.6885012342122598,349
8,S A. Grid,0.7204404109792568,349
8,Learnable,0.7564461243430128,349
16,SD,0.5658448482208398,349
16,S A. Diagonal,0.5956131376278931,349
16,S A. MultiDiagonal,0.5498535374955513,349
16,S A. Grid,0.5659808429993752,349
16,Learnable,0.5744678951288638,349
32,SD,0.44687230622701835,349
32,S A. Diagonal,0.4599171893079034,349
32,S A. MultiDiagonal,0.4229506914857155,349
32,S A. Grid,0.43731327137065307,349
32,Learnable,0.434324328951183,349
64,SD,0.27855404212072654,349
64,S A. Diagonal,0.3094661045736869,349
64,S A. MultiDiagonal,0.2793213546488398,349
64,S A. Grid,0.2720103938721059,349
8,SD,0.6828553215834557,350
8,S A. Diagonal,0.726407840495376,350
8,S A. MultiDiagonal,0.7112627402519641,350
8,S A. Grid,0.7149984050092452,350
8,Learnable,0.6854342208029635,350
16,SD,0.5708862315707292,350
16,S A. Diagonal,0.6060976504363713,350
16,S A. MultiDiagonal,0.5420680088686667,350
16,S A. Grid,0.5802156257285257,350
16,Learnable,0.6100430222974671,350
32,SD,0.45222570252798955,350
32,S A. Diagonal,0.46566881642351354,350
32,S A. MultiDiagonal,0.4142632941082854,350
32,S A. Grid,0.45283997882961347,350
32,Learnable,0.42521686881748955,350
64,SD,0.2780481081022925,350
64,S A. Diagonal,0.2970792608589458,350
64,S A. MultiDiagonal,0.28568379013893264,350
64,S A. Grid,0.274103434947621,350
8,SD,0.6864249221975792,351
8,S A. Diagonal,0.723940105483913,351
8,S A. MultiDiagonal,0.7175004983415738,351
8,S A. Grid,0.708770833340697,351
8,Learnable,0.7537929062998115,351
16,SD,0.574753398238046,351
16,S A. Diagonal,0.5932881112672845,351
16,S A. MultiDiagonal,0.5502046557366226,351
16,S A. Grid,0.5837663041699372,351
16,Learnable,0.5667895620956711,351
32,SD,0.4521504437091478,351
32,S A. Diagonal,0.46502777804485923,351
32,S A. MultiDiagonal,0.41621564329660166,351
32,S A. Grid,0.44894251942219077,351
32,Learnable,0.43487066416794384,351
64,SD,0.3031000299722768,351
64,S A. Diagonal,0.2894445343697441,351
64,S A. MultiDiagonal,0.3047419287722641,351
64,S A. Grid,0.2759005877370443,351
8,SD,0.6782307247400258,352
8,S A. Diagonal,0.7260332636050618,352
8,S A. MultiDiagonal,0.7045649890268375,352
8,S A. Grid,0.6948955236141412,352
8,Learnable,0.7226856499849345,352
16,SD,0.5659588843340814,352
16,S A. Diagonal,0.5991446025722256,352
16,S A. MultiDiagonal,0.5445480221564173,352
16,S A. Grid,0.576205894642647,352
16,Learnable,0.5843406271671175,352
32,SD,0.44885332892906804,352
32,S A. Diagonal,0.4714257238514197,352
32,S A. MultiDiagonal,0.4170918062031831,352
32,S A. Grid,0.45220392520084823,352
32,Learnable,0.43262375229784106,352
64,SD,0.28187550266476374,352
64,S A. Diagonal,0.29739450403917295,352
64,S A. MultiDiagonal,0.3071104048793567,352
64,S A. Grid,0.26003126810738847,352
8,SD,0.6802551720962297,353
8,S A. Diagonal,0.7261238502658341,353
8,S A. MultiDiagonal,0.7079697560522115,353
8,S A. Grid,0.7080514335093884,353
8,Learnable,0.7508094477495941,353
16,SD,0.5714612374189555,353
16,S A. Diagonal,0.5959790893296915,353
16,S A. MultiDiagonal,0.5407393436751324,353
16,S A. Grid,0.5728063134314558,353
16,Learnable,0.5916844744444302,353
32,SD,0.4512234968878269,353
32,S A. Diagonal,0.4684037578220709,353
32,S A. MultiDiagonal,0.4214006064731563,353
32,S A. Grid,0.4405827662601738,353
32,Learnable,0.41069107209518985,353
64,SD,0.28705122579052733,353
64,S A. Diagonal,0.31947102040766684,353
64,S A. MultiDiagonal,0.28118708171021556,353
64,S A. Grid,0.2522637378881041,353
8,SD,0.680940136812785,354
8,S A. Diagonal,0.7303553837489027,354
8,S A. MultiDiagonal,0.7125636968941402,354
8,S A. Grid,0.708015303759095,354
8,Learnable,0.7316423125032638,354
16,SD,0.5604294923617537,354
16,S A. Diagonal,0.592532256778181,354
16,S A. MultiDiagonal,0.545136678368019,354
16,S A. Grid,0.5806283769548256,354
16,Learnable,0.5842597009654235,354
32,SD,0.45776892608272624,354
32,S A. Diagonal,0.4708311440495492,354
32,S A. MultiDiagonal,0.424012419243702,354
32,S A. Grid,0.44916248667037395,354
32,Learnable,0.42071827143631596,354
64,SD,0.27454104201376134,354
64,S A. Diagonal,0.2896188925393585,354
64,S A. MultiDiagonal,0.29131252368605387,354
64,S A. Grid,0.26216533773702655,354
8,SD,0.6799878098541243,355
8,S A. Diagonal,0.7327966041799756,355
8,S A. MultiDiagonal,0.7208144722853244,355
8,S A. Grid,0.7080261620615682,355
8,Learnable,0.7510961530176101,355
16,SD,0.5702965765579385,355
16,S A. Diagonal,0.6107111931464762,355
16,S A. MultiDiagonal,0.5405663614379376,355
16,S A. Grid,0.5710922986721625,355
16,Learnable,0.5810780782343782,355
32,SD,0.4500804521590379,355
32,S A. Diagonal,0.4621543650675686,355
32,S A. MultiDiagonal,0.43028931891107336,355
32,S A. Grid,0.44686224379931294,355
32,Learnable,0.4081383366870299,355
64,SD,0.2795906336917285,355
64,S A. Diagonal,0.29047442350738767,355
64,S A. MultiDiagonal,0.2775748701283628,355
64,S A. Grid,0.2680061992345715,355
8,SD,0.6733620772659473,356
8,S A. Diagonal,0.7263045950864888,356
8,S A. MultiDiagonal,0.7069546110523776,356
8,S A. Grid,0.691487747837124,356
8,Learnable,0.6967361130187031,356
16,SD,0.5715871093577899,356
16,S A. Diagonal,0.6016751686745213,356
16,S A. MultiDiagonal,0.5466111548754143,356
16,S A. Grid,0.5865824954002719,356
16,Learnable,0.5823615575008763,356
32,SD,0.45034024646182597,356
32,S A. Diagonal,0.4604277250974064,356
32,S A. MultiDiagonal,0.42258281689401,356
32,S A. Grid,0.4511527208862196,356
32,Learnable,0.444880002155561,356
64,SD,0.2779972843075024,356
64,S A. Diagonal,0.29173629180389465,356
64,S A. MultiDiagonal,0.29575999499533967,356
64,S A. Grid,0.25925757968564056,356
8,SD,0.6767824008473226,357
8,S A. Diagonal,0.7365878920725086,357
8,S A. MultiDiagonal,0.7043758145376379,357
8,S A. Grid,0.7020024785565736,357
8,Learnable,0.7385936636909933,357
16,SD,0.5670270570563243,357
16,S A. Diagonal,0.5983111856567118,357
16,S A. MultiDiagonal,0.534994462450999,357
16,S A. Grid,0.57036295132792,357
16,Learnable,0.5671830024421743,357
32,SD,0.4426793164165984,357
32,S A. Diagonal,0.4686597800379266,357
32,S A. MultiDiagonal,0.42555715247328385,357
32,S A. Grid,0.4455367377499963,357
32,Learnable,0.40553140277795624,357
64,SD,0.27770485293483976,357
64,S A. Diagonal,0.29681787089043754,357
64,S A. MultiDiagonal,0.29328909637470574,357
64,S A. Grid,0.27351136139920096,357
8,SD,0.6761807853864831,358
8,S A. Diagonal,0.7251403862871381,358
8,S A. MultiDiagonal,0.7053705608625406,358
8,S A. Grid,0.692961413319827,358
8,Learnable,0.7478997773456677,358
16,SD,0.5662564006677157,358
16,S A. Diagonal,0.6044599677484612,358
16,S A. MultiDiagonal,0.5436594937017417,358
16,S A. Grid,0.573529393773517,358
16,Learnable,0.5852165848368637,358
32,SD,0.44686821626398554,358
32,S A. Diagonal,0.4698689094367808,358
32,S A. MultiDiagonal,0.41745087280345006,358
32,S A. Grid,0.4503181084095633,358
32,Learnable,0.43751535645424855,358
64,SD,0.2928279367027125,358
64,S A. Diagonal,0.3099580182832561,358
64,S A. MultiDiagonal,0.28754038020285616,358
64,S A. Grid,0.26078933655817127,358
8,SD,0.6741767323245629,359
8,S A. Diagonal,0.7289907805401542,359
8,S A. MultiDiagonal,0.713546164437768,359
8,S A. Grid,0.7067390334634056,359
8,Learnable,0.6970096198331837,359
16,SD,0.5661281251429892,359
16,S A. Diagonal,0.5954899652985531,359
16,S A. MultiDiagonal,0.5375187885483952,359
16,S A. Grid,0.5837163022829184,359
16,Learnable,0.5670818482294577,359
32,SD,0.44633999321453066,359
32,S A. Diagonal,0.4621230195746254,359
32,S A. MultiDiagonal,0.42187114059094233,359
32,S A. Grid,0.44649747569625386,359
32,Learnable,0.41256964953454256,359
64,SD,0.29141896069623696,359
64,S A. Diagonal,0.3206781475858903,359
64,S A. MultiDiagonal,0.29784174559277893,359
64,S A. Grid,0.26165501933241764,359
8,SD,0.6766396909832862,360
8,S A. Diagonal,0.7243165457957395,360
8,S A. MultiDiagonal,0.7136758230980407,360
8,S A. Grid,0.7123119421558191,360
8,Learnable,0.749570300182437,360
16,SD,0.5772546048243756,360
16,S A. Diagonal,0.5981351932465917,360
16,S A. MultiDiagonal,0.5618532141539626,360
16,S A. Grid,0.5777755092171311,360
16,Learnable,0.5722379703520237,360
32,SD,0.44761806352982003,360
32,S A. Diagonal,0.46421026326566617,360
32,S A. MultiDiagonal,0.4350798085647063,360
32,S A. Grid,0.44530942269217333,360
32,Learnable,0.4185636501406165,360
64,SD,0.29787702085028644,360
64,S A. Diagonal,0.2892003147575206,360
64,S A. MultiDiagonal,0.2883483904503269,360
64,S A. Grid,0.26143172318471125,360
8,SD,0.6746430957021613,361
8,S A. Diagonal,0.7308484784510774,361
8,S A. MultiDiagonal,0.7032567644413077,361
8,S A. Grid,0.7170208506965193,361
8,Learnable,0.7274029373756845,361
16,SD,0.5653789294012082,361
16,S A. Diagonal,0.6037235942578663,361
16,S A. MultiDiagonal,0.5544244276750958,361
16,S A. Grid,0.5803195448525545,361
16,Learnable,0.6209535283634436,361
32,SD,0.4504426111494806,361
32,S A. Diagonal,0.46572987135290245,361
32,S A. MultiDiagonal,0.4207077047024631,361
32,S A. Grid,0.4497054425721366,361
32,Learnable,0.4207451850126368,361
64,SD,0.28992185984759244,361
64,S A. Diagonal,0.29582948486716204,361
64,S A. MultiDiagonal,0.2814688386462288,361
64,S A. Grid,0.2612470420054882,361
8,SD,0.6794043998373879,362
8,S A. Diagonal,0.719596064030618,362
8,S A. MultiDiagonal,0.7099020216794215,362
8,S A. Grid,0.7073688481255925,362
8,Learnable,0.6755521720338948,362
16,SD,0.5644676301035028,362
16,S A. Diagonal,0.5982712996047911,362
16,S A. MultiDiagonal,0.5418100786048814,362
16,S A. Grid,0.5858370141573288,362
16,Learnable,0.5862723733193422,362
32,SD,0.4552954081336529,362
32,S A. Diagonal,0.4666644426460892,362
32,S A. MultiDiagonal,0.4191463875544036,362
32,S A. Grid,0.44263048973258723,362
32,Learnable,0.43797082711719376,362
64,SD,0.2850535374680247,362
64,S A. Diagonal,0.30307250673627517,362
64,S A. MultiDiagonal,0.300351231353035,362
64,S A. Grid,0.27265054872165717,362
8,SD,0.6796827406422975,363
8,S A. Diagonal,0.7275412626513771,363
8,S A. MultiDiagonal,0.7099909114740018,363
8,S A. Grid,0.7129760044215759,363
8,Learnable,0.693694953641237,363
16,SD,0.5716021405373402,363
16,S A. Diagonal,0.597302261778059,363
16,S A. MultiDiagonal,0.5411029993131223,363
16,S A. Grid,0.5781223483267584,363
16,Learnable,0.6082154198513452,363
32,SD,0.4502425171766413,363
32,S A. Diagonal,0.46357329971021666,363
32,S A. MultiDiagonal,0.42430373961439066,363
32,S A. Grid,0.44425488545637104,363
32,Learnable,0.41617965187273287,363
64,SD,0.28609775378253494,363
64,S A. Diagonal,0.3058245314220037,363
64,S A. MultiDiagonal,0.2944292735242626,363
64,S A. Grid,0.27635210609516675,363
8,SD,0.6737855081574942,364
8,S A. Diagonal,0.7264742534880452,364
8,S A. MultiDiagonal,0.7302002591723757,364
8,S A. Grid,0.6813217777514654,364
8,Learnable,0.7744682341875571,364
16,SD,0.5689797669395833,364
16,S A. Diagonal,0.5980798487161063,364
16,S A. MultiDiagonal,0.5406166814397181,364
16,S A. Grid,0.575916165425878,364
16,Learnable,0.5705447027498276,364
32,SD,0.4474826847563581,364
32,S A. Diagonal,0.45983757728348834,364
32,S A. MultiDiagonal,0.42887103045745406,364
32,S A. Grid,0.43899603653199604,364
32,Learnable,0.40991067417364896,364
64,SD,0.2778688818102225,364
64,S A. Diagonal,0.30408136746465775,364
64,S A. MultiDiagonal,0.2899667469149175,364
64,S A. Grid,0.25515198292099694,364
8,SD,0.6831586836221171,365
8,S A. Diagonal,0.7278628305763053,365
8,S A. MultiDiagonal,0.6903610416889194,365
8,S A. Grid,0.71713430501445,365
8,Learnable,0.7092527307639086,365
16,SD,0.5709504034411487,365
16,S A. Diagonal,0.5938106731379709,365
16,S A. MultiDiagonal,0.5558099649912436,365
16,S A. Grid,0.57479323360097,365
16,Learnable,0.5783015053553844,365
32,SD,0.4498551923363381,365
32,S A. Diagonal,0.4644806333895355,365
32,S A. MultiDiagonal,0.4186663226042938,365
32,S A. Grid,0.4456740872340555,365
32,Learnable,0.40660298391745586,365
64,SD,0.28947065485659446,365
64,S A. Diagonal,0.3007307648011541,365
64,S A. MultiDiagonal,0.2720480345734234,365
64,S A. Grid,0.26862762332332324,365
8,SD,0.6832516276519303,366
8,S A. Diagonal,0.7392650758654357,366
8,S A. MultiDiagonal,0.6968698227123535,366
8,S A. Grid,0.70919511210151,366
8,Learnable,0.7057167035878991,366
16,SD,0.5672987139845627,366
16,S A. Diagonal,0.6000840520721613,366
16,S A. MultiDiagonal,0.5603869650272054,366
16,S A. Grid,0.5734523380152909,366
16,Learnable,0.5523795828495682,366
32,SD,0.45220659207808034,366
32,S A. Diagonal,0.4729879683165408,366
32,S A. MultiDiagonal,0.4174599741657212,366
32,S A. Grid,0.45134871640305485,366
32,Learnable,0.41205026116801097,366
64,SD,0.29097195094200673,366
64,S A. Diagonal,0.29987593089136994,366
64,S A. MultiDiagonal,0.2834886585108618,366
64,S A. Grid,0.2600242391756266,366
8,SD,0.6803467920951923,367
8,S A. Diagonal,0.7328075464501438,367
8,S A. MultiDiagonal,0.6985608663275898,367
8,S A. Grid,0.6969672315421005,367
8,Learnable,0.6869208577602912,367
16,SD,0.566753263077614,367
16,S A. Diagonal,0.5933098539170967,367
16,S A. MultiDiagonal,0.5435678805592231,367
16,S A. Grid,0.5761787473966599,367
16,Learnable,0.5732269478810853,367
32,SD,0.45490248224476826,367
32,S A. Diagonal,0.4653272539480694,367
32,S A. MultiDiagonal,0.42220900461530086,367
32,S A. Grid,0.45029721363919617,367
32,Learnable,0.4094695812445737,367
64,SD,0.28500166613721073,367
64,S A. Diagonal,0.31391361804163365,367
64,S A. MultiDiagonal,0.3044172662448056,367
64,S A. Grid,0.2667185344840567,367
8,SD,0.6834486148884795,368
8,S A. Diagonal,0.7261967540292735,368
8,S A. MultiDiagonal,0.7018986018104978,368
8,S A. Grid,0.6969349594627503,368
8,Learnable,0.748184636543794,368
16,SD,0.5662318510008166,368
16,S A. Diagonal,0.5989467184038174,368
16,S A. MultiDiagonal,0.5573804100231919,368
16,S A. Grid,0.580654733679816,368
16,Learnable,0.5975957133816194,368
32,SD,0.45155224398940674,368
32,S A. Diagonal,0.46549461902963096,368
32,S A. MultiDiagonal,0.42983744907570354,368
32,S A. Grid,0.44779615584049703,368
32,Learnable,0.4254702430493117,368
64,SD,0.2845641555570748,368
64,S A. Diagonal,0.31229079158888345,368
64,S A. MultiDiagonal,0.2891318458883373,368
64,S A. Grid,0.26906617295821433,368
8,SD,0.6788956680385807,369
8,S A. Diagonal,0.727988932522972,369
8,S A. MultiDiagonal,0.7191444553165752,369
8,S A. Grid,0.6975071508526451,369
8,Learnable,0.7378508697667976,369
16,SD,0.5595771471416506,369
16,S A. Diagonal,0.5908591313959715,369
16,S A. MultiDiagonal,0.5405384221223843,369
16,S A. Grid,0.5701132880077713,369
16,Learnable,0.5607634310809508,369
32,SD,0.4495912139623949,369
32,S A. Diagonal,0.46146566504057085,369
32,S A. MultiDiagonal,0.42409293015897814,369
32,S A. Grid,0.45442243163188534,369
32,Learnable,0.4192237870359829,369
64,SD,0.2820715262604348,369
64,S A. Diagonal,0.28086434978683106,369
64,S A. MultiDiagonal,0.31127639175339616,369
64,S A. Grid,0.24884979573324628,369
8,SD,0.6807102016727877,370
8,S A. Diagonal,0.7288886816706326,370
8,S A. MultiDiagonal,0.7097965328458383,370
8,S A. Grid,0.7007635862742141,370
8,Learnable,0.7333057458706439,370
16,SD,0.5678840502541767,370
16,S A. Diagonal,0.6080065631136121,370
16,S A. MultiDiagonal,0.5430609275841399,370
16,S A. Grid,0.579387209592191,370
16,Learnable,0.579501018069226,370
32,SD,0.44963768447648556,370
32,S A. Diagonal,0.4618147456720227,370
32,S A. MultiDiagonal,0.42444284363489726,370
32,S A. Grid,0.44106670450042307,370
32,Learnable,0.42241868180614006,370
64,SD,0.287314771253454,370
64,S A. Diagonal,0.28945195132061746,370
64,S A. MultiDiagonal,0.2773636831509104,370
64,S A. Grid,0.27431900701802353,370
8,SD,0.6692097094815717,371
8,S A. Diagonal,0.7282029507024487,371
8,S A. MultiDiagonal,0.6970722745307439,371
8,S A. Grid,0.7002659637625096,371
8,Learnable,0.6909414118326482,371
16,SD,0.5648767404117163,371
16,S A. Diagonal,0.5857321580095826,371
16,S A. MultiDiagonal,0.5454477397878692,371
16,S A. Grid,0.5791497543684335,371
16,Learnable,0.5606019208379187,371
32,SD,0.4528068820480158,371
32,S A. Diagonal,0.4608192631792425,371
32,S A. MultiDiagonal,0.4172342916899212,371
32,S A. Grid,0.4475591148542708,371
32,Learnable,0.39949960499443465,371
64,SD,0.27033403745237683,371
64,S A. Diagonal,0.3069826870051215,371
64,S A. MultiDiagonal,0.3119337128317832,371
64,S A. Grid,0.26634855415596825,371
8,SD,0.6815048131782905,372
8,S A. Diagonal,0.7187654469097039,372
8,S A. MultiDiagonal,0.715742398829189,372
8,S A. Grid,0.7099355032889294,372
8,Learnable,0.7447033465479934,372
16,SD,0.5737663727404521,372
16,S A. Diagonal,0.5972964698842078,372
16,S A. MultiDiagonal,0.5408475341165611,372
16,S A. Grid,0.5757461514982323,372
16,Learnable,0.6020483742716066,372
32,SD,0.4452368256324555,372
32,S A. Diagonal,0.4651900547273412,372
32,S A. MultiDiagonal,0.43607702376818525,372
32,S A. Grid,0.44777986049565927,372
32,Learnable,0.39539290602050314,372
64,SD,0.3181448802700486,372
64,S A. Diagonal,0.3268173196204484,372
64,S A. MultiDiagonal,0.29270443047612454,372
64,S A. Grid,0.2625276234377283,372
8,SD,0.679226156303745,373
8,S A. Diagonal,0.7293759820012657,373
8,S A. MultiDiagonal,0.7017468171160057,373
8,S A. Grid,0.7015356094237803,373
8,Learnable,0.7527900461150905,373
16,SD,0.5687926876628416,373
16,S A. Diagonal,0.5934505786355667,373
16,S A. MultiDiagonal,0.5500054049627214,373
16,S A. Grid,0.5777078042612807,373
16,Learnable,0.6132989459655412,373
32,SD,0.4515960359438609,373
32,S A. Diagonal,0.467127246605718,373
32,S A. MultiDiagonal,0.43362268951372485,373
32,S A. Grid,0.4475355687827439,373
32,Learnable,0.3864672264982356,373
64,SD,0.2679631566092014,373
64,S A. Diagonal,0.31153125781407054,373
64,S A. MultiDiagonal,0.2938271783704858,373
64,S A. Grid,0.2687122458025058,373
8,SD,0.6718226150174272,374
8,S A. Diagonal,0.7264768179870307,374
8,S A. MultiDiagonal,0.6987494376659412,374
8,S A. Grid,0.7014834190976701,374
8,Learnable,0.7324967691231741,374
16,SD,0.5631401959034773,374
16,S A. Diagonal,0.5920924803264522,374
16,S A. MultiDiagonal,0.5328113171147867,374
16,S A. Grid,0.5793841079256894,374
16,Learnable,0.5763792039273559,374
32,SD,0.4464970986123444,374
32,S A. Diagonal,0.46567804956886294,374
32,S A. MultiDiagonal,0.42441954778047425,374
32,S A. Grid,0.443787378645899,374
32,Learnable,0.42106712514269995,374
64,SD,0.3048897984424026,374
64,S A. Diagonal,0.31802008452811886,374
64,S A. MultiDiagonal,0.2812052200718155,374
64,S A. Grid,0.2521335929892411,374
8,SD,0.6654402166244917,375
8,S A. Diagonal,0.7176021190436918,375
8,S A. MultiDiagonal,0.7061696951954551,375
8,S A. Grid,0.7145633336425252,375
8,Learnable,0.7261742208438291,375
16,SD,0.5700975189399953,375
16,S A. Diagonal,0.5971975807284229,375
16,S A. MultiDiagonal,0.546882473188973,375
16,S A. Grid,0.5697338690461478,375
16,Learnable,0.5665496299541422,375
32,SD,0.44853517768925877,375
32,S A. Diagonal,0.4649732043440148,375
32,S A. MultiDiagonal,0.4136621702171578,375
32,S A. Grid,0.4389253183269216,375
32,Learnable,0.3992184781827137,375
64,SD,0.29328160105100143,375
64,S A. Diagonal,0.2897643238920646,375
64,S A. MultiDiagonal,0.30183593283516025,375
64,S A. Grid,0.2784859136494714,375
8,SD,0.6693531520561602,376
8,S A. Diagonal,0.727278384777796,376
8,S A. MultiDiagonal,0.6944910505754558,376
8,S A. Grid,0.7121692245200866,376
8,Learnable,0.7438679520598385,376
16,SD,0.5655448953081302,376
16,S A. Diagonal,0.5878963547528192,376
16,S A. MultiDiagonal,0.5569860118236524,376
16,S A. Grid,0.5840839075550939,376
16,Learnable,0.5893820463398842,376
32,SD,0.44781114478511896,376
32,S A. Diagonal,0.4690121838244343,376
32,S A. MultiDiagonal,0.42822778145890894,376
32,S A. Grid,0.44522175461357083,376
32,Learnable,0.41085993363701334,376
64,SD,0.29561020260928217,376
64,S A. Diagonal,0.3003039588736173,376
64,S A. MultiDiagonal,0.2913956705349622,376
64,S A. Grid,0.25991057036252607,376
8,SD,0.6706636754219901,377
8,S A. Diagonal,0.7310578978624382,377
8,S A. MultiDiagonal,0.698156275033591,377
8,S A. Grid,0.7162129918457487,377
8,Learnable,0.679009991209397,377
16,SD,0.5663765894064956,377
16,S A. Diagonal,0.6017660185520592,377
16,S A. MultiDiagonal,0.5670365185956749,377
16,S A. Grid,0.5686767905940924,377
16,Learnable,0.5709020036866497,377
32,SD,0.45024902913540676,377
32,S A. Diagonal,0.4688048050184712,377
32,S A. MultiDiagonal,0.4304548697135235,377
32,S A. Grid,0.451675446401142,377
32,Learnable,0.4058934268755679,377
64,SD,0.27764676918003406,377
64,S A. Diagonal,0.30900921151895683,377
64,S A. MultiDiagonal,0.27045155717365255,377
64,S A. Grid,0.27024702143253637,377
8,SD,0.6731176452944404,378
8,S A. Diagonal,0.7262586115581346,378
8,S A. MultiDiagonal,0.699454845409196,378
8,S A. Grid,0.7134205064232639,378
8,Learnable,0.7375234819847818,378
16,SD,0.5696453274061406,378
16,S A. Diagonal,0.5920070765750016,378
16,S A. MultiDiagonal,0.5569767041252995,378
16,S A. Grid,0.5742927836398644,378
16,Learnable,0.6025171835747157,378
32,SD,0.4516633448709716,378
32,S A. Diagonal,0.46715129639601893,378
32,S A. MultiDiagonal,0.43125580476590364,378
32,S A. Grid,0.44670954737987606,378
32,Learnable,0.40709188402776736,378
64,SD,0.28266597343999456,378
64,S A. Diagonal,0.29313263318861243,378
64,S A. MultiDiagonal,0.28272168651140783,378
64,S A. Grid,0.2565919280723398,378
8,SD,0.6838947839611927,379
8,S A. Diagonal,0.7220598520562311,379
8,S A. MultiDiagonal,0.6866438426670988,379
8,S A. Grid,0.7227129681438302,379
8,Learnable,0.7570216812111425,379
16,SD,0.5655807854808612,379
16,S A. Diagonal,0.6028251390624508,379
16,S A. MultiDiagonal,0.5561678207590808,379
16,S A. Grid,0.5624240948635888,379
16,Learnable,0.5757285511371526,379
32,SD,0.44955606219278066,379
32,S A. Diagonal,0.46782434920854477,379
32,S A. MultiDiagonal,0.41755519607813313,379
32,S A. Grid,0.4507451038709776,379
32,Learnable,0.4313208899974833,379
64,SD,0.26330883729297905,379
64,S A. Diagonal,0.31232884500668995,379
64,S A. MultiDiagonal,0.29284409275794143,379
64,S A. Grid,0.2735593094570652,379
8,SD,0.6831423007103455,380
8,S A. Diagonal,0.7246292905927683,380
8,S A. MultiDiagonal,0.704222052034375,380
8,S A. Grid,0.6973118792177309,380
8,Learnable,0.7354388392839925,380
16,SD,0.5704938584011376,380
16,S A. Diagonal,0.5875584048812966,380
16,S A. MultiDiagonal,0.5482675187893838,380
16,S A. Grid,0.579098448636319,380
16,Learnable,0.5768732709787416,380
32,SD,0.44926166878889395,380
32,S A. Diagonal,0.4652480436570726,380
32,S A. MultiDiagonal,0.4171058587733295,380
32,S A. Grid,0.44796247746899376,380
32,Learnable,0.433199512111372,380
64,SD,0.2824105016507582,380
64,S A. Diagonal,0.3069296731200471,380
64,S A. MultiDiagonal,0.2857105942628731,380
64,S A. Grid,0.2531452149735458,380
8,SD,0.6833155293677926,381
8,S A. Diagonal,0.7222107288801713,381
8,S A. MultiDiagonal,0.6929131320644797,381
8,S A. Grid,0.7134401647377978,381
8,Learnable,0.7440528867126509,381
16,SD,0.5687668610091559,381
16,S A. Diagonal,0.6002509325690206,381
16,S A. MultiDiagonal,0.5623104177842697,381
16,S A. Grid,0.5721457806724625,381
16,Learnable,0.5942239753740783,381
32,SD,0.44772132990760904,381
32,S A. Diagonal,0.46535545898901665,381
32,S A. MultiDiagonal,0.4194297646331371,381
32,S A. Grid,0.46233118718481025,381
32,Learnable,0.4207496528960992,381
64,SD,0.28213692384785116,381
64,S A. Diagonal,0.29996520199203147,381
64,S A. MultiDiagonal,0.2942654243820256,381
64,S A. Grid,0.2660278411760306,381
8,SD,0.6772113369258941,382
8,S A. Diagonal,0.7235786662993825,382
8,S A. MultiDiagonal,0.698167298222788,382
8,S A. Grid,0.7004279073637083,382
8,Learnable,0.7339628820804937,382
16,SD,0.5710989865934362,382
16,S A. Diagonal,0.6003755349198711,382
16,S A. MultiDiagonal,0.5545818169257389,382
16,S A. Grid,0.5743432033834147,382
16,Learnable,0.5637330940097401,382
32,SD,0.448223218746834,382
32,S A. Diagonal,0.46616999122269875,382
32,S A. MultiDiagonal,0.42513510326642157,382
32,S A. Grid,0.45498974983705576,382
32,Learnable,0.4034386529075739,382
64,SD,0.28255688735290596,382
64,S A. Diagonal,0.3071247563728995,382
64,S A. MultiDiagonal,0.3004124942500006,382
64,S A. Grid,0.2813819693576429,382
8,SD,0.6783324956580229,383
8,S A. Diagonal,0.7326523316712907,383
8,S A. MultiDiagonal,0.7002564454327701,383
8,S A. Grid,0.7105442912410267,383
8,Learnable,0.7461465312504447,383
16,SD,0.5751486233432511,383
16,S A. Diagonal,0.598816876473371,383
16,S A. MultiDiagonal,0.541841423190125,383
16,S A. Grid,0.5816779258705596,383
16,Learnable,0.592874845621132,383
32,SD,0.45601880545782475,383
32,S A. Diagonal,0.4638983828865602,383
32,S A. MultiDiagonal,0.4287726670077734,383
32,S A. Grid,0.44824557706552254,383
32,Learnable,0.40540468819880643,383
64,SD,0.2837615599338231,383
64,S A. Diagonal,0.29622049690344293,383
64,S A. MultiDiagonal,0.2800884155161864,383
64,S A. Grid,0.2704883211851255,383
8,SD,0.6662983904729833,384
8,S A. Diagonal,0.7260715199089115,384
8,S A. MultiDiagonal,0.7172694893031858,384
8,S A. Grid,0.71149620128621,384
8,Learnable,0.7528281435762033,384
16,SD,0.5652331710395704,384
16,S A. Diagonal,0.6048334010182757,384
16,S A. MultiDiagonal,0.5406227896424476,384
16,S A. Grid,0.5766427023332736,384
16,Learnable,0.5887609064009669,384
32,SD,0.4449521628748788,384
32,S A. Diagonal,0.47099888441024107,384
32,S A. MultiDiagonal,0.42913537379664235,384
32,S A. Grid,0.4423705070552749,384
32,Learnable,0.39427237926994807,384
64,SD,0.2730303741034159,384
64,S A. Diagonal,0.2961027996187433,384
64,S A. MultiDiagonal,0.2916776590549042,384
64,S A. Grid,0.2730935873700191,384
8,SD,0.6697223040703308,385
8,S A. Diagonal,0.7250100721902665,385
8,S A. MultiDiagonal,0.7046936547841154,385
8,S A. Grid,0.7119752703297814,385
8,Learnable,0.7433098681910845,385
16,SD,0.5625518011591211,385
16,S A. Diagonal,0.5949763041527784,385
16,S A. MultiDiagonal,0.546222939106762,385
16,S A. Grid,0.5760947327163897,385
16,Learnable,0.5706183023708219,385
32,SD,0.4426890991834767,385
32,S A. Diagonal,0.46067235416437674,385
32,S A. MultiDiagonal,0.4213706901799597,385
32,S A. Grid,0.44387645235062545,385
32,Learnable,0.4170638951816693,385
64,SD,0.292384804764507,385
64,S A. Diagonal,0.2913830528923858,385
64,S A. MultiDiagonal,0.29139936715246006,385
64,S A. Grid,0.26824331959431263,385
8,SD,0.685043143719666,386
8,S A. Diagonal,0.7346839226369337,386
8,S A. MultiDiagonal,0.7108651142161778,386
8,S A. Grid,0.7170917699845142,386
8,Learnable,0.7476324853373821,386
16,SD,0.5728135161269672,386
16,S A. Diagonal,0.5998808972250621,386
16,S A. MultiDiagonal,0.5454613162705517,386
16,S A. Grid,0.5852710978698574,386
16,Learnable,0.5556097274322174,386
32,SD,0.4459655397633159,386
32,S A. Diagonal,0.4682037688799842,386
32,S A. MultiDiagonal,0.42914000916817163,386
32,S A. Grid,0.46031247629334837,386
32,Learnable,0.4270422206513861,386
64,SD,0.2885824766219126,386
64,S A. Diagonal,0.32825471463979206,386
64,S A. MultiDiagonal,0.3028619085277782,386
64,S A. Grid,0.272453639606131,386
8,SD,0.6851573255315675,387
8,S A. Diagonal,0.7257516937081694,387
8,S A. MultiDiagonal,0.7089446325503281,387
8,S A. Grid,0.7072770982716619,387
8,Learnable,0.6713713190027849,387
16,SD,0.5730730131366686,387
16,S A. Diagonal,0.5964146911391593,387
16,S A. MultiDiagonal,0.5409926683005578,387
16,S A. Grid,0.5693133051272925,387
16,Learnable,0.5814159810692396,387
32,SD,0.4483399407543872,387
32,S A. Diagonal,0.4652653457160851,387
32,S A. MultiDiagonal,0.4218227188839505,387
32,S A. Grid,0.4418820117099994,387
32,Learnable,0.4339877839787554,387
64,SD,0.283099687898533,387
64,S A. Diagonal,0.32125202469399655,387
64,S A. MultiDiagonal,0.29839708198672865,387
64,S A. Grid,0.2717095177789019,387
8,SD,0.6732783890221647,388
8,S A. Diagonal,0.7409350234390201,388
8,S A. MultiDiagonal,0.716252036147791,388
8,S A. Grid,0.6981210137708067,388
8,Learnable,0.7384580336753696,388
16,SD,0.5685553271103284,388
16,S A. Diagonal,0.6012504666816726,388
16,S A. MultiDiagonal,0.5477081987702768,388
16,S A. Grid,0.5826029921186654,388
16,Learnable,0.5822167827539737,388
32,SD,0.4506362297856889,388
32,S A. Diagonal,0.46355360659801315,388
32,S A. MultiDiagonal,0.4279634156340401,388
32,S A. Grid,0.45005208176941586,388
32,Learnable,0.4223923676304207,388
64,SD,0.3053816994916996,388
64,S A. Diagonal,0.30077455268187775,388
64,S A. MultiDiagonal,0.27753059760660415,388
64,S A. Grid,0.27006941602909307,388
8,SD,0.6660368769132282,389
8,S A. Diagonal,0.7246960263472975,389
8,S A. MultiDiagonal,0.7077408919980943,389
8,S A. Grid,0.7156069631433192,389
8,Learnable,0.7468378094857635,389
16,SD,0.5672747887268581,389
16,S A. Diagonal,0.5913093085469064,389
16,S A. MultiDiagonal,0.5477679352697489,389
16,S A. Grid,0.579838756342108,389
16,Learnable,0.5938627197640891,389
32,SD,0.4480175046657078,389
32,S A. Diagonal,0.47419977471717345,389
32,S A. MultiDiagonal,0.4230496984950679,389
32,S A. Grid,0.4508802140376412,389
32,Learnable,0.42789019237347775,389
64,SD,0.27941222287900463,389
64,S A. Diagonal,0.3033321945986791,389
64,S A. MultiDiagonal,0.2828050474596849,389
64,S A. Grid,0.25540778445054085,389
8,SD,0.682899671680159,390
8,S A. Diagonal,0.7190611546122825,390
8,S A. MultiDiagonal,0.7104330029756704,390
8,S A. Grid,0.7010489266567086,390
8,Learnable,0.7246172888201137,390
16,SD,0.5636198307796404,390
16,S A. Diagonal,0.6026033996500171,390
16,S A. MultiDiagonal,0.5600663717294292,390
16,S A. Grid,0.5701767778969219,390
16,Learnable,0.5693262598383694,390
32,SD,0.4508274965801176,390
32,S A. Diagonal,0.4615507338280856,390
32,S A. MultiDiagonal,0.4214038027138203,390
32,S A. Grid,0.45273126895569327,390
32,Learnable,0.4240041142756429,390
64,SD,0.2797614191587738,390
64,S A. Diagonal,0.3098765755265165,390
64,S A. MultiDiagonal,0.3516118330676238,390
64,S A. Grid,0.25524605037940923,390
8,SD,0.6722587533525913,391
8,S A. Diagonal,0.7335069633223265,391
8,S A. MultiDiagonal,0.7086380059536058,391
8,S A. Grid,0.7066865222222104,391
8,Learnable,0.6776598536638934,391
16,SD,0.5747564503337155,391
16,S A. Diagonal,0.592368723114003,391
16,S A. MultiDiagonal,0.555465875683002,391
16,S A. Grid,0.5785535864008529,391
16,Learnable,0.5825175140509414,391
32,SD,0.4479138957404053,391
32,S A. Diagonal,0.46916064942873753,391
32,S A. MultiDiagonal,0.4194380360132113,391
32,S A. Grid,0.4476794310763952,391
32,Learnable,0.41831239112265767,391
64,SD,0.2816958336638745,391
64,S A. Diagonal,0.31969148142523185,391
64,S A. MultiDiagonal,0.28149264327760243,391
64,S A. Grid,0.2859478319647951,391
8,SD,0.6716396999797096,392
8,S A. Diagonal,0.7254324643796652,392
8,S A. MultiDiagonal,0.694197855615219,392
8,S A. Grid,0.6878580047191881,392
8,Learnable,0.7341403674733011,392
16,SD,0.5670526083795205,392
16,S A. Diagonal,0.5937969818830612,392
16,S A. MultiDiagonal,0.5479952807749194,392
16,S A. Grid,0.5813212132005225,392
16,Learnable,0.6119560933843697,392
32,SD,0.45082927668101674,392
32,S A. Diagonal,0.46785080587909467,392
32,S A. MultiDiagonal,0.4168741294270301,392
32,S A. Grid,0.4462790896665478,392
32,Learnable,0.42117716094527813,392
64,SD,0.28164831469583984,392
64,S A. Diagonal,0.3098452189280839,392
64,S A. MultiDiagonal,0.2784513684941018,392
64,S A. Grid,0.2734346808975604,392
8,SD,0.6824546898156407,393
8,S A. Diagonal,0.7292033253185048,393
8,S A. MultiDiagonal,0.7059023893595567,393
8,S A. Grid,0.7126570241392802,393
8,Learnable,0.7487266579079724,393
16,SD,0.5592388115632922,393
16,S A. Diagonal,0.6015672335723978,393
16,S A. MultiDiagonal,0.5395512551720215,393
16,S A. Grid,0.5724170074923761,393
16,Learnable,0.6013474994337235,393
32,SD,0.4533906299166188,393
32,S A. Diagonal,0.46617715188912634,393
32,S A. MultiDiagonal,0.42573263069754674,393
32,S A. Grid,0.45093038666607116,393
32,Learnable,0.4152378628500798,393
64,SD,0.2821726251599849,393
64,S A. Diagonal,0.29263864364681347,393
64,S A. MultiDiagonal,0.28689262556356526,393
64,S A. Grid,0.2723244077874296,393
8,SD,0.6823398618558181,394
8,S A. Diagonal,0.7258451113277672,394
8,S A. MultiDiagonal,0.6985952600395137,394
8,S A. Grid,0.7183450251381832,394
8,Learnable,0.6958568371628213,394
16,SD,0.5656115340348025,394
16,S A. Diagonal,0.5983679027502765,394
16,S A. MultiDiagonal,0.5630285778946851,394
16,S A. Grid,0.5915356570171098,394
16,Learnable,0.5894258089260647,394
32,SD,0.451502567029432,394
32,S A. Diagonal,0.46435676997162356,394
32,S A. MultiDiagonal,0.4257743804706116,394
32,S A. Grid,0.4462395327370946,394
32,Learnable,0.43316353341755076,394
64,SD,0.2827500011406188,394
64,S A. Diagonal,0.30112514678365193,394
64,S A. MultiDiagonal,0.2807996784290421,394
64,S A. Grid,0.2898321308046654,394
8,SD,0.6815708780854559,395
8,S A. Diagonal,0.7452229988994498,395
8,S A. MultiDiagonal,0.708220385369798,395
8,S A. Grid,0.7268164321413899,395
8,Learnable,0.7358032867033316,395
16,SD,0.5640816657031749,395
16,S A. Diagonal,0.6062170964250796,395
16,S A. MultiDiagonal,0.5476920240645873,395
16,S A. Grid,0.5790148973568624,395
16,Learnable,0.5541528216241179,395
32,SD,0.45212084197145885,395
32,S A. Diagonal,0.46504100841692364,395
32,S A. MultiDiagonal,0.4338849975531724,395
32,S A. Grid,0.458114774959524,395
32,Learnable,0.4317035872264549,395
64,SD,0.2917819237318204,395
64,S A. Diagonal,0.29937742836034903,395
64,S A. MultiDiagonal,0.29298029438971457,395
64,S A. Grid,0.25131783875115093,395
8,SD,0.6775227379264094,396
8,S A. Diagonal,0.7276082366626295,396
8,S A. MultiDiagonal,0.7181434909386374,396
8,S A. Grid,0.7097822912869395,396
8,Learnable,0.6877519306316243,396
16,SD,0.5714627336884561,396
16,S A. Diagonal,0.6007883123814838,396
16,S A. MultiDiagonal,0.5418118858380958,396
16,S A. Grid,0.5766451101392431,396
16,Learnable,0.5919657691279654,396
32,SD,0.4472872184798664,396
32,S A. Diagonal,0.4710356958818587,396
32,S A. MultiDiagonal,0.41819943499544954,396
32,S A. Grid,0.4429090580800022,396
32,Learnable,0.3950177450349938,396
64,SD,0.27605034006941664,396
64,S A. Diagonal,0.30857085925342953,396
64,S A. MultiDiagonal,0.32678100882516353,396
64,S A. Grid,0.25578841262894236,396
8,SD,0.6725052741805165,397
8,S A. Diagonal,0.722838792079724,397
8,S A. MultiDiagonal,0.7127542938312029,397
8,S A. Grid,0.7113202773855339,397
8,Learnable,0.7596234175370077,397
16,SD,0.5704869138460471,397
16,S A. Diagonal,0.5952872689025315,397
16,S A. MultiDiagonal,0.542429569640588,397
16,S A. Grid,0.5834583310442869,397
16,Learnable,0.5447271085771365,397
32,SD,0.44878729775141135,397
32,S A. Diagonal,0.46189491862364845,397
32,S A. MultiDiagonal,0.4198527935311643,397
32,S A. Grid,0.45150913674944615,397
32,Learnable,0.4376260011995316,397
64,SD,0.2932951895938961,397
64,S A. Diagonal,0.3107300501776707,397
64,S A. MultiDiagonal,0.2887609043436501,397
64,S A. Grid,0.2671447452349355,397
8,SD,0.6773446483917751,398
8,S A. Diagonal,0.7310196789729646,398
8,S A. MultiDiagonal,0.7221039136979809,398
8,S A. Grid,0.713125199893029,398
8,Learnable,0.721055265287676,398
16,SD,0.5727156359747873,398
16,S A. Diagonal,0.595991087587615,398
16,S A. MultiDiagonal,0.5454434739621372,398
16,S A. Grid,0.583537368840236,398
16,Learnable,0.5489628476282148,398
32,SD,0.4481817177821106,398
32,S A. Diagonal,0.4662118922494426,398
32,S A. MultiDiagonal,0.420782550702384,398
32,S A. Grid,0.4506754051692563,398
32,Learnable,0.4027772679578672,398
64,SD,0.27894062285415877,398
64,S A. Diagonal,0.3091428629005536,398
64,S A. MultiDiagonal,0.2713845187576652,398
64,S A. Grid,0.2681947675434089,398
8,SD,0.6745849129625985,399
8,S A. Diagonal,0.7242318261858814,399
8,S A. MultiDiagonal,0.7111537056491524,399
8,S A. Grid,0.7080243675805142,399
8,Learnable,0.7242377277935153,399
16,SD,0.5678442586284295,399
16,S A. Diagonal,0.5975900049982402,399
16,S A. MultiDiagonal,0.5370305276929198,399
16,S A. Grid,0.5800857241442953,399
16,Learnable,0.5795596144387314,399
32,SD,0.44737757626554375,399
32,S A. Diagonal,0.46375398295936454,399
32,S A. MultiDiagonal,0.42587015790244637,399
32,S A. Grid,0.45662642978236667,399
32,Learnable,0.4277088195082778,399
64,SD,0.28149116986114,399
64,S A. Diagonal,0.33087262449357135,399
64,S A. MultiDiagonal,0.2993215680636575,399
64,S A. Grid,0.2525840761934077,399
8,SD,0.669286991830042,400
8,S A. Diagonal,0.7261268084382024,400
8,S A. MultiDiagonal,0.7003060726766898,400
8,S A. Grid,0.7072493059204678,400
8,Learnable,0.7317202761289869,400
16,SD,0.5682173731910503,400
16,S A. Diagonal,0.6020895301508908,400
16,S A. MultiDiagonal,0.5466227511163786,400
16,S A. Grid,0.5767275953369104,400
16,Learnable,0.5821687326097864,400
32,SD,0.4509851037460313,400
32,S A. Diagonal,0.4658350565741438,400
32,S A. MultiDiagonal,0.42537278307244253,400
32,S A. Grid,0.4553321513463534,400
32,Learnable,0.44900876919230004,400
64,SD,0.28528536502859425,400
64,S A. Diagonal,0.3136608375686854,400
64,S A. MultiDiagonal,0.30281000250618195,400
64,S A. Grid,0.262423995894325,400
8,SD,0.6784852702637686,401
8,S A. Diagonal,0.7255013508547583,401
8,S A. MultiDiagonal,0.6936436998510219,401
8,S A. Grid,0.7220553309168882,401
8,Learnable,0.694147373878799,401
16,SD,0.5651140399330353,401
16,S A. Diagonal,0.5976641685922107,401
16,S A. MultiDiagonal,0.5613969163005449,401
16,S A. Grid,0.582867609690692,401
16,Learnable,0.5910434064199361,401
32,SD,0.4527098935137355,401
32,S A. Diagonal,0.47011225488045383,401
32,S A. MultiDiagonal,0.43790989968634125,401
32,S A. Grid,0.45121092980026245,401
32,Learnable,0.4352359367959789,401
64,SD,0.2854323668336621,401
64,S A. Diagonal,0.2907682686994673,401
64,S A. MultiDiagonal,0.28602604481227795,401
64,S A. Grid,0.25978007814635384,401
8,SD,0.6739315081445164,402
8,S A. Diagonal,0.731904050324952,402
8,S A. MultiDiagonal,0.6988413663915188,402
8,S A. Grid,0.711518383654427,402
8,Learnable,0.7445724555494652,402
16,SD,0.5677141617181852,402
16,S A. Diagonal,0.590599331402936,402
16,S A. MultiDiagonal,0.5420298661268027,402
16,S A. Grid,0.5766788237162755,402
16,Learnable,0.5661456742329501,402
32,SD,0.4534694081173988,402
32,S A. Diagonal,0.46810595421601514,402
32,S A. MultiDiagonal,0.4237024403662851,402
32,S A. Grid,0.4561132928440712,402
32,Learnable,0.41198046236610725,402
64,SD,0.2864422854662828,402
64,S A. Diagonal,0.29228840434089964,402
64,S A. MultiDiagonal,0.2707890740173099,402
64,S A. Grid,0.28176297192769034,402
8,SD,0.6761615459626032,403
8,S A. Diagonal,0.7313746059416399,403
8,S A. MultiDiagonal,0.7058463439269171,403
8,S A. Grid,0.6989782737734941,403
8,Learnable,0.7106152312661682,403
16,SD,0.5654050952047909,403
16,S A. Diagonal,0.6000288605796564,403
16,S A. MultiDiagonal,0.5643339072756812,403
16,S A. Grid,0.5755466299177505,403
16,Learnable,0.5519737339080397,403
32,SD,0.4529629170768228,403
32,S A. Diagonal,0.47097696152494006,403
32,S A. MultiDiagonal,0.4164039405052875,403
32,S A. Grid,0.4504885024894661,403
32,Learnable,0.4016909331528705,403
64,SD,0.2784380722302356,403
64,S A. Diagonal,0.30775294244743584,403
64,S A. MultiDiagonal,0.29729216453000074,403
64,S A. Grid,0.25669821607836896,403
8,SD,0.6695961935854191,404
8,S A. Diagonal,0.7296892458512043,404
8,S A. MultiDiagonal,0.7087356395455986,404
8,S A. Grid,0.7096618476937298,404
8,Learnable,0.6970644156461743,404
16,SD,0.5740204921700757,404
16,S A. Diagonal,0.5932119539910825,404
16,S A. MultiDiagonal,0.5519351596443088,404
16,S A. Grid,0.5816829135281631,404
16,Learnable,0.621999979004276,404
32,SD,0.4526145621104716,404
32,S A. Diagonal,0.46927135097851197,404
32,S A. MultiDiagonal,0.4277005402615961,404
32,S A. Grid,0.43946839121609926,404
32,Learnable,0.4158592880978664,404
64,SD,0.2807399747503152,404
64,S A. Diagonal,0.30286743717752235,404
64,S A. MultiDiagonal,0.3056811391848329,404
64,S A. Grid,0.2632770066710244,404
8,SD,0.6669890651416073,405
8,S A. Diagonal,0.7216427516263704,405
8,S A. MultiDiagonal,0.7055835857530522,405
8,S A. Grid,0.7128482844909377,405
8,Learnable,0.7527458653948343,405
16,SD,0.5720052831797097,405
16,S A. Diagonal,0.5894276298741178,405
16,S A. MultiDiagonal,0.5489117461797743,405
16,S A. Grid,0.5798202713953766,405
16,Learnable,0.5600462802227557,405
32,SD,0.44975948986297554,405
32,S A. Diagonal,0.4684732513981676,405
32,S A. MultiDiagonal,0.4268662732844355,405
32,S A. Grid,0.45709068272569375,405
32,Learnable,0.41084849563570713,405
64,SD,0.2798258092510071,405
64,S A. Diagonal,0.2955533649208244,405
64,S A. MultiDiagonal,0.2820680514272256,405
64,S A. Grid,0.2493990849121595,405
8,SD,0.6780654331897273,406
8,S A. Diagonal,0.725393051401785,406
8,S A. MultiDiagonal,0.7039077663427857,406
8,S A. Grid,0.7068038798636112,406
8,Learnable,0.7538807472556865,406
16,SD,0.5722983895767138,406
16,S A. Diagonal,0.5937433089867227,406
16,S A. MultiDiagonal,0.5456297998787274,406
16,S A. Grid,0.5674620166257366,406
16,Learnable,0.5834121283741416,406
32,SD,0.45179676091900667,406
32,S A. Diagonal,0.46874989317324,406
32,S A. MultiDiagonal,0.4342937338926663,406
32,S A. Grid,0.45022042226637904,406
32,Learnable,0.4060446570688085,406
64,SD,0.284418330998218,406
64,S A. Diagonal,0.29830104331825014,406
64,S A. MultiDiagonal,0.2833696531292106,406
64,S A. Grid,0.26846006567004366,406
8,SD,0.6905525333130303,407
8,S A. Diagonal,0.7374733338750727,407
8,S A. MultiDiagonal,0.7007784444661754,407
8,S A. Grid,0.7199748244957285,407
8,Learnable,0.7510486467634884,407
16,SD,0.5630350226942525,407
16,S A. Diagonal,0.6003271001008834,407
16,S A. MultiDiagonal,0.546524430558478,407
16,S A. Grid,0.573555179614366,407
16,Learnable,0.5906349039073256,407
32,SD,0.4476899768721816,407
32,S A. Diagonal,0.46046658447199507,407
32,S A. MultiDiagonal,0.4223969405207207,407
32,S A. Grid,0.4564720570650078,407
32,Learnable,0.42899234979145856,407
64,SD,0.2856072866837004,407
64,S A. Diagonal,0.3157736141083669,407
64,S A. MultiDiagonal,0.28678309683872466,407
64,S A. Grid,0.2900169231475407,407
8,SD,0.6735232659360917,408
8,S A. Diagonal,0.7274606557900191,408
8,S A. MultiDiagonal,0.7105252881906003,408
8,S A. Grid,0.7118043005970105,408
8,Learnable,0.7465318485984953,408
16,SD,0.5653302989619614,408
16,S A. Diagonal,0.6036893876457172,408
16,S A. MultiDiagonal,0.541164293281662,408
16,S A. Grid,0.5810059906923557,408
16,Learnable,0.5534904926260544,408
32,SD,0.44809591978089036,408
32,S A. Diagonal,0.47403008437837296,408
32,S A. MultiDiagonal,0.42129897686763723,408
32,S A. Grid,0.45352253719353647,408
32,Learnable,0.40855232574849704,408
64,SD,0.2781585456101618,408
64,S A. Diagonal,0.3366197878235189,408
64,S A. MultiDiagonal,0.2951158012475926,408
64,S A. Grid,0.2744384500585155,408
8,SD,0.6763310494033691,409
8,S A. Diagonal,0.7246609813128305,409
8,S A. MultiDiagonal,0.7080494675771124,409
8,S A. Grid,0.7079106576607439,409
8,Learnable,0.6807147943331059,409
16,SD,0.5724277654707715,409
16,S A. Diagonal,0.5962989773847214,409
16,S A. MultiDiagonal,0.5437485358015411,409
16,S A. Grid,0.5712991647628138,409
16,Learnable,0.5583255465289095,409
32,SD,0.45019085718007673,409
32,S A. Diagonal,0.46032648444860724,409
32,S A. MultiDiagonal,0.4422796918105285,409
32,S A. Grid,0.45869997998794654,409
32,Learnable,0.42875773758884694,409
64,SD,0.2891855242291316,409
64,S A. Diagonal,0.3062512945219966,409
64,S A. MultiDiagonal,0.2969882062928487,409
64,S A. Grid,0.2726964226288576,409
8,SD,0.6773840217271464,410
8,S A. Diagonal,0.7375840027635789,410
8,S A. MultiDiagonal,0.7059440936750353,410
8,S A. Grid,0.710091148746741,410
8,Learnable,0.7368630766087207,410
16,SD,0.5617602728137892,410
16,S A. Diagonal,0.5927415304425367,410
16,S A. MultiDiagonal,0.553612256341883,410
16,S A. Grid,0.5747965742198994,410
16,Learnable,0.5698722068268853,410
32,SD,0.4489300602574555,410
32,S A. Diagonal,0.470172239306036,410
32,S A. MultiDiagonal,0.4297821935570778,410
32,S A. Grid,0.4470060081914616,410
32,Learnable,0.3917722079146866,410
64,SD,0.2840892919649958,410
64,S A. Diagonal,0.305736453499465,410
64,S A. MultiDiagonal,0.2727469282850451,410
64,S A. Grid,0.2823053350603099,410
8,SD,0.6775979455967749,411
8,S A. Diagonal,0.7308464227942515,411
8,S A. MultiDiagonal,0.7013223704827521,411
8,S A. Grid,0.6995381289375677,411
8,Learnable,0.7349928237703318,411
16,SD,0.5672330498778695,411
16,S A. Diagonal,0.5933532608798016,411
16,S A. MultiDiagonal,0.5452244186136164,411
16,S A. Grid,0.5746230993401601,411
16,Learnable,0.5811351277094683,411
32,SD,0.4478585866566205,411
32,S A. Diagonal,0.46907329802930275,411
32,S A. MultiDiagonal,0.4317812220125503,411
32,S A. Grid,0.4569641885846245,411
32,Learnable,0.42993282280866335,411
64,SD,0.29020206722732367,411
64,S A. Diagonal,0.30630444054326117,411
64,S A. MultiDiagonal,0.30434170157456836,411
64,S A. Grid,0.2677119146885748,411
8,SD,0.6822527083936257,412
8,S A. Diagonal,0.7278225412556371,412
8,S A. MultiDiagonal,0.7042465259887298,412
8,S A. Grid,0.71382774005469,412
8,Learnable,0.710078584431894,412
16,SD,0.5666464682305472,412
16,S A. Diagonal,0.5993716812060883,412
16,S A. MultiDiagonal,0.5495461776789459,412
16,S A. Grid,0.5753531395489122,412
16,Learnable,0.5821037340942419,412
32,SD,0.45281318945040094,412
32,S A. Diagonal,0.463940073925577,412
32,S A. MultiDiagonal,0.43023981744004247,412
32,S A. Grid,0.44501970794798945,412
32,Learnable,0.4107840252759266,412
64,SD,0.2874777364759876,412
64,S A. Diagonal,0.2907359610910789,412
64,S A. MultiDiagonal,0.2824364518404212,412
64,S A. Grid,0.26002673479814364,412
8,SD,0.6715727352304861,413
8,S A. Diagonal,0.7286691722670559,413
8,S A. MultiDiagonal,0.6980869839814616,413
8,S A. Grid,0.6980997655250232,413
8,Learnable,0.7379892945374918,413
16,SD,0.5677640269704013,413
16,S A. Diagonal,0.5967425347431669,413
16,S A. MultiDiagonal,0.5419677342364863,413
16,S A. Grid,0.5752461939038771,413
16,Learnable,0.5859616103345612,413
32,SD,0.44729737588941065,413
32,S A. Diagonal,0.4717727154024527,413
32,S A. MultiDiagonal,0.42106244765196904,413
32,S A. Grid,0.4505218518856939,413
32,Learnable,0.38944123003346665,413
64,SD,0.2935495466083713,413
64,S A. Diagonal,0.31458326874709847,413
64,S A. MultiDiagonal,0.29513138640454106,413
64,S A. Grid,0.2721799579576615,413
8,SD,0.6794390918369507,414
8,S A. Diagonal,0.7229694920496981,414
8,S A. MultiDiagonal,0.7117975603003557,414
8,S A. Grid,0.7099701061053546,414
8,Learnable,0.739103153722406,414
16,SD,0.5644127877743816,414
16,S A. Diagonal,0.6036040210870723,414
16,S A. MultiDiagonal,0.5516980967727139,414
16,S A. Grid,0.5902337747495415,414
16,Learnable,0.5771150010462619,414
32,SD,0.451878983646655,414
32,S A. Diagonal,0.4677647508928451,414
32,S A. MultiDiagonal,0.4198030443325028,414
32,S A. Grid,0.4505181963258881,414
32,Learnable,0.4067951525222105,414
64,SD,0.2756579433835097,414
64,S A. Diagonal,0.32028901543700294,414
64,S A. MultiDiagonal,0.28357125922196125,414
64,S A. Grid,0.27030131333823454,414
8,SD,0.6727907330850729,415
8,S A. Diagonal,0.7344555398173686,415
8,S A. MultiDiagonal,0.7145633125956553,415
8,S A. Grid,0.713217981760879,415
8,Learnable,0.7292971738174023,415
16,SD,0.5622331492512387,415
16,S A. Diagonal,0.5930601525217217,415
16,S A. MultiDiagonal,0.535168561822167,415
16,S A. Grid,0.5723205307683806,415
16,Learnable,0.5630613874627289,415
32,SD,0.4491030828467944,415
32,S A. Diagonal,0.4660477765264094,415
32,S A. MultiDiagonal,0.4338284095664904,415
32,S A. Grid,0.44963013250204986,415
32,Learnable,0.40829161128264785,415
64,SD,0.28408323987848466,415
64,S A. Diagonal,0.32558946697875113,415
64,S A. MultiDiagonal,0.2848924269089958,415
64,S A. Grid,0.27859515062363827,415
8,SD,0.6818206711602846,416
8,S A. Diagonal,0.7314677998174586,416
8,S A. MultiDiagonal,0.7029256874140815,416
8,S A. Grid,0.6816684882533893,416
8,Learnable,0.6933356562621854,416
16,SD,0.5664416943735477,416
16,S A. Diagonal,0.5927832266593234,416
16,S A. MultiDiagonal,0.5622173913464743,416
16,S A. Grid,0.5828425037974461,416
16,Learnable,0.5638565481072741,416
32,SD,0.45422701318316927,416
32,S A. Diagonal,0.46457474812501953,416
32,S A. MultiDiagonal,0.41925135951001313,416
32,S A. Grid,0.4390319509091474,416
32,Learnable,0.4347204801665831,416
64,SD,0.29654738681125586,416
64,S A. Diagonal,0.30571097110215206,416
64,S A. MultiDiagonal,0.2974165544307352,416
64,S A. Grid,0.26915975806451947,416
8,SD,0.6708846756055722,417
8,S A. Diagonal,0.7289881439049211,417
8,S A. MultiDiagonal,0.7120865379853984,417
8,S A. Grid,0.7176670027828546,417
8,Learnable,0.7421037124931192,417
16,SD,0.5662824872431287,417
16,S A. Diagonal,0.6009092345966737,417
16,S A. MultiDiagonal,0.5462802513805572,417
16,S A. Grid,0.5711231865239108,417
16,Learnable,0.5867976559675886,417
32,SD,0.45397074581578545,417
32,S A. Diagonal,0.46980516022695756,417
32,S A. MultiDiagonal,0.4247489192881575,417
32,S A. Grid,0.45112802991332984,417
32,Learnable,0.432579567029205,417
64,SD,0.2868836726470777,417
64,S A. Diagonal,0.3096525524059898,417
64,S A. MultiDiagonal,0.2977858385462795,417
64,S A. Grid,0.2724061400331237,417
8,SD,0.6795830538239636,418
8,S A. Diagonal,0.7361644372140286,418
8,S A. MultiDiagonal,0.6933852556945521,418
8,S A. Grid,0.7141106342656225,418
8,Learnable,0.7458460873741476,418
16,SD,0.5705683636193419,418
16,S A. Diagonal,0.6000195126174961,418
16,S A. MultiDiagonal,0.5404439386750528,418
16,S A. Grid,0.5735350841062887,418
16,Learnable,0.6142092631533008,418
32,SD,0.4567216012448989,418
32,S A. Diagonal,0.4600635818909914,418
32,S A. MultiDiagonal,0.42342397821641264,418
32,S A. Grid,0.4401249453104682,418
32,Learnable,0.4214954197365489,418
64,SD,0.26028040547841985,418
64,S A. Diagonal,0.32460667237277263,418
64,S A. MultiDiagonal,0.2962431564797898,418
64,S A. Grid,0.2644489839145937,418
8,SD,0.6855959124752756,419
8,S A. Diagonal,0.7302123552906459,419
8,S A. MultiDiagonal,0.7026118481439574,419
8,S A. Grid,0.7115098626673462,419
8,Learnable,0.7068169984163959,419
16,SD,0.5693622362730568,419
16,S A. Diagonal,0.5964278137886696,419
16,S A. MultiDiagonal,0.5491227857557688,419
16,S A. Grid,0.5694564775632567,419
16,Learnable,0.5892050748839632,419
32,SD,0.45068152089872227,419
32,S A. Diagonal,0.4669392188512097,419
32,S A. MultiDiagonal,0.4195329082497711,419
32,S A. Grid,0.45061620172119055,419
32,Learnable,0.3921779651566992,419
64,SD,0.28190108394817065,419
64,S A. Diagonal,0.30884760670767264,419
64,S A. MultiDiagonal,0.30336744302817303,419
64,S A. Grid,0.2650713880614347,419
8,SD,0.6803463465553392,420
8,S A. Diagonal,0.7341207018356619,420
8,S A. MultiDiagonal,0.7198804706647409,420
8,S A. Grid,0.7152822111435406,420
8,Learnable,0.7092074470872858,420
16,SD,0.570411554699491,420
16,S A. Diagonal,0.5998602673564075,420
16,S A. MultiDiagonal,0.556559599515893,420
16,S A. Grid,0.5831837045367102,420
16,Learnable,0.611536776889994,420
32,SD,0.45177874640625737,420
32,S A. Diagonal,0.4653016867660602,420
32,S A. MultiDiagonal,0.42336056699026586,420
32,S A. Grid,0.4488628243098388,420
32,Learnable,0.41450935638826236,420
64,SD,0.28215970460687245,420
64,S A. Diagonal,0.30098621006480847,420
64,S A. MultiDiagonal,0.2999944225808687,420
64,S A. Grid,0.27770369392053046,420
8,SD,0.6772213525004138,421
8,S A. Diagonal,0.7302401986098261,421
8,S A. MultiDiagonal,0.72574407044417,421
8,S A. Grid,0.7031153803574303,421
8,Learnable,0.7336866017756537,421
16,SD,0.5812739427663756,421
16,S A. Diagonal,0.6035442946327069,421
16,S A. MultiDiagonal,0.5507401160514446,421
16,S A. Grid,0.5787295196624315,421
16,Learnable,0.5670383408265206,421
32,SD,0.44034551877742745,421
32,S A. Diagonal,0.4655183290454308,421
32,S A. MultiDiagonal,0.42025165610563786,421
32,S A. Grid,0.4483665673711311,421
32,Learnable,0.4049241129547373,421
64,SD,0.28596922763000726,421
64,S A. Diagonal,0.2912410076028999,421
64,S A. MultiDiagonal,0.29405859167987103,421
64,S A. Grid,0.279632369550214,421
8,SD,0.6884035322048508,422
8,S A. Diagonal,0.7180635312880168,422
8,S A. MultiDiagonal,0.6906322712528696,422
8,S A. Grid,0.7140593994957506,422
8,Learnable,0.7527705780137819,422
16,SD,0.56854660686362,422
16,S A. Diagonal,0.5990012019856489,422
16,S A. MultiDiagonal,0.5475204250343596,422
16,S A. Grid,0.5740657579205699,422
16,Learnable,0.5480971040966134,422
32,SD,0.44699031334006467,422
32,S A. Diagonal,0.46033048861668935,422
32,S A. MultiDiagonal,0.42840282641739996,422
32,S A. Grid,0.4476711416476087,422
32,Learnable,0.4012838315040177,422
64,SD,0.27942237820723315,422
64,S A. Diagonal,0.31050051522955124,422
64,S A. MultiDiagonal,0.3013732664372885,422
64,S A. Grid,0.24775523826278992,422
8,SD,0.6784811910784553,423
8,S A. Diagonal,0.7315575289465066,423
8,S A. MultiDiagonal,0.7055148451577493,423
8,S A. Grid,0.7125163001622559,423
8,Learnable,0.6723318906776878,423
16,SD,0.5662598805585919,423
16,S A. Diagonal,0.6064449876437255,423
16,S A. MultiDiagonal,0.5646426654594894,423
16,S A. Grid,0.5750100976597952,423
16,Learnable,0.5913459290496881,423
32,SD,0.4463459854989843,423
32,S A. Diagonal,0.46536165573694993,423
32,S A. MultiDiagonal,0.43825585466383554,423
32,S A. Grid,0.444902630251316,423
32,Learnable,0.4144722229274255,423
64,SD,0.2711800818020927,423
64,S A. Diagonal,0.3034970969285353,423
64,S A. MultiDiagonal,0.2838091149544246,423
64,S A. Grid,0.2819888144076542,423
8,SD,0.6804555047601537,424
8,S A. Diagonal,0.7307875197410704,424
8,S A. MultiDiagonal,0.7053140610484696,424
8,S A. Grid,0.7101809493216035,424
8,Learnable,0.7515110306581536,424
16,SD,0.5685547727948723,424
16,S A. Diagonal,0.600708619623265,424
16,S A. MultiDiagonal,0.5492744249988954,424
16,S A. Grid,0.5791581358035864,424
16,Learnable,0.5759594188540743,424
32,SD,0.4498966132679604,424
32,S A. Diagonal,0.4669876944796976,424
32,S A. MultiDiagonal,0.41949576194764815,424
32,S A. Grid,0.44267534007512543,424
32,Learnable,0.43266439412472063,424
64,SD,0.2817854440553102,424
64,S A. Diagonal,0.29931232556141385,424
64,S A. MultiDiagonal,0.27653508707339947,424
64,S A. Grid,0.2950714887885679,424
8,SD,0.6707034285310126,425
8,S A. Diagonal,0.7265491711807595,425
8,S A. MultiDiagonal,0.7120118102155549,425
8,S A. Grid,0.7022304666883212,425
8,Learnable,0.7246104529600228,425
16,SD,0.5696777133947416,425
16,S A. Diagonal,0.5907104975961305,425
16,S A. MultiDiagonal,0.5447787281463663,425
16,S A. Grid,0.5809752619791549,425
16,Learnable,0.5896931147754462,425
32,SD,0.4486757494329976,425
32,S A. Diagonal,0.46377779425706955,425
32,S A. MultiDiagonal,0.4259284343376022,425
32,S A. Grid,0.45349795517936176,425
32,Learnable,0.40029624027190724,425
64,SD,0.28715930715283383,425
64,S A. Diagonal,0.30247824928881906,425
64,S A. MultiDiagonal,0.29476188572470097,425
64,S A. Grid,0.25521084911266056,425
8,SD,0.6936650456618296,426
8,S A. Diagonal,0.7222028019600397,426
8,S A. MultiDiagonal,0.6979139405869713,426
8,S A. Grid,0.7188648525711874,426
8,Learnable,0.74997198322507,426
16,SD,0.5659079813576863,426
16,S A. Diagonal,0.5951413984494122,426
16,S A. MultiDiagonal,0.5515774343243092,426
16,S A. Grid,0.5835974439810312,426
16,Learnable,0.5771240167927962,426
32,SD,0.4487000152686903,426
32,S A. Diagonal,0.4626292489244188,426
32,S A. MultiDiagonal,0.4274996452678695,426
32,S A. Grid,0.46009474780798426,426
32,Learnable,0.40735266797403213,426
64,SD,0.27052491280811297,426
64,S A. Diagonal,0.315275623323658,426
64,S A. MultiDiagonal,0.29375196987722624,426
64,S A. Grid,0.2599908000549664,426
8,SD,0.6689341934586858,427
8,S A. Diagonal,0.7325599955030564,427
8,S A. MultiDiagonal,0.7080444671151847,427
8,S A. Grid,0.7147226882936938,427
8,Learnable,0.7441775946715556,427
16,SD,0.5710580051618089,427
16,S A. Diagonal,0.6005770568260071,427
16,S A. MultiDiagonal,0.5552389946773267,427
16,S A. Grid,0.5795527456470477,427
16,Learnable,0.5971846217366142,427
32,SD,0.4506028308285078,427
32,S A. Diagonal,0.47357479671615466,427
32,S A. MultiDiagonal,0.4267731323396915,427
32,S A. Grid,0.44769285304655937,427
32,Learnable,0.40195264478274173,427
64,SD,0.2879267132831656,427
64,S A. Diagonal,0.31002091009938504,427
64,S A. MultiDiagonal,0.2994455702464127,427
64,S A. Grid,0.25991076372800825,427
8,SD,0.6679465912189826,428
8,S A. Diagonal,0.728602826617833,428
8,S A. MultiDiagonal,0.7037276814181421,428
8,S A. Grid,0.7070844773389684,428
8,Learnable,0.7395838900000036,428
16,SD,0.5770769747363145,428
16,S A. Diagonal,0.6030875477682975,428
16,S A. MultiDiagonal,0.5467068498202324,428
16,S A. Grid,0.5774949011050026,428
16,Learnable,0.5694100624331657,428
32,SD,0.45180934311655,428
32,S A. Diagonal,0.471542061994739,428
32,S A. MultiDiagonal,0.4178230785195933,428
32,S A. Grid,0.4500423208395241,428
32,Learnable,0.4171901671954521,428
64,SD,0.2819387967341465,428
64,S A. Diagonal,0.31084778450218564,428
64,S A. MultiDiagonal,0.29217966577340926,428
64,S A. Grid,0.2573495588435712,428
8,SD,0.6927983475293081,429
8,S A. Diagonal,0.7220376738791607,429
8,S A. MultiDiagonal,0.7028707902980007,429
8,S A. Grid,0.7168367073256903,429
8,Learnable,0.7023820709863066,429
16,SD,0.5640933644421,429
16,S A. Diagonal,0.6026368334859993,429
16,S A. MultiDiagonal,0.5472503878909875,429
16,S A. Grid,0.5857041067713945,429
16,Learnable,0.5662817201444149,429
32,SD,0.4525327091137916,429
32,S A. Diagonal,0.46236707007030853,429
32,S A. MultiDiagonal,0.4166423465560396,429
32,S A. Grid,0.4470743257584697,429
32,Learnable,0.44312228612517524,429
64,SD,0.28292893735005425,429
64,S A. Diagonal,0.30168366921219636,429
64,S A. MultiDiagonal,0.2843270994481746,429
64,S A. Grid,0.26656435252989474,429
8,SD,0.6648041087123355,430
8,S A. Diagonal,0.7212585480138056,430
8,S A. MultiDiagonal,0.6927618276678488,430
8,S A. Grid,0.7140675259576821,430
8,Learnable,0.7454161418486788,430
16,SD,0.5650530364938577,430
16,S A. Diagonal,0.5970511401472094,430
16,S A. MultiDiagonal,0.5335487983193141,430
16,S A. Grid,0.573225188459586,430
16,Learnable,0.58599669426816,430
32,SD,0.45083098095794516,430
32,S A. Diagonal,0.46863161906681106,430
32,S A. MultiDiagonal,0.42076984708701637,430
32,S A. Grid,0.44977638293622346,430
32,Learnable,0.40789073806860454,430
64,SD,0.29683007661957356,430
64,S A. Diagonal,0.3244533203859357,430
64,S A. MultiDiagonal,0.2850228658257422,430
64,S A. Grid,0.26545890289353674,430
8,SD,0.6737018443482162,431
8,S A. Diagonal,0.7366616327277459,431
8,S A. MultiDiagonal,0.7079958772535865,431
8,S A. Grid,0.7187226735896448,431
8,Learnable,0.7531648136526587,431
16,SD,0.5676390014895133,431
16,S A. Diagonal,0.5934458063531385,431
16,S A. MultiDiagonal,0.5619769829842494,431
16,S A. Grid,0.5735824243836734,431
16,Learnable,0.5835360318269447,431
32,SD,0.4543552878096186,431
32,S A. Diagonal,0.46434132708391607,431
32,S A. MultiDiagonal,0.419805042733904,431
32,S A. Grid,0.45661623600136336,431
32,Learnable,0.4194634474869371,431
64,SD,0.29276796074131956,431
64,S A. Diagonal,0.30510672353343093,431
64,S A. MultiDiagonal,0.2877746384284059,431
64,S A. Grid,0.2807818363824099,431
8,SD,0.6789880679602955,432
8,S A. Diagonal,0.7229138656809073,432
8,S A. MultiDiagonal,0.7141461995159112,432
8,S A. Grid,0.7082172004538511,432
8,Learnable,0.7364468444794434,432
16,SD,0.5727065482455715,432
16,S A. Diagonal,0.5877655844434301,432
16,S A. MultiDiagonal,0.5467522943342189,432
16,S A. Grid,0.5861081110050858,432
16,Learnable,0.5742190072251614,432
32,SD,0.4509184570521946,432
32,S A. Diagonal,0.4725743500500089,432
32,S A. MultiDiagonal,0.42790220326326034,432
32,S A. Grid,0.4448812750256109,432
32,Learnable,0.4377144680012265,432
64,SD,0.28918892270216406,432
64,S A. Diagonal,0.3010250239586467,432
64,S A. MultiDiagonal,0.29505502338234324,432
64,S A. Grid,0.2587449431388371,432
8,SD,0.6775116057634532,433
8,S A. Diagonal,0.721370044949025,433
8,S A. MultiDiagonal,0.7212022215667594,433
8,S A. Grid,0.6960104945260676,433
8,Learnable,0.7424928177037307,433
16,SD,0.5763184008719847,433
16,S A. Diagonal,0.5950383559732029,433
16,S A. MultiDiagonal,0.5556848847985143,433
16,S A. Grid,0.5737464278945866,433
16,Learnable,0.5735457303336078,433
32,SD,0.4505427162765826,433
32,S A. Diagonal,0.47246295580094144,433
32,S A. MultiDiagonal,0.42162842585948973,433
32,S A. Grid,0.4467598688447683,433
32,Learnable,0.41455214984205035,433
64,SD,0.2852539238812866,433
64,S A. Diagonal,0.28116597774849744,433
64,S A. MultiDiagonal,0.29762371543273136,433
64,S A. Grid,0.26353515966156243,433
8,SD,0.6757899654119943,434
8,S A. Diagonal,0.7254681637193862,434
8,S A. MultiDiagonal,0.6939030517111903,434
8,S A. Grid,0.7058929319771556,434
8,Learnable,0.7193542677374164,434
16,SD,0.5718480736625629,434
16,S A. Diagonal,0.5945511132297736,434
16,S A. MultiDiagonal,0.5636994050734689,434
16,S A. Grid,0.5775338263697105,434
16,Learnable,0.5951978365706295,434
32,SD,0.44671276568270796,434
32,S A. Diagonal,0.469582549086773,434
32,S A. MultiDiagonal,0.426247027596445,434
32,S A. Grid,0.46239098204860707,434
32,Learnable,0.41617510945640973,434
64,SD,0.2809789134080457,434
64,S A. Diagonal,0.29665276598188756,434
64,S A. MultiDiagonal,0.26911326976442784,434
64,S A. Grid,0.27706535057495474,434
8,SD,0.6815925419514933,435
8,S A. Diagonal,0.7326968433953742,435
8,S A. MultiDiagonal,0.7065567415856661,435
8,S A. Grid,0.7135718920594607,435
8,Learnable,0.7233751439872407,435
16,SD,0.56764795875364,435
16,S A. Diagonal,0.5874097808012567,435
16,S A. MultiDiagonal,0.5480542250593101,435
16,S A. Grid,0.568164414557109,435
16,Learnable,0.6040067708530488,435
32,SD,0.44855612153145674,435
32,S A. Diagonal,0.4754250483067593,435
32,S A. MultiDiagonal,0.42492388009823956,435
32,S A. Grid,0.4565723389973517,435
32,Learnable,0.42473588893440095,435
64,SD,0.2768351804193083,435
64,S A. Diagonal,0.30027596148815217,435
64,S A. MultiDiagonal,0.27869553283761955,435
64,S A. Grid,0.2880268026743735,435
8,SD,0.6786734234188041,436
8,S A. Diagonal,0.7186339279370858,436
8,S A. MultiDiagonal,0.6862742151710227,436
8,S A. Grid,0.7068755653713017,436
8,Learnable,0.7541203899451576,436
16,SD,0.5685191253614168,436
16,S A. Diagonal,0.5856471954319465,436
16,S A. MultiDiagonal,0.5414688784734153,436
16,S A. Grid,0.5691214548385939,436
16,Learnable,0.6111913437238972,436
32,SD,0.44670045825784754,436
32,S A. Diagonal,0.4634710730281064,436
32,S A. MultiDiagonal,0.4164242201664712,436
32,S A. Grid,0.44762610978732437,436
32,Learnable,0.41380679255796216,436
64,SD,0.2919014801765602,436
64,S A. Diagonal,0.29094804515541667,436
64,S A. MultiDiagonal,0.2921325906068486,436
64,S A. Grid,0.2707180042500851,436
8,SD,0.6872428780988356,437
8,S A. Diagonal,0.7393378564311934,437
8,S A. MultiDiagonal,0.7109921663194321,437
8,S A. Grid,0.7115609319116799,437
8,Learnable,0.7533592911841229,437
16,SD,0.5676866886359313,437
16,S A. Diagonal,0.5933347222067977,437
16,S A. MultiDiagonal,0.5377782128630423,437
16,S A. Grid,0.5752772047416652,437
16,Learnable,0.5943475669525179,437
32,SD,0.4552879341262322,437
32,S A. Diagonal,0.4700663662993554,437
32,S A. MultiDiagonal,0.4360196980150607,437
32,S A. Grid,0.4507924337710839,437
32,Learnable,0.3958091351982511,437
64,SD,0.2839326185436669,437
64,S A. Diagonal,0.30093695645913576,437
64,S A. MultiDiagonal,0.281006956818751,437
64,S A. Grid,0.25237709224907545,437
8,SD,0.6808878659638258,438
8,S A. Diagonal,0.7243981273590768,438
8,S A. MultiDiagonal,0.7077688114267815,438
8,S A. Grid,0.7118169281279441,438
8,Learnable,0.7331857259836096,438
16,SD,0.5700246505783235,438
16,S A. Diagonal,0.5971914977259887,438
16,S A. MultiDiagonal,0.5476115948661152,438
16,S A. Grid,0.5795412501306558,438
16,Learnable,0.5937216406186432,438
32,SD,0.4463727251601006,438
32,S A. Diagonal,0.46490980981704044,438
32,S A. MultiDiagonal,0.41754647520042,438
32,S A. Grid,0.451140032866025,438
32,Learnable,0.4359146937865624,438
64,SD,0.28147245027858214,438
64,S A. Diagonal,0.29407265919975417,438
64,S A. MultiDiagonal,0.3088498364849042,438
64,S A. Grid,0.25517930346809636,438
8,SD,0.6757640030196711,439
8,S A. Diagonal,0.733580430959864,439
8,S A. MultiDiagonal,0.7071176183010195,439
8,S A. Grid,0.7104142020499452,439
8,Learnable,0.7382219930053225,439
16,SD,0.5749890896686817,439
16,S A. Diagonal,0.6003581003231488,439
16,S A. MultiDiagonal,0.5494008794303165,439
16,S A. Grid,0.5752351631544396,439
16,Learnable,0.5705010992237554,439
32,SD,0.4530285893552937,439
32,S A. Diagonal,0.47111566824840845,439
32,S A. MultiDiagonal,0.421106081751651,439
32,S A. Grid,0.4556456122708011,439
32,Learnable,0.40949794132627965,439
64,SD,0.27666659375778574,439
64,S A. Diagonal,0.30971613874035064,439
64,S A. MultiDiagonal,0.31745674118108896,439
64,S A. Grid,0.26797372187813,439
8,SD,0.67690667976443,440
8,S A. Diagonal,0.7267288921655355,440
8,S A. MultiDiagonal,0.6958936410882158,440
8,S A. Grid,0.7035780041220495,440
8,Learnable,0.7201412989268255,440
16,SD,0.5713836331992768,440
16,S A. Diagonal,0.6012576035436838,440
16,S A. MultiDiagonal,0.5441809458212136,440
16,S A. Grid,0.5760609183736476,440
16,Learnable,0.5902151988210739,440
32,SD,0.45145602775412674,440
32,S A. Diagonal,0.4679699228156071,440
32,S A. MultiDiagonal,0.43541008647900237,440
32,S A. Grid,0.4456508265447502,440
32,Learnable,0.4086794402756891,440
64,SD,0.2780962410181206,440
64,S A. Diagonal,0.29047851399788394,440
64,S A. MultiDiagonal,0.2770020630500559,440
64,S A. Grid,0.26247831097307145,440
8,SD,0.664237997196586,441
8,S A. Diagonal,0.7199770355709612,441
8,S A. MultiDiagonal,0.7013979763613546,441
8,S A. Grid,0.6966859902696215,441
8,Learnable,0.740529350171673,441
16,SD,0.5712469890611378,441
16,S A. Diagonal,0.6022406231942373,441
16,S A. MultiDiagonal,0.5538024625442202,441
16,S A. Grid,0.5783378806168209,441
16,Learnable,0.5979556023338343,441
32,SD,0.44776342503714517,441
32,S A. Diagonal,0.47070594792467524,441
32,S A. MultiDiagonal,0.42461599492719376,441
32,S A. Grid,0.4455160926945107,441
32,Learnable,0.42977300993578044,441
64,SD,0.2804676258526875,441
64,S A. Diagonal,0.2897140229147873,441
64,S A. MultiDiagonal,0.26808085256386427,441
64,S A. Grid,0.26431729882369187,441
8,SD,0.6750311792622654,442
8,S A. Diagonal,0.7211341807974543,442
8,S A. MultiDiagonal,0.7165087442505964,442
8,S A. Grid,0.7135995448033656,442
8,Learnable,0.7588039296617453,442
16,SD,0.5694805635183755,442
16,S A. Diagonal,0.5996187485051768,442
16,S A. MultiDiagonal,0.5422999205256496,442
16,S A. Grid,0.5738178006612342,442
16,Learnable,0.5925105693867122,442
32,SD,0.4488928754628253,442
32,S A. Diagonal,0.47156342256549477,442
32,S A. MultiDiagonal,0.4184970193340468,442
32,S A. Grid,0.4536975817815493,442
32,Learnable,0.4234656467399664,442
64,SD,0.286328772526459,442
64,S A. Diagonal,0.306745347916489,442
64,S A. MultiDiagonal,0.2831593387767471,442
64,S A. Grid,0.25348257467645263,442
8,SD,0.6656597414872446,443
8,S A. Diagonal,0.7261394342714378,443
8,S A. MultiDiagonal,0.7063848711440862,443
8,S A. Grid,0.6954973232537418,443
8,Learnable,0.7476447186576266,443
16,SD,0.5768293289983711,443
16,S A. Diagonal,0.596006257228946,443
16,S A. MultiDiagonal,0.5432936411177858,443
16,S A. Grid,0.5766861372314405,443
16,Learnable,0.6238969090555123,443
32,SD,0.447100121837868,443
32,S A. Diagonal,0.4585218190412174,443
32,S A. MultiDiagonal,0.4283048624806818,443
32,S A. Grid,0.45512679132569583,443
32,Learnable,0.4100815597047023,443
64,SD,0.2831607772265865,443
64,S A. Diagonal,0.3059482560448845,443
64,S A. MultiDiagonal,0.2781013003024809,443
64,S A. Grid,0.27179660129902555,443
8,SD,0.6782959917539128,444
8,S A. Diagonal,0.7228148488191191,444
8,S A. MultiDiagonal,0.693506910609259,444
8,S A. Grid,0.7150034326268818,444
8,Learnable,0.7367716485949278,444
16,SD,0.5735035506445707,444
16,S A. Diagonal,0.6029539428353581,444
16,S A. MultiDiagonal,0.5453125073736789,444
16,S A. Grid,0.5714477606463693,444
16,Learnable,0.6278599205181814,444
32,SD,0.4489954492995929,444
32,S A. Diagonal,0.46288903645482626,444
32,S A. MultiDiagonal,0.41844147280657473,444
32,S A. Grid,0.4549495680048049,444
32,Learnable,0.4247419484076239,444
64,SD,0.2915885447499435,444
64,S A. Diagonal,0.303371815315832,444
64,S A. MultiDiagonal,0.2749907818214975,444
64,S A. Grid,0.2571377426000309,444
8,SD,0.6823419995173583,445
8,S A. Diagonal,0.7243404159399018,445
8,S A. MultiDiagonal,0.7010550750221519,445
8,S A. Grid,0.7208948166166413,445
8,Learnable,0.7241156338430488,445
16,SD,0.565026553578174,445
16,S A. Diagonal,0.598627380108824,445
16,S A. MultiDiagonal,0.5544561992522081,445
16,S A. Grid,0.5708522960813653,445
16,Learnable,0.6051141317660828,445
32,SD,0.454204876018661,445
32,S A. Diagonal,0.46095444197191004,445
32,S A. MultiDiagonal,0.4221550552828605,445
32,S A. Grid,0.44405261367931365,445
32,Learnable,0.42546336667747153,445
64,SD,0.28733813837776867,445
64,S A. Diagonal,0.3039011442686203,445
64,S A. MultiDiagonal,0.28267158855896746,445
64,S A. Grid,0.26405281256465163,445
8,SD,0.6687394952257976,446
8,S A. Diagonal,0.7259227729388036,446
8,S A. MultiDiagonal,0.7091741339195925,446
8,S A. Grid,0.7123896230524405,446
8,Learnable,0.6843230375796668,446
16,SD,0.5714832630455431,446
16,S A. Diagonal,0.5884835970813347,446
16,S A. MultiDiagonal,0.5445399369257538,446
16,S A. Grid,0.5765796263754059,446
16,Learnable,0.5591309803049134,446
32,SD,0.44756818596135595,446
32,S A. Diagonal,0.46967025393066886,446
32,S A. MultiDiagonal,0.419219634754746,446
32,S A. Grid,0.4532653690399388,446
32,Learnable,0.43515770454098834,446
64,SD,0.26795962334082524,446
64,S A. Diagonal,0.31084254523426963,446
64,S A. MultiDiagonal,0.2992219481733892,446
64,S A. Grid,0.2669207187321344,446
8,SD,0.6693605019976385,447
8,S A. Diagonal,0.7322961800295258,447
8,S A. MultiDiagonal,0.7102975527514953,447
8,S A. Grid,0.7195000485149907,447
8,Learnable,0.7493770061052938,447
16,SD,0.5711263457387883,447
16,S A. Diagonal,0.6013166413814155,447
16,S A. MultiDiagonal,0.5548760244595435,447
16,S A. Grid,0.5813649712906186,447
16,Learnable,0.5701125239439703,447
32,SD,0.4528491137811447,447
32,S A. Diagonal,0.4698438559395328,447
32,S A. MultiDiagonal,0.4224309342156217,447
32,S A. Grid,0.4705647837058942,447
32,Learnable,0.4421716602115209,447
64,SD,0.28570041886365083,447
64,S A. Diagonal,0.33101897354271503,447
64,S A. MultiDiagonal,0.2758588569474749,447
64,S A. Grid,0.2864668311505525,447
8,SD,0.681015072287086,448
8,S A. Diagonal,0.7249331035378774,448
8,S A. MultiDiagonal,0.6954014798783184,448
8,S A. Grid,0.7148704625018527,448
8,Learnable,0.6979701887457227,448
16,SD,0.5700118158674646,448
16,S A. Diagonal,0.5997306701825407,448
16,S A. MultiDiagonal,0.5580629359160055,448
16,S A. Grid,0.5640045635386307,448
16,Learnable,0.5937235148079251,448
32,SD,0.448024570898634,448
32,S A. Diagonal,0.470083811712642,448
32,S A. MultiDiagonal,0.4335605702818964,448
32,S A. Grid,0.44119565817655026,448
32,Learnable,0.430709106016057,448
64,SD,0.27385434736948827,448
64,S A. Diagonal,0.3128001237219057,448
64,S A. MultiDiagonal,0.3232913734624741,448
64,S A. Grid,0.26832243427445246,448
8,SD,0.6740587191471252,449
8,S A. Diagonal,0.7345360742350899,449
8,S A. MultiDiagonal,0.6983462933187379,449
8,S A. Grid,0.7006362756391963,449
8,Learnable,0.7537119124285069,449
16,SD,0.5713531715970094,449
16,S A. Diagonal,0.595817107415239,449
16,S A. MultiDiagonal,0.53618673608361,449
16,S A. Grid,0.5789203808615424,449
16,Learnable,0.5531419452897932,449
32,SD,0.44747094555528066,449
32,S A. Diagonal,0.47103304786850275,449
32,S A. MultiDiagonal,0.4284797146628097,449
32,S A. Grid,0.4485516188292584,449
32,Learnable,0.41783112697599495,449
64,SD,0.2819207239518855,449
64,S A. Diagonal,0.31032981850416286,449
64,S A. MultiDiagonal,0.29691929335782086,449
64,S A. Grid,0.2847675469920212,449
8,SD,0.6704003643122743,450
8,S A. Diagonal,0.7217962789253871,450
8,S A. MultiDiagonal,0.706341713070336,450
8,S A. Grid,0.6994654407318135,450
8,Learnable,0.7530483051618284,450
16,SD,0.5749677884280087,450
16,S A. Diagonal,0.5951535590299931,450
16,S A. MultiDiagonal,0.5544239940872356,450
16,S A. Grid,0.5678415111316293,450
16,Learnable,0.5988239104822305,450
32,SD,0.44918882654862335,450
32,S A. Diagonal,0.4665121280127493,450
32,S A. MultiDiagonal,0.42697774991936777,450
32,S A. Grid,0.4505404230857423,450
32,Learnable,0.40371997313703284,450
64,SD,0.27918717053069086,450
64,S A. Diagonal,0.321396247734785,450
64,S A. MultiDiagonal,0.2869017265631766,450
64,S A. Grid,0.25965613286466943,450
8,SD,0.6856191298809897,451
8,S A. Diagonal,0.72071888996337,451
8,S A. MultiDiagonal,0.7079509930940665,451
8,S A. Grid,0.7209788824262261,451
8,Learnable,0.7563773499001449,451
16,SD,0.5620610280240061,451
16,S A. Diagonal,0.5873966681635496,451
16,S A. MultiDiagonal,0.5490185326189246,451
16,S A. Grid,0.5784119804555395,451
16,Learnable,0.5959273666368563,451
32,SD,0.4452910149750583,451
32,S A. Diagonal,0.46206030549423815,451
32,S A. MultiDiagonal,0.4235133197080623,451
32,S A. Grid,0.44048668337384733,451
32,Learnable,0.4185362476437361,451
64,SD,0.27566206214974,451
64,S A. Diagonal,0.2905469303696025,451
64,S A. MultiDiagonal,0.2882812991413713,451
64,S A. Grid,0.27958554771803734,451
8,SD,0.675515126719143,452
8,S A. Diagonal,0.7319848241559548,452
8,S A. MultiDiagonal,0.6960597041003493,452
8,S A. Grid,0.717122047092737,452
8,Learnable,0.7399967586523246,452
16,SD,0.5704140609560518,452
16,S A. Diagonal,0.5989957534068631,452
16,S A. MultiDiagonal,0.5532085238974752,452
16,S A. Grid,0.5849118916061339,452
16,Learnable,0.5850030049906632,452
32,SD,0.4535253025208007,452
32,S A. Diagonal,0.46297825938920106,452
32,S A. MultiDiagonal,0.4169143390826543,452
32,S A. Grid,0.44769609448719405,452
32,Learnable,0.3945177533533546,452
64,SD,0.2683972300216171,452
64,S A. Diagonal,0.30649482906799036,452
64,S A. MultiDiagonal,0.2926186161359496,452
64,S A. Grid,0.2647419493413097,452
8,SD,0.6834354915095686,453
8,S A. Diagonal,0.7255329411419584,453
8,S A. MultiDiagonal,0.7122388480195057,453
8,S A. Grid,0.6986687317767031,453
8,Learnable,0.7557856559745137,453
16,SD,0.5622688494618564,453
16,S A. Diagonal,0.6030966206655904,453
16,S A. MultiDiagonal,0.5566337089347458,453
16,S A. Grid,0.5675881025676514,453
16,Learnable,0.58738514211253,453
32,SD,0.4473882959019011,453
32,S A. Diagonal,0.46172575606982624,453
32,S A. MultiDiagonal,0.42648553551789187,453
32,S A. Grid,0.45027513066491015,453
32,Learnable,0.40559332032144296,453
64,SD,0.27697047622408005,453
64,S A. Diagonal,0.29512097047124813,453
64,S A. MultiDiagonal,0.29069612642808396,453
64,S A. Grid,0.27129871069926126,453
8,SD,0.6786389641713353,454
8,S A. Diagonal,0.7285132863202497,454
8,S A. MultiDiagonal,0.7135368480287685,454
8,S A. Grid,0.7049295559581942,454
8,Learnable,0.7227769720381084,454
16,SD,0.5669255650993018,454
16,S A. Diagonal,0.5987793991192264,454
16,S A. MultiDiagonal,0.5456992843384603,454
16,S A. Grid,0.5690561621340596,454
16,Learnable,0.5947530041131581,454
32,SD,0.4515202095267049,454
32,S A. Diagonal,0.47608484991788597,454
32,S A. MultiDiagonal,0.43120058942436934,454
32,S A. Grid,0.4459658976996861,454
32,Learnable,0.4286780616701905,454
64,SD,0.29534764702543115,454
64,S A. Diagonal,0.31140654108700355,454
64,S A. MultiDiagonal,0.27994049413881406,454
64,S A. Grid,0.25670745587143695,454
8,SD,0.6797291319085254,455
8,S A. Diagonal,0.7297064827087587,455
8,S A. MultiDiagonal,0.7128007495854467,455
8,S A. Grid,0.7093298779685868,455
8,Learnable,0.6860906972222818,455
16,SD,0.5705090541370484,455
16,S A. Diagonal,0.5979431184958864,455
16,S A. MultiDiagonal,0.5461396879202725,455
16,S A. Grid,0.5733198739762497,455
16,Learnable,0.595637587082573,455
32,SD,0.45264195584089045,455
32,S A. Diagonal,0.4726885990090308,455
32,S A. MultiDiagonal,0.43015858073103264,455
32,S A. Grid,0.4541956058459088,455
32,Learnable,0.43657921215719886,455
64,SD,0.28511760473025854,455
64,S A. Diagonal,0.3025175089550973,455
64,S A. MultiDiagonal,0.28283025960063884,455
64,S A. Grid,0.2617656305042867,455
8,SD,0.6709373837412638,456
8,S A. Diagonal,0.7346257193345371,456
8,S A. MultiDiagonal,0.6997089165282345,456
8,S A. Grid,0.691999996867999,456
8,Learnable,0.7482206829464818,456
16,SD,0.5678917415755622,456
16,S A. Diagonal,0.5978894933318567,456
16,S A. MultiDiagonal,0.5425644923795306,456
16,S A. Grid,0.5789068539415232,456
16,Learnable,0.5777908749359327,456
32,SD,0.44949309585840436,456
32,S A. Diagonal,0.46765613029921693,456
32,S A. MultiDiagonal,0.416333758861313,456
32,S A. Grid,0.4667426428677326,456
32,Learnable,0.4171905288258524,456
64,SD,0.2876847917277756,456
64,S A. Diagonal,0.3143470469630775,456
64,S A. MultiDiagonal,0.31589513463448227,456
64,S A. Grid,0.24172645983899751,456
8,SD,0.6820500248709511,457
8,S A. Diagonal,0.7243391178274962,457
8,S A. MultiDiagonal,0.7041238579794604,457
8,S A. Grid,0.710387399322572,457
8,Learnable,0.7416628291086496,457
16,SD,0.5742375382926339,457
16,S A. Diagonal,0.6062855429535781,457
16,S A. MultiDiagonal,0.5533576897291618,457
16,S A. Grid,0.5815685009760728,457
16,Learnable,0.5890417998780891,457
32,SD,0.44591776317279475,457
32,S A. Diagonal,0.4727748833477799,457
32,S A. MultiDiagonal,0.4181600518338505,457
32,S A. Grid,0.4536156722566032,457
32,Learnable,0.39363533962340685,457
64,SD,0.2959424960437873,457
64,S A. Diagonal,0.30052995720299536,457
64,S A. MultiDiagonal,0.2900988977447375,457
64,S A. Grid,0.2636745401239354,457
8,SD,0.6776194571611195,458
8,S A. Diagonal,0.7284573895211515,458
8,S A. MultiDiagonal,0.6997843903937541,458
8,S A. Grid,0.7042887298942804,458
8,Learnable,0.6894144511808271,458
16,SD,0.5666167938820185,458
16,S A. Diagonal,0.5943071852407498,458
16,S A. MultiDiagonal,0.5569110451032669,458
16,S A. Grid,0.5742374258946805,458
16,Learnable,0.58281444162989,458
32,SD,0.44772640498819277,458
32,S A. Diagonal,0.4676980211048303,458
32,S A. MultiDiagonal,0.423796395599688,458
32,S A. Grid,0.44882216783102874,458
32,Learnable,0.4132011375565312,458
64,SD,0.29191016681062976,458
64,S A. Diagonal,0.3014253669212229,458
64,S A. MultiDiagonal,0.2970328857574989,458
64,S A. Grid,0.25850262293255827,458
8,SD,0.6712741046807423,459
8,S A. Diagonal,0.7343168371290668,459
8,S A. MultiDiagonal,0.7036852853380144,459
8,S A. Grid,0.709334189642444,459
8,Learnable,0.6905690351739037,459
16,SD,0.5627591710779293,459
16,S A. Diagonal,0.6047660063634368,459
16,S A. MultiDiagonal,0.543755444114569,459
16,S A. Grid,0.5799770806472606,459
16,Learnable,0.6226009878480365,459
32,SD,0.44689098083425627,459
32,S A. Diagonal,0.4675089954636772,459
32,S A. MultiDiagonal,0.4193731772299598,459
32,S A. Grid,0.4530750584982966,459
32,Learnable,0.4162145361524226,459
64,SD,0.2878965196528888,459
64,S A. Diagonal,0.3109532436621886,459
64,S A. MultiDiagonal,0.2828450774611395,459
64,S A. Grid,0.28163148683367073,459
8,SD,0.6711321470605113,460
8,S A. Diagonal,0.7239564336368961,460
8,S A. MultiDiagonal,0.720849001998205,460
8,S A. Grid,0.6890958905016713,460
8,Learnable,0.7336968236821875,460
16,SD,0.5727195397137487,460
16,S A. Diagonal,0.6020742604530545,460
16,S A. MultiDiagonal,0.5519707328777232,460
16,S A. Grid,0.571669093340176,460
16,Learnable,0.6190692845248735,460
32,SD,0.4499782324430104,460
32,S A. Diagonal,0.47235651515246213,460
32,S A. MultiDiagonal,0.42218884351065256,460
32,S A. Grid,0.4548636172723014,460
32,Learnable,0.4114401054974264,460
64,SD,0.28489177664175175,460
64,S A. Diagonal,0.3023383334273035,460
64,S A. MultiDiagonal,0.28619376659208373,460
64,S A. Grid,0.2611632508409165,460
8,SD,0.669782729602444,461
8,S A. Diagonal,0.7336286659339525,461
8,S A. MultiDiagonal,0.7059374932325083,461
8,S A. Grid,0.7184638908390618,461
8,Learnable,0.718935653478701,461
16,SD,0.5721552823976693,461
16,S A. Diagonal,0.6005968199258161,461
16,S A. MultiDiagonal,0.5549931831360015,461
16,S A. Grid,0.572668962408393,461
16,Learnable,0.5639926566206286,461
32,SD,0.44658587255829496,461
32,S A. Diagonal,0.469316400780388,461
32,S A. MultiDiagonal,0.42383589402951993,461
32,S A. Grid,0.4481196380655488,461
32,Learnable,0.4278817311316724,461
64,SD,0.2868174888344074,461
64,S A. Diagonal,0.2889333505885671,461
64,S A. MultiDiagonal,0.26959532786205065,461
64,S A. Grid,0.2822241779740472,461
8,SD,0.6662050360616477,462
8,S A. Diagonal,0.733053405167265,462
8,S A. MultiDiagonal,0.6991977150296538,462
8,S A. Grid,0.703854294060941,462
8,Learnable,0.7531137880126086,462
16,SD,0.5655071008656228,462
16,S A. Diagonal,0.5970091871762518,462
16,S A. MultiDiagonal,0.5407335216894333,462
16,S A. Grid,0.5786498664183892,462
16,Learnable,0.5783433038293586,462
32,SD,0.446324236625903,462
32,S A. Diagonal,0.46466985978130076,462
32,S A. MultiDiagonal,0.4244484003061764,462
32,S A. Grid,0.4511757141705102,462
32,Learnable,0.4365512110230623,462
64,SD,0.2914208092181612,462
64,S A. Diagonal,0.30412173435132506,462
64,S A. MultiDiagonal,0.31033918198296695,462
64,S A. Grid,0.2761840035715434,462
8,SD,0.6754069344413122,463
8,S A. Diagonal,0.7343967357869955,463
8,S A. MultiDiagonal,0.7082880424368592,463
8,S A. Grid,0.7064951094390757,463
8,Learnable,0.7419156718152892,463
16,SD,0.5748326885459822,463
16,S A. Diagonal,0.5997126829521398,463
16,S A. MultiDiagonal,0.5368732942602057,463
16,S A. Grid,0.5744963888152431,463
16,Learnable,0.557363184621025,463
32,SD,0.4490384354607848,463
32,S A. Diagonal,0.47349600263031855,463
32,S A. MultiDiagonal,0.42243855800853114,463
32,S A. Grid,0.4391551023678488,463
32,Learnable,0.41991917107035026,463
64,SD,0.2775273153490068,463
64,S A. Diagonal,0.30544134279937474,463
64,S A. MultiDiagonal,0.2908839943555036,463
64,S A. Grid,0.2515792032571458,463
8,SD,0.6884195780774998,464
8,S A. Diagonal,0.7368013887167965,464
8,S A. MultiDiagonal,0.7000963693233664,464
8,S A. Grid,0.7137733016471798,464
8,Learnable,0.6838658549443973,464
16,SD,0.562963667565242,464
16,S A. Diagonal,0.5924564424402385,464
16,S A. MultiDiagonal,0.5397566027041367,464
16,S A. Grid,0.572845656919733,464
16,Learnable,0.5968837644313298,464
32,SD,0.4520611566243306,464
32,S A. Diagonal,0.466961250937596,464
32,S A. MultiDiagonal,0.41975196268160353,464
32,S A. Grid,0.4624157597076507,464
32,Learnable,0.4261694093155936,464
64,SD,0.28204867691434243,464
64,S A. Diagonal,0.32180606688111196,464
64,S A. MultiDiagonal,0.27977086633149223,464
64,S A. Grid,0.2749625410424873,464
8,SD,0.6726668090886194,465
8,S A. Diagonal,0.7311332890376216,465
8,S A. MultiDiagonal,0.6990834042535463,465
8,S A. Grid,0.7073070593181555,465
8,Learnable,0.7526824458601091,465
16,SD,0.5727570247778251,465
16,S A. Diagonal,0.5955832353181716,465
16,S A. MultiDiagonal,0.5545703134188027,465
16,S A. Grid,0.572265999041466,465
16,Learnable,0.5499221522514495,465
32,SD,0.4488523893815231,465
32,S A. Diagonal,0.4685933903595242,465
32,S A. MultiDiagonal,0.42760726275610034,465
32,S A. Grid,0.45213897258314056,465
32,Learnable,0.41880167931062773,465
64,SD,0.28044680428114266,465
64,S A. Diagonal,0.30195686662962495,465
64,S A. MultiDiagonal,0.2983557551221043,465
64,S A. Grid,0.2608547891029682,465
8,SD,0.6802096141125278,466
8,S A. Diagonal,0.7323169999424728,466
8,S A. MultiDiagonal,0.7044655810465202,466
8,S A. Grid,0.720254591905465,466
8,Learnable,0.7135980577755014,466
16,SD,0.5740832044202102,466
16,S A. Diagonal,0.589410589989539,466
16,S A. MultiDiagonal,0.5530243758325737,466
16,S A. Grid,0.5810680470008934,466
16,Learnable,0.614843787654689,466
32,SD,0.44866782349013656,466
32,S A. Diagonal,0.46704650826307714,466
32,S A. MultiDiagonal,0.416293693033869,466
32,S A. Grid,0.4461349957043768,466
32,Learnable,0.41261943584584343,466
64,SD,0.2808483372453653,466
64,S A. Diagonal,0.2941758526255639,466
64,S A. MultiDiagonal,0.3006356802752915,466
64,S A. Grid,0.25724633580323597,466
8,SD,0.6669485596556766,467
8,S A. Diagonal,0.7302851662363261,467
8,S A. MultiDiagonal,0.688727033423087,467
8,S A. Grid,0.7078296831777849,467
8,Learnable,0.6944756300147569,467
16,SD,0.5695819455537421,467
16,S A. Diagonal,0.6149979633279583,467
16,S A. MultiDiagonal,0.5453157190656679,467
16,S A. Grid,0.5727139331304076,467
16,Learnable,0.5655978579991086,467
32,SD,0.45184885964558175,467
32,S A. Diagonal,0.4656277213139028,467
32,S A. MultiDiagonal,0.4286337550827054,467
32,S A. Grid,0.4438344512148955,467
32,Learnable,0.4094037115787227,467
64,SD,0.29296276178683783,467
64,S A. Diagonal,0.3367610539729407,467
64,S A. MultiDiagonal,0.29968416919928503,467
64,S A. Grid,0.25930652002571264,467
8,SD,0.6830737117385788,468
8,S A. Diagonal,0.7387707180737206,468
8,S A. MultiDiagonal,0.7138036863919089,468
8,S A. Grid,0.694830287383883,468
8,Learnable,0.6934695424357196,468
16,SD,0.5759247577203919,468
16,S A. Diagonal,0.6049455998063298,468
16,S A. MultiDiagonal,0.5457130004239651,468
16,S A. Grid,0.5698420561544576,468
16,Learnable,0.5851980328229768,468
32,SD,0.4503362872199901,468
32,S A. Diagonal,0.464850282555396,468
32,S A. MultiDiagonal,0.43207790658723316,468
32,S A. Grid,0.45060747683582536,468
32,Learnable,0.412164383701797,468
64,SD,0.3141300561698467,468
64,S A. Diagonal,0.3015941383322651,468
64,S A. MultiDiagonal,0.2751765400451858,468
64,S A. Grid,0.2574825569465528,468
8,SD,0.677282780338018,469
8,S A. Diagonal,0.7276811542539173,469
8,S A. MultiDiagonal,0.7217257244529726,469
8,S A. Grid,0.7142025099096739,469
8,Learnable,0.7502336177532373,469
16,SD,0.5729831768511993,469
16,S A. Diagonal,0.6047300438676142,469
16,S A. MultiDiagonal,0.5564669576967952,469
16,S A. Grid,0.5784199694836902,469
16,Learnable,0.572176942550221,469
32,SD,0.45027628858269064,469
32,S A. Diagonal,0.45907048801437134,469
32,S A. MultiDiagonal,0.4251755496668128,469
32,S A. Grid,0.4547680667960512,469
32,Learnable,0.41005377068294235,469
64,SD,0.27668723579271925,469
64,S A. Diagonal,0.30024079975966245,469
64,S A. MultiDiagonal,0.2820646597749167,469
64,S A. Grid,0.25429160707753706,469
8,SD,0.6841078238663736,470
8,S A. Diagonal,0.7400211551093607,470
8,S A. MultiDiagonal,0.698192214001055,470
8,S A. Grid,0.7054042669065309,470
8,Learnable,0.7332423968043884,470
16,SD,0.5641794045492762,470
16,S A. Diagonal,0.5872252806134951,470
16,S A. MultiDiagonal,0.5512997901376546,470
16,S A. Grid,0.5795285892372194,470
16,Learnable,0.5734892991423377,470
32,SD,0.45059517485184497,470
32,S A. Diagonal,0.4678363213902209,470
32,S A. MultiDiagonal,0.42198962723191347,470
32,S A. Grid,0.44580900376933,470
32,Learnable,0.4244764630304443,470
64,SD,0.28556256950247466,470
64,S A. Diagonal,0.2964141696901332,470
64,S A. MultiDiagonal,0.2939400465918724,470
64,S A. Grid,0.2845049047616148,470
8,SD,0.6800906835918316,471
8,S A. Diagonal,0.7328439322707392,471
8,S A. MultiDiagonal,0.7016111151991842,471
8,S A. Grid,0.6966623932826431,471
8,Learnable,0.754100877782852,471
16,SD,0.5669029888654213,471
16,S A. Diagonal,0.600554483913954,471
16,S A. MultiDiagonal,0.5550778745567909,471
16,S A. Grid,0.5872912031016966,471
16,Learnable,0.6003761838953886,471
32,SD,0.4466459967880096,471
32,S A. Diagonal,0.4668850226195109,471
32,S A. MultiDiagonal,0.4224537856064995,471
32,S A. Grid,0.45228523769346635,471
32,Learnable,0.4268390022110162,471
64,SD,0.28494176889971634,471
64,S A. Diagonal,0.2943150315148237,471
64,S A. MultiDiagonal,0.3021424132790467,471
64,S A. Grid,0.2583240523220718,471
8,SD,0.6759605758457864,472
8,S A. Diagonal,0.7221445731174262,472
8,S A. MultiDiagonal,0.7111690728984026,472
8,S A. Grid,0.6966767506242358,472
8,Learnable,0.744055012988545,472
16,SD,0.5660659000532573,472
16,S A. Diagonal,0.6043273466887442,472
16,S A. MultiDiagonal,0.5347480519544593,472
16,S A. Grid,0.5773580338961822,472
16,Learnable,0.5633683904009201,472
32,SD,0.44985109686109825,472
32,S A. Diagonal,0.4658747340042344,472
32,S A. MultiDiagonal,0.4295877843632129,472
32,S A. Grid,0.4529593315953102,472
32,Learnable,0.41725211070737905,472
64,SD,0.2838977884057515,472
64,S A. Diagonal,0.29835581282656176,472
64,S A. MultiDiagonal,0.272460492790224,472
64,S A. Grid,0.27638359472295104,472
8,SD,0.6705763576509922,473
8,S A. Diagonal,0.7205024874916219,473
8,S A. MultiDiagonal,0.7143402661778249,473
8,S A. Grid,0.6959690567096748,473
8,Learnable,0.7247052046708005,473
16,SD,0.5603586268622933,473
16,S A. Diagonal,0.60216576781947,473
16,S A. MultiDiagonal,0.5680753734536274,473
16,S A. Grid,0.577871108825601,473
16,Learnable,0.5740212447543449,473
32,SD,0.4476452284869449,473
32,S A. Diagonal,0.46581727305514364,473
32,S A. MultiDiagonal,0.4150464966601823,473
32,S A. Grid,0.4624643014582439,473
32,Learnable,0.429818805259618,473
64,SD,0.2780410038710535,473
64,S A. Diagonal,0.2926712901756072,473
64,S A. MultiDiagonal,0.29097429027605737,473
64,S A. Grid,0.2501621455125596,473
8,SD,0.6892258947315678,474
8,S A. Diagonal,0.7372921204401524,474
8,S A. MultiDiagonal,0.6997106697930852,474
8,S A. Grid,0.7183006075969817,474
8,Learnable,0.7347239764658601,474
16,SD,0.5747736812370725,474
16,S A. Diagonal,0.5920907401862876,474
16,S A. MultiDiagonal,0.5448819680161429,474
16,S A. Grid,0.5768198226886858,474
16,Learnable,0.5532707005304126,474
32,SD,0.45089923559473266,474
32,S A. Diagonal,0.46964203679518,474
32,S A. MultiDiagonal,0.4268716248514465,474
32,S A. Grid,0.43712032850562654,474
32,Learnable,0.4246282868352373,474
64,SD,0.2801770704360503,474
64,S A. Diagonal,0.2966870529944298,474
64,S A. MultiDiagonal,0.29042206670974857,474
64,S A. Grid,0.27230859372975974,474
8,SD,0.6737584731245339,475
8,S A. Diagonal,0.7295800902415046,475
8,S A. MultiDiagonal,0.7035620340308171,475
8,S A. Grid,0.7100615270943885,475
8,Learnable,0.703050000060064,475
16,SD,0.5666926380479398,475
16,S A. Diagonal,0.5993943200460179,475
16,S A. MultiDiagonal,0.553353337529869,475
16,S A. Grid,0.5737530772617433,475
16,Learnable,0.5904051171988669,475
32,SD,0.44968565077053885,475
32,S A. Diagonal,0.46158452153121876,475
32,S A. MultiDiagonal,0.4198040269306728,475
32,S A. Grid,0.45820993388147924,475
32,Learnable,0.4208888425850563,475
64,SD,0.29574861263000524,475
64,S A. Diagonal,0.3194575536238297,475
64,S A. MultiDiagonal,0.2869161991514383,475
64,S A. Grid,0.2637404678047309,475
8,SD,0.6656564607444497,476
8,S A. Diagonal,0.7282222885866484,476
8,S A. MultiDiagonal,0.7183441031246616,476
8,S A. Grid,0.6974396859132526,476
8,Learnable,0.7456428931805893,476
16,SD,0.5715084933597193,476
16,S A. Diagonal,0.5973335612518376,476
16,S A. MultiDiagonal,0.5614383554584715,476
16,S A. Grid,0.5729606406421566,476
16,Learnable,0.6040902973684991,476
32,SD,0.4531620757560728,476
32,S A. Diagonal,0.4687078047622803,476
32,S A. MultiDiagonal,0.42828729508763413,476
32,S A. Grid,0.45964732645829665,476
32,Learnable,0.4186879738042323,476
64,SD,0.2820415403310299,476
64,S A. Diagonal,0.3156878534592258,476
64,S A. MultiDiagonal,0.2812050357870585,476
64,S A. Grid,0.2588767702969982,476
8,SD,0.6891102467474772,477
8,S A. Diagonal,0.726448303355453,477
8,S A. MultiDiagonal,0.7119891340180157,477
8,S A. Grid,0.7131790883008323,477
8,Learnable,0.6860782299389137,477
16,SD,0.5714273979847808,477
16,S A. Diagonal,0.60323033034385,477
16,S A. MultiDiagonal,0.5457619956517923,477
16,S A. Grid,0.5711315737614165,477
16,Learnable,0.5584467753021419,477
32,SD,0.4464132408419752,477
32,S A. Diagonal,0.47332318591982026,477
32,S A. MultiDiagonal,0.42627257244928796,477
32,S A. Grid,0.450272239731766,477
32,Learnable,0.4143652306230167,477
64,SD,0.2848667421628531,477
64,S A. Diagonal,0.29977407535559203,477
64,S A. MultiDiagonal,0.29051428745412355,477
64,S A. Grid,0.27524618478549334,477
8,SD,0.6748398205501263,478
8,S A. Diagonal,0.7328084407341655,478
8,S A. MultiDiagonal,0.7003215594607815,478
8,S A. Grid,0.7131687677042517,478
8,Learnable,0.7265901338498373,478
16,SD,0.5748944838370146,478
16,S A. Diagonal,0.6000435001150795,478
16,S A. MultiDiagonal,0.5459526881492341,478
16,S A. Grid,0.5690737737517011,478
16,Learnable,0.6364661743442064,478
32,SD,0.44904294237380293,478
32,S A. Diagonal,0.46636884185146354,478
32,S A. MultiDiagonal,0.43209625262810836,478
32,S A. Grid,0.44873634734033885,478
32,Learnable,0.3949627216817731,478
64,SD,0.2939701489494556,478
64,S A. Diagonal,0.3052274642444501,478
64,S A. MultiDiagonal,0.28678805642901206,478
64,S A. Grid,0.2602403787588715,478
8,SD,0.6771268663364547,479
8,S A. Diagonal,0.7262746456811098,479
8,S A. MultiDiagonal,0.7130656897767332,479
8,S A. Grid,0.700085201416085,479
8,Learnable,0.7359524394830145,479
16,SD,0.5759310559431496,479
16,S A. Diagonal,0.5906716410494175,479
16,S A. MultiDiagonal,0.5528710563836723,479
16,S A. Grid,0.575812036444597,479
16,Learnable,0.5840855663937317,479
32,SD,0.4511909460878337,479
32,S A. Diagonal,0.46796465465866166,479
32,S A. MultiDiagonal,0.4230142046335602,479
32,S A. Grid,0.4453040358331351,479
32,Learnable,0.4147695494509076,479
64,SD,0.2819704082795462,479
64,S A. Diagonal,0.3179394361240595,479
64,S A. MultiDiagonal,0.28134698674708236,479
64,S A. Grid,0.2675522227299234,479
8,SD,0.6815437680105071,480
8,S A. Diagonal,0.7296914896622185,480
8,S A. MultiDiagonal,0.7010426437599308,480
8,S A. Grid,0.7222834034823188,480
8,Learnable,0.7423517908487979,480
16,SD,0.5677274926272154,480
16,S A. Diagonal,0.5990898186712804,480
16,S A. MultiDiagonal,0.5566889444385017,480
16,S A. Grid,0.5670225616413085,480
16,Learnable,0.5880331600906148,480
32,SD,0.4483229419006052,480
32,S A. Diagonal,0.46512046105890803,480
32,S A. MultiDiagonal,0.43072395646797823,480
32,S A. Grid,0.440722752846122,480
32,Learnable,0.42081716083193016,480
64,SD,0.2883949990835374,480
64,S A. Diagonal,0.3197164127406346,480
64,S A. MultiDiagonal,0.3090400721503537,480
64,S A. Grid,0.26236655898193906,480
8,SD,0.6711948899538797,481
8,S A. Diagonal,0.7286416774059099,481
8,S A. MultiDiagonal,0.7081566704509649,481
8,S A. Grid,0.7179813333066024,481
8,Learnable,0.6870688997795473,481
16,SD,0.5672096023768287,481
16,S A. Diagonal,0.6036301569798488,481
16,S A. MultiDiagonal,0.5475380425184855,481
16,S A. Grid,0.5682347886305283,481
16,Learnable,0.5837058204657828,481
32,SD,0.4456859607840704,481
32,S A. Diagonal,0.4670236493235805,481
32,S A. MultiDiagonal,0.41780230710565475,481
32,S A. Grid,0.4445970605290662,481
32,Learnable,0.41415926572143213,481
64,SD,0.28260880997761695,481
64,S A. Diagonal,0.2963861308005328,481
64,S A. MultiDiagonal,0.27618086250437934,481
64,S A. Grid,0.26123799618155974,481
8,SD,0.6753680780847926,482
8,S A. Diagonal,0.7301387157385866,482
8,S A. MultiDiagonal,0.7122600526578754,482
8,S A. Grid,0.7150245243419999,482
8,Learnable,0.7365306651025898,482
16,SD,0.5682422947843702,482
16,S A. Diagonal,0.5997754631714689,482
16,S A. MultiDiagonal,0.5394181949441417,482
16,S A. Grid,0.5648037829275706,482
16,Learnable,0.5658756324705471,482
32,SD,0.44816611801137035,482
32,S A. Diagonal,0.4607112402038261,482
32,S A. MultiDiagonal,0.4219800019722999,482
32,S A. Grid,0.4531309543698841,482
32,Learnable,0.4094468130167528,482
64,SD,0.28068497571468515,482
64,S A. Diagonal,0.28989095113731966,482
64,S A. MultiDiagonal,0.3011392687681855,482
64,S A. Grid,0.2819122185733193,482
8,SD,0.6725931536934302,483
8,S A. Diagonal,0.7380970661267584,483
8,S A. MultiDiagonal,0.7007714034956267,483
8,S A. Grid,0.7098972751522445,483
8,Learnable,0.7182239059151877,483
16,SD,0.5708816965522232,483
16,S A. Diagonal,0.6023383420028933,483
16,S A. MultiDiagonal,0.5421837744182979,483
16,S A. Grid,0.5762907586130694,483
16,Learnable,0.5764939998456229,483
32,SD,0.44638154711812805,483
32,S A. Diagonal,0.46623657271691266,483
32,S A. MultiDiagonal,0.42001152669389147,483
32,S A. Grid,0.4409008163225092,483
32,Learnable,0.42399834214181176,483
64,SD,0.2805996407822687,483
64,S A. Diagonal,0.29409306445146194,483
64,S A. MultiDiagonal,0.28133895586739666,483
64,S A. Grid,0.25473948719668116,483
8,SD,0.67422023029253,484
8,S A. Diagonal,0.7271780717902602,484
8,S A. MultiDiagonal,0.7204097721886149,484
8,S A. Grid,0.6926213062147679,484
8,Learnable,0.6944046843277423,484
16,SD,0.5633002453172291,484
16,S A. Diagonal,0.5948592488204372,484
16,S A. MultiDiagonal,0.5542834181378509,484
16,S A. Grid,0.5789217621047916,484
16,Learnable,0.5977557328090993,484
32,SD,0.4482479322171856,484
32,S A. Diagonal,0.46103739874500577,484
32,S A. MultiDiagonal,0.4235395861531356,484
32,S A. Grid,0.44292728680806653,484
32,Learnable,0.4169790318449571,484
64,SD,0.28249535686626703,484
64,S A. Diagonal,0.3059472711111939,484
64,S A. MultiDiagonal,0.27080601410453364,484
64,S A. Grid,0.2568977821614033,484
8,SD,0.6792736429290845,485
8,S A. Diagonal,0.7366136057095172,485
8,S A. MultiDiagonal,0.7124705925694642,485
8,S A. Grid,0.696784817965668,485
8,Learnable,0.7337211684335374,485
16,SD,0.5696040115494989,485
16,S A. Diagonal,0.6030198661410432,485
16,S A. MultiDiagonal,0.5416219578947352,485
16,S A. Grid,0.5812401798827704,485
16,Learnable,0.5902864412514437,485
32,SD,0.4479256617866352,485
32,S A. Diagonal,0.4678919668391317,485
32,S A. MultiDiagonal,0.4185134419404597,485
32,S A. Grid,0.44944331723310627,485
32,Learnable,0.4204617718750424,485
64,SD,0.27344055570873627,485
64,S A. Diagonal,0.31684999439147316,485
64,S A. MultiDiagonal,0.3158904434374219,485
64,S A. Grid,0.26376716601273487,485
8,SD,0.6744336152710517,486
8,S A. Diagonal,0.7295404874452167,486
8,S A. MultiDiagonal,0.7165134052531392,486
8,S A. Grid,0.7094772607091505,486
8,Learnable,0.7054506853676704,486
16,SD,0.570561095744297,486
16,S A. Diagonal,0.6002794187951626,486
16,S A. MultiDiagonal,0.5394445987492971,486
16,S A. Grid,0.5712735719219765,486
16,Learnable,0.5839211909510881,486
32,SD,0.44682156027365927,486
32,S A. Diagonal,0.46482305314153916,486
32,S A. MultiDiagonal,0.4314952456440939,486
32,S A. Grid,0.44901887110447236,486
32,Learnable,0.3913667699678614,486
64,SD,0.28278416790829414,486
64,S A. Diagonal,0.3061335894017344,486
64,S A. MultiDiagonal,0.300593783905967,486
64,S A. Grid,0.26538178635014875,486
8,SD,0.6818618390199864,487
8,S A. Diagonal,0.7216441599270875,487
8,S A. MultiDiagonal,0.7176601080262645,487
8,S A. Grid,0.7093641088268994,487
8,Learnable,0.7304908995150656,487
16,SD,0.5675615229062474,487
16,S A. Diagonal,0.5950620702729257,487
16,S A. MultiDiagonal,0.5473533573717337,487
16,S A. Grid,0.5825674983042253,487
16,Learnable,0.6094219509518761,487
32,SD,0.45006780915695555,487
32,S A. Diagonal,0.4675783136316899,487
32,S A. MultiDiagonal,0.4218966737608954,487
32,S A. Grid,0.45524651347197675,487
32,Learnable,0.4186148691233619,487
64,SD,0.2909349984038868,487
64,S A. Diagonal,0.316117564647594,487
64,S A. MultiDiagonal,0.2901586260587271,487
64,S A. Grid,0.2634730369833288,487
8,SD,0.6832282402420667,488
8,S A. Diagonal,0.7270072051618967,488
8,S A. MultiDiagonal,0.7055893687821218,488
8,S A. Grid,0.6918858071467708,488
8,Learnable,0.7466231116064863,488
16,SD,0.5685720352038295,488
16,S A. Diagonal,0.6075051948253314,488
16,S A. MultiDiagonal,0.5462656985367571,488
16,S A. Grid,0.5775018734813337,488
16,Learnable,0.5817912675448892,488
32,SD,0.44744954536174963,488
32,S A. Diagonal,0.47520184071914395,488
32,S A. MultiDiagonal,0.43073157353491687,488
32,S A. Grid,0.4620273399569486,488
32,Learnable,0.4260030012732739,488
64,SD,0.2805475347788391,488
64,S A. Diagonal,0.287938580428687,488
64,S A. MultiDiagonal,0.2902487337013377,488
64,S A. Grid,0.2767761447365123,488
8,SD,0.674379853611734,489
8,S A. Diagonal,0.7310420404008011,489
8,S A. MultiDiagonal,0.7036251994679067,489
8,S A. Grid,0.7114937984976608,489
8,Learnable,0.7071357688357919,489
16,SD,0.5756246087812208,489
16,S A. Diagonal,0.5965244625066308,489
16,S A. MultiDiagonal,0.5481195459656873,489
16,S A. Grid,0.5793884469633344,489
16,Learnable,0.5970734795224604,489
32,SD,0.4510788597942457,489
32,S A. Diagonal,0.46365401367916426,489
32,S A. MultiDiagonal,0.4215270055529596,489
32,S A. Grid,0.45378824009268176,489
32,Learnable,0.4171653928256105,489
64,SD,0.2779359056701854,489
64,S A. Diagonal,0.28256256246134936,489
64,S A. MultiDiagonal,0.2843552408374644,489
64,S A. Grid,0.28830462858796857,489
8,SD,0.680084232124783,490
8,S A. Diagonal,0.7321381097517149,490
8,S A. MultiDiagonal,0.7020071392978585,490
8,S A. Grid,0.7169311063230144,490
8,Learnable,0.6600211749019943,490
16,SD,0.5706294302949261,490
16,S A. Diagonal,0.5989953498838159,490
16,S A. MultiDiagonal,0.5518185513292322,490
16,S A. Grid,0.5727723949228178,490
16,Learnable,0.5936935361552839,490
32,SD,0.44833382456634663,490
32,S A. Diagonal,0.46301275096680883,490
32,S A. MultiDiagonal,0.44227867838756263,490
32,S A. Grid,0.4605815682089367,490
32,Learnable,0.44241564440959735,490
64,SD,0.28112497250894647,490
64,S A. Diagonal,0.3111709661930027,490
64,S A. MultiDiagonal,0.29141602256414434,490
64,S A. Grid,0.25437576744273016,490
8,SD,0.6761952140868912,491
8,S A. Diagonal,0.7218152193628999,491
8,S A. MultiDiagonal,0.7029616507323831,491
8,S A. Grid,0.7110810639850162,491
8,Learnable,0.7369219338290812,491
16,SD,0.5719722199921607,491
16,S A. Diagonal,0.591347505929697,491
16,S A. MultiDiagonal,0.5452612886251211,491
16,S A. Grid,0.5744335827947673,491
16,Learnable,0.5780694446954813,491
32,SD,0.4515557547921929,491
32,S A. Diagonal,0.4648548887787568,491
32,S A. MultiDiagonal,0.4233052969449799,491
32,S A. Grid,0.4461849538368577,491
32,Learnable,0.432755293594429,491
64,SD,0.2843705158448399,491
64,S A. Diagonal,0.30561027288263626,491
64,S A. MultiDiagonal,0.2750412636299105,491
64,S A. Grid,0.2683584034503137,491
8,SD,0.6864002146638618,492
8,S A. Diagonal,0.7269215836489871,492
8,S A. MultiDiagonal,0.7123909995541259,492
8,S A. Grid,0.7130516140416705,492
8,Learnable,0.7425102152130364,492
16,SD,0.5650818824052969,492
16,S A. Diagonal,0.5975653225507597,492
16,S A. MultiDiagonal,0.5617538186667497,492
16,S A. Grid,0.5789212507922291,492
16,Learnable,0.5766048421759171,492
32,SD,0.4518563155438277,492
32,S A. Diagonal,0.4636224619286976,492
32,S A. MultiDiagonal,0.42448468847122656,492
32,S A. Grid,0.4541278394529845,492
32,Learnable,0.38384778890138777,492
64,SD,0.28776596471705485,492
64,S A. Diagonal,0.2947081535712066,492
64,S A. MultiDiagonal,0.30873959751645424,492
64,S A. Grid,0.2563140206945508,492
8,SD,0.6717841858681347,493
8,S A. Diagonal,0.7264268962370475,493
8,S A. MultiDiagonal,0.7085195605451932,493
8,S A. Grid,0.7015381958089905,493
8,Learnable,0.7344088413354339,493
16,SD,0.5647631892716896,493
16,S A. Diagonal,0.594578597073131,493
16,S A. MultiDiagonal,0.5353573248364695,493
16,S A. Grid,0.5675669180556369,493
16,Learnable,0.5827548273066983,493
32,SD,0.44843995432683315,493
32,S A. Diagonal,0.4629615957100314,493
32,S A. MultiDiagonal,0.4289216168664096,493
32,S A. Grid,0.4453684888126628,493
32,Learnable,0.40039265636682,493
64,SD,0.28755745859737086,493
64,S A. Diagonal,0.2981121342888611,493
64,S A. MultiDiagonal,0.28535596830707255,493
64,S A. Grid,0.27318646732448887,493
8,SD,0.6738054117959511,494
8,S A. Diagonal,0.742681987548256,494
8,S A. MultiDiagonal,0.7084875639540517,494
8,S A. Grid,0.7056533817276034,494
8,Learnable,0.6780800273014321,494
16,SD,0.566353285768564,494
16,S A. Diagonal,0.6003344026868177,494
16,S A. MultiDiagonal,0.5541822387416047,494
16,S A. Grid,0.5855311314962357,494
16,Learnable,0.5690260043210266,494
32,SD,0.447946806741168,494
32,S A. Diagonal,0.4672467699292283,494
32,S A. MultiDiagonal,0.4279377650234652,494
32,S A. Grid,0.4614162205995997,494
32,Learnable,0.4131858243588193,494
64,SD,0.2872104113057662,494
64,S A. Diagonal,0.2978337822702271,494
64,S A. MultiDiagonal,0.28908289427400424,494
64,S A. Grid,0.2636500558020859,494
8,SD,0.678259124292749,495
8,S A. Diagonal,0.7250073316354951,495
8,S A. MultiDiagonal,0.7166231692762534,495
8,S A. Grid,0.7090556632698158,495
8,Learnable,0.7410074937690482,495
16,SD,0.5671399187054109,495
16,S A. Diagonal,0.5906389922175284,495
16,S A. MultiDiagonal,0.5532519595770886,495
16,S A. Grid,0.5911717656858704,495
16,Learnable,0.6025484327504095,495
32,SD,0.4492244907100281,495
32,S A. Diagonal,0.4625940435748269,495
32,S A. MultiDiagonal,0.42313688561804264,495
32,S A. Grid,0.45123804115090227,495
32,Learnable,0.4202502446041993,495
64,SD,0.28868527112039755,495
64,S A. Diagonal,0.3197226131523615,495
64,S A. MultiDiagonal,0.2930608301708928,495
64,S A. Grid,0.2745822751466136,495
8,SD,0.6807996695466179,496
8,S A. Diagonal,0.7375950834536509,496
8,S A. MultiDiagonal,0.7097246878800373,496
8,S A. Grid,0.6985813715556618,496
8,Learnable,0.7492233940259334,496
16,SD,0.5669649436375128,496
16,S A. Diagonal,0.5978366854156589,496
16,S A. MultiDiagonal,0.5445876876525202,496
16,S A. Grid,0.5817754258777873,496
16,Learnable,0.603172624278351,496
32,SD,0.44752942572529464,496
32,S A. Diagonal,0.469066409144053,496
32,S A. MultiDiagonal,0.41522284541284626,496
32,S A. Grid,0.44721330052052805,496
32,Learnable,0.41989061026663876,496
64,SD,0.27970994801367044,496
64,S A. Diagonal,0.3209909592281226,496
64,S A. MultiDiagonal,0.2849630074793904,496
64,S A. Grid,0.28038331048182685,496
8,SD,0.6718877338604625,497
8,S A. Diagonal,0.736600424563901,497
8,S A. MultiDiagonal,0.7147488089918632,497
8,S A. Grid,0.7123503470984968,497
8,Learnable,0.7314347884078536,497
16,SD,0.5646597895836841,497
16,S A. Diagonal,0.590262955315756,497
16,S A. MultiDiagonal,0.5610559605537687,497
16,S A. Grid,0.5762311974034249,497
16,Learnable,0.5901535429741601,497
32,SD,0.45005227726147484,497
32,S A. Diagonal,0.47113031775180825,497
32,S A. MultiDiagonal,0.4189449293290715,497
32,S A. Grid,0.4548797963728475,497
32,Learnable,0.412396396283103,497
64,SD,0.27610470818433175,497
64,S A. Diagonal,0.3026516767216184,497
64,S A. MultiDiagonal,0.3254170558680503,497
64,S A. Grid,0.2539270550566793,497
8,SD,0.6896509270006609,498
8,S A. Diagonal,0.7373450824477097,498
8,S A. MultiDiagonal,0.7205271746164943,498
8,S A. Grid,0.6955383358290095,498
8,Learnable,0.7431725166850138,498
16,SD,0.5672794263610954,498
16,S A. Diagonal,0.6010891882937224,498
16,S A. MultiDiagonal,0.5561261253840126,498
16,S A. Grid,0.575422038157186,498
16,Learnable,0.591845263979837,498
32,SD,0.44891347573967444,498
32,S A. Diagonal,0.46844621649462714,498
32,S A. MultiDiagonal,0.4248401340825095,498
32,S A. Grid,0.44447081786247855,498
32,Learnable,0.3881884281787642,498
64,SD,0.27117591233542704,498
64,S A. Diagonal,0.3019028236144711,498
64,S A. MultiDiagonal,0.2795940932440554,498
64,S A. Grid,0.27347126821974815,498
8,SD,0.680639963265941,499
8,S A. Diagonal,0.72365955397519,499
8,S A. MultiDiagonal,0.6949607195695173,499
8,S A. Grid,0.7130832622518001,499
8,Learnable,0.7241327566533888,499
16,SD,0.5631581963347225,499
16,S A. Diagonal,0.6044577195962804,499
16,S A. MultiDiagonal,0.5563958577326114,499
16,S A. Grid,0.5806515137237016,499
16,Learnable,0.5604667912150301,499
32,SD,0.44966374359691486,499
32,S A. Diagonal,0.4704169584995053,499
32,S A. MultiDiagonal,0.4262442466908261,499
32,S A. Grid,0.44334188319938084,499
32,Learnable,0.4331325737146693,499
64,SD,0.27907462710073994,499
64,S A. Diagonal,0.30501224249836567,499
64,S A. MultiDiagonal,0.2856338688834297,499
64,S A. Grid,0.2602164074298019,499
8,SD,0.6748419184632015,500
8,S A. Diagonal,0.7272980487980686,500
8,S A. MultiDiagonal,0.7183503032549156,500
8,S A. Grid,0.6982077062071534,500
8,Learnable,0.7416259571055729,500
16,SD,0.568422569008893,500
16,S A. Diagonal,0.5878093898669261,500
16,S A. MultiDiagonal,0.5488621403525555,500
16,S A. Grid,0.5804460331867678,500
16,Learnable,0.582914385608696,500
32,SD,0.44945826590519183,500
32,S A. Diagonal,0.4704585862054551,500
32,S A. MultiDiagonal,0.4167937596321242,500
32,S A. Grid,0.45751327793860774,500
32,Learnable,0.41534258673808416,500
64,SD,0.2882241377916054,500
64,S A. Diagonal,0.2894871334058407,500
64,S A. MultiDiagonal,0.2993240513008358,500
64,S A. Grid,0.2731772319186667,500
8,SD,0.6910834488846535,501
8,S A. Diagonal,0.7283885837145224,501
8,S A. MultiDiagonal,0.6974324796146205,501
8,S A. Grid,0.7230543116359335,501
8,Learnable,0.7221294002363291,501
16,SD,0.5684942782798079,501
16,S A. Diagonal,0.5916901289657167,501
16,S A. MultiDiagonal,0.5410536749023744,501
16,S A. Grid,0.5781326431069207,501
16,Learnable,0.5523563067530476,501
32,SD,0.4509798504750022,501
32,S A. Diagonal,0.47838993064840785,501
32,S A. MultiDiagonal,0.42803807059433974,501
32,S A. Grid,0.44494317650599247,501
32,Learnable,0.4224261748650904,501
64,SD,0.27957391532119286,501
64,S A. Diagonal,0.3176723105597534,501
64,S A. MultiDiagonal,0.31978591062059775,501
64,S A. Grid,0.2728318828245941,501
8,SD,0.6800441052314193,502
8,S A. Diagonal,0.7308503873847231,502
8,S A. MultiDiagonal,0.7102190687132054,502
8,S A. Grid,0.7000558400145439,502
8,Learnable,0.7908740820116672,502
16,SD,0.5695318792897949,502
16,S A. Diagonal,0.603163907595783,502
16,S A. MultiDiagonal,0.5482381352024712,502
16,S A. Grid,0.5706549895578442,502
16,Learnable,0.5881611086613728,502
32,SD,0.4521412564852141,502
32,S A. Diagonal,0.4699880000452481,502
32,S A. MultiDiagonal,0.4284972750420404,502
32,S A. Grid,0.4498635347083002,502
32,Learnable,0.4241933165683818,502
64,SD,0.28301179015693056,502
64,S A. Diagonal,0.32170024098103067,502
64,S A. MultiDiagonal,0.29391593503550284,502
64,S A. Grid,0.27165596427276284,502
8,SD,0.6814724188172752,503
8,S A. Diagonal,0.7230680171163528,503
8,S A. MultiDiagonal,0.7189374651371919,503
8,S A. Grid,0.6789230227288219,503
8,Learnable,0.7049386423521977,503
16,SD,0.5741205567057539,503
16,S A. Diagonal,0.598354302702064,503
16,S A. MultiDiagonal,0.5380911180470843,503
16,S A. Grid,0.5722983163716617,503
16,Learnable,0.5793002830841588,503
32,SD,0.44770799888185153,503
32,S A. Diagonal,0.4618578228023181,503
32,S A. MultiDiagonal,0.4247925634738766,503
32,S A. Grid,0.45052983113258527,503
32,Learnable,0.3931065737344988,503
64,SD,0.28804537446432,503
64,S A. Diagonal,0.3099240008300248,503
64,S A. MultiDiagonal,0.2834599747775559,503
64,S A. Grid,0.26233541482070444,503
8,SD,0.6815028903213318,504
8,S A. Diagonal,0.7217152792586139,504
8,S A. MultiDiagonal,0.7125394738374665,504
8,S A. Grid,0.7197504055192655,504
8,Learnable,0.7341275741275453,504
16,SD,0.5741932896132496,504
16,S A. Diagonal,0.596855483387842,504
16,S A. MultiDiagonal,0.5565144931974307,504
16,S A. Grid,0.5735416925255665,504
16,Learnable,0.5668425812706097,504
32,SD,0.4474135563867696,504
32,S A. Diagonal,0.4680299356743809,504
32,S A. MultiDiagonal,0.42194764375832416,504
32,S A. Grid,0.4434258394619257,504
32,Learnable,0.40351069529319517,504
64,SD,0.2748973897519755,504
64,S A. Diagonal,0.3061004196861475,504
64,S A. MultiDiagonal,0.2900938380609168,504
64,S A. Grid,0.2721884895938887,504
8,SD,0.6868882071985919,505
8,S A. Diagonal,0.7238678329891618,505
8,S A. MultiDiagonal,0.700131582629628,505
8,S A. Grid,0.7145917949319529,505
8,Learnable,0.7358914230431,505
16,SD,0.577906429748294,505
16,S A. Diagonal,0.597582939319731,505
16,S A. MultiDiagonal,0.5589889727387847,505
16,S A. Grid,0.5768482180276282,505
16,Learnable,0.6007579578412543,505
32,SD,0.4488895036962885,505
32,S A. Diagonal,0.46930870210387743,505
32,S A. MultiDiagonal,0.4282534709038638,505
32,S A. Grid,0.4498389861729821,505
32,Learnable,0.41735402785064324,505
64,SD,0.27851117595568786,505
64,S A. Diagonal,0.3137185335735653,505
64,S A. MultiDiagonal,0.30185774099396084,505
64,S A. Grid,0.2813118293677407,505
8,SD,0.6856911799287194,506
8,S A. Diagonal,0.7316394696398885,506
8,S A. MultiDiagonal,0.7197763670609902,506
8,S A. Grid,0.7070541084739272,506
8,Learnable,0.6868862797022268,506
16,SD,0.5692776070053333,506
16,S A. Diagonal,0.6027828353094707,506
16,S A. MultiDiagonal,0.5433892042025595,506
16,S A. Grid,0.5801283895976068,506
16,Learnable,0.5892001965070494,506
32,SD,0.44845096271268015,506
32,S A. Diagonal,0.46895748352475153,506
32,S A. MultiDiagonal,0.4295905693403898,506
32,S A. Grid,0.4489148301992625,506
32,Learnable,0.42148564197216576,506
64,SD,0.2884366608470565,506
64,S A. Diagonal,0.28825637492995876,506
64,S A. MultiDiagonal,0.2858214440594344,506
64,S A. Grid,0.26999175321663793,506
8,SD,0.6796836530166944,507
8,S A. Diagonal,0.7312797732211311,507
8,S A. MultiDiagonal,0.7084514428796876,507
8,S A. Grid,0.6938992162725152,507
8,Learnable,0.7569413718444306,507
16,SD,0.5737255579154676,507
16,S A. Diagonal,0.6003232258740924,507
16,S A. MultiDiagonal,0.5379976575983862,507
16,S A. Grid,0.5707284346858902,507
16,Learnable,0.5949542729610924,507
32,SD,0.45036716392524045,507
32,S A. Diagonal,0.45941535606681566,507
32,S A. MultiDiagonal,0.4224487214382817,507
32,S A. Grid,0.45716765254039504,507
32,Learnable,0.403019575448607,507
64,SD,0.26899715875661934,507
64,S A. Diagonal,0.3311780352041491,507
64,S A. MultiDiagonal,0.27373965652364757,507
64,S A. Grid,0.2561137437675993,507
8,SD,0.6734029673932501,508
8,S A. Diagonal,0.7244928047739808,508
8,S A. MultiDiagonal,0.7034778994277922,508
8,S A. Grid,0.7072277311395085,508
8,Learnable,0.7479285640692991,508
16,SD,0.573448819009782,508
16,S A. Diagonal,0.599661431084489,508
16,S A. MultiDiagonal,0.5625656117974632,508
16,S A. Grid,0.5780968293740038,508
16,Learnable,0.5916991761426145,508
32,SD,0.45298947545287105,508
32,S A. Diagonal,0.47158131214285787,508
32,S A. MultiDiagonal,0.42800490770325905,508
32,S A. Grid,0.44831195765417253,508
32,Learnable,0.42188849838909387,508
64,SD,0.29537307687336906,508
64,S A. Diagonal,0.29839673459406496,508
64,S A. MultiDiagonal,0.309449075650948,508
64,S A. Grid,0.2777929356745202,508
8,SD,0.6752454182141397,509
8,S A. Diagonal,0.7190982365703363,509
8,S A. MultiDiagonal,0.7018383876597087,509
8,S A. Grid,0.7231257610015718,509
8,Learnable,0.7113412072260603,509
16,SD,0.5657100231156162,509
16,S A. Diagonal,0.5964905945132648,509
16,S A. MultiDiagonal,0.5479030714720321,509
16,S A. Grid,0.5708657114258452,509
16,Learnable,0.5801302600819941,509
32,SD,0.4475141815673945,509
32,S A. Diagonal,0.46437499445319047,509
32,S A. MultiDiagonal,0.4337505505018768,509
32,S A. Grid,0.4517592284102879,509
32,Learnable,0.42329997592976676,509
64,SD,0.29081732475765965,509
64,S A. Diagonal,0.30304685990874813,509
64,S A. MultiDiagonal,0.2901391648207444,509
64,S A. Grid,0.2585243570407467,509
8,SD,0.6740925281668999,510
8,S A. Diagonal,0.7350150995669044,510
8,S A. MultiDiagonal,0.7139688860846491,510
8,S A. Grid,0.7139125273354252,510
8,Learnable,0.7454036281090701,510
16,SD,0.5683642706387158,510
16,S A. Diagonal,0.5924065578124693,510
16,S A. MultiDiagonal,0.5439495641787111,510
16,S A. Grid,0.5669961456486751,510
16,Learnable,0.5799338366821815,510
32,SD,0.4460855196405465,510
32,S A. Diagonal,0.464909465545874,510
32,S A. MultiDiagonal,0.42185619214901793,510
32,S A. Grid,0.46099306106901694,510
32,Learnable,0.40266561105234555,510
64,SD,0.29146360094524115,510
64,S A. Diagonal,0.30528028089670434,510
64,S A. MultiDiagonal,0.2731668780538572,510
64,S A. Grid,0.2473384366536271,510
8,SD,0.6815227708389902,511
8,S A. Diagonal,0.7312448603417379,511
8,S A. MultiDiagonal,0.7036968883065496,511
8,S A. Grid,0.7116150815002773,511
8,Learnable,0.7383302922425918,511
16,SD,0.5696185720370386,511
16,S A. Diagonal,0.6015341843192702,511
16,S A. MultiDiagonal,0.5440289096947222,511
16,S A. Grid,0.5810560368049246,511
16,Learnable,0.5616629141396172,511
32,SD,0.4466890266022753,511
32,S A. Diagonal,0.4681247893662178,511
32,S A. MultiDiagonal,0.4369498323073919,511
32,S A. Grid,0.45287709373438584,511
32,Learnable,0.44768660575421304,511
64,SD,0.29899663894283046,511
64,S A. Diagonal,0.30694317348944117,511
64,S A. MultiDiagonal,0.29086902266775855,511
64,S A. Grid,0.26194599279580416,511
8,SD,0.6811692930688297,512
8,S A. Diagonal,0.737722465995645,512
8,S A. MultiDiagonal,0.70591576742967,512
8,S A. Grid,0.6955734208769858,512
8,Learnable,0.6513465260431245,512
16,SD,0.5650418504724722,512
16,S A. Diagonal,0.5984645699782601,512
16,S A. MultiDiagonal,0.546282666759054,512
16,S A. Grid,0.5786042000397189,512
16,Learnable,0.5953911995300227,512
32,SD,0.44866421842185905,512
32,S A. Diagonal,0.46576397910195666,512
32,S A. MultiDiagonal,0.4224094387482571,512
32,S A. Grid,0.44231457196093465,512
32,Learnable,0.410111213890315,512
64,SD,0.28006373800766504,512
64,S A. Diagonal,0.31254341232949345,512
64,S A. MultiDiagonal,0.286070975119037,512
64,S A. Grid,0.2668102800758413,512
8,SD,0.6744842070357429,513
8,S A. Diagonal,0.7294584909438169,513
8,S A. MultiDiagonal,0.7038079960647565,513
8,S A. Grid,0.7114198226824834,513
8,Learnable,0.7485213762153389,513
16,SD,0.571700762080365,513
16,S A. Diagonal,0.5970802360982461,513
16,S A. MultiDiagonal,0.5573621079842708,513
16,S A. Grid,0.5763029616244444,513
16,Learnable,0.5791268337000375,513
32,SD,0.45067441688767407,513
32,S A. Diagonal,0.46968446965620847,513
32,S A. MultiDiagonal,0.4218822952344587,513
32,S A. Grid,0.4399412669825893,513
32,Learnable,0.43178838871332575,513
64,SD,0.27825262489948976,513
64,S A. Diagonal,0.2923898807340577,513
64,S A. MultiDiagonal,0.28974481527982376,513
64,S A. Grid,0.27341193903908834,513
8,SD,0.6879549505720668,514
8,S A. Diagonal,0.7299409223418214,514
8,S A. MultiDiagonal,0.7082845902654109,514
8,S A. Grid,0.7205924523089958,514
8,Learnable,0.7812226201933425,514
16,SD,0.5638727288060695,514
16,S A. Diagonal,0.5985875162225904,514
16,S A. MultiDiagonal,0.5385709376341343,514
16,S A. Grid,0.5782128215878595,514
16,Learnable,0.5614973947314347,514
32,SD,0.4526694044853998,514
32,S A. Diagonal,0.47217067080786157,514
32,S A. MultiDiagonal,0.4207881487086932,514
32,S A. Grid,0.4513648540725944,514
32,Learnable,0.42841555765082184,514
64,SD,0.2872046602017928,514
64,S A. Diagonal,0.32424495332199527,514
64,S A. MultiDiagonal,0.30164184214749545,514
64,S A. Grid,0.2774558550648146,514
8,SD,0.6747680568537554,515
8,S A. Diagonal,0.7278530751276897,515
8,S A. MultiDiagonal,0.7008826621659304,515
8,S A. Grid,0.7071591127764655,515
8,Learnable,0.7280216228354741,515
16,SD,0.5687022427861778,515
16,S A. Diagonal,0.5886969675653004,515
16,S A. MultiDiagonal,0.556517437555164,515
16,S A. Grid,0.5809031021763591,515
16,Learnable,0.5712961173006861,515
32,SD,0.4507502340888913,515
32,S A. Diagonal,0.46573221274200255,515
32,S A. MultiDiagonal,0.42534392811757027,515
32,S A. Grid,0.45159904768335346,515
32,Learnable,0.417436933970673,515
64,SD,0.28280076461868764,515
64,S A. Diagonal,0.3085797645304743,515
64,S A. MultiDiagonal,0.2912725036216527,515
64,S A. Grid,0.2726689354247609,515
8,SD,0.6756004154461771,516
8,S A. Diagonal,0.7428392564973028,516
8,S A. MultiDiagonal,0.7079869526822581,516
8,S A. Grid,0.718655934210667,516
8,Learnable,0.7500556205232859,516
16,SD,0.5688187948609309,516
16,S A. Diagonal,0.6001415344757994,516
16,S A. MultiDiagonal,0.5411262971287315,516
16,S A. Grid,0.5805547670622484,516
16,Learnable,0.5985109416188173,516
32,SD,0.4496246821501015,516
32,S A. Diagonal,0.4686871758299227,516
32,S A. MultiDiagonal,0.4334047408987487,516
32,S A. Grid,0.4528041643909973,516
32,Learnable,0.4046568974463768,516
64,SD,0.28148822593121187,516
64,S A. Diagonal,0.2850576860210477,516
64,S A. MultiDiagonal,0.3030341970701208,516
64,S A. Grid,0.2717747313719644,516
8,SD,0.6822104326045406,517
8,S A. Diagonal,0.723384335563242,517
8,S A. MultiDiagonal,0.7036592232421123,517
8,S A. Grid,0.7109566699982899,517
8,Learnable,0.7266821770268106,517
16,SD,0.5690620462435478,517
16,S A. Diagonal,0.5932952392046783,517
16,S A. MultiDiagonal,0.5536887374380086,517
16,S A. Grid,0.5777848305705786,517
16,Learnable,0.5666739419898715,517
32,SD,0.44761043224374564,517
32,S A. Diagonal,0.4682131804877672,517
32,S A. MultiDiagonal,0.4237755546148004,517
32,S A. Grid,0.44805663752900343,517
32,Learnable,0.4186084670416507,517
64,SD,0.29700718532212883,517
64,S A. Diagonal,0.31316362568484857,517
64,S A. MultiDiagonal,0.2890692140656321,517
64,S A. Grid,0.270750775547051,517
8,SD,0.67681225485202,518
8,S A. Diagonal,0.7230734939520175,518
8,S A. MultiDiagonal,0.7071834143510259,518
8,S A. Grid,0.7141091262988705,518
8,Learnable,0.7498899677305031,518
16,SD,0.566823261270816,518
16,S A. Diagonal,0.5941055249834357,518
16,S A. MultiDiagonal,0.5481175566494083,518
16,S A. Grid,0.569747690163147,518
16,Learnable,0.5802520146466258,518
32,SD,0.4507647113094725,518
32,S A. Diagonal,0.46755872278922606,518
32,S A. MultiDiagonal,0.425318562323731,518
32,S A. Grid,0.45367695356011917,518
32,Learnable,0.4155890440510782,518
64,SD,0.2948724487879626,518
64,S A. Diagonal,0.28816588788209024,518
64,S A. MultiDiagonal,0.2933034978903474,518
64,S A. Grid,0.26308978741129524,518
8,SD,0.6756651302551951,519
8,S A. Diagonal,0.7302466941178538,519
8,S A. MultiDiagonal,0.6871053908571567,519
8,S A. Grid,0.6971912389676466,519
8,Learnable,0.7481190859026374,519
16,SD,0.5611463877222351,519
16,S A. Diagonal,0.6003988098132234,519
16,S A. MultiDiagonal,0.5392174255155198,519
16,S A. Grid,0.5848958846057831,519
16,Learnable,0.5751849284954602,519
32,SD,0.45418985477461593,519
32,S A. Diagonal,0.46151006289292323,519
32,S A. MultiDiagonal,0.42592720012237445,519
32,S A. Grid,0.4421616049555999,519
32,Learnable,0.4232607781508463,519
64,SD,0.28256999271584177,519
64,S A. Diagonal,0.3231109399017494,519
64,S A. MultiDiagonal,0.28274469419058534,519
64,S A. Grid,0.26515849244626377,519
8,SD,0.6768785946028912,520
8,S A. Diagonal,0.7202775146277447,520
8,S A. MultiDiagonal,0.7131416408514025,520
8,S A. Grid,0.712520333757525,520
8,Learnable,0.7136656858764395,520
16,SD,0.5667191173873556,520
16,S A. Diagonal,0.5914154555304113,520
16,S A. MultiDiagonal,0.5526977719185305,520
16,S A. Grid,0.581786596239303,520
16,Learnable,0.6277551209248812,520
32,SD,0.4540159555797272,520
32,S A. Diagonal,0.4649802286942363,520
32,S A. MultiDiagonal,0.42061402669423453,520
32,S A. Grid,0.4630934682667388,520
32,Learnable,0.4460289557188819,520
64,SD,0.2817265955592257,520
64,S A. Diagonal,0.3098582010026676,520
64,S A. MultiDiagonal,0.3087377277420596,520
64,S A. Grid,0.2691014175690376,520
8,SD,0.674936369010267,521
8,S A. Diagonal,0.7232620907635128,521
8,S A. MultiDiagonal,0.6971610795515985,521
8,S A. Grid,0.7063244114177748,521
8,Learnable,0.7479574891606859,521
16,SD,0.5735133215864665,521
16,S A. Diagonal,0.6042056957850017,521
16,S A. MultiDiagonal,0.5434277573697205,521
16,S A. Grid,0.5782318411546994,521
16,Learnable,0.5449897976729028,521
32,SD,0.4498376375959475,521
32,S A. Diagonal,0.4704472269399111,521
32,S A. MultiDiagonal,0.4281584723997833,521
32,S A. Grid,0.4512614032556177,521
32,Learnable,0.4223685840594733,521
64,SD,0.288944596459628,521
64,S A. Diagonal,0.29318398547463487,521
64,S A. MultiDiagonal,0.2828631174757432,521
64,S A. Grid,0.27050933295270296,521
8,SD,0.6762684306351654,522
8,S A. Diagonal,0.7268669545382085,522
8,S A. MultiDiagonal,0.7095946499336356,522
8,S A. Grid,0.7086967076474157,522
8,Learnable,0.6705585712994975,522
16,SD,0.5698835081784811,522
16,S A. Diagonal,0.5937030039700524,522
16,S A. MultiDiagonal,0.5441086386174143,522
16,S A. Grid,0.5874379430687423,522
16,Learnable,0.5708755654387958,522
32,SD,0.44953378271688155,522
32,S A. Diagonal,0.46738747736832775,522
32,S A. MultiDiagonal,0.4338915495959903,522
32,S A. Grid,0.4542976515593192,522
32,Learnable,0.4238523882926495,522
64,SD,0.28203235599887455,522
64,S A. Diagonal,0.30092232217883425,522
64,S A. MultiDiagonal,0.3028784524158005,522
64,S A. Grid,0.262217918826071,522
8,SD,0.6766878875713611,523
8,S A. Diagonal,0.7248888206649534,523
8,S A. MultiDiagonal,0.7163232410724972,523
8,S A. Grid,0.7103643645506263,523
8,Learnable,0.6725159517503306,523
16,SD,0.5688194710017952,523
16,S A. Diagonal,0.5930398949314529,523
16,S A. MultiDiagonal,0.5406949362955866,523
16,S A. Grid,0.5764112169206742,523
16,Learnable,0.5623218820133891,523
32,SD,0.4522028349738264,523
32,S A. Diagonal,0.465744413526021,523
32,S A. MultiDiagonal,0.42300471816708984,523
32,S A. Grid,0.43935042935208307,523
32,Learnable,0.3997970114533934,523
64,SD,0.291381452071415,523
64,S A. Diagonal,0.30029912412842946,523
64,S A. MultiDiagonal,0.2925989872169785,523
64,S A. Grid,0.27196927253084024,523
8,SD,0.6766621273962219,524
8,S A. Diagonal,0.7247104146718265,524
8,S A. MultiDiagonal,0.712077272169334,524
8,S A. Grid,0.7067366930027736,524
8,Learnable,0.7262387073716469,524
16,SD,0.5684688012838147,524
16,S A. Diagonal,0.5962018631273656,524
16,S A. MultiDiagonal,0.5640472980375489,524
16,S A. Grid,0.5783884105900619,524
16,Learnable,0.5569779752736498,524
32,SD,0.4480752434569911,524
32,S A. Diagonal,0.4651653466599439,524
32,S A. MultiDiagonal,0.42001647284567556,524
32,S A. Grid,0.44239375646561574,524
32,Learnable,0.39482283278828634,524
64,SD,0.28469322334848,524
64,S A. Diagonal,0.3179348406472834,524
64,S A. MultiDiagonal,0.27864531119064856,524
64,S A. Grid,0.2526029242221433,524
8,SD,0.6666317059726898,525
8,S A. Diagonal,0.7286221431292407,525
8,S A. MultiDiagonal,0.7053166994731086,525
8,S A. Grid,0.7105482425906132,525
8,Learnable,0.739780610567769,525
16,SD,0.5698461227598992,525
16,S A. Diagonal,0.5945839821973316,525
16,S A. MultiDiagonal,0.5685574513596175,525
16,S A. Grid,0.566659518933828,525
16,Learnable,0.5555297613712372,525
32,SD,0.4513981105531541,525
32,S A. Diagonal,0.46415636670598054,525
32,S A. MultiDiagonal,0.4199533911462138,525
32,S A. Grid,0.44264685686582866,525
32,Learnable,0.40140285114326935,525
64,SD,0.28768560447783675,525
64,S A. Diagonal,0.30790716600438894,525
64,S A. MultiDiagonal,0.29112903959752157,525
64,S A. Grid,0.2665853209546195,525
8,SD,0.670816979042963,526
8,S A. Diagonal,0.7238929870313685,526
8,S A. MultiDiagonal,0.692867763809323,526
8,S A. Grid,0.7044051272790262,526
8,Learnable,0.7596956630192375,526
16,SD,0.5694916073011975,526
16,S A. Diagonal,0.5959815667554728,526
16,S A. MultiDiagonal,0.5445167229744657,526
16,S A. Grid,0.5785038313428845,526
16,Learnable,0.6134970262930768,526
32,SD,0.4509964170789046,526
32,S A. Diagonal,0.4653600950093225,526
32,S A. MultiDiagonal,0.4398631611650311,526
32,S A. Grid,0.44934890114511494,526
32,Learnable,0.41319459414324755,526
64,SD,0.2663617164904806,526
64,S A. Diagonal,0.2843375053588696,526
64,S A. MultiDiagonal,0.28246532023663423,526
64,S A. Grid,0.2586835563047415,526
8,SD,0.6632628198412919,527
8,S A. Diagonal,0.7362720475840773,527
8,S A. MultiDiagonal,0.6927610755840607,527
8,S A. Grid,0.6912285213317217,527
8,Learnable,0.7343154776879772,527
16,SD,0.5672188261492562,527
16,S A. Diagonal,0.5920198777241777,527
16,S A. MultiDiagonal,0.5640452451288017,527
16,S A. Grid,0.5784509402825423,527
16,Learnable,0.5702519860801043,527
32,SD,0.4475926556755252,527
32,S A. Diagonal,0.4664104470920472,527
32,S A. MultiDiagonal,0.4232210659833131,527
32,S A. Grid,0.44811294866067386,527
32,Learnable,0.41110316933191593,527
64,SD,0.28296649318193046,527
64,S A. Diagonal,0.29169250254976764,527
64,S A. MultiDiagonal,0.2843983949687462,527
64,S A. Grid,0.2616069404166456,527
8,SD,0.6866228235077803,528
8,S A. Diagonal,0.7276415242782889,528
8,S A. MultiDiagonal,0.7114800228456791,528
8,S A. Grid,0.7015524994235869,528
8,Learnable,0.7482394933316423,528
16,SD,0.5644495903119422,528
16,S A. Diagonal,0.59809535048662,528
16,S A. MultiDiagonal,0.5398105646959669,528
16,S A. Grid,0.5804286721562943,528
16,Learnable,0.5829769818209274,528
32,SD,0.45658528824807776,528
32,S A. Diagonal,0.4702327150348368,528
32,S A. MultiDiagonal,0.4289858823461371,528
32,S A. Grid,0.45231988233632514,528
32,Learnable,0.41630832366070014,528
64,SD,0.28974174699432426,528
64,S A. Diagonal,0.32822967260484903,528
64,S A. MultiDiagonal,0.2697515944447534,528
64,S A. Grid,0.27093989062111223,528
8,SD,0.6835783421422047,529
8,S A. Diagonal,0.7306836826919336,529
8,S A. MultiDiagonal,0.7068121010416462,529
8,S A. Grid,0.7143489412032713,529
8,Learnable,0.7526142031519198,529
16,SD,0.5696181301571603,529
16,S A. Diagonal,0.5954908642162117,529
16,S A. MultiDiagonal,0.5592202531372072,529
16,S A. Grid,0.5765444633190504,529
16,Learnable,0.5587523985207145,529
32,SD,0.4486432614612189,529
32,S A. Diagonal,0.46441485745512456,529
32,S A. MultiDiagonal,0.42189178288365536,529
32,S A. Grid,0.4383928339149107,529
32,Learnable,0.4325377442302891,529
64,SD,0.267219563890134,529
64,S A. Diagonal,0.2799423767151116,529
64,S A. MultiDiagonal,0.3094170051153107,529
64,S A. Grid,0.2589267004229463,529
8,SD,0.6946514272791474,530
8,S A. Diagonal,0.7228388889549133,530
8,S A. MultiDiagonal,0.7156159977860528,530
8,S A. Grid,0.7152951917144704,530
8,Learnable,0.7204865967824445,530
16,SD,0.5705188827892392,530
16,S A. Diagonal,0.5933791432980382,530
16,S A. MultiDiagonal,0.5445918234738932,530
16,S A. Grid,0.5808710712650137,530
16,Learnable,0.5806049209604341,530
32,SD,0.44760342101511374,530
32,S A. Diagonal,0.46709101667769914,530
32,S A. MultiDiagonal,0.42679463417316843,530
32,S A. Grid,0.4463790963540799,530
32,Learnable,0.4200448063834603,530
64,SD,0.28388845101969773,530
64,S A. Diagonal,0.317909203391839,530
64,S A. MultiDiagonal,0.2848914277935463,530
64,S A. Grid,0.26504011937517236,530
8,SD,0.6788937991239781,531
8,S A. Diagonal,0.7246128138327855,531
8,S A. MultiDiagonal,0.6877435106031995,531
8,S A. Grid,0.7153924712573675,531
8,Learnable,0.7490801678817194,531
16,SD,0.5759978955793537,531
16,S A. Diagonal,0.6003133970106298,531
16,S A. MultiDiagonal,0.5642031129027405,531
16,S A. Grid,0.5779604379224828,531
16,Learnable,0.5715361148098848,531
32,SD,0.45355661176685563,531
32,S A. Diagonal,0.47014045567710605,531
32,S A. MultiDiagonal,0.42784676899525464,531
32,S A. Grid,0.4473656607770678,531
32,Learnable,0.3839724542854686,531
64,SD,0.2907035083368531,531
64,S A. Diagonal,0.3255227457726732,531
64,S A. MultiDiagonal,0.2991159782156057,531
64,S A. Grid,0.25415836642866596,531
8,SD,0.6771240437242616,532
8,S A. Diagonal,0.7326760848111565,532
8,S A. MultiDiagonal,0.7067546202903252,532
8,S A. Grid,0.7095682404818724,532
8,Learnable,0.7492634514076278,532
16,SD,0.5773211762562194,532
16,S A. Diagonal,0.5950921602000258,532
16,S A. MultiDiagonal,0.5513127660706254,532
16,S A. Grid,0.5719839100019777,532
16,Learnable,0.5626095520813879,532
32,SD,0.4476016375825067,532
32,S A. Diagonal,0.47003652258641515,532
32,S A. MultiDiagonal,0.4198640831142286,532
32,S A. Grid,0.44639945715363905,532
32,Learnable,0.40428156429344503,532
64,SD,0.29033141865667,532
64,S A. Diagonal,0.31694771662301185,532
64,S A. MultiDiagonal,0.2745933766480556,532
64,S A. Grid,0.26590010178728385,532
8,SD,0.6759454334397383,533
8,S A. Diagonal,0.7185180669213755,533
8,S A. MultiDiagonal,0.7038274102650024,533
8,S A. Grid,0.7096822476700057,533
8,Learnable,0.7205545444800546,533
16,SD,0.5684938951295266,533
16,S A. Diagonal,0.6011431938230108,533
16,S A. MultiDiagonal,0.5407550575664412,533
16,S A. Grid,0.5660276352503538,533
16,Learnable,0.5814899249067773,533
32,SD,0.4596879729168429,533
32,S A. Diagonal,0.47167812479841276,533
32,S A. MultiDiagonal,0.4231455795980789,533
32,S A. Grid,0.4522625349184801,533
32,Learnable,0.4324273497246579,533
64,SD,0.2918710683448344,533
64,S A. Diagonal,0.29391244219006635,533
64,S A. MultiDiagonal,0.286148775153094,533
64,S A. Grid,0.2753506608207962,533
8,SD,0.6774168225040529,534
8,S A. Diagonal,0.7245368236696921,534
8,S A. MultiDiagonal,0.7175469432561451,534
8,S A. Grid,0.7267843366534501,534
8,Learnable,0.6954981950289966,534
16,SD,0.5702656494424861,534
16,S A. Diagonal,0.5940172807028106,534
16,S A. MultiDiagonal,0.5429040959279616,534
16,S A. Grid,0.5649072972185891,534
16,Learnable,0.5830668590625513,534
32,SD,0.4483731258679827,534
32,S A. Diagonal,0.45988084417061337,534
32,S A. MultiDiagonal,0.42384363792941443,534
32,S A. Grid,0.4532179719495725,534
32,Learnable,0.38623672369116346,534
64,SD,0.30481722697770347,534
64,S A. Diagonal,0.3127746754928461,534
64,S A. MultiDiagonal,0.28573294702547275,534
64,S A. Grid,0.25591717571676775,534
8,SD,0.6746376766723717,535
8,S A. Diagonal,0.7274634134467793,535
8,S A. MultiDiagonal,0.7119616202684617,535
8,S A. Grid,0.6963341905687273,535
8,Learnable,0.7418474973365762,535
16,SD,0.5708591834646691,535
16,S A. Diagonal,0.5888267282492485,535
16,S A. MultiDiagonal,0.5545771913325168,535
16,S A. Grid,0.5729700710816988,535
16,Learnable,0.5838499806676277,535
32,SD,0.45289800723174833,535
32,S A. Diagonal,0.4630624942686865,535
32,S A. MultiDiagonal,0.42606875616328077,535
32,S A. Grid,0.4554067513356701,535
32,Learnable,0.43230121030016144,535
64,SD,0.27356728872074415,535
64,S A. Diagonal,0.31469354450975534,535
64,S A. MultiDiagonal,0.32338058096730005,535
64,S A. Grid,0.2656640536399527,535
8,SD,0.6696256638980391,536
8,S A. Diagonal,0.7303197761394143,536
8,S A. MultiDiagonal,0.7111634038855597,536
8,S A. Grid,0.7217298097033935,536
8,Learnable,0.7221835988542342,536
16,SD,0.5684802167912798,536
16,S A. Diagonal,0.6000590575204603,536
16,S A. MultiDiagonal,0.5440053684405549,536
16,S A. Grid,0.5748784714587747,536
16,Learnable,0.5497105138349102,536
32,SD,0.450827819501879,536
32,S A. Diagonal,0.4645393173006861,536
32,S A. MultiDiagonal,0.42597670542785476,536
32,S A. Grid,0.45887956173590716,536
32,Learnable,0.39550079809931044,536
64,SD,0.27988147467125263,536
64,S A. Diagonal,0.31873346235896677,536
64,S A. MultiDiagonal,0.2826597043789544,536
64,S A. Grid,0.26449773865934056,536
8,SD,0.6684442172217844,537
8,S A. Diagonal,0.7236273756013615,537
8,S A. MultiDiagonal,0.6932362192507161,537
8,S A. Grid,0.7104379195198354,537
8,Learnable,0.7055857878744561,537
16,SD,0.5653651363919374,537
16,S A. Diagonal,0.5986861364091791,537
16,S A. MultiDiagonal,0.5392517019393308,537
16,S A. Grid,0.5799567789817117,537
16,Learnable,0.5970027088866845,537
32,SD,0.45125725826537844,537
32,S A. Diagonal,0.4663295762700834,537
32,S A. MultiDiagonal,0.4312319309504157,537
32,S A. Grid,0.44628536625201953,537
32,Learnable,0.41260544931042975,537
64,SD,0.2866672833299689,537
64,S A. Diagonal,0.31468164760419876,537
64,S A. MultiDiagonal,0.31264977748403805,537
64,S A. Grid,0.2557790677289105,537
8,SD,0.682732961725747,538
8,S A. Diagonal,0.738968621862854,538
8,S A. MultiDiagonal,0.704170664111975,538
8,S A. Grid,0.7075502198656825,538
8,Learnable,0.7416871451575225,538
16,SD,0.5712997012005957,538
16,S A. Diagonal,0.6062700270382049,538
16,S A. MultiDiagonal,0.5550673291305497,538
16,S A. Grid,0.5780925103149259,538
16,Learnable,0.5682440594488198,538
32,SD,0.454014113282155,538
32,S A. Diagonal,0.46270660923417695,538
32,S A. MultiDiagonal,0.4259873460550447,538
32,S A. Grid,0.4448071223775647,538
32,Learnable,0.4147130136404863,538
64,SD,0.2868187202389783,538
64,S A. Diagonal,0.30257766188444446,538
64,S A. MultiDiagonal,0.3012692567175432,538
64,S A. Grid,0.26148493097458797,538
8,SD,0.6899790863520843,539
8,S A. Diagonal,0.7182100401440883,539
8,S A. MultiDiagonal,0.7179497168896761,539
8,S A. Grid,0.7213281811843221,539
8,Learnable,0.6931429735306793,539
16,SD,0.5657777299625635,539
16,S A. Diagonal,0.5868784991266762,539
16,S A. MultiDiagonal,0.5612740784767694,539
16,S A. Grid,0.5730465490800954,539
16,Learnable,0.575476495136781,539
32,SD,0.44810320652524743,539
32,S A. Diagonal,0.46340023694843036,539
32,S A. MultiDiagonal,0.4268842502017181,539
32,S A. Grid,0.45556383967078146,539
32,Learnable,0.4588894088161617,539
64,SD,0.2756449840606176,539
64,S A. Diagonal,0.3044459018292172,539
64,S A. MultiDiagonal,0.27372136878364084,539
64,S A. Grid,0.25673955344124855,539
8,SD,0.6789090812646387,540
8,S A. Diagonal,0.73284501091754,540
8,S A. MultiDiagonal,0.7039151396091764,540
8,S A. Grid,0.7073626453386738,540
8,Learnable,0.7352840976782015,540
16,SD,0.5717766822289739,540
16,S A. Diagonal,0.5900927844165185,540
16,S A. MultiDiagonal,0.5661819245903856,540
16,S A. Grid,0.5838719821595646,540
16,Learnable,0.5854559057146211,540
32,SD,0.4466995463954654,540
32,S A. Diagonal,0.4652833862575908,540
32,S A. MultiDiagonal,0.4181124741389618,540
32,S A. Grid,0.4487944688719527,540
32,Learnable,0.39343977019214177,540
64,SD,0.30067467889219746,540
64,S A. Diagonal,0.3181083698619611,540
64,S A. MultiDiagonal,0.2959486383243841,540
64,S A. Grid,0.2867192795957625,540
8,SD,0.6781594645951489,541
8,S A. Diagonal,0.7337515322985589,541
8,S A. MultiDiagonal,0.7177362114251539,541
8,S A. Grid,0.7165315864303842,541
8,Learnable,0.6576065007868068,541
16,SD,0.5765688345819239,541
16,S A. Diagonal,0.6101022532895972,541
16,S A. MultiDiagonal,0.5500862668235422,541
16,S A. Grid,0.5819239898591235,541
16,Learnable,0.5881047896847862,541
32,SD,0.447759260941192,541
32,S A. Diagonal,0.4589153949359438,541
32,S A. MultiDiagonal,0.4234557500519631,541
32,S A. Grid,0.449136083688245,541
32,Learnable,0.42238144861762983,541
64,SD,0.2903221405634212,541
64,S A. Diagonal,0.30565179465591374,541
64,S A. MultiDiagonal,0.3201410003748352,541
64,S A. Grid,0.2655858474701826,541
8,SD,0.6806433564630403,542
8,S A. Diagonal,0.7348763745703205,542
8,S A. MultiDiagonal,0.703700498734371,542
8,S A. Grid,0.7171735925040471,542
8,Learnable,0.7306711155840075,542
16,SD,0.5695421738582027,542
16,S A. Diagonal,0.597510873599182,542
16,S A. MultiDiagonal,0.5405998614064482,542
16,S A. Grid,0.5710009473053899,542
16,Learnable,0.5975006974378084,542
32,SD,0.44466181372655045,542
32,S A. Diagonal,0.47070895407268487,542
32,S A. MultiDiagonal,0.42102495058118394,542
32,S A. Grid,0.45099837661170095,542
32,Learnable,0.3906863057689089,542
64,SD,0.3297273003049844,542
64,S A. Diagonal,0.3169832301918182,542
64,S A. MultiDiagonal,0.2983332126273019,542
64,S A. Grid,0.2768664945925595,542
8,SD,0.6807460567811416,543
8,S A. Diagonal,0.7223206182099418,543
8,S A. MultiDiagonal,0.6936311234160556,543
8,S A. Grid,0.7201700329838239,543
8,Learnable,0.7410193749344851,543
16,SD,0.5684147036967844,543
16,S A. Diagonal,0.6108962505947064,543
16,S A. MultiDiagonal,0.5471317131061597,543
16,S A. Grid,0.5842311089671488,543
16,Learnable,0.5818130192298325,543
32,SD,0.4452564803914407,543
32,S A. Diagonal,0.46970088853595293,543
32,S A. MultiDiagonal,0.4236317066321387,543
32,S A. Grid,0.44736810907978175,543
32,Learnable,0.414906866092273,543
64,SD,0.27228097660353046,543
64,S A. Diagonal,0.33176968370678683,543
64,S A. MultiDiagonal,0.2804785536693196,543
64,S A. Grid,0.2610053158493751,543
8,SD,0.6925337997172731,544
8,S A. Diagonal,0.7371932747510506,544
8,S A. MultiDiagonal,0.7006653038478116,544
8,S A. Grid,0.7004037997357013,544
8,Learnable,0.7507864777583527,544
16,SD,0.5692141209637487,544
16,S A. Diagonal,0.599227912988441,544
16,S A. MultiDiagonal,0.544149566191236,544
16,S A. Grid,0.5758159724753897,544
16,Learnable,0.5639098731332487,544
32,SD,0.44970259004430646,544
32,S A. Diagonal,0.46821761301369713,544
32,S A. MultiDiagonal,0.4225210794433216,544
32,S A. Grid,0.45276848457178775,544
32,Learnable,0.4220811627899711,544
64,SD,0.27993051177090567,544
64,S A. Diagonal,0.3060076823088022,544
64,S A. MultiDiagonal,0.28066754066806493,544
64,S A. Grid,0.25669035618491043,544
8,SD,0.6918343362597389,545
8,S A. Diagonal,0.7314942107068939,545
8,S A. MultiDiagonal,0.7114672753174964,545
8,S A. Grid,0.7164437188733445,545
8,Learnable,0.7221224781319611,545
16,SD,0.5679239829849434,545
16,S A. Diagonal,0.5979444944973248,545
16,S A. MultiDiagonal,0.5378406811308605,545
16,S A. Grid,0.5793014428894703,545
16,Learnable,0.5683387464718288,545
32,SD,0.44947078320659073,545
32,S A. Diagonal,0.46546563308223166,545
32,S A. MultiDiagonal,0.4356840423989542,545
32,S A. Grid,0.44782904502419996,545
32,Learnable,0.4009527954338976,545
64,SD,0.2887844836044852,545
64,S A. Diagonal,0.307718501859691,545
64,S A. MultiDiagonal,0.30072986145635794,545
64,S A. Grid,0.2659888873530365,545
8,SD,0.6691449613857852,546
8,S A. Diagonal,0.7251752098720715,546
8,S A. MultiDiagonal,0.7124199754293066,546
8,S A. Grid,0.7065589459283471,546
8,Learnable,0.7285583458161016,546
16,SD,0.566131273847155,546
16,S A. Diagonal,0.596176304391232,546
16,S A. MultiDiagonal,0.5429852567942794,546
16,S A. Grid,0.5755571962311875,546
16,Learnable,0.5658135495509027,546
32,SD,0.4499524540323763,546
32,S A. Diagonal,0.46726996957516687,546
32,S A. MultiDiagonal,0.4201752925073856,546
32,S A. Grid,0.4532685378882261,546
32,Learnable,0.40096861562958586,546
64,SD,0.2718757015268725,546
64,S A. Diagonal,0.29041726159948655,546
64,S A. MultiDiagonal,0.28835142079856046,546
64,S A. Grid,0.26538803770957686,546
8,SD,0.6827265850639789,547
8,S A. Diagonal,0.7334605358850044,547
8,S A. MultiDiagonal,0.7052519145278479,547
8,S A. Grid,0.7127451823355067,547
8,Learnable,0.745671017431527,547
16,SD,0.5689484026787145,547
16,S A. Diagonal,0.5834566381922273,547
16,S A. MultiDiagonal,0.550115814870675,547
16,S A. Grid,0.5720707524953178,547
16,Learnable,0.5671398609564491,547
32,SD,0.44799066800407883,547
32,S A. Diagonal,0.47463336034196457,547
32,S A. MultiDiagonal,0.42153764213515776,547
32,S A. Grid,0.43711962419747785,547
32,Learnable,0.4386503694521973,547
64,SD,0.28714045967128743,547
64,S A. Diagonal,0.3001471570885301,547
64,S A. MultiDiagonal,0.2854454312094723,547
64,S A. Grid,0.2691559939285075,547
8,SD,0.6742423172472021,548
8,S A. Diagonal,0.7384300592326207,548
8,S A. MultiDiagonal,0.70876882914842,548
8,S A. Grid,0.7207816976928824,548
8,Learnable,0.690147053471404,548
16,SD,0.5673761451704236,548
16,S A. Diagonal,0.5957941145943029,548
16,S A. MultiDiagonal,0.5648863113797775,548
16,S A. Grid,0.5766515416242317,548
16,Learnable,0.5771734891235112,548
32,SD,0.45006425385261273,548
32,S A. Diagonal,0.47275662838954935,548
32,S A. MultiDiagonal,0.4168174890740227,548
32,S A. Grid,0.46814198701124954,548
32,Learnable,0.4469741487920233,548
64,SD,0.2979224423026976,548
64,S A. Diagonal,0.28843689666645783,548
64,S A. MultiDiagonal,0.30510696723846237,548
64,S A. Grid,0.28810831832816447,548
8,SD,0.6763243631216942,549
8,S A. Diagonal,0.7208354187074317,549
8,S A. MultiDiagonal,0.6829627808942991,549
8,S A. Grid,0.711813593965443,549
8,Learnable,0.734977046667157,549
16,SD,0.5667023631622997,549
16,S A. Diagonal,0.5867818821623114,549
16,S A. MultiDiagonal,0.5591203201553568,549
16,S A. Grid,0.5720845159094877,549
16,Learnable,0.6246672935302482,549
32,SD,0.44938041010434887,549
32,S A. Diagonal,0.46378928515238604,549
32,S A. MultiDiagonal,0.42847747506556283,549
32,S A. Grid,0.44923274142312464,549
32,Learnable,0.41069085895498814,549
64,SD,0.29084785073984204,549
64,S A. Diagonal,0.29067428088308295,549
64,S A. MultiDiagonal,0.2961097827813014,549
64,S A. Grid,0.2667248693633002,549
8,SD,0.6772097129161779,550
8,S A. Diagonal,0.7257416812580749,550
8,S A. MultiDiagonal,0.7090099108430119,550
8,S A. Grid,0.6836747602103095,550
8,Learnable,0.742725430587047,550
16,SD,0.5690888759286429,550
16,S A. Diagonal,0.5934105277228112,550
16,S A. MultiDiagonal,0.5420787678452071,550
16,S A. Grid,0.5730234978418237,550
16,Learnable,0.5564112560895691,550
32,SD,0.44947520941670105,550
32,S A. Diagonal,0.46411540220299696,550
32,S A. MultiDiagonal,0.4253225943707024,550
32,S A. Grid,0.44260057799001773,550
32,Learnable,0.3825811601975341,550
64,SD,0.2805149218309074,550
64,S A. Diagonal,0.2961468807342146,550
64,S A. MultiDiagonal,0.2865440601784281,550
64,S A. Grid,0.273646507997533,550
8,SD,0.6684167752826671,551
8,S A. Diagonal,0.7324439726345439,551
8,S A. MultiDiagonal,0.6970812478128551,551
8,S A. Grid,0.7217720938938805,551
8,Learnable,0.7007892775921707,551
16,SD,0.5720009935718869,551
16,S A. Diagonal,0.5973463767957027,551
16,S A. MultiDiagonal,0.5498230188865929,551
16,S A. Grid,0.573889988365313,551
16,Learnable,0.5821410369943903,551
32,SD,0.45107378279313765,551
32,S A. Diagonal,0.4695074652552037,551
32,S A. MultiDiagonal,0.4293654962614525,551
32,S A. Grid,0.44975979696903406,551
32,Learnable,0.39389994769755576,551
64,SD,0.2906626421478422,551
64,S A. Diagonal,0.3174077191419044,551
64,S A. MultiDiagonal,0.2790056246213237,551
64,S A. Grid,0.2624355487640901,551
8,SD,0.6826232155900107,552
8,S A. Diagonal,0.7365283862716595,552
8,S A. MultiDiagonal,0.7125561224602738,552
8,S A. Grid,0.707562165168526,552
8,Learnable,0.752232006822236,552
16,SD,0.5623529484972984,552
16,S A. Diagonal,0.6040559398021794,552
16,S A. MultiDiagonal,0.550410069156282,552
16,S A. Grid,0.5745518054879492,552
16,Learnable,0.5970020953238366,552
32,SD,0.45182669176118273,552
32,S A. Diagonal,0.45984869892953384,552
32,S A. MultiDiagonal,0.42372188787908244,552
32,S A. Grid,0.44289568601220464,552
32,Learnable,0.4317199143328336,552
64,SD,0.28187506118549116,552
64,S A. Diagonal,0.3128646542416641,552
64,S A. MultiDiagonal,0.28620780982770383,552
64,S A. Grid,0.2502065019332415,552
8,SD,0.678468224958088,553
8,S A. Diagonal,0.7301117924964671,553
8,S A. MultiDiagonal,0.7172083042627012,553
8,S A. Grid,0.6972874266360792,553
8,Learnable,0.751080949391156,553
16,SD,0.5621575533819858,553
16,S A. Diagonal,0.5938630570286663,553
16,S A. MultiDiagonal,0.5679729511721541,553
16,S A. Grid,0.5771833740796697,553
16,Learnable,0.5853987627961261,553
32,SD,0.45105286597159927,553
32,S A. Diagonal,0.46606001154392274,553
32,S A. MultiDiagonal,0.42463420191366974,553
32,S A. Grid,0.4523801520077867,553
32,Learnable,0.40776950952733754,553
64,SD,0.2796444440729418,553
64,S A. Diagonal,0.30963635688297253,553
64,S A. MultiDiagonal,0.29349095092697775,553
64,S A. Grid,0.27541982786586217,553
8,SD,0.6724823441128621,554
8,S A. Diagonal,0.7265537510998397,554
8,S A. MultiDiagonal,0.6978227426481843,554
8,S A. Grid,0.7022411963392456,554
8,Learnable,0.7530559468736702,554
16,SD,0.5637936802012309,554
16,S A. Diagonal,0.6005551692328668,554
16,S A. MultiDiagonal,0.5428686921798743,554
16,S A. Grid,0.5822072808200833,554
16,Learnable,0.5664513987290145,554
32,SD,0.44776988846320626,554
32,S A. Diagonal,0.4672048466617512,554
32,S A. MultiDiagonal,0.42273277662558545,554
32,S A. Grid,0.44878417924392117,554
32,Learnable,0.4421001217152523,554
64,SD,0.2948392160955142,554
64,S A. Diagonal,0.2911252630996228,554
64,S A. MultiDiagonal,0.30457842641204685,554
64,S A. Grid,0.26883080030123296,554
8,SD,0.6717224612560937,555
8,S A. Diagonal,0.7240042237981617,555
8,S A. MultiDiagonal,0.699510771398999,555
8,S A. Grid,0.6984570300733313,555
8,Learnable,0.7280740846267157,555
16,SD,0.5679448591851406,555
16,S A. Diagonal,0.5946082244891178,555
16,S A. MultiDiagonal,0.5438672182167976,555
16,S A. Grid,0.5814366611356726,555
16,Learnable,0.5768275762052694,555
32,SD,0.4486054605841402,555
32,S A. Diagonal,0.4677702434997902,555
32,S A. MultiDiagonal,0.41902921497792217,555
32,S A. Grid,0.4455260249430988,555
32,Learnable,0.41014876550633816,555
64,SD,0.2965704035190505,555
64,S A. Diagonal,0.3191725233871486,555
64,S A. MultiDiagonal,0.2783978636076582,555
64,S A. Grid,0.2627792801720905,555
8,SD,0.6777946819434768,556
8,S A. Diagonal,0.7349095813484856,556
8,S A. MultiDiagonal,0.701812988776422,556
8,S A. Grid,0.6969121005681724,556
8,Learnable,0.7436571425323099,556
16,SD,0.5737778664219834,556
16,S A. Diagonal,0.606390507976537,556
16,S A. MultiDiagonal,0.5518463793674173,556
16,S A. Grid,0.590417717085194,556
16,Learnable,0.5740992947431618,556
32,SD,0.4490105725126755,556
32,S A. Diagonal,0.4616768571278673,556
32,S A. MultiDiagonal,0.4271695566629419,556
32,S A. Grid,0.4491372001274698,556
32,Learnable,0.41225729760845575,556
64,SD,0.2918578068391016,556
64,S A. Diagonal,0.3084636830988593,556
64,S A. MultiDiagonal,0.28916930131478114,556
64,S A. Grid,0.27871640195413405,556
8,SD,0.6795005450802549,557
8,S A. Diagonal,0.7291898391637505,557
8,S A. MultiDiagonal,0.6775810349998299,557
8,S A. Grid,0.7040127650143735,557
8,Learnable,0.6835944488150414,557
16,SD,0.5656198899263647,557
16,S A. Diagonal,0.6013977918697705,557
16,S A. MultiDiagonal,0.5489657856052675,557
16,S A. Grid,0.5844007818236654,557
16,Learnable,0.5602535385092307,557
32,SD,0.4478828495650856,557
32,S A. Diagonal,0.4644231274282872,557
32,S A. MultiDiagonal,0.4277111565306487,557
32,S A. Grid,0.4461984494643805,557
32,Learnable,0.41284831663776683,557
64,SD,0.2921976118994067,557
64,S A. Diagonal,0.3228348378247851,557
64,S A. MultiDiagonal,0.28969124629946774,557
64,S A. Grid,0.2912404664180621,557
8,SD,0.6843586878387307,558
8,S A. Diagonal,0.723323752476953,558
8,S A. MultiDiagonal,0.7012602667533092,558
8,S A. Grid,0.6987933546800459,558
8,Learnable,0.7611449923034953,558
16,SD,0.5703844798026141,558
16,S A. Diagonal,0.6014371312617302,558
16,S A. MultiDiagonal,0.5357074013608368,558
16,S A. Grid,0.5792961812086523,558
16,Learnable,0.5713046656056355,558
32,SD,0.44883101797359115,558
32,S A. Diagonal,0.4630348791967561,558
32,S A. MultiDiagonal,0.4193601805825464,558
32,S A. Grid,0.4488502730745798,558
32,Learnable,0.41012765152628833,558
64,SD,0.2823776315639456,558
64,S A. Diagonal,0.3224782417373985,558
64,S A. MultiDiagonal,0.2860423131408397,558
64,S A. Grid,0.24989849581052886,558
8,SD,0.6805526602275195,559
8,S A. Diagonal,0.7370171508589332,559
8,S A. MultiDiagonal,0.6996611449949025,559
8,S A. Grid,0.7096778530373371,559
8,Learnable,0.752710977246639,559
16,SD,0.5648772704774064,559
16,S A. Diagonal,0.6005252502016447,559
16,S A. MultiDiagonal,0.5438091977666571,559
16,S A. Grid,0.5732104839933705,559
16,Learnable,0.5971669900386445,559
32,SD,0.44990135391308317,559
32,S A. Diagonal,0.46901895773010704,559
32,S A. MultiDiagonal,0.4180825553172844,559
32,S A. Grid,0.4421238717586684,559
32,Learnable,0.42219186318707497,559
64,SD,0.28692719122515314,559
64,S A. Diagonal,0.2930490474656054,559
64,S A. MultiDiagonal,0.291298409099363,559
64,S A. Grid,0.25336484595796993,559
8,SD,0.6766844642284089,560
8,S A. Diagonal,0.72783910591649,560
8,S A. MultiDiagonal,0.7060978041211252,560
8,S A. Grid,0.7186708897181956,560
8,Learnable,0.7428631052231125,560
16,SD,0.5645556547719144,560
16,S A. Diagonal,0.5964105100868189,560
16,S A. MultiDiagonal,0.5425992558032096,560
16,S A. Grid,0.5717989142510105,560
16,Learnable,0.55811415696541,560
32,SD,0.4509940722239557,560
32,S A. Diagonal,0.45860562726171294,560
32,S A. MultiDiagonal,0.4283944196052482,560
32,S A. Grid,0.4543259010311486,560
32,Learnable,0.4235398381896381,560
64,SD,0.2979909033142482,560
64,S A. Diagonal,0.31090658187344133,560
64,S A. MultiDiagonal,0.30245802951016687,560
64,S A. Grid,0.2743218772784159,560
8,SD,0.6833359725656695,561
8,S A. Diagonal,0.7238980579026443,561
8,S A. MultiDiagonal,0.6950469735422247,561
8,S A. Grid,0.7130862704446908,561
8,Learnable,0.6912986826412749,561
16,SD,0.5729604091052171,561
16,S A. Diagonal,0.5975834401334643,561
16,S A. MultiDiagonal,0.5485318707742032,561
16,S A. Grid,0.5714129387633976,561
16,Learnable,0.6068352904147984,561
32,SD,0.44833986533996917,561
32,S A. Diagonal,0.4656454342056491,561
32,S A. MultiDiagonal,0.42774204834812735,561
32,S A. Grid,0.4560381501538168,561
32,Learnable,0.3873070903163325,561
64,SD,0.2993810860974552,561
64,S A. Diagonal,0.32578936256831065,561
64,S A. MultiDiagonal,0.30517334906877175,561
64,S A. Grid,0.2740734190031133,561
8,SD,0.6710262973863528,562
8,S A. Diagonal,0.728791582644057,562
8,S A. MultiDiagonal,0.7117909141192876,562
8,S A. Grid,0.7105875607251995,562
8,Learnable,0.6856599544480639,562
16,SD,0.5603817000877014,562
16,S A. Diagonal,0.5999324462030378,562
16,S A. MultiDiagonal,0.5376822669820214,562
16,S A. Grid,0.5742762785982641,562
16,Learnable,0.5905322370831985,562
32,SD,0.44883400033013754,562
32,S A. Diagonal,0.4723338907978294,562
32,S A. MultiDiagonal,0.4288953493921593,562
32,S A. Grid,0.44575046618114755,562
32,Learnable,0.41069863590768146,562
64,SD,0.28894322910054454,562
64,S A. Diagonal,0.2981798643962777,562
64,S A. MultiDiagonal,0.30541805428798835,562
64,S A. Grid,0.2670858799510949,562
8,SD,0.6688471205542034,563
8,S A. Diagonal,0.7305246007905318,563
8,S A. MultiDiagonal,0.7196216800904522,563
8,S A. Grid,0.7051185651470162,563
8,Learnable,0.7602233198272046,563
16,SD,0.5663623573490657,563
16,S A. Diagonal,0.6012383183283834,563
16,S A. MultiDiagonal,0.5560905969250958,563
16,S A. Grid,0.5701371287781682,563
16,Learnable,0.6196623170914148,563
32,SD,0.45089689385458975,563
32,S A. Diagonal,0.4623568161336348,563
32,S A. MultiDiagonal,0.42259384454205523,563
32,S A. Grid,0.44756870744509314,563
32,Learnable,0.41336857350840617,563
64,SD,0.28840745653512884,563
64,S A. Diagonal,0.30851985625669426,563
64,S A. MultiDiagonal,0.2822392799185765,563
64,S A. Grid,0.25809869659674145,563
8,SD,0.6709820401738755,564
8,S A. Diagonal,0.7374832829571891,564
8,S A. MultiDiagonal,0.6921558086124339,564
8,S A. Grid,0.7043143797701115,564
8,Learnable,0.7482781853856999,564
16,SD,0.5681397058145463,564
16,S A. Diagonal,0.5911422761692027,564
16,S A. MultiDiagonal,0.5538592513519738,564
16,S A. Grid,0.5834661730509692,564
16,Learnable,0.5964478646698474,564
32,SD,0.45285356389383175,564
32,S A. Diagonal,0.4641980776124277,564
32,S A. MultiDiagonal,0.4301814838628196,564
32,S A. Grid,0.44786634652509066,564
32,Learnable,0.4198075666270085,564
64,SD,0.2717643846929245,564
64,S A. Diagonal,0.2964452506562953,564
64,S A. MultiDiagonal,0.29783320440148553,564
64,S A. Grid,0.26889806330518495,564
8,SD,0.685045121004222,565
8,S A. Diagonal,0.7219843457867778,565
8,S A. MultiDiagonal,0.6983475675702522,565
8,S A. Grid,0.7011657354202518,565
8,Learnable,0.7448295306895906,565
16,SD,0.5619320898303884,565
16,S A. Diagonal,0.5895661648108712,565
16,S A. MultiDiagonal,0.5441162074046224,565
16,S A. Grid,0.5726485189138231,565
16,Learnable,0.5953883074481106,565
32,SD,0.45088301738727904,565
32,S A. Diagonal,0.4656290028892167,565
32,S A. MultiDiagonal,0.42212369648701137,565
32,S A. Grid,0.4545532755976544,565
32,Learnable,0.41604273818490434,565
64,SD,0.27119166773669195,565
64,S A. Diagonal,0.3096445120696414,565
64,S A. MultiDiagonal,0.2833858841369612,565
64,S A. Grid,0.2822710232147076,565
8,SD,0.6712038400897438,566
8,S A. Diagonal,0.7260216475228948,566
8,S A. MultiDiagonal,0.7028520341219436,566
8,S A. Grid,0.7047301652691197,566
8,Learnable,0.7538790620601559,566
16,SD,0.5696433223691416,566
16,S A. Diagonal,0.6000677411717911,566
16,S A. MultiDiagonal,0.5659845473665014,566
16,S A. Grid,0.5799367570887886,566
16,Learnable,0.5912372813190929,566
32,SD,0.45312360084239256,566
32,S A. Diagonal,0.47204519974815295,566
32,S A. MultiDiagonal,0.424767484767383,566
32,S A. Grid,0.44586990623564254,566
32,Learnable,0.4288252952698255,566
64,SD,0.2874527944245326,566
64,S A. Diagonal,0.3100655281059424,566
64,S A. MultiDiagonal,0.28354748022912557,566
64,S A. Grid,0.2630190510535704,566
8,SD,0.6822693842325126,567
8,S A. Diagonal,0.7280330420450444,567
8,S A. MultiDiagonal,0.7083212488782692,567
8,S A. Grid,0.7090046322469931,567
8,Learnable,0.7631561534124096,567
16,SD,0.5776718283870466,567
16,S A. Diagonal,0.6029628012442578,567
16,S A. MultiDiagonal,0.5525444008270277,567
16,S A. Grid,0.5794961888314676,567
16,Learnable,0.5803742302672963,567
32,SD,0.4515043656536488,567
32,S A. Diagonal,0.46797522613941644,567
32,S A. MultiDiagonal,0.42723364316545714,567
32,S A. Grid,0.4402140283031357,567
32,Learnable,0.42693987524828486,567
64,SD,0.2749315276681653,567
64,S A. Diagonal,0.31681276732482716,567
64,S A. MultiDiagonal,0.2805463057457993,567
64,S A. Grid,0.27168981227961253,567
8,SD,0.687226087638703,568
8,S A. Diagonal,0.7127094674499171,568
8,S A. MultiDiagonal,0.681420387079558,568
8,S A. Grid,0.7137121043493483,568
8,Learnable,0.7000265118746468,568
16,SD,0.5685444496212089,568
16,S A. Diagonal,0.5910546341587648,568
16,S A. MultiDiagonal,0.553863814820988,568
16,S A. Grid,0.5776213506825197,568
16,Learnable,0.589518198826071,568
32,SD,0.451398200427508,568
32,S A. Diagonal,0.4659968437570261,568
32,S A. MultiDiagonal,0.4316556657753093,568
32,S A. Grid,0.43860527378785846,568
32,Learnable,0.4052639341764058,568
64,SD,0.28261230134399473,568
64,S A. Diagonal,0.29436481865016223,568
64,S A. MultiDiagonal,0.2986429995630326,568
64,S A. Grid,0.26424384609808516,568
8,SD,0.6713782984198874,569
8,S A. Diagonal,0.7375771511128351,569
8,S A. MultiDiagonal,0.7060807092016023,569
8,S A. Grid,0.7038391652110466,569
8,Learnable,0.7317767529005348,569
16,SD,0.5751835360563373,569
16,S A. Diagonal,0.5959789047407518,569
16,S A. MultiDiagonal,0.55622579230681,569
16,S A. Grid,0.5737797163016309,569
16,Learnable,0.5969419271270777,569
32,SD,0.45203089997576495,569
32,S A. Diagonal,0.4737995670819003,569
32,S A. MultiDiagonal,0.4262528998718408,569
32,S A. Grid,0.44672027653549806,569
32,Learnable,0.42436902987949765,569
64,SD,0.28686689921148306,569
64,S A. Diagonal,0.2899866503501641,569
64,S A. MultiDiagonal,0.2762905520425055,569
64,S A. Grid,0.2714876684684588,569
8,SD,0.6825394676371346,570
8,S A. Diagonal,0.7245298884130766,570
8,S A. MultiDiagonal,0.6970726254663805,570
8,S A. Grid,0.7046825637652505,570
8,Learnable,0.7403896257919208,570
16,SD,0.5758522836635647,570
16,S A. Diagonal,0.5867584706705059,570
16,S A. MultiDiagonal,0.547718378991666,570
16,S A. Grid,0.5724886612636116,570
16,Learnable,0.5720650997142477,570
32,SD,0.4461067439162357,570
32,S A. Diagonal,0.4770819756374715,570
32,S A. MultiDiagonal,0.416974742742202,570
32,S A. Grid,0.44825600780838853,570
32,Learnable,0.4100040659155479,570
64,SD,0.27329467074101843,570
64,S A. Diagonal,0.29429158255403937,570
64,S A. MultiDiagonal,0.2792530391205543,570
64,S A. Grid,0.2915059149290184,570
8,SD,0.6770557581429362,571
8,S A. Diagonal,0.7313404717445413,571
8,S A. MultiDiagonal,0.7219250459644718,571
8,S A. Grid,0.7116099512155706,571
8,Learnable,0.798147132854635,571
16,SD,0.5669149791279563,571
16,S A. Diagonal,0.5963806347317253,571
16,S A. MultiDiagonal,0.5564359646709929,571
16,S A. Grid,0.5798194517152635,571
16,Learnable,0.564169208924285,571
32,SD,0.45109817879227665,571
32,S A. Diagonal,0.4710800575273565,571
32,S A. MultiDiagonal,0.42607979220323644,571
32,S A. Grid,0.4530025325994769,571
32,Learnable,0.4259316538331954,571
64,SD,0.28311331752617064,571
64,S A. Diagonal,0.31145360341295325,571
64,S A. MultiDiagonal,0.29049439215468387,571
64,S A. Grid,0.2626982607722984,571
8,SD,0.6672439459246942,572
8,S A. Diagonal,0.7299232567225855,572
8,S A. MultiDiagonal,0.6943916550004193,572
8,S A. Grid,0.7031403898336436,572
8,Learnable,0.7432021340387467,572
16,SD,0.5689097688042598,572
16,S A. Diagonal,0.5973357988602668,572
16,S A. MultiDiagonal,0.5358642328782807,572
16,S A. Grid,0.5729489695096726,572
16,Learnable,0.5650963416474194,572
32,SD,0.4469816657503016,572
32,S A. Diagonal,0.4709173343801911,572
32,S A. MultiDiagonal,0.42870791282593723,572
32,S A. Grid,0.4554500568339106,572
32,Learnable,0.4199998655944561,572
64,SD,0.2763586989507043,572
64,S A. Diagonal,0.3069301347691203,572
64,S A. MultiDiagonal,0.29271271711501134,572
64,S A. Grid,0.2545025158106328,572
8,SD,0.6781793444520677,573
8,S A. Diagonal,0.721484944421736,573
8,S A. MultiDiagonal,0.7119886332708744,573
8,S A. Grid,0.7089732747162915,573
8,Learnable,0.7287557726939283,573
16,SD,0.5750373263398432,573
16,S A. Diagonal,0.6093956651557061,573
16,S A. MultiDiagonal,0.5321521137320482,573
16,S A. Grid,0.588053259888482,573
16,Learnable,0.6367952985520026,573
32,SD,0.4515171329483966,573
32,S A. Diagonal,0.4698529287992289,573
32,S A. MultiDiagonal,0.4251766911406745,573
32,S A. Grid,0.45473804178264826,573
32,Learnable,0.438040354548639,573
64,SD,0.274774681271546,573
64,S A. Diagonal,0.2970703730054896,573
64,S A. MultiDiagonal,0.278424762371677,573
64,S A. Grid,0.27512498499505555,573
8,SD,0.6795249514039468,574
8,S A. Diagonal,0.7283191498934195,574
8,S A. MultiDiagonal,0.7035012207096248,574
8,S A. Grid,0.7132309286705334,574
8,Learnable,0.7540919449182943,574
16,SD,0.5758621898140084,574
16,S A. Diagonal,0.5900364235671226,574
16,S A. MultiDiagonal,0.5537625759568655,574
16,S A. Grid,0.5770352439887405,574
16,Learnable,0.5889056419147312,574
32,SD,0.44837941973011874,574
32,S A. Diagonal,0.46843996115863507,574
32,S A. MultiDiagonal,0.4190811342102845,574
32,S A. Grid,0.4554012617319073,574
32,Learnable,0.41389195451889216,574
64,SD,0.2896577802474916,574
64,S A. Diagonal,0.30832593399731645,574
64,S A. MultiDiagonal,0.29294443870921444,574
64,S A. Grid,0.26195402792270867,574
8,SD,0.673339088478136,575
8,S A. Diagonal,0.7264149841791051,575
8,S A. MultiDiagonal,0.7065901295342811,575
8,S A. Grid,0.7080094641039185,575
8,Learnable,0.7366071014114189,575
16,SD,0.5724367676588478,575
16,S A. Diagonal,0.6027179108147054,575
16,S A. MultiDiagonal,0.5628364648555562,575
16,S A. Grid,0.5823349297317801,575
16,Learnable,0.5621005095427154,575
32,SD,0.44922808434647044,575
32,S A. Diagonal,0.46667251862025483,575
32,S A. MultiDiagonal,0.4239949104151642,575
32,S A. Grid,0.44514622702558043,575
32,Learnable,0.4330374801845147,575
64,SD,0.2885795448842338,575
64,S A. Diagonal,0.31439753941103454,575
64,S A. MultiDiagonal,0.320471362964135,575
64,S A. Grid,0.28462870594915224,575
8,SD,0.6807397907992232,576
8,S A. Diagonal,0.7317035980556607,576
8,S A. MultiDiagonal,0.7087138521042883,576
8,S A. Grid,0.7062313059462975,576
8,Learnable,0.6921813587165146,576
16,SD,0.5724794524380659,576
16,S A. Diagonal,0.607661752874477,576
16,S A. MultiDiagonal,0.5513747892075509,576
16,S A. Grid,0.5784390412475393,576
16,Learnable,0.5964339556743465,576
32,SD,0.45124915873719196,576
32,S A. Diagonal,0.46283832368614664,576
32,S A. MultiDiagonal,0.43048351455776007,576
32,S A. Grid,0.44639781933334005,576
32,Learnable,0.4093327319792129,576
64,SD,0.28414141706118934,576
64,S A. Diagonal,0.3037509201154142,576
64,S A. MultiDiagonal,0.28637248905276763,576
64,S A. Grid,0.25984004831558827,576
8,SD,0.677601106571954,577
8,S A. Diagonal,0.724055439056607,577
8,S A. MultiDiagonal,0.6934009991397484,577
8,S A. Grid,0.7151651635057876,577
8,Learnable,0.7001169788025499,577
16,SD,0.5688519413184862,577
16,S A. Diagonal,0.588755125551814,577
16,S A. MultiDiagonal,0.5489667727173874,577
16,S A. Grid,0.5764405764713655,577
16,Learnable,0.5945769142768649,577
32,SD,0.4486922933273881,577
32,S A. Diagonal,0.47195613042356177,577
32,S A. MultiDiagonal,0.4282717944848936,577
32,S A. Grid,0.4429965126493602,577
32,Learnable,0.4099560696969479,577
64,SD,0.2880048034888487,577
64,S A. Diagonal,0.2954203351885617,577
64,S A. MultiDiagonal,0.2880667684097167,577
64,S A. Grid,0.26128247904974455,577
8,SD,0.6767894757206052,578
8,S A. Diagonal,0.7348832680387085,578
8,S A. MultiDiagonal,0.7110957404863709,578
8,S A. Grid,0.7032109776113709,578
8,Learnable,0.7242967707941853,578
16,SD,0.5688521770751372,578
16,S A. Diagonal,0.5931078767988249,578
16,S A. MultiDiagonal,0.5445279331520141,578
16,S A. Grid,0.5845476200007698,578
16,Learnable,0.5934829904674808,578
32,SD,0.44949744371512435,578
32,S A. Diagonal,0.4662669412603877,578
32,S A. MultiDiagonal,0.4296785969024417,578
32,S A. Grid,0.44551867750612306,578
32,Learnable,0.42305369758584516,578
64,SD,0.2869193811837419,578
64,S A. Diagonal,0.3073159005429232,578
64,S A. MultiDiagonal,0.2875797223118454,578
64,S A. Grid,0.2596880165825614,578
8,SD,0.6787542320330958,579
8,S A. Diagonal,0.7310048856553614,579
8,S A. MultiDiagonal,0.7097765032480173,579
8,S A. Grid,0.718258361914862,579
8,Learnable,0.7337171897895138,579
16,SD,0.5651648779905726,579
16,S A. Diagonal,0.5920586627385231,579
16,S A. MultiDiagonal,0.5520586470567429,579
16,S A. Grid,0.5818955392565968,579
16,Learnable,0.5612713535791337,579
32,SD,0.44612957578327206,579
32,S A. Diagonal,0.4664050522031158,579
32,S A. MultiDiagonal,0.4258139497338259,579
32,S A. Grid,0.44030927610846043,579
32,Learnable,0.4108942388119944,579
64,SD,0.2785903750138042,579
64,S A. Diagonal,0.31206057020610733,579
64,S A. MultiDiagonal,0.3029422459683835,579
64,S A. Grid,0.267779848957023,579
8,SD,0.6756900514139346,580
8,S A. Diagonal,0.7306782879185472,580
8,S A. MultiDiagonal,0.7045962283434575,580
8,S A. Grid,0.7190888144765458,580
8,Learnable,0.6591400153281693,580
16,SD,0.5743794526826991,580
16,S A. Diagonal,0.5937901824017382,580
16,S A. MultiDiagonal,0.5454870842279655,580
16,S A. Grid,0.573326189211823,580
16,Learnable,0.5835219879180265,580
32,SD,0.4460612446471689,580
32,S A. Diagonal,0.47318187672643275,580
32,S A. MultiDiagonal,0.4289211706996805,580
32,S A. Grid,0.4462178478389604,580
32,Learnable,0.41539356458451226,580
64,SD,0.2844614671603724,580
64,S A. Diagonal,0.2959646433378248,580
64,S A. MultiDiagonal,0.282131594306095,580
64,S A. Grid,0.26896489645429106,580
8,SD,0.691051236513893,581
8,S A. Diagonal,0.72743213689429,581
8,S A. MultiDiagonal,0.7120275150032436,581
8,S A. Grid,0.7138433847183543,581
8,Learnable,0.746448789783747,581
16,SD,0.5619543509224019,581
16,S A. Diagonal,0.6015270339369547,581
16,S A. MultiDiagonal,0.5476290415321196,581
16,S A. Grid,0.5769689665800793,581
16,Learnable,0.5735513014991381,581
32,SD,0.44783914911692563,581
32,S A. Diagonal,0.46164428891072945,581
32,S A. MultiDiagonal,0.42735042546383983,581
32,S A. Grid,0.4510764899697116,581
32,Learnable,0.4164591452413929,581
64,SD,0.28871643464220237,581
64,S A. Diagonal,0.3014704666410987,581
64,S A. MultiDiagonal,0.28677064440042577,581
64,S A. Grid,0.2639994678319866,581
8,SD,0.6718558328234507,582
8,S A. Diagonal,0.7255137631996326,582
8,S A. MultiDiagonal,0.6808654928101037,582
8,S A. Grid,0.7203448256253406,582
8,Learnable,0.7371166200077661,582
16,SD,0.572666457882937,582
16,S A. Diagonal,0.5959957818278996,582
16,S A. MultiDiagonal,0.5370278362258857,582
16,S A. Grid,0.5708001546896797,582
16,Learnable,0.5707802795908434,582
32,SD,0.4457404497648713,582
32,S A. Diagonal,0.4684052638437993,582
32,S A. MultiDiagonal,0.4261287469614296,582
32,S A. Grid,0.44900254412652774,582
32,Learnable,0.4174064376906276,582
64,SD,0.2977661343836232,582
64,S A. Diagonal,0.30011105824723083,582
64,S A. MultiDiagonal,0.2831240127933795,582
64,S A. Grid,0.2646394933625197,582
8,SD,0.6748920964849667,583
8,S A. Diagonal,0.728967909672886,583
8,S A. MultiDiagonal,0.7293497286813936,583
8,S A. Grid,0.6997663715527527,583
8,Learnable,0.7352220469415662,583
16,SD,0.5711507860944853,583
16,S A. Diagonal,0.5922405813193264,583
16,S A. MultiDiagonal,0.5494862226053441,583
16,S A. Grid,0.5753486347293236,583
16,Learnable,0.5746196357074028,583
32,SD,0.4546784708473695,583
32,S A. Diagonal,0.46683390326372354,583
32,S A. MultiDiagonal,0.4176672782138896,583
32,S A. Grid,0.45386293662626376,583
32,Learnable,0.38316218571931554,583
64,SD,0.28563026988674334,583
64,S A. Diagonal,0.31840975210269695,583
64,S A. MultiDiagonal,0.28991679312664365,583
64,S A. Grid,0.2714776587856052,583
8,SD,0.6799794847574614,584
8,S A. Diagonal,0.7290413353399368,584
8,S A. MultiDiagonal,0.6926243784009902,584
8,S A. Grid,0.7222295445070099,584
8,Learnable,0.7409161584378727,584
16,SD,0.570955127415645,584
16,S A. Diagonal,0.597995729617898,584
16,S A. MultiDiagonal,0.5564910627950784,584
16,S A. Grid,0.5762546104426691,584
16,Learnable,0.5573207924462662,584
32,SD,0.4493967623455377,584
32,S A. Diagonal,0.4559817819323999,584
32,S A. MultiDiagonal,0.41771160420303455,584
32,S A. Grid,0.44595776368384166,584
32,Learnable,0.4158430868995676,584
64,SD,0.29102070604576086,584
64,S A. Diagonal,0.3119992672675736,584
64,S A. MultiDiagonal,0.3026230351134034,584
64,S A. Grid,0.2756749208353469,584
8,SD,0.6908282050349062,585
8,S A. Diagonal,0.730543911011552,585
8,S A. MultiDiagonal,0.7150518363371392,585
8,S A. Grid,0.7180304812582643,585
8,Learnable,0.7477239985760239,585
16,SD,0.5745504044547324,585
16,S A. Diagonal,0.6058168696520667,585
16,S A. MultiDiagonal,0.5589823297276901,585
16,S A. Grid,0.577737523019701,585
16,Learnable,0.5794992795363747,585
32,SD,0.4486228995016741,585
32,S A. Diagonal,0.46819514683604846,585
32,S A. MultiDiagonal,0.4210136362131353,585
32,S A. Grid,0.4527476511058786,585
32,Learnable,0.4186396835277286,585
64,SD,0.2774484080991005,585
64,S A. Diagonal,0.3030983376553373,585
64,S A. MultiDiagonal,0.29664900882021306,585
64,S A. Grid,0.2618465526377738,585
8,SD,0.6813025110773572,586
8,S A. Diagonal,0.7384074110464027,586
8,S A. MultiDiagonal,0.71400925276512,586
8,S A. Grid,0.7198391773784191,586
8,Learnable,0.7158232731824203,586
16,SD,0.580387655126966,586
16,S A. Diagonal,0.5946435319877197,586
16,S A. MultiDiagonal,0.5387617910490533,586
16,S A. Grid,0.5655822452747223,586
16,Learnable,0.6256911728985339,586
32,SD,0.44932789287555225,586
32,S A. Diagonal,0.4641746186886259,586
32,S A. MultiDiagonal,0.42756891573699535,586
32,S A. Grid,0.4575226614792903,586
32,Learnable,0.42205090301901205,586
64,SD,0.2871966629281471,586
64,S A. Diagonal,0.30651244593635285,586
64,S A. MultiDiagonal,0.2899550084991281,586
64,S A. Grid,0.2539760512407056,586
8,SD,0.6724221074329495,587
8,S A. Diagonal,0.7188654247398316,587
8,S A. MultiDiagonal,0.7226317055701315,587
8,S A. Grid,0.706907318629402,587
8,Learnable,0.7419198425066011,587
16,SD,0.5666200735321799,587
16,S A. Diagonal,0.6030569659103224,587
16,S A. MultiDiagonal,0.5566699923418766,587
16,S A. Grid,0.5715999420517515,587
16,Learnable,0.5893704985914903,587
32,SD,0.44931184242618016,587
32,S A. Diagonal,0.47706556548227674,587
32,S A. MultiDiagonal,0.42366977403322825,587
32,S A. Grid,0.4394714484900001,587
32,Learnable,0.41252507497900287,587
64,SD,0.2794080517796028,587
64,S A. Diagonal,0.3261642466460917,587
64,S A. MultiDiagonal,0.29888466805089525,587
64,S A. Grid,0.2596746115903131,587
8,SD,0.6826930224791342,588
8,S A. Diagonal,0.7328737409437435,588
8,S A. MultiDiagonal,0.7096471276918837,588
8,S A. Grid,0.7102262910283349,588
8,Learnable,0.7006041463516178,588
16,SD,0.5691790743646735,588
16,S A. Diagonal,0.5988098466710898,588
16,S A. MultiDiagonal,0.5606696112482331,588
16,S A. Grid,0.5812574695223808,588
16,Learnable,0.5819211971368581,588
32,SD,0.4512620512359484,588
32,S A. Diagonal,0.46871610724983553,588
32,S A. MultiDiagonal,0.42809997506659175,588
32,S A. Grid,0.45041939899261874,588
32,Learnable,0.4051773628886661,588
64,SD,0.2845132152197394,588
64,S A. Diagonal,0.3008534639473958,588
64,S A. MultiDiagonal,0.2913213231665312,588
64,S A. Grid,0.2883659161564595,588
8,SD,0.6709459550610131,589
8,S A. Diagonal,0.7333213532257813,589
8,S A. MultiDiagonal,0.7137171117331154,589
8,S A. Grid,0.7005688282072017,589
8,Learnable,0.7381526338736509,589
16,SD,0.5681537698059771,589
16,S A. Diagonal,0.5983407264462068,589
16,S A. MultiDiagonal,0.5466940705657918,589
16,S A. Grid,0.5808182637790118,589
16,Learnable,0.6192577832505493,589
32,SD,0.4514836317430587,589
32,S A. Diagonal,0.46969208254811834,589
32,S A. MultiDiagonal,0.42777497168027584,589
32,S A. Grid,0.45558426677722147,589
32,Learnable,0.4175976616600181,589
64,SD,0.2899714897327572,589
64,S A. Diagonal,0.3124548389918063,589
64,S A. MultiDiagonal,0.306614943743421,589
64,S A. Grid,0.26502545421038953,589
8,SD,0.6801613234205514,590
8,S A. Diagonal,0.7222835891262922,590
8,S A. MultiDiagonal,0.702297008620476,590
8,S A. Grid,0.7069674987318638,590
8,Learnable,0.7480373455846171,590
16,SD,0.5730807119026051,590
16,S A. Diagonal,0.5974852654334772,590
16,S A. MultiDiagonal,0.5375045318724078,590
16,S A. Grid,0.5718061561915897,590
16,Learnable,0.6158851365142903,590
32,SD,0.448479070705085,590
32,S A. Diagonal,0.46810024755302976,590
32,S A. MultiDiagonal,0.4219896033942761,590
32,S A. Grid,0.45321261340589286,590
32,Learnable,0.4153216229827676,590
64,SD,0.280443122386891,590
64,S A. Diagonal,0.3112615453336301,590
64,S A. MultiDiagonal,0.2821920145926095,590
64,S A. Grid,0.2618582506022393,590
8,SD,0.6767111863676637,591
8,S A. Diagonal,0.7208322475460422,591
8,S A. MultiDiagonal,0.7063912235214735,591
8,S A. Grid,0.7166010705143553,591
8,Learnable,0.7473098922520767,591
16,SD,0.5665925650071822,591
16,S A. Diagonal,0.5926124878612125,591
16,S A. MultiDiagonal,0.5428360023543606,591
16,S A. Grid,0.577605126004782,591
16,Learnable,0.5732779240688044,591
32,SD,0.45254524291318315,591
32,S A. Diagonal,0.46787209115501893,591
32,S A. MultiDiagonal,0.43255376892061315,591
32,S A. Grid,0.4448379169546361,591
32,Learnable,0.41117272741386124,591
64,SD,0.2895947519200335,591
64,S A. Diagonal,0.30876366150097456,591
64,S A. MultiDiagonal,0.2871466404162697,591
64,S A. Grid,0.26501860328518484,591
8,SD,0.6787341765998295,592
8,S A. Diagonal,0.727691763577574,592
8,S A. MultiDiagonal,0.6967865702568355,592
8,S A. Grid,0.7078448544178149,592
8,Learnable,0.6734845284279168,592
16,SD,0.560129172693598,592
16,S A. Diagonal,0.5979647623958366,592
16,S A. MultiDiagonal,0.5478933885846675,592
16,S A. Grid,0.5710262393189577,592
16,Learnable,0.6193376090114717,592
32,SD,0.44975070465472144,592
32,S A. Diagonal,0.4633244504908138,592
32,S A. MultiDiagonal,0.42294624921643553,592
32,S A. Grid,0.4456261835232845,592
32,Learnable,0.40719225720796937,592
64,SD,0.2788425464529806,592
64,S A. Diagonal,0.3091252671186633,592
64,S A. MultiDiagonal,0.26328147891295756,592
64,S A. Grid,0.28195965265991324,592
8,SD,0.6827272151643952,593
8,S A. Diagonal,0.7280552266470334,593
8,S A. MultiDiagonal,0.708235332715785,593
8,S A. Grid,0.6975180837461309,593
8,Learnable,0.7531483327541859,593
16,SD,0.5695284862641378,593
16,S A. Diagonal,0.5933996799350705,593
16,S A. MultiDiagonal,0.5508481709664017,593
16,S A. Grid,0.5730273325692418,593
16,Learnable,0.5858618837953642,593
32,SD,0.4464788086323719,593
32,S A. Diagonal,0.4737719889054187,593
32,S A. MultiDiagonal,0.41988009844827134,593
32,S A. Grid,0.4458026209448108,593
32,Learnable,0.43199402841585505,593
64,SD,0.2743246604264907,593
64,S A. Diagonal,0.3097649388028249,593
64,S A. MultiDiagonal,0.2890065433484714,593
64,S A. Grid,0.2627622123879676,593
8,SD,0.680018948879839,594
8,S A. Diagonal,0.7319878753575338,594
8,S A. MultiDiagonal,0.7106576050844778,594
8,S A. Grid,0.7000313722360723,594
8,Learnable,0.7245048224271111,594
16,SD,0.569000722627219,594
16,S A. Diagonal,0.5949507635238561,594
16,S A. MultiDiagonal,0.5462427115127575,594
16,S A. Grid,0.5772780143136621,594
16,Learnable,0.5910301407615842,594
32,SD,0.45123471932588377,594
32,S A. Diagonal,0.46343392762753155,594
32,S A. MultiDiagonal,0.42167870080377623,594
32,S A. Grid,0.4464269595245913,594
32,Learnable,0.41704091651164343,594
64,SD,0.27359015424794814,594
64,S A. Diagonal,0.3031688908131574,594
64,S A. MultiDiagonal,0.286105961862775,594
64,S A. Grid,0.2657728217320719,594
8,SD,0.6774812676781394,595
8,S A. Diagonal,0.7391692720982955,595
8,S A. MultiDiagonal,0.7015773107093216,595
8,S A. Grid,0.6820636382454435,595
8,Learnable,0.7536075605655346,595
16,SD,0.5592499294404341,595
16,S A. Diagonal,0.5971323917448751,595
16,S A. MultiDiagonal,0.5387067004154841,595
16,S A. Grid,0.5774792760452434,595
16,Learnable,0.559265131917992,595
32,SD,0.4525405132431954,595
32,S A. Diagonal,0.47336317336328115,595
32,S A. MultiDiagonal,0.42118345031564325,595
32,S A. Grid,0.4529851043684099,595
32,Learnable,0.42914593467628404,595
64,SD,0.29161249249729243,595
64,S A. Diagonal,0.3213179540910648,595
64,S A. MultiDiagonal,0.2821931002168694,595
64,S A. Grid,0.2787243773372157,595
8,SD,0.6791728913589309,596
8,S A. Diagonal,0.7227267868999114,596
8,S A. MultiDiagonal,0.7114575143982753,596
8,S A. Grid,0.6980590348413349,596
8,Learnable,0.6817437376769684,596
16,SD,0.5660123893817443,596
16,S A. Diagonal,0.5867375847220027,596
16,S A. MultiDiagonal,0.5520317301883924,596
16,S A. Grid,0.5729824734160682,596
16,Learnable,0.5828238450516882,596
32,SD,0.4500520580361256,596
32,S A. Diagonal,0.4762966202154537,596
32,S A. MultiDiagonal,0.4263011084634335,596
32,S A. Grid,0.4393907969867866,596
32,Learnable,0.41387616925292414,596
64,SD,0.27202450307604226,596
64,S A. Diagonal,0.29167391065734827,596
64,S A. MultiDiagonal,0.2748923334639685,596
64,S A. Grid,0.2521905044637121,596
8,SD,0.6710734847629056,597
8,S A. Diagonal,0.7356013221303417,597
8,S A. MultiDiagonal,0.698608379897499,597
8,S A. Grid,0.7085878683546525,597
8,Learnable,0.6892103007456606,597
16,SD,0.5637047890953547,597
16,S A. Diagonal,0.5944285725432658,597
16,S A. MultiDiagonal,0.5451734647957892,597
16,S A. Grid,0.5750918866316446,597
16,Learnable,0.5713020868026799,597
32,SD,0.4493455934852905,597
32,S A. Diagonal,0.4671425313024633,597
32,S A. MultiDiagonal,0.4297938456701314,597
32,S A. Grid,0.447811249471694,597
32,Learnable,0.426996617287618,597
64,SD,0.2790585675204227,597
64,S A. Diagonal,0.3243259640650595,597
64,S A. MultiDiagonal,0.30397628571781854,597
64,S A. Grid,0.2697914851183999,597
8,SD,0.6691760773730415,598
8,S A. Diagonal,0.7433058234766645,598
8,S A. MultiDiagonal,0.7102027105044162,598
8,S A. Grid,0.6999849091853833,598
8,Learnable,0.7678009163728912,598
16,SD,0.5685284380583167,598
16,S A. Diagonal,0.6092509216570638,598
16,S A. MultiDiagonal,0.5467847114244309,598
16,S A. Grid,0.5822252911798862,598
16,Learnable,0.6179857222941824,598
32,SD,0.4524779056005752,598
32,S A. Diagonal,0.4679852734858325,598
32,S A. MultiDiagonal,0.4292357275757904,598
32,S A. Grid,0.4488528929881761,598
32,Learnable,0.41698224872808676,598
64,SD,0.28824025218608734,598
64,S A. Diagonal,0.3056153405155686,598
64,S A. MultiDiagonal,0.3050236107183174,598
64,S A. Grid,0.2646920357135477,598
8,SD,0.6668884692662498,599
8,S A. Diagonal,0.7316001598260404,599
8,S A. MultiDiagonal,0.727571664594078,599
8,S A. Grid,0.721270046440819,599
8,Learnable,0.7327064615881258,599
16,SD,0.5742143795450192,599
16,S A. Diagonal,0.5968793791316043,599
16,S A. MultiDiagonal,0.5514879380009243,599
16,S A. Grid,0.5798591583252138,599
16,Learnable,0.5623471123918096,599
32,SD,0.44900881295168427,599
32,S A. Diagonal,0.4691246545046093,599
32,S A. MultiDiagonal,0.4224240956362313,599
32,S A. Grid,0.45066197141188347,599
32,Learnable,0.3938123941970426,599
64,SD,0.28852454862812377,599
64,S A. Diagonal,0.30279670523623214,599
64,S A. MultiDiagonal,0.27711545935738524,599
64,S A. Grid,0.2512138675044385,599
8,SD,0.6748117324626673,600
8,S A. Diagonal,0.7303684827671219,600
8,S A. MultiDiagonal,0.7029292778401353,600
8,S A. Grid,0.7121935946375022,600
8,Learnable,0.7522750865879704,600
16,SD,0.5618763222082572,600
16,S A. Diagonal,0.6015248142393737,600
16,S A. MultiDiagonal,0.5447816810132708,600
16,S A. Grid,0.5733089941577701,600
16,Learnable,0.5868902566207472,600
32,SD,0.4458457609060255,600
32,S A. Diagonal,0.47367413330768615,600
32,S A. MultiDiagonal,0.42636652521809093,600
32,S A. Grid,0.4447014535594274,600
32,Learnable,0.40390278388765877,600
64,SD,0.28280676288666734,600
64,S A. Diagonal,0.29197956982193507,600
64,S A. MultiDiagonal,0.2876665251003403,600
64,S A. Grid,0.25761998303879774,600
8,SD,0.6755134532150575,601
8,S A. Diagonal,0.7404307602026673,601
8,S A. MultiDiagonal,0.6981244249218449,601
8,S A. Grid,0.7075971373391072,601
8,Learnable,0.738267322317608,601
16,SD,0.5748947109380953,601
16,S A. Diagonal,0.6070282392112555,601
16,S A. MultiDiagonal,0.5420172411365769,601
16,S A. Grid,0.5755962390993603,601
16,Learnable,0.5620271030281341,601
32,SD,0.4478263377531761,601
32,S A. Diagonal,0.4709019623095998,601
32,S A. MultiDiagonal,0.4290827022144861,601
32,S A. Grid,0.44948026950569336,601
32,Learnable,0.4129403684641193,601
64,SD,0.2712208973766516,601
64,S A. Diagonal,0.3088121111808041,601
64,S A. MultiDiagonal,0.3012885334893532,601
64,S A. Grid,0.2712048040201762,601
8,SD,0.6747979958826098,602
8,S A. Diagonal,0.7267458864164446,602
8,S A. MultiDiagonal,0.7077812150737449,602
8,S A. Grid,0.7141869292951704,602
8,Learnable,0.7414860279041366,602
16,SD,0.5776011571622017,602
16,S A. Diagonal,0.5965425421359395,602
16,S A. MultiDiagonal,0.5563946017019059,602
16,S A. Grid,0.5678295902494932,602
16,Learnable,0.5860335546216444,602
32,SD,0.45296132278258205,602
32,S A. Diagonal,0.47531679727708276,602
32,S A. MultiDiagonal,0.42079928620707396,602
32,S A. Grid,0.4549901003340533,602
32,Learnable,0.4218789830958347,602
64,SD,0.28889925207767964,602
64,S A. Diagonal,0.3063581099425173,602
64,S A. MultiDiagonal,0.28772592989625306,602
64,S A. Grid,0.2747095351516217,602
8,SD,0.6891245276489955,603
8,S A. Diagonal,0.7236296368528616,603
8,S A. MultiDiagonal,0.7075292536525789,603
8,S A. Grid,0.7093630866409238,603
8,Learnable,0.7500360208600648,603
16,SD,0.5662505698380378,603
16,S A. Diagonal,0.6017008745664425,603
16,S A. MultiDiagonal,0.5549979785454534,603
16,S A. Grid,0.5787655136681173,603
16,Learnable,0.5748619150593399,603
32,SD,0.44969922309442945,603
32,S A. Diagonal,0.47273422298880285,603
32,S A. MultiDiagonal,0.4219230681804648,603
32,S A. Grid,0.43752714149713035,603
32,Learnable,0.4025461180679992,603
64,SD,0.300428922119447,603
64,S A. Diagonal,0.29317365707597237,603
64,S A. MultiDiagonal,0.2724055806809025,603
64,S A. Grid,0.2715470824032115,603
8,SD,0.6859188561655895,604
8,S A. Diagonal,0.7360045268338156,604
8,S A. MultiDiagonal,0.7057918135445976,604
8,S A. Grid,0.713272194776461,604
8,Learnable,0.7359732412880418,604
16,SD,0.5708748706277863,604
16,S A. Diagonal,0.6009044971804482,604
16,S A. MultiDiagonal,0.5406806178976601,604
16,S A. Grid,0.5741439698660077,604
16,Learnable,0.6220891830448118,604
32,SD,0.4517030728264097,604
32,S A. Diagonal,0.47314344691892074,604
32,S A. MultiDiagonal,0.4285910247034295,604
32,S A. Grid,0.4450873285995026,604
32,Learnable,0.40566026310604764,604
64,SD,0.3036165031602352,604
64,S A. Diagonal,0.28638288213448876,604
64,S A. MultiDiagonal,0.2854782380208229,604
64,S A. Grid,0.25970350470607756,604
8,SD,0.6713884907729346,605
8,S A. Diagonal,0.7376612708308153,605
8,S A. MultiDiagonal,0.7094350722469028,605
8,S A. Grid,0.7091432788895923,605
8,Learnable,0.748334628364884,605
16,SD,0.5653378185547943,605
16,S A. Diagonal,0.5969803366606267,605
16,S A. MultiDiagonal,0.548797755489748,605
16,S A. Grid,0.5741837984069567,605
16,Learnable,0.6225318465556889,605
32,SD,0.4483446200198937,605
32,S A. Diagonal,0.4728836057111099,605
32,S A. MultiDiagonal,0.4240904874879277,605
32,S A. Grid,0.45036633792794906,605
32,Learnable,0.3870176228834692,605
64,SD,0.2798296837113174,605
64,S A. Diagonal,0.30789718223722096,605
64,S A. MultiDiagonal,0.3021014333922024,605
64,S A. Grid,0.2580357331185422,605
8,SD,0.6820955692154027,606
8,S A. Diagonal,0.7277007974124614,606
8,S A. MultiDiagonal,0.7065145932504855,606
8,S A. Grid,0.7200652495520627,606
8,Learnable,0.7443859769513926,606
16,SD,0.572360097085066,606
16,S A. Diagonal,0.6008135230082869,606
16,S A. MultiDiagonal,0.540172330406833,606
16,S A. Grid,0.5696005140199945,606
16,Learnable,0.616297245490939,606
32,SD,0.45000863453685525,606
32,S A. Diagonal,0.4567206288278299,606
32,S A. MultiDiagonal,0.42071059243471454,606
32,S A. Grid,0.4430732814548716,606
32,Learnable,0.4310967102722039,606
64,SD,0.2808463847773681,606
64,S A. Diagonal,0.32016305995779437,606
64,S A. MultiDiagonal,0.2941714492809785,606
64,S A. Grid,0.26210767177078925,606
8,SD,0.6825075191114508,607
8,S A. Diagonal,0.7319046852525348,607
8,S A. MultiDiagonal,0.7128494394003255,607
8,S A. Grid,0.6929906931627368,607
8,Learnable,0.6609175709600046,607
16,SD,0.5701257911455664,607
16,S A. Diagonal,0.5823696326907293,607
16,S A. MultiDiagonal,0.5494082657237255,607
16,S A. Grid,0.570454495585241,607
16,Learnable,0.5918617935039543,607
32,SD,0.45132345303487187,607
32,S A. Diagonal,0.46814806354184546,607
32,S A. MultiDiagonal,0.427995792257512,607
32,S A. Grid,0.4543701644363102,607
32,Learnable,0.4170846222386868,607
64,SD,0.2747532867072422,607
64,S A. Diagonal,0.28338687588927114,607
64,S A. MultiDiagonal,0.281231375653314,607
64,S A. Grid,0.2737922202118711,607
8,SD,0.6855024832704035,608
8,S A. Diagonal,0.7233570141299271,608
8,S A. MultiDiagonal,0.7002655569682747,608
8,S A. Grid,0.7215960486804555,608
8,Learnable,0.7543450315552576,608
16,SD,0.5648306898157627,608
16,S A. Diagonal,0.5987060150705633,608
16,S A. MultiDiagonal,0.5476542805672624,608
16,S A. Grid,0.5669356744367079,608
16,Learnable,0.5655307452887205,608
32,SD,0.451725092156651,608
32,S A. Diagonal,0.46451095746892246,608
32,S A. MultiDiagonal,0.4157153877937486,608
32,S A. Grid,0.45690180998490604,608
32,Learnable,0.431054708515258,608
64,SD,0.28559628868027814,608
64,S A. Diagonal,0.31351747125263046,608
64,S A. MultiDiagonal,0.2930921866602227,608
64,S A. Grid,0.2755595563818291,608
8,SD,0.6711769354026781,609
8,S A. Diagonal,0.7242674986602577,609
8,S A. MultiDiagonal,0.7066034809023762,609
8,S A. Grid,0.7039435045840118,609
8,Learnable,0.6909705046592542,609
16,SD,0.5753812751896416,609
16,S A. Diagonal,0.5965516793362552,609
16,S A. MultiDiagonal,0.544607695597008,609
16,S A. Grid,0.5680540892757124,609
16,Learnable,0.5709925700737237,609
32,SD,0.4473999394800019,609
32,S A. Diagonal,0.46821158409248775,609
32,S A. MultiDiagonal,0.4330572864536585,609
32,S A. Grid,0.4567619548951148,609
32,Learnable,0.4162515864377119,609
64,SD,0.3039991610496555,609
64,S A. Diagonal,0.31531185373495674,609
64,S A. MultiDiagonal,0.27022408545158255,609
64,S A. Grid,0.2778531607901687,609
8,SD,0.677736131844253,610
8,S A. Diagonal,0.728065420644139,610
8,S A. MultiDiagonal,0.7164969649909699,610
8,S A. Grid,0.7033334553341779,610
8,Learnable,0.7516776245208565,610
16,SD,0.5709869875754081,610
16,S A. Diagonal,0.5979620652109717,610
16,S A. MultiDiagonal,0.5467410383615642,610
16,S A. Grid,0.5797527307747512,610
16,Learnable,0.5775073919799824,610
32,SD,0.44741649217281354,610
32,S A. Diagonal,0.4716997055621882,610
32,S A. MultiDiagonal,0.4167139196583228,610
32,S A. Grid,0.45210139790910386,610
32,Learnable,0.4264846628422099,610
64,SD,0.27300684823864474,610
64,S A. Diagonal,0.32882907702871006,610
64,S A. MultiDiagonal,0.3001569668288647,610
64,S A. Grid,0.2544333636001135,610
8,SD,0.669098343273516,611
8,S A. Diagonal,0.7331318451778062,611
8,S A. MultiDiagonal,0.7094984680608265,611
8,S A. Grid,0.7144417734208417,611
8,Learnable,0.7456510754973047,611
16,SD,0.5746883698944787,611
16,S A. Diagonal,0.594707260992183,611
16,S A. MultiDiagonal,0.5605293925890659,611
16,S A. Grid,0.5799717156758302,611
16,Learnable,0.5632782478175625,611
32,SD,0.4479012094084093,611
32,S A. Diagonal,0.4726026032417089,611
32,S A. MultiDiagonal,0.4229127625938895,611
32,S A. Grid,0.44494343264924163,611
32,Learnable,0.44193375289350045,611
64,SD,0.2845178232071971,611
64,S A. Diagonal,0.2920054605012002,611
64,S A. MultiDiagonal,0.28683321703071196,611
64,S A. Grid,0.2579616453589029,611
8,SD,0.6740597974339013,612
8,S A. Diagonal,0.7272130353844244,612
8,S A. MultiDiagonal,0.6883162229708922,612
8,S A. Grid,0.7137518664233725,612
8,Learnable,0.6900185608162275,612
16,SD,0.5720534743463593,612
16,S A. Diagonal,0.6005933870835892,612
16,S A. MultiDiagonal,0.5624455489201036,612
16,S A. Grid,0.5748884051045816,612
16,Learnable,0.5840752846247408,612
32,SD,0.4591095411395112,612
32,S A. Diagonal,0.4605979863971028,612
32,S A. MultiDiagonal,0.4242434989735205,612
32,S A. Grid,0.44907180466773555,612
32,Learnable,0.3917562050321308,612
64,SD,0.2959691478902101,612
64,S A. Diagonal,0.3063151501648435,612
64,S A. MultiDiagonal,0.31786746951749767,612
64,S A. Grid,0.26003133583843524,612
8,SD,0.6728628370968706,613
8,S A. Diagonal,0.7273828977537208,613
8,S A. MultiDiagonal,0.7185138964102145,613
8,S A. Grid,0.7116630685765539,613
8,Learnable,0.6522398307437879,613
16,SD,0.5715165903017857,613
16,S A. Diagonal,0.5990155625125941,613
16,S A. MultiDiagonal,0.5489223155113916,613
16,S A. Grid,0.5846447457017482,613
16,Learnable,0.5883789521924128,613
32,SD,0.4507874873229178,613
32,S A. Diagonal,0.46726500110547103,613
32,S A. MultiDiagonal,0.428467654975689,613
32,S A. Grid,0.4602854812544946,613
32,Learnable,0.39927643172096794,613
64,SD,0.2889528534830926,613
64,S A. Diagonal,0.33042137160739815,613
64,S A. MultiDiagonal,0.3024379939189634,613
64,S A. Grid,0.26201945974547025,613
8,SD,0.6799152798294786,614
8,S A. Diagonal,0.7221727216780982,614
8,S A. MultiDiagonal,0.7119494527394734,614
8,S A. Grid,0.6909362527769838,614
8,Learnable,0.7291622493384642,614
16,SD,0.5717753339934599,614
16,S A. Diagonal,0.6104416703058604,614
16,S A. MultiDiagonal,0.541048997273715,614
16,S A. Grid,0.5742744079331195,614
16,Learnable,0.5906288709563141,614
32,SD,0.44976078085578375,614
32,S A. Diagonal,0.4711581391566838,614
32,S A. MultiDiagonal,0.42782585921989313,614
32,S A. Grid,0.45004131194256286,614
32,Learnable,0.41879487600564647,614
64,SD,0.2747447562219853,614
64,S A. Diagonal,0.3126026858432045,614
64,S A. MultiDiagonal,0.30058146641523137,614
64,S A. Grid,0.2741783669922056,614
8,SD,0.6908827468389147,615
8,S A. Diagonal,0.7209463095106423,615
8,S A. MultiDiagonal,0.7145077884880165,615
8,S A. Grid,0.7182583890919838,615
8,Learnable,0.7448446622631074,615
16,SD,0.5655780362090546,615
16,S A. Diagonal,0.5919823986949383,615
16,S A. MultiDiagonal,0.5587235406888295,615
16,S A. Grid,0.5769740826774769,615
16,Learnable,0.6170168265394813,615
32,SD,0.4526881509518915,615
32,S A. Diagonal,0.46714591152023666,615
32,S A. MultiDiagonal,0.4322646875284041,615
32,S A. Grid,0.4528122185198684,615
32,Learnable,0.4265668626140859,615
64,SD,0.2886709648737386,615
64,S A. Diagonal,0.32149717984393145,615
64,S A. MultiDiagonal,0.29944371636210376,615
64,S A. Grid,0.26151798085315875,615
8,SD,0.6762165746073039,616
8,S A. Diagonal,0.7311977647110193,616
8,S A. MultiDiagonal,0.697260076317375,616
8,S A. Grid,0.7173937413487654,616
8,Learnable,0.7403543252636409,616
16,SD,0.5673961084530255,616
16,S A. Diagonal,0.6040187805975537,616
16,S A. MultiDiagonal,0.5434029389319838,616
16,S A. Grid,0.570618003124532,616
16,Learnable,0.5665174982587686,616
32,SD,0.45287743267288494,616
32,S A. Diagonal,0.46383498795198846,616
32,S A. MultiDiagonal,0.4226761120957282,616
32,S A. Grid,0.44986699347464715,616
32,Learnable,0.4203886369040581,616
64,SD,0.28782327019132564,616
64,S A. Diagonal,0.31450251335975105,616
64,S A. MultiDiagonal,0.28579210370915176,616
64,S A. Grid,0.2685020430727497,616
8,SD,0.6745411953412521,617
8,S A. Diagonal,0.7246514750635498,617
8,S A. MultiDiagonal,0.6992940865876637,617
8,S A. Grid,0.6992613256341006,617
8,Learnable,0.7427643249005123,617
16,SD,0.5721159133464961,617
16,S A. Diagonal,0.6033130868062501,617
16,S A. MultiDiagonal,0.5456105618417572,617
16,S A. Grid,0.5788799030273599,617
16,Learnable,0.5921961190383358,617
32,SD,0.4459749082631368,617
32,S A. Diagonal,0.47160132256923504,617
32,S A. MultiDiagonal,0.4195596510162251,617
32,S A. Grid,0.4517968274282642,617
32,Learnable,0.4030851126412866,617
64,SD,0.27803330309442525,617
64,S A. Diagonal,0.31011273380396404,617
64,S A. MultiDiagonal,0.2980345737638923,617
64,S A. Grid,0.26637650084998554,617
8,SD,0.6795943043634688,618
8,S A. Diagonal,0.729455994903766,618
8,S A. MultiDiagonal,0.7118523920320907,618
8,S A. Grid,0.7063362820741252,618
8,Learnable,0.689704296644906,618
16,SD,0.5672204918348601,618
16,S A. Diagonal,0.5986576704678128,618
16,S A. MultiDiagonal,0.5491145479382384,618
16,S A. Grid,0.5826051522819626,618
16,Learnable,0.5922401285299251,618
32,SD,0.44757515988950564,618
32,S A. Diagonal,0.47114064332516725,618
32,S A. MultiDiagonal,0.42631868961531455,618
32,S A. Grid,0.45248077581311374,618
32,Learnable,0.3901348517119303,618
64,SD,0.277213668501276,618
64,S A. Diagonal,0.3062681062427733,618
64,S A. MultiDiagonal,0.29040554753554,618
64,S A. Grid,0.2705580173600816,618
8,SD,0.6826038077343859,619
8,S A. Diagonal,0.7266639487873129,619
8,S A. MultiDiagonal,0.7123916269219626,619
8,S A. Grid,0.6940975812134382,619
8,Learnable,0.7393917462446261,619
16,SD,0.5618681937855226,619
16,S A. Diagonal,0.6010365362634811,619
16,S A. MultiDiagonal,0.5325778366255167,619
16,S A. Grid,0.5749999427289973,619
16,Learnable,0.5739880452119023,619
32,SD,0.44997200513311025,619
32,S A. Diagonal,0.4641622860128174,619
32,S A. MultiDiagonal,0.4249164805162471,619
32,S A. Grid,0.447675150401464,619
32,Learnable,0.39590276329251783,619
64,SD,0.2788610877458365,619
64,S A. Diagonal,0.32287469348646103,619
64,S A. MultiDiagonal,0.29886963065301536,619
64,S A. Grid,0.25682395713284134,619
8,SD,0.6747960116484323,620
8,S A. Diagonal,0.7341509737457194,620
8,S A. MultiDiagonal,0.6957308512430729,620
8,S A. Grid,0.7073151877837929,620
8,Learnable,0.6886478851322572,620
16,SD,0.570186459009645,620
16,S A. Diagonal,0.6059225369512959,620
16,S A. MultiDiagonal,0.5556097607699306,620
16,S A. Grid,0.5819419145910084,620
16,Learnable,0.6101272872127819,620
32,SD,0.4503940807928677,620
32,S A. Diagonal,0.46497434217471656,620
32,S A. MultiDiagonal,0.41905298705390415,620
32,S A. Grid,0.4460055910466384,620
32,Learnable,0.398519351828275,620
64,SD,0.27921947335508135,620
64,S A. Diagonal,0.30179254280931517,620
64,S A. MultiDiagonal,0.2884196010768432,620
64,S A. Grid,0.26236890910153776,620
8,SD,0.6725123226553918,621
8,S A. Diagonal,0.7319205353244544,621
8,S A. MultiDiagonal,0.70196915658738,621
8,S A. Grid,0.7035139941299278,621
8,Learnable,0.7318557982967258,621
16,SD,0.5664408725773342,621
16,S A. Diagonal,0.591454082827548,621
16,S A. MultiDiagonal,0.5416997160509859,621
16,S A. Grid,0.5734624834696385,621
16,Learnable,0.5999168579844235,621
32,SD,0.4484231022466826,621
32,S A. Diagonal,0.4659521184177118,621
32,S A. MultiDiagonal,0.42366257891934367,621
32,S A. Grid,0.4420831095114409,621
32,Learnable,0.4002162225959934,621
64,SD,0.28318028613492324,621
64,S A. Diagonal,0.306346424829272,621
64,S A. MultiDiagonal,0.2801517105229003,621
64,S A. Grid,0.2596761106776191,621
8,SD,0.685274147178025,622
8,S A. Diagonal,0.7360426002195322,622
8,S A. MultiDiagonal,0.6942853453412918,622
8,S A. Grid,0.7070963184106543,622
8,Learnable,0.6913152018571365,622
16,SD,0.5711395008723158,622
16,S A. Diagonal,0.6016926450138443,622
16,S A. MultiDiagonal,0.5627246729789221,622
16,S A. Grid,0.5830156513904008,622
16,Learnable,0.5669569531575777,622
32,SD,0.4467931713812163,622
32,S A. Diagonal,0.4696865810814704,622
32,S A. MultiDiagonal,0.4330301046974291,622
32,S A. Grid,0.44392789369630603,622
32,Learnable,0.4109707802596,622
64,SD,0.2863975841750919,622
64,S A. Diagonal,0.30080222024550146,622
64,S A. MultiDiagonal,0.28817319112594497,622
64,S A. Grid,0.2572322289765893,622
8,SD,0.6760895713754913,623
8,S A. Diagonal,0.7209794951436836,623
8,S A. MultiDiagonal,0.7062101583348133,623
8,S A. Grid,0.7009611967697866,623
8,Learnable,0.7553002602937569,623
16,SD,0.5663612439198575,623
16,S A. Diagonal,0.59152345015139,623
16,S A. MultiDiagonal,0.5387106858001833,623
16,S A. Grid,0.5772628549866955,623
16,Learnable,0.5740101791989949,623
32,SD,0.4494662646297562,623
32,S A. Diagonal,0.46086545864298734,623
32,S A. MultiDiagonal,0.4198381895946396,623
32,S A. Grid,0.44757799975757173,623
32,Learnable,0.4112625003414598,623
64,SD,0.2831918670335597,623
64,S A. Diagonal,0.2903333329635688,623
64,S A. MultiDiagonal,0.2882282704444944,623
64,S A. Grid,0.2928979052181007,623
8,SD,0.6774800827999323,624
8,S A. Diagonal,0.7309908151827934,624
8,S A. MultiDiagonal,0.704992683405809,624
8,S A. Grid,0.6933098933284445,624
8,Learnable,0.7231084339694058,624
16,SD,0.568345253184282,624
16,S A. Diagonal,0.5918655622246609,624
16,S A. MultiDiagonal,0.5430428177361885,624
16,S A. Grid,0.5772139446163018,624
16,Learnable,0.5873635969354364,624
32,SD,0.4486649523463856,624
32,S A. Diagonal,0.46694988028439066,624
32,S A. MultiDiagonal,0.4222763322020076,624
32,S A. Grid,0.4611131221195901,624
32,Learnable,0.39654106807935985,624
64,SD,0.2695451794917006,624
64,S A. Diagonal,0.30982137002061905,624
64,S A. MultiDiagonal,0.2913047247194741,624
64,S A. Grid,0.2550085856372188,624
8,SD,0.6823411488573461,625
8,S A. Diagonal,0.7273534812672633,625
8,S A. MultiDiagonal,0.7026690881696773,625
8,S A. Grid,0.7176030605873139,625
8,Learnable,0.7486151592945303,625
16,SD,0.5644497905860186,625
16,S A. Diagonal,0.5970855218336153,625
16,S A. MultiDiagonal,0.5604684950723899,625
16,S A. Grid,0.5841631386550137,625
16,Learnable,0.5691416120539279,625
32,SD,0.44343706592626536,625
32,S A. Diagonal,0.469294027954164,625
32,S A. MultiDiagonal,0.4268752841957139,625
32,S A. Grid,0.4448144696048013,625
32,Learnable,0.4133506684072476,625
64,SD,0.3035177510151448,625
64,S A. Diagonal,0.29899369724515795,625
64,S A. MultiDiagonal,0.2713002725962682,625
64,S A. Grid,0.2637563705507409,625
8,SD,0.6743119809104777,626
8,S A. Diagonal,0.7249503932491697,626
8,S A. MultiDiagonal,0.7216403971634582,626
8,S A. Grid,0.7040095808119629,626
8,Learnable,0.7427606171421811,626
16,SD,0.5679884275557578,626
16,S A. Diagonal,0.599017051223407,626
16,S A. MultiDiagonal,0.5587778702220715,626
16,S A. Grid,0.5827629216271415,626
16,Learnable,0.6172102764988574,626
32,SD,0.45115589309919124,626
32,S A. Diagonal,0.46915565031860157,626
32,S A. MultiDiagonal,0.4276954515540911,626
32,S A. Grid,0.4511504511090779,626
32,Learnable,0.4195910182824749,626
64,SD,0.28607751118139935,626
64,S A. Diagonal,0.30512470867684827,626
64,S A. MultiDiagonal,0.2786191799416772,626
64,S A. Grid,0.27514356728871897,626
8,SD,0.6884339816155389,627
8,S A. Diagonal,0.7295394388199912,627
8,S A. MultiDiagonal,0.7060453279610079,627
8,S A. Grid,0.7157805611210256,627
8,Learnable,0.6904430105595689,627
16,SD,0.5641257791748394,627
16,S A. Diagonal,0.5919965166164867,627
16,S A. MultiDiagonal,0.5400706746342997,627
16,S A. Grid,0.5640278299149185,627
16,Learnable,0.6039368177952698,627
32,SD,0.4495862002652355,627
32,S A. Diagonal,0.471029657452442,627
32,S A. MultiDiagonal,0.43194620207787826,627
32,S A. Grid,0.4414602203557072,627
32,Learnable,0.3916364704185904,627
64,SD,0.28626234344724766,627
64,S A. Diagonal,0.31333253419049134,627
64,S A. MultiDiagonal,0.295245369799336,627
64,S A. Grid,0.26087998384231437,627
8,SD,0.6806508227033238,628
8,S A. Diagonal,0.7363946834149715,628
8,S A. MultiDiagonal,0.6986168191925446,628
8,S A. Grid,0.7073377183202026,628
8,Learnable,0.7425461418314624,628
16,SD,0.5712249197597936,628
16,S A. Diagonal,0.5913640350987404,628
16,S A. MultiDiagonal,0.5483957396685264,628
16,S A. Grid,0.5697930963556789,628
16,Learnable,0.5858042856765509,628
32,SD,0.4502358825663114,628
32,S A. Diagonal,0.4716003803220309,628
32,S A. MultiDiagonal,0.41967766490918296,628
32,S A. Grid,0.45101321886556067,628
32,Learnable,0.3888626171851243,628
64,SD,0.3090919427618454,628
64,S A. Diagonal,0.3167211068358306,628
64,S A. MultiDiagonal,0.2997078042700843,628
64,S A. Grid,0.25580471301590635,628
8,SD,0.6699788936008966,629
8,S A. Diagonal,0.7210015121564743,629
8,S A. MultiDiagonal,0.7187727507292556,629
8,S A. Grid,0.7074052777516578,629
8,Learnable,0.6913013396819209,629
16,SD,0.5658627477945848,629
16,S A. Diagonal,0.5884675781133922,629
16,S A. MultiDiagonal,0.5357120304877383,629
16,S A. Grid,0.5864119356686963,629
16,Learnable,0.58275866077908,629
32,SD,0.4521087024393182,629
32,S A. Diagonal,0.4686063351910279,629
32,S A. MultiDiagonal,0.42089281790390337,629
32,S A. Grid,0.44455263795793065,629
32,Learnable,0.41681294264827384,629
64,SD,0.2971603256529917,629
64,S A. Diagonal,0.3318633813979615,629
64,S A. MultiDiagonal,0.27240477026590004,629
64,S A. Grid,0.26385615650377403,629
8,SD,0.6752326176605477,630
8,S A. Diagonal,0.7287178266474699,630
8,S A. MultiDiagonal,0.7046103164593284,630
8,S A. Grid,0.714970969421112,630
8,Learnable,0.7420442565607507,630
16,SD,0.5598346023221381,630
16,S A. Diagonal,0.5968580467631288,630
16,S A. MultiDiagonal,0.5465465057541349,630
16,S A. Grid,0.5787044020875745,630
16,Learnable,0.5934802804995299,630
32,SD,0.44770726977959785,630
32,S A. Diagonal,0.4598515668329236,630
32,S A. MultiDiagonal,0.42852969611783703,630
32,S A. Grid,0.45234534799030235,630
32,Learnable,0.4287920613846166,630
64,SD,0.2946819275933122,630
64,S A. Diagonal,0.305148615468668,630
64,S A. MultiDiagonal,0.293788060931317,630
64,S A. Grid,0.2538712409237749,630
8,SD,0.6742555459753116,631
8,S A. Diagonal,0.7353969292189604,631
8,S A. MultiDiagonal,0.7101131706107866,631
8,S A. Grid,0.7205954746046538,631
8,Learnable,0.7535537771490031,631
16,SD,0.570703508640896,631
16,S A. Diagonal,0.5976169074501507,631
16,S A. MultiDiagonal,0.546958833094846,631
16,S A. Grid,0.5740635867381803,631
16,Learnable,0.5803295096125324,631
32,SD,0.446777069141435,631
32,S A. Diagonal,0.46650769946373377,631
32,S A. MultiDiagonal,0.4219717581044331,631
32,S A. Grid,0.4494281192893416,631
32,Learnable,0.4084601968892494,631
64,SD,0.31312613283235174,631
64,S A. Diagonal,0.2965592771981546,631
64,S A. MultiDiagonal,0.27893063468299756,631
64,S A. Grid,0.2570638089303678,631
8,SD,0.6722258337027409,632
8,S A. Diagonal,0.7369690608991574,632
8,S A. MultiDiagonal,0.7012669254397381,632
8,S A. Grid,0.7021359106858858,632
8,Learnable,0.746979041867013,632
16,SD,0.5636438021202946,632
16,S A. Diagonal,0.6076645425198457,632
16,S A. MultiDiagonal,0.5508260720397916,632
16,S A. Grid,0.5771571600956665,632
16,Learnable,0.5890093284220436,632
32,SD,0.44955363645342433,632
32,S A. Diagonal,0.4707776195770862,632
32,S A. MultiDiagonal,0.4228929519741738,632
32,S A. Grid,0.44649119294741735,632
32,Learnable,0.42831716712821355,632
64,SD,0.2939920922334029,632
64,S A. Diagonal,0.3047292385611768,632
64,S A. MultiDiagonal,0.2907931799294297,632
64,S A. Grid,0.24942655241253697,632
8,SD,0.6853046694743212,633
8,S A. Diagonal,0.7260111195362484,633
8,S A. MultiDiagonal,0.7011810777527867,633
8,S A. Grid,0.7072981840699042,633
8,Learnable,0.6909595312016255,633
16,SD,0.574629682563878,633
16,S A. Diagonal,0.6043991758000345,633
16,S A. MultiDiagonal,0.5646607254863479,633
16,S A. Grid,0.574290123278237,633
16,Learnable,0.5728495613831927,633
32,SD,0.4540669091500417,633
32,S A. Diagonal,0.4671198175736472,633
32,S A. MultiDiagonal,0.42358361731656674,633
32,S A. Grid,0.4456853777769427,633
32,Learnable,0.4158934755077526,633
64,SD,0.27844182954999586,633
64,S A. Diagonal,0.3213534951675638,633
64,S A. MultiDiagonal,0.3014047986681616,633
64,S A. Grid,0.2824191987163611,633
8,SD,0.6721948434428727,634
8,S A. Diagonal,0.729590558971154,634
8,S A. MultiDiagonal,0.6970044875840788,634
8,S A. Grid,0.6987028175452633,634
8,Learnable,0.7489002834291341,634
16,SD,0.5675203895525429,634
16,S A. Diagonal,0.5957098869797753,634
16,S A. MultiDiagonal,0.5547805432435645,634
16,S A. Grid,0.5745258513154425,634
16,Learnable,0.6331030088278413,634
32,SD,0.4459621460140314,634
32,S A. Diagonal,0.46175199452109594,634
32,S A. MultiDiagonal,0.42917390701197905,634
32,S A. Grid,0.450016479449326,634
32,Learnable,0.38184310731454635,634
64,SD,0.28483385015590224,634
64,S A. Diagonal,0.3173015189636883,634
64,S A. MultiDiagonal,0.2687300525511007,634
64,S A. Grid,0.24668890652477765,634
8,SD,0.680674429505538,635
8,S A. Diagonal,0.7337460242401939,635
8,S A. MultiDiagonal,0.7038325056589363,635
8,S A. Grid,0.6983264074283926,635
8,Learnable,0.6947140414153525,635
16,SD,0.5730359636918806,635
16,S A. Diagonal,0.5860723911215933,635
16,S A. MultiDiagonal,0.5490738534997959,635
16,S A. Grid,0.575046619772436,635
16,Learnable,0.5910609300724864,635
32,SD,0.4491753008161431,635
32,S A. Diagonal,0.4716314852139893,635
32,S A. MultiDiagonal,0.43576751083732407,635
32,S A. Grid,0.4422557954949732,635
32,Learnable,0.4286056042870144,635
64,SD,0.28805724500339613,635
64,S A. Diagonal,0.29694396648252497,635
64,S A. MultiDiagonal,0.2911606180128908,635
64,S A. Grid,0.27958938919149245,635
8,SD,0.6804395542354669,636
8,S A. Diagonal,0.7282141602175191,636
8,S A. MultiDiagonal,0.7048963452810767,636
8,S A. Grid,0.7197640575678341,636
8,Learnable,0.7487577155072147,636
16,SD,0.569208092440015,636
16,S A. Diagonal,0.5996663910132323,636
16,S A. MultiDiagonal,0.5668355529855718,636
16,S A. Grid,0.5807346260509488,636
16,Learnable,0.6154065422898374,636
32,SD,0.44761170998180827,636
32,S A. Diagonal,0.46876746692575816,636
32,S A. MultiDiagonal,0.42643200735007414,636
32,S A. Grid,0.4495295222036882,636
32,Learnable,0.42421050847502956,636
64,SD,0.2863380100773936,636
64,S A. Diagonal,0.29245778786521,636
64,S A. MultiDiagonal,0.27393668434647667,636
64,S A. Grid,0.26814341468849406,636
8,SD,0.6847668656511021,637
8,S A. Diagonal,0.7268609407361464,637
8,S A. MultiDiagonal,0.7055110182473254,637
8,S A. Grid,0.7164932993214075,637
8,Learnable,0.7480240008149714,637
16,SD,0.5721542126519754,637
16,S A. Diagonal,0.6119579674383553,637
16,S A. MultiDiagonal,0.5485778184123827,637
16,S A. Grid,0.5766161154937341,637
16,Learnable,0.5815828383854164,637
32,SD,0.44612943717463766,637
32,S A. Diagonal,0.47534178147661876,637
32,S A. MultiDiagonal,0.43063617278362165,637
32,S A. Grid,0.45201444177544814,637
32,Learnable,0.4213512477644492,637
64,SD,0.27839932973700926,637
64,S A. Diagonal,0.3076304372962536,637
64,S A. MultiDiagonal,0.27812234648757705,637
64,S A. Grid,0.2649495881167572,637
8,SD,0.6879040632481491,638
8,S A. Diagonal,0.7240722682633925,638
8,S A. MultiDiagonal,0.6842966969354554,638
8,S A. Grid,0.709280187819249,638
8,Learnable,0.7331813770016751,638
16,SD,0.5653999036954948,638
16,S A. Diagonal,0.6015023576275892,638
16,S A. MultiDiagonal,0.5396882130862408,638
16,S A. Grid,0.5745842937206933,638
16,Learnable,0.5905670641048393,638
32,SD,0.4505530578908402,638
32,S A. Diagonal,0.46174337319495196,638
32,S A. MultiDiagonal,0.422948789799756,638
32,S A. Grid,0.45985051875470473,638
32,Learnable,0.4068366136978773,638
64,SD,0.2823762041454348,638
64,S A. Diagonal,0.3154924611401161,638
64,S A. MultiDiagonal,0.29517968366782754,638
64,S A. Grid,0.2728485936657748,638
8,SD,0.6826995998632182,639
8,S A. Diagonal,0.7257254727061366,639
8,S A. MultiDiagonal,0.7028573356530041,639
8,S A. Grid,0.7132976385468373,639
8,Learnable,0.7528581757466642,639
16,SD,0.5653891304218659,639
16,S A. Diagonal,0.5950128336913525,639
16,S A. MultiDiagonal,0.5564521324788364,639
16,S A. Grid,0.5738795440749999,639
16,Learnable,0.5713338984725912,639
32,SD,0.4576247141371416,639
32,S A. Diagonal,0.4659294907114276,639
32,S A. MultiDiagonal,0.4312975266356057,639
32,S A. Grid,0.45308370203430925,639
32,Learnable,0.4171089491582225,639
64,SD,0.29401351175682666,639
64,S A. Diagonal,0.3063494668447601,639
64,S A. MultiDiagonal,0.2994888289390184,639
64,S A. Grid,0.2698155582949461,639
8,SD,0.6797358012354273,640
8,S A. Diagonal,0.7299550705990661,640
8,S A. MultiDiagonal,0.7002907102315402,640
8,S A. Grid,0.7149992073823077,640
8,Learnable,0.7356828016593557,640
16,SD,0.5719533690062277,640
16,S A. Diagonal,0.5922738140028815,640
16,S A. MultiDiagonal,0.5391768448098713,640
16,S A. Grid,0.5801075897058383,640
16,Learnable,0.6079405876562239,640
32,SD,0.44990580752567955,640
32,S A. Diagonal,0.46753833902099384,640
32,S A. MultiDiagonal,0.43891717267473307,640
32,S A. Grid,0.44825715193428556,640
32,Learnable,0.4114634552003906,640
64,SD,0.2927404866933856,640
64,S A. Diagonal,0.3056820248651948,640
64,S A. MultiDiagonal,0.29437993068268753,640
64,S A. Grid,0.26236760960503686,640
8,SD,0.6835716260460503,641
8,S A. Diagonal,0.7293782745360063,641
8,S A. MultiDiagonal,0.7117132918349145,641
8,S A. Grid,0.7104793263911182,641
8,Learnable,0.7103537964896273,641
16,SD,0.5670320819971716,641
16,S A. Diagonal,0.5912589105099202,641
16,S A. MultiDiagonal,0.5452070258335772,641
16,S A. Grid,0.5835092818290349,641
16,Learnable,0.55883814542753,641
32,SD,0.4453881371721037,641
32,S A. Diagonal,0.46940271007059975,641
32,S A. MultiDiagonal,0.4321064299014013,641
32,S A. Grid,0.44684417759293527,641
32,Learnable,0.42979906783086025,641
64,SD,0.281131064813432,641
64,S A. Diagonal,0.32551943242546827,641
64,S A. MultiDiagonal,0.2884152697844081,641
64,S A. Grid,0.2690285861945184,641
8,SD,0.6761785218743224,642
8,S A. Diagonal,0.7336328844159176,642
8,S A. MultiDiagonal,0.7005772494529923,642
8,S A. Grid,0.6924617628519325,642
8,Learnable,0.7396269526224575,642
16,SD,0.5674622015786677,642
16,S A. Diagonal,0.5987290944877185,642
16,S A. MultiDiagonal,0.5509140822944595,642
16,S A. Grid,0.5791036166568313,642
16,Learnable,0.5774951818338991,642
32,SD,0.4586068734169996,642
32,S A. Diagonal,0.4703751738152385,642
32,S A. MultiDiagonal,0.41746565541416314,642
32,S A. Grid,0.4640251986946947,642
32,Learnable,0.4158783659970573,642
64,SD,0.29034697978853796,642
64,S A. Diagonal,0.30715834803882786,642
64,S A. MultiDiagonal,0.2843018768208486,642
64,S A. Grid,0.27794920086058883,642
8,SD,0.6880194904316155,643
8,S A. Diagonal,0.7378010269836002,643
8,S A. MultiDiagonal,0.7044318202043944,643
8,S A. Grid,0.696918603021166,643
8,Learnable,0.7460554618856226,643
16,SD,0.5615410533574594,643
16,S A. Diagonal,0.6021319623121737,643
16,S A. MultiDiagonal,0.5486663945285142,643
16,S A. Grid,0.5703769537189348,643
16,Learnable,0.5961756826751243,643
32,SD,0.4489503119859071,643
32,S A. Diagonal,0.47392926871239616,643
32,S A. MultiDiagonal,0.41398514692710153,643
32,S A. Grid,0.46066114174616996,643
32,Learnable,0.4083927528361143,643
64,SD,0.26701926757875105,643
64,S A. Diagonal,0.3014485875968174,643
64,S A. MultiDiagonal,0.28586609888669823,643
64,S A. Grid,0.26542545935398354,643
8,SD,0.6787380821449394,644
8,S A. Diagonal,0.7290618573665826,644
8,S A. MultiDiagonal,0.7203718541388192,644
8,S A. Grid,0.7154735589726813,644
8,Learnable,0.6355442898707413,644
16,SD,0.5737348708235247,644
16,S A. Diagonal,0.5943425763630854,644
16,S A. MultiDiagonal,0.5330804889847521,644
16,S A. Grid,0.5791511257945048,644
16,Learnable,0.5660057588940071,644
32,SD,0.444170054723688,644
32,S A. Diagonal,0.4651202882178014,644
32,S A. MultiDiagonal,0.41318629035861554,644
32,S A. Grid,0.4533646742094673,644
32,Learnable,0.42585485735576956,644
64,SD,0.28678486182405594,644
64,S A. Diagonal,0.31843012416304795,644
64,S A. MultiDiagonal,0.28510867934337214,644
64,S A. Grid,0.2789145615430262,644
8,SD,0.6750138521099772,645
8,S A. Diagonal,0.7248233230298915,645
8,S A. MultiDiagonal,0.7031821957872407,645
8,S A. Grid,0.698601036677642,645
8,Learnable,0.7243654913611777,645
16,SD,0.5703796641570562,645
16,S A. Diagonal,0.6011979325884979,645
16,S A. MultiDiagonal,0.5442868512089043,645
16,S A. Grid,0.5770340666258305,645
16,Learnable,0.5696603427304723,645
32,SD,0.45414723929849704,645
32,S A. Diagonal,0.47205091248779785,645
32,S A. MultiDiagonal,0.41397469050920155,645
32,S A. Grid,0.4437945900270516,645
32,Learnable,0.41709386129974824,645
64,SD,0.28630151191513736,645
64,S A. Diagonal,0.3072485508191715,645
64,S A. MultiDiagonal,0.28806717985257274,645
64,S A. Grid,0.25315265617453464,645
8,SD,0.6883915452729605,646
8,S A. Diagonal,0.7269034134159622,646
8,S A. MultiDiagonal,0.7260797171498314,646
8,S A. Grid,0.7151607120729543,646
8,Learnable,0.7433987617573437,646
16,SD,0.5672667019978708,646
16,S A. Diagonal,0.5983883280191128,646
16,S A. MultiDiagonal,0.5447076589937583,646
16,S A. Grid,0.5754003334250879,646
16,Learnable,0.5874325540755878,646
32,SD,0.4479663009980198,646
32,S A. Diagonal,0.46423610782372376,646
32,S A. MultiDiagonal,0.4262764082102894,646
32,S A. Grid,0.4464757195329781,646
32,Learnable,0.4186492111733489,646
64,SD,0.29376515233706113,646
64,S A. Diagonal,0.29823870550511344,646
64,S A. MultiDiagonal,0.2996582081465983,646
64,S A. Grid,0.27488726894335025,646
8,SD,0.682825870170683,647
8,S A. Diagonal,0.7281669621944212,647
8,S A. MultiDiagonal,0.7184615530011239,647
8,S A. Grid,0.718695062390392,647
8,Learnable,0.7038117163628429,647
16,SD,0.5673567768506617,647
16,S A. Diagonal,0.5995980878158709,647
16,S A. MultiDiagonal,0.5527691369613325,647
16,S A. Grid,0.5861581420955757,647
16,Learnable,0.5931311066220095,647
32,SD,0.4473301304548748,647
32,S A. Diagonal,0.4691856076895259,647
32,S A. MultiDiagonal,0.4236443938072459,647
32,S A. Grid,0.44872710144568434,647
32,Learnable,0.4220467871829068,647
64,SD,0.28523532748188724,647
64,S A. Diagonal,0.31287910674185887,647
64,S A. MultiDiagonal,0.2871936112327521,647
64,S A. Grid,0.26015418793782225,647
8,SD,0.6816337294237605,648
8,S A. Diagonal,0.7318220595740369,648
8,S A. MultiDiagonal,0.7042386487099672,648
8,S A. Grid,0.7033061922693439,648
8,Learnable,0.7399343281638584,648
16,SD,0.5715693630387735,648
16,S A. Diagonal,0.6079936771915451,648
16,S A. MultiDiagonal,0.5404904350631459,648
16,S A. Grid,0.5771412889617807,648
16,Learnable,0.5495191792171004,648
32,SD,0.45201085914866396,648
32,S A. Diagonal,0.4674178581973685,648
32,S A. MultiDiagonal,0.4256900955946271,648
32,S A. Grid,0.4391706805066916,648
32,Learnable,0.40030746748270973,648
64,SD,0.2929034414057866,648
64,S A. Diagonal,0.30679288385786546,648
64,S A. MultiDiagonal,0.29914837702167796,648
64,S A. Grid,0.2657417495185094,648
8,SD,0.6786361241466108,649
8,S A. Diagonal,0.7329919624705453,649
8,S A. MultiDiagonal,0.7041228930473549,649
8,S A. Grid,0.7014275653055722,649
8,Learnable,0.7609096960088839,649
16,SD,0.5695923323962013,649
16,S A. Diagonal,0.6056863642022001,649
16,S A. MultiDiagonal,0.5443265856933316,649
16,S A. Grid,0.5828850318427219,649
16,Learnable,0.566120738215319,649
32,SD,0.4513821710112682,649
32,S A. Diagonal,0.46555254031600574,649
32,S A. MultiDiagonal,0.42460680748981194,649
32,S A. Grid,0.45720864853447674,649
32,Learnable,0.42638049855121557,649
64,SD,0.29521071125817466,649
64,S A. Diagonal,0.3103029850433378,649
64,S A. MultiDiagonal,0.28265079538306004,649
64,S A. Grid,0.26636097828876515,649
8,SD,0.673725766630299,650
8,S A. Diagonal,0.7312749431767973,650
8,S A. MultiDiagonal,0.7044936445340213,650
8,S A. Grid,0.6927735732965435,650
8,Learnable,0.7491720790780955,650
16,SD,0.5655642459875558,650
16,S A. Diagonal,0.5902011483652261,650
16,S A. MultiDiagonal,0.5664681031851619,650
16,S A. Grid,0.5795948843980623,650
16,Learnable,0.5886247546114998,650
32,SD,0.4512318561919447,650
32,S A. Diagonal,0.4681947279428669,650
32,S A. MultiDiagonal,0.42395082451703253,650
32,S A. Grid,0.4471571344779663,650
32,Learnable,0.4032381592832714,650
64,SD,0.2937437187904463,650
64,S A. Diagonal,0.310174615140894,650
64,S A. MultiDiagonal,0.2771936155671339,650
64,S A. Grid,0.25810699658953873,650
8,SD,0.6805246478784881,651
8,S A. Diagonal,0.7360533058204651,651
8,S A. MultiDiagonal,0.6902758303853606,651
8,S A. Grid,0.7020029812800143,651
8,Learnable,0.6837857640834828,651
16,SD,0.5644725183685065,651
16,S A. Diagonal,0.5993856774122115,651
16,S A. MultiDiagonal,0.5518709139883773,651
16,S A. Grid,0.5730028041972522,651
16,Learnable,0.5884267526830962,651
32,SD,0.44705638353205385,651
32,S A. Diagonal,0.46514408138158503,651
32,S A. MultiDiagonal,0.42565392250388834,651
32,S A. Grid,0.4464684384024727,651
32,Learnable,0.41693769529536434,651
64,SD,0.29229297982339425,651
64,S A. Diagonal,0.3159189741781947,651
64,S A. MultiDiagonal,0.2916409274208948,651
64,S A. Grid,0.26614853728569826,651
8,SD,0.6826616193436394,652
8,S A. Diagonal,0.7259345775036415,652
8,S A. MultiDiagonal,0.7077780206931907,652
8,S A. Grid,0.7112710795822964,652
8,Learnable,0.6911866811703078,652
16,SD,0.5602772892770409,652
16,S A. Diagonal,0.6046071698140824,652
16,S A. MultiDiagonal,0.5375595320501362,652
16,S A. Grid,0.5715520691784213,652
16,Learnable,0.5966649928643712,652
32,SD,0.4464624422331779,652
32,S A. Diagonal,0.4664737964414911,652
32,S A. MultiDiagonal,0.4208133390853202,652
32,S A. Grid,0.4496121198733415,652
32,Learnable,0.3930892163413756,652
64,SD,0.2851389597296232,652
64,S A. Diagonal,0.29708331705277086,652
64,S A. MultiDiagonal,0.28166961472512364,652
64,S A. Grid,0.2710525974666708,652
8,SD,0.6792076013232218,653
8,S A. Diagonal,0.7353390529243345,653
8,S A. MultiDiagonal,0.7016059211330467,653
8,S A. Grid,0.7237709811582778,653
8,Learnable,0.7066024022760438,653
16,SD,0.56815926874486,653
16,S A. Diagonal,0.5981911415539004,653
16,S A. MultiDiagonal,0.5491043449763795,653
16,S A. Grid,0.570333992203468,653
16,Learnable,0.5602831661004481,653
32,SD,0.44913091693621476,653
32,S A. Diagonal,0.4691888257385533,653
32,S A. MultiDiagonal,0.42679317907528147,653
32,S A. Grid,0.4549529659102096,653
32,Learnable,0.4418500959321933,653
64,SD,0.28406150506182337,653
64,S A. Diagonal,0.29790896385865523,653
64,S A. MultiDiagonal,0.31387884019629686,653
64,S A. Grid,0.2892952702994936,653
8,SD,0.6727619430765247,654
8,S A. Diagonal,0.7298273724616761,654
8,S A. MultiDiagonal,0.7204887616376741,654
8,S A. Grid,0.7110687942005008,654
8,Learnable,0.7299796596557598,654
16,SD,0.5757536764113204,654
16,S A. Diagonal,0.5932530225056136,654
16,S A. MultiDiagonal,0.5590124942025718,654
16,S A. Grid,0.5668411635942062,654
16,Learnable,0.6159663180929928,654
32,SD,0.44662899630665304,654
32,S A. Diagonal,0.4695552956440697,654
32,S A. MultiDiagonal,0.42038690713502763,654
32,S A. Grid,0.4624145724066421,654
32,Learnable,0.3880584401413176,654
64,SD,0.28367669799398304,654
64,S A. Diagonal,0.3057955896596343,654
64,S A. MultiDiagonal,0.29125189753649783,654
64,S A. Grid,0.2695671506355223,654
8,SD,0.6787271145725695,655
8,S A. Diagonal,0.7295346296129267,655
8,S A. MultiDiagonal,0.7122157709437568,655
8,S A. Grid,0.7111798257346948,655
8,Learnable,0.7427255168048597,655
16,SD,0.5653069579374853,655
16,S A. Diagonal,0.5977428888736819,655
16,S A. MultiDiagonal,0.546947839588346,655
16,S A. Grid,0.5791492028977807,655
16,Learnable,0.5816516537370303,655
32,SD,0.44549096563136065,655
32,S A. Diagonal,0.46774370594063963,655
32,S A. MultiDiagonal,0.4277295271257874,655
32,S A. Grid,0.44883653264216483,655
32,Learnable,0.4255361161045462,655
64,SD,0.2874564596720891,655
64,S A. Diagonal,0.29595179030305757,655
64,S A. MultiDiagonal,0.28492875241588894,655
64,S A. Grid,0.2712363937360647,655
8,SD,0.6700547689657665,656
8,S A. Diagonal,0.731207076090467,656
8,S A. MultiDiagonal,0.6891033296097556,656
8,S A. Grid,0.7182418812850326,656
8,Learnable,0.660814378829537,656
16,SD,0.5745929325950953,656
16,S A. Diagonal,0.6018205483873044,656
16,S A. MultiDiagonal,0.5331338858937864,656
16,S A. Grid,0.5791172767191146,656
16,Learnable,0.5777231315021032,656
32,SD,0.4457387719996429,656
32,S A. Diagonal,0.4669051966519385,656
32,S A. MultiDiagonal,0.42428943564610794,656
32,S A. Grid,0.44518961874754664,656
32,Learnable,0.4284626034668755,656
64,SD,0.2954494863825786,656
64,S A. Diagonal,0.31422218796640555,656
64,S A. MultiDiagonal,0.3083385305658368,656
64,S A. Grid,0.2624283619147093,656
8,SD,0.674352731236811,657
8,S A. Diagonal,0.7313449620900961,657
8,S A. MultiDiagonal,0.7010804837391474,657
8,S A. Grid,0.7230778055024123,657
8,Learnable,0.7462702838682083,657
16,SD,0.5719474293581509,657
16,S A. Diagonal,0.6011938232101567,657
16,S A. MultiDiagonal,0.548685716519509,657
16,S A. Grid,0.5704092252874878,657
16,Learnable,0.5745365314280623,657
32,SD,0.44556491362054723,657
32,S A. Diagonal,0.46767530114558464,657
32,S A. MultiDiagonal,0.4272898395096407,657
32,S A. Grid,0.4476711369550224,657
32,Learnable,0.4376530206025759,657
64,SD,0.27480818670051776,657
64,S A. Diagonal,0.3137750430898641,657
64,S A. MultiDiagonal,0.2880053547737737,657
64,S A. Grid,0.26835521012594143,657
8,SD,0.6786075541823947,658
8,S A. Diagonal,0.7358596548897236,658
8,S A. MultiDiagonal,0.708296606347478,658
8,S A. Grid,0.7124573249332236,658
8,Learnable,0.7402043590812952,658
16,SD,0.5662005413099316,658
16,S A. Diagonal,0.6027650089493652,658
16,S A. MultiDiagonal,0.5368242728273528,658
16,S A. Grid,0.5761468558655414,658
16,Learnable,0.6248471619790226,658
32,SD,0.44597918917346935,658
32,S A. Diagonal,0.46776604826098633,658
32,S A. MultiDiagonal,0.4279064208173772,658
32,S A. Grid,0.45406921838643344,658
32,Learnable,0.41685893242689953,658
64,SD,0.2936980847793483,658
64,S A. Diagonal,0.2909447599077466,658
64,S A. MultiDiagonal,0.28140705966482316,658
64,S A. Grid,0.27446210043323105,658
8,SD,0.677116962849779,659
8,S A. Diagonal,0.723364515551262,659
8,S A. MultiDiagonal,0.707194948443168,659
8,S A. Grid,0.6946876765678224,659
8,Learnable,0.6987727830794359,659
16,SD,0.5695019313094396,659
16,S A. Diagonal,0.5878438894599748,659
16,S A. MultiDiagonal,0.5535763432354379,659
16,S A. Grid,0.5675598769075585,659
16,Learnable,0.6122444567055899,659
32,SD,0.44724600281900345,659
32,S A. Diagonal,0.4618537354679917,659
32,S A. MultiDiagonal,0.4187665488518425,659
32,S A. Grid,0.44377345053109285,659
32,Learnable,0.4230989275366505,659
64,SD,0.2826387246907296,659
64,S A. Diagonal,0.3064669501561566,659
64,S A. MultiDiagonal,0.28270754623313515,659
64,S A. Grid,0.2677564784873295,659
8,SD,0.6824276452841009,660
8,S A. Diagonal,0.7293291657840439,660
8,S A. MultiDiagonal,0.70902946723321,660
8,S A. Grid,0.7103487547249692,660
8,Learnable,0.751592130643198,660
16,SD,0.5653584726617227,660
16,S A. Diagonal,0.6037349566544034,660
16,S A. MultiDiagonal,0.5506615157684637,660
16,S A. Grid,0.5740330171622335,660
16,Learnable,0.5582790736956884,660
32,SD,0.4522071027370862,660
32,S A. Diagonal,0.469160048597318,660
32,S A. MultiDiagonal,0.42749254570478096,660
32,S A. Grid,0.45033756572807576,660
32,Learnable,0.4105551866942951,660
64,SD,0.27973152608976903,660
64,S A. Diagonal,0.32006543155400585,660
64,S A. MultiDiagonal,0.29181857371756226,660
64,S A. Grid,0.2623693919345745,660
8,SD,0.6675031340187408,661
8,S A. Diagonal,0.7300760940066812,661
8,S A. MultiDiagonal,0.706205043536388,661
8,S A. Grid,0.7147973416517907,661
8,Learnable,0.749315563191211,661
16,SD,0.5688177376968584,661
16,S A. Diagonal,0.5968080348180628,661
16,S A. MultiDiagonal,0.5396866678475167,661
16,S A. Grid,0.5763093458564583,661
16,Learnable,0.5874790341874508,661
32,SD,0.4544871045997546,661
32,S A. Diagonal,0.4666803756990353,661
32,S A. MultiDiagonal,0.4141746639392775,661
32,S A. Grid,0.4485637217272872,661
32,Learnable,0.44448889846124395,661
64,SD,0.27519073276308903,661
64,S A. Diagonal,0.30495873586657496,661
64,S A. MultiDiagonal,0.2794812389596024,661
64,S A. Grid,0.2611921018821588,661
8,SD,0.6865169780068044,662
8,S A. Diagonal,0.7278156755234776,662
8,S A. MultiDiagonal,0.7184623973152671,662
8,S A. Grid,0.7119490797755202,662
8,Learnable,0.7380002995366565,662
16,SD,0.578409612592292,662
16,S A. Diagonal,0.5998756242058642,662
16,S A. MultiDiagonal,0.5414076144727715,662
16,S A. Grid,0.5731403254358062,662
16,Learnable,0.5721129662182723,662
32,SD,0.44723243675652286,662
32,S A. Diagonal,0.4619957172103345,662
32,S A. MultiDiagonal,0.43538134786654137,662
32,S A. Grid,0.4593771420998924,662
32,Learnable,0.42343985947829765,662
64,SD,0.27755667933278544,662
64,S A. Diagonal,0.28408317860021015,662
64,S A. MultiDiagonal,0.2916414501758732,662
64,S A. Grid,0.26526683975442716,662
8,SD,0.6743299529440506,663
8,S A. Diagonal,0.727565657456865,663
8,S A. MultiDiagonal,0.704316648357538,663
8,S A. Grid,0.7215028448065283,663
8,Learnable,0.7345075124318141,663
16,SD,0.5639358864186018,663
16,S A. Diagonal,0.595498300083025,663
16,S A. MultiDiagonal,0.5636151317730319,663
16,S A. Grid,0.5795303547653174,663
16,Learnable,0.5672263447201323,663
32,SD,0.44890326913353096,663
32,S A. Diagonal,0.4631820481654554,663
32,S A. MultiDiagonal,0.4315257784222577,663
32,S A. Grid,0.4470259914924035,663
32,Learnable,0.3879426587916929,663
64,SD,0.2797118502356658,663
64,S A. Diagonal,0.3231879075383781,663
64,S A. MultiDiagonal,0.2801418237507263,663
64,S A. Grid,0.27168787270425127,663
8,SD,0.6798183254554937,664
8,S A. Diagonal,0.7309467557777867,664
8,S A. MultiDiagonal,0.7061463020972923,664
8,S A. Grid,0.7106557485818301,664
8,Learnable,0.7086592811382448,664
16,SD,0.5699367297451455,664
16,S A. Diagonal,0.6023257432911558,664
16,S A. MultiDiagonal,0.5480577319964346,664
16,S A. Grid,0.5836016657674674,664
16,Learnable,0.5906438544235214,664
32,SD,0.4515089666417613,664
32,S A. Diagonal,0.46214090087200543,664
32,S A. MultiDiagonal,0.4355734711179848,664
32,S A. Grid,0.4505373135114332,664
32,Learnable,0.40976845759839825,664
64,SD,0.2729961783303575,664
64,S A. Diagonal,0.2912733011254526,664
64,S A. MultiDiagonal,0.3073538409858892,664
64,S A. Grid,0.26967761318434436,664
8,SD,0.6842305486541664,665
8,S A. Diagonal,0.7325001437577255,665
8,S A. MultiDiagonal,0.7150743174381485,665
8,S A. Grid,0.7006023133844481,665
8,Learnable,0.689190696829123,665
16,SD,0.5668353784268454,665
16,S A. Diagonal,0.5994941758783605,665
16,S A. MultiDiagonal,0.5410526852897449,665
16,S A. Grid,0.5762130304869569,665
16,Learnable,0.5827268348786099,665
32,SD,0.4493013778798706,665
32,S A. Diagonal,0.4615345956634903,665
32,S A. MultiDiagonal,0.4282838884618499,665
32,S A. Grid,0.4484800586922381,665
32,Learnable,0.43265705702787366,665
64,SD,0.2823343053590612,665
64,S A. Diagonal,0.3134129944472169,665
64,S A. MultiDiagonal,0.30179475583853127,665
64,S A. Grid,0.2533734312520873,665
8,SD,0.6789834260513904,666
8,S A. Diagonal,0.7314838222105691,666
8,S A. MultiDiagonal,0.7008125288976924,666
8,S A. Grid,0.6999599037285106,666
8,Learnable,0.6948245865001599,666
16,SD,0.5762968697487042,666
16,S A. Diagonal,0.5983694324099592,666
16,S A. MultiDiagonal,0.5395569568235679,666
16,S A. Grid,0.5784204229282549,666
16,Learnable,0.5904170811554944,666
32,SD,0.44843402908799335,666
32,S A. Diagonal,0.46690901137173674,666
32,S A. MultiDiagonal,0.42811722945114183,666
32,S A. Grid,0.44862796110249176,666
32,Learnable,0.41362012106456936,666
64,SD,0.28303011859864,666
64,S A. Diagonal,0.2911887396082379,666
64,S A. MultiDiagonal,0.2926314321333673,666
64,S A. Grid,0.27546772198286573,666
8,SD,0.6816071737178033,667
8,S A. Diagonal,0.7242370698026945,667
8,S A. MultiDiagonal,0.7161598285758016,667
8,S A. Grid,0.6979702893318169,667
8,Learnable,0.7045196398508161,667
16,SD,0.5688967896691423,667
16,S A. Diagonal,0.5994504912125223,667
16,S A. MultiDiagonal,0.5678121624245943,667
16,S A. Grid,0.5708855401984478,667
16,Learnable,0.5803218542953212,667
32,SD,0.4458792527391101,667
32,S A. Diagonal,0.46785882163229625,667
32,S A. MultiDiagonal,0.4384809981338829,667
32,S A. Grid,0.4601015986327138,667
32,Learnable,0.43181966375477154,667
64,SD,0.26708378922830855,667
64,S A. Diagonal,0.31530431824463817,667
64,S A. MultiDiagonal,0.27446338487390753,667
64,S A. Grid,0.27165064896169644,667
8,SD,0.6786319197297424,668
8,S A. Diagonal,0.7227590237948727,668
8,S A. MultiDiagonal,0.6960452128525517,668
8,S A. Grid,0.6945422903598669,668
8,Learnable,0.7536220726471181,668
16,SD,0.5683927062650476,668
16,S A. Diagonal,0.5944780805558455,668
16,S A. MultiDiagonal,0.5355345709054169,668
16,S A. Grid,0.5771609648321012,668
16,Learnable,0.57116060783969,668
32,SD,0.45298252057267563,668
32,S A. Diagonal,0.46366579574380895,668
32,S A. MultiDiagonal,0.4254237638835655,668
32,S A. Grid,0.4538106377599421,668
32,Learnable,0.4150580883567874,668
64,SD,0.29245214085138593,668
64,S A. Diagonal,0.3062121991223621,668
64,S A. MultiDiagonal,0.2824856028410597,668
64,S A. Grid,0.25508131353954533,668
8,SD,0.6757227592937511,669
8,S A. Diagonal,0.728088535063482,669
8,S A. MultiDiagonal,0.7203756558269695,669
8,S A. Grid,0.7008397902162651,669
8,Learnable,0.7416756678555095,669
16,SD,0.5685641482620025,669
16,S A. Diagonal,0.5983501265383078,669
16,S A. MultiDiagonal,0.5406721534034322,669
16,S A. Grid,0.5715021045955655,669
16,Learnable,0.5936527526524986,669
32,SD,0.44878027408550913,669
32,S A. Diagonal,0.47278268184129923,669
32,S A. MultiDiagonal,0.4345775404848119,669
32,S A. Grid,0.45918086540285646,669
32,Learnable,0.4119006763880615,669
64,SD,0.28296527888102174,669
64,S A. Diagonal,0.3060627975323826,669
64,S A. MultiDiagonal,0.27420806862536246,669
64,S A. Grid,0.2678868529157188,669
8,SD,0.6777804083461297,670
8,S A. Diagonal,0.7369442661929235,670
8,S A. MultiDiagonal,0.7024899670082457,670
8,S A. Grid,0.6885178624907731,670
8,Learnable,0.7425531339826821,670
16,SD,0.5717992831053085,670
16,S A. Diagonal,0.5895291114961821,670
16,S A. MultiDiagonal,0.55747929845061,670
16,S A. Grid,0.5729496151597555,670
16,Learnable,0.6046057668585504,670
32,SD,0.4492355347340865,670
32,S A. Diagonal,0.46837552987878317,670
32,S A. MultiDiagonal,0.4311856697230769,670
32,S A. Grid,0.4500661784223523,670
32,Learnable,0.41581797281357646,670
64,SD,0.283544983806696,670
64,S A. Diagonal,0.3039661810143126,670
64,S A. MultiDiagonal,0.3149700933390129,670
64,S A. Grid,0.2644784253282726,670
8,SD,0.6757241135276711,671
8,S A. Diagonal,0.720935490956256,671
8,S A. MultiDiagonal,0.6992618657394383,671
8,S A. Grid,0.6966419933186176,671
8,Learnable,0.7493835690127564,671
16,SD,0.5658164260572003,671
16,S A. Diagonal,0.5912233999979171,671
16,S A. MultiDiagonal,0.552026087157094,671
16,S A. Grid,0.5812839698323189,671
16,Learnable,0.5887651415581838,671
32,SD,0.4527083957186296,671
32,S A. Diagonal,0.46528377242879804,671
32,S A. MultiDiagonal,0.4362176865101166,671
32,S A. Grid,0.4498646952708359,671
32,Learnable,0.4114878550642437,671
64,SD,0.2903550579922301,671
64,S A. Diagonal,0.32072938312189425,671
64,S A. MultiDiagonal,0.2962902079545206,671
64,S A. Grid,0.2906401843553929,671
8,SD,0.6796415329930073,672
8,S A. Diagonal,0.7323451982626753,672
8,S A. MultiDiagonal,0.7168240358533717,672
8,S A. Grid,0.7119004609270909,672
8,Learnable,0.7596192462174611,672
16,SD,0.5735506420539347,672
16,S A. Diagonal,0.6042670021509458,672
16,S A. MultiDiagonal,0.5519525036663291,672
16,S A. Grid,0.5765716838606818,672
16,Learnable,0.5740796428701572,672
32,SD,0.4485258376041453,672
32,S A. Diagonal,0.4642588689615964,672
32,S A. MultiDiagonal,0.435672204398863,672
32,S A. Grid,0.4508680016834714,672
32,Learnable,0.4221573386445652,672
64,SD,0.2831434541320221,672
64,S A. Diagonal,0.3271482111262516,672
64,S A. MultiDiagonal,0.3054618048624669,672
64,S A. Grid,0.2595244186344144,672
8,SD,0.6727565214454165,673
8,S A. Diagonal,0.7278141650089046,673
8,S A. MultiDiagonal,0.6999004778526751,673
8,S A. Grid,0.7174723639865899,673
8,Learnable,0.7413750238554649,673
16,SD,0.5651981254175331,673
16,S A. Diagonal,0.5960436977817489,673
16,S A. MultiDiagonal,0.5461523767589364,673
16,S A. Grid,0.5831581996437221,673
16,Learnable,0.5661012311472337,673
32,SD,0.44658777453629134,673
32,S A. Diagonal,0.46658094855309645,673
32,S A. MultiDiagonal,0.42798719305184557,673
32,S A. Grid,0.44643126052519516,673
32,Learnable,0.4463602197019739,673
64,SD,0.27823933266882267,673
64,S A. Diagonal,0.29609548946864783,673
64,S A. MultiDiagonal,0.2697568668478015,673
64,S A. Grid,0.2779494827229241,673
8,SD,0.6666664079082574,674
8,S A. Diagonal,0.7244388003859276,674
8,S A. MultiDiagonal,0.6955119087930481,674
8,S A. Grid,0.7061931511067256,674
8,Learnable,0.7246423252752743,674
16,SD,0.5633368991799453,674
16,S A. Diagonal,0.5827574044479518,674
16,S A. MultiDiagonal,0.5460948805477568,674
16,S A. Grid,0.574693958057581,674
16,Learnable,0.5843087667538649,674
32,SD,0.45128379321172774,674
32,S A. Diagonal,0.4634935692385259,674
32,S A. MultiDiagonal,0.4185805271610078,674
32,S A. Grid,0.4486145104126755,674
32,Learnable,0.41582219063702536,674
64,SD,0.2852431009680869,674
64,S A. Diagonal,0.3122477679698881,674
64,S A. MultiDiagonal,0.289389031290583,674
64,S A. Grid,0.26426500882733606,674
8,SD,0.6819369374211217,675
8,S A. Diagonal,0.7174173871897629,675
8,S A. MultiDiagonal,0.722297330092022,675
8,S A. Grid,0.7032234503867985,675
8,Learnable,0.674812475752733,675
16,SD,0.5619471087090944,675
16,S A. Diagonal,0.5966279929173466,675
16,S A. MultiDiagonal,0.5361125948089979,675
16,S A. Grid,0.5755219462591571,675
16,Learnable,0.5768059835446747,675
32,SD,0.4565803168499497,675
32,S A. Diagonal,0.47143705545050607,675
32,S A. MultiDiagonal,0.4370663258599058,675
32,S A. Grid,0.4481567326959509,675
32,Learnable,0.397859497417502,675
64,SD,0.281954013201497,675
64,S A. Diagonal,0.3294194741318804,675
64,S A. MultiDiagonal,0.28776257071172684,675
64,S A. Grid,0.2598742847492002,675
8,SD,0.6785047372335582,676
8,S A. Diagonal,0.7278653253593927,676
8,S A. MultiDiagonal,0.6958034316422362,676
8,S A. Grid,0.7080263194488985,676
8,Learnable,0.7429349467427623,676
16,SD,0.5615665398985844,676
16,S A. Diagonal,0.5887805223469491,676
16,S A. MultiDiagonal,0.547794426865181,676
16,S A. Grid,0.5728320517539374,676
16,Learnable,0.5831270514211915,676
32,SD,0.4514832173459813,676
32,S A. Diagonal,0.4633886851642429,676
32,S A. MultiDiagonal,0.420836754244312,676
32,S A. Grid,0.4489134651944325,676
32,Learnable,0.42446247901444545,676
64,SD,0.3036189109470561,676
64,S A. Diagonal,0.28402758384519294,676
64,S A. MultiDiagonal,0.29942601516072964,676
64,S A. Grid,0.2827718148695135,676
8,SD,0.684753705786693,677
8,S A. Diagonal,0.7314644111153558,677
8,S A. MultiDiagonal,0.7149234997946902,677
8,S A. Grid,0.7082507765396584,677
8,Learnable,0.7022440271997185,677
16,SD,0.5675608965168852,677
16,S A. Diagonal,0.5952371562687215,677
16,S A. MultiDiagonal,0.5534160885767903,677
16,S A. Grid,0.5732794513942516,677
16,Learnable,0.5680558637614053,677
32,SD,0.4523913225769487,677
32,S A. Diagonal,0.4673133424850996,677
32,S A. MultiDiagonal,0.42685877702642794,677
32,S A. Grid,0.45826816175193963,677
32,Learnable,0.41613721269603393,677
64,SD,0.2772005051529633,677
64,S A. Diagonal,0.2887729808890684,677
64,S A. MultiDiagonal,0.3418397707344705,677
64,S A. Grid,0.27055587672043013,677
8,SD,0.6713622806864903,678
8,S A. Diagonal,0.7329889361457421,678
8,S A. MultiDiagonal,0.7092152867318063,678
8,S A. Grid,0.7118341394473165,678
8,Learnable,0.7428859557495566,678
16,SD,0.5633444622218997,678
16,S A. Diagonal,0.5972116889684091,678
16,S A. MultiDiagonal,0.5541860236461971,678
16,S A. Grid,0.5774621414371519,678
16,Learnable,0.5797835801912037,678
32,SD,0.4472896168622742,678
32,S A. Diagonal,0.4661941960119015,678
32,S A. MultiDiagonal,0.42385256519032727,678
32,S A. Grid,0.454528704795269,678
32,Learnable,0.4067502963031505,678
64,SD,0.28918742382453766,678
64,S A. Diagonal,0.3163975064446889,678
64,S A. MultiDiagonal,0.28303603403773014,678
64,S A. Grid,0.2818170060403673,678
8,SD,0.6730239390292269,679
8,S A. Diagonal,0.7221136022294103,679
8,S A. MultiDiagonal,0.708684922991056,679
8,S A. Grid,0.7132250473315682,679
8,Learnable,0.6894242033039653,679
16,SD,0.5789268258073406,679
16,S A. Diagonal,0.6001278633790188,679
16,S A. MultiDiagonal,0.541336789087868,679
16,S A. Grid,0.5702306135731079,679
16,Learnable,0.5723009167211667,679
32,SD,0.45073432926555707,679
32,S A. Diagonal,0.4680435873142237,679
32,S A. MultiDiagonal,0.42870752653470584,679
32,S A. Grid,0.45625228844089655,679
32,Learnable,0.42493040100123547,679
64,SD,0.2819410420735189,679
64,S A. Diagonal,0.31721400731738386,679
64,S A. MultiDiagonal,0.30395047361568556,679
64,S A. Grid,0.26157217809414673,679
8,SD,0.6783356329620641,680
8,S A. Diagonal,0.7238995922783829,680
8,S A. MultiDiagonal,0.6956850344579371,680
8,S A. Grid,0.6908580279643066,680
8,Learnable,0.7400600831402759,680
16,SD,0.5715006771872266,680
16,S A. Diagonal,0.597967716805463,680
16,S A. MultiDiagonal,0.5464256722290203,680
16,S A. Grid,0.5824931283012685,680
16,Learnable,0.5966670238518234,680
32,SD,0.4461651928655934,680
32,S A. Diagonal,0.46539695044050167,680
32,S A. MultiDiagonal,0.42231932980661574,680
32,S A. Grid,0.45117806068850996,680
32,Learnable,0.41889819041360854,680
64,SD,0.2869542475241804,680
64,S A. Diagonal,0.30231825582727523,680
64,S A. MultiDiagonal,0.2973985728032478,680
64,S A. Grid,0.27208383658418855,680
8,SD,0.670533351966623,681
8,S A. Diagonal,0.7280615078669361,681
8,S A. MultiDiagonal,0.7053046575727999,681
8,S A. Grid,0.6988612176472382,681
8,Learnable,0.7089600381225016,681
16,SD,0.5661884081624595,681
16,S A. Diagonal,0.5933634796846204,681
16,S A. MultiDiagonal,0.5416074338475758,681
16,S A. Grid,0.5790118621201416,681
16,Learnable,0.5852575616331679,681
32,SD,0.45695913700154833,681
32,S A. Diagonal,0.4736212073391716,681
32,S A. MultiDiagonal,0.4250162714536438,681
32,S A. Grid,0.454667614014679,681
32,Learnable,0.41956265302380114,681
64,SD,0.2807058145776545,681
64,S A. Diagonal,0.3187892547061822,681
64,S A. MultiDiagonal,0.2795390234774468,681
64,S A. Grid,0.28029295707038465,681
8,SD,0.6726919834653853,682
8,S A. Diagonal,0.7273272464420499,682
8,S A. MultiDiagonal,0.7105790189106169,682
8,S A. Grid,0.718311958068365,682
8,Learnable,0.7410279360156424,682
16,SD,0.5624003501091092,682
16,S A. Diagonal,0.6007446714148416,682
16,S A. MultiDiagonal,0.5648519450023128,682
16,S A. Grid,0.5816613353427752,682
16,Learnable,0.6024513845666197,682
32,SD,0.4475965676819924,682
32,S A. Diagonal,0.4709722931217678,682
32,S A. MultiDiagonal,0.4227222504728057,682
32,S A. Grid,0.4422232298842548,682
32,Learnable,0.41547194177648866,682
64,SD,0.3027439857390796,682
64,S A. Diagonal,0.3101834216070616,682
64,S A. MultiDiagonal,0.2841716077612114,682
64,S A. Grid,0.2686860514486694,682
8,SD,0.6739689835641511,683
8,S A. Diagonal,0.7324816280076414,683
8,S A. MultiDiagonal,0.6869810346790398,683
8,S A. Grid,0.7078914825805083,683
8,Learnable,0.7757479444620095,683
16,SD,0.5707863223649254,683
16,S A. Diagonal,0.6021382591631274,683
16,S A. MultiDiagonal,0.5457220647005767,683
16,S A. Grid,0.5782522874071736,683
16,Learnable,0.5932770036659027,683
32,SD,0.447759431864298,683
32,S A. Diagonal,0.46110879074529854,683
32,S A. MultiDiagonal,0.4282986636102495,683
32,S A. Grid,0.4370816777450565,683
32,Learnable,0.3887624588398454,683
64,SD,0.2811691863997001,683
64,S A. Diagonal,0.2960024744392387,683
64,S A. MultiDiagonal,0.3017272139267291,683
64,S A. Grid,0.25567376609097925,683
8,SD,0.6771952599536519,684
8,S A. Diagonal,0.7181422085657929,684
8,S A. MultiDiagonal,0.7013592613539865,684
8,S A. Grid,0.7084037494288763,684
8,Learnable,0.7324707220970328,684
16,SD,0.5679077384094977,684
16,S A. Diagonal,0.5999593027236443,684
16,S A. MultiDiagonal,0.5463250935858249,684
16,S A. Grid,0.5775927155689696,684
16,Learnable,0.623656626514898,684
32,SD,0.4469285380231548,684
32,S A. Diagonal,0.4614362888226191,684
32,S A. MultiDiagonal,0.4169853646708832,684
32,S A. Grid,0.4555156689411378,684
32,Learnable,0.389992449192686,684
64,SD,0.26972818986785746,684
64,S A. Diagonal,0.30166233638681494,684
64,S A. MultiDiagonal,0.2861080868511011,684
64,S A. Grid,0.25971182452248853,684
8,SD,0.6787715713199092,685
8,S A. Diagonal,0.7390957229861015,685
8,S A. MultiDiagonal,0.6868428914415095,685
8,S A. Grid,0.7073233606809813,685
8,Learnable,0.7584301961024998,685
16,SD,0.5703154129981659,685
16,S A. Diagonal,0.5928042726086766,685
16,S A. MultiDiagonal,0.5451023978516116,685
16,S A. Grid,0.5807774029683146,685
16,Learnable,0.5988240599873593,685
32,SD,0.4506252120722452,685
32,S A. Diagonal,0.46365806296104156,685
32,S A. MultiDiagonal,0.4207971064687242,685
32,S A. Grid,0.45924412918481183,685
32,Learnable,0.43762942251897125,685
64,SD,0.27232701691484074,685
64,S A. Diagonal,0.30775176703525187,685
64,S A. MultiDiagonal,0.27304185550036286,685
64,S A. Grid,0.25456369045814026,685
8,SD,0.6860064780044977,686
8,S A. Diagonal,0.7314477531195553,686
8,S A. MultiDiagonal,0.7143847246576084,686
8,S A. Grid,0.701028994477724,686
8,Learnable,0.7605368538525978,686
16,SD,0.5685803878086418,686
16,S A. Diagonal,0.5965744697806205,686
16,S A. MultiDiagonal,0.5465709951619541,686
16,S A. Grid,0.5728155594167473,686
16,Learnable,0.5893500332458019,686
32,SD,0.45102800837225193,686
32,S A. Diagonal,0.46748468311677016,686
32,S A. MultiDiagonal,0.42563174174074,686
32,S A. Grid,0.45316798800101654,686
32,Learnable,0.42434683931832656,686
64,SD,0.2833059913173507,686
64,S A. Diagonal,0.29765838131451966,686
64,S A. MultiDiagonal,0.2940758784562638,686
64,S A. Grid,0.2572655547278132,686
8,SD,0.6764482986561311,687
8,S A. Diagonal,0.7328005952196427,687
8,S A. MultiDiagonal,0.7043788873603566,687
8,S A. Grid,0.7065429107762926,687
8,Learnable,0.7444555987172862,687
16,SD,0.5626322215470799,687
16,S A. Diagonal,0.5968279254791873,687
16,S A. MultiDiagonal,0.5543469068330782,687
16,S A. Grid,0.5752398837175976,687
16,Learnable,0.6237031599042848,687
32,SD,0.4530336492245923,687
32,S A. Diagonal,0.46567874264554937,687
32,S A. MultiDiagonal,0.42236792628632125,687
32,S A. Grid,0.44300149453725024,687
32,Learnable,0.42072836973642,687
64,SD,0.27682933600800363,687
64,S A. Diagonal,0.3177717829373431,687
64,S A. MultiDiagonal,0.2825484740513281,687
64,S A. Grid,0.271343161126686,687
8,SD,0.6805389897346314,688
8,S A. Diagonal,0.7252168459154058,688
8,S A. MultiDiagonal,0.7126115538636651,688
8,S A. Grid,0.7132130295101005,688
8,Learnable,0.7259028525997481,688
16,SD,0.5638357773386626,688
16,S A. Diagonal,0.5993330913168363,688
16,S A. MultiDiagonal,0.554375805240998,688
16,S A. Grid,0.5790873221473805,688
16,Learnable,0.6134686709446976,688
32,SD,0.4482197870205441,688
32,S A. Diagonal,0.46906855880579856,688
32,S A. MultiDiagonal,0.4174872077656922,688
32,S A. Grid,0.4359903753704208,688
32,Learnable,0.41285315116386945,688
64,SD,0.29076370513934857,688
64,S A. Diagonal,0.3114887752654673,688
64,S A. MultiDiagonal,0.2755895713683738,688
64,S A. Grid,0.2627146562921178,688
8,SD,0.6818951047514786,689
8,S A. Diagonal,0.723186439047127,689
8,S A. MultiDiagonal,0.7203820674293435,689
8,S A. Grid,0.6961727637846347,689
8,Learnable,0.7460544039374741,689
16,SD,0.5734072433058479,689
16,S A. Diagonal,0.5982987090071941,689
16,S A. MultiDiagonal,0.5607930344314747,689
16,S A. Grid,0.5705881856553287,689
16,Learnable,0.599733505850601,689
32,SD,0.4559366440321436,689
32,S A. Diagonal,0.4714111974434707,689
32,S A. MultiDiagonal,0.42400003048111856,689
32,S A. Grid,0.45233045983254405,689
32,Learnable,0.42455725872992206,689
64,SD,0.2774979716829644,689
64,S A. Diagonal,0.3210157979672762,689
64,S A. MultiDiagonal,0.2828877075572925,689
64,S A. Grid,0.24947163036491649,689
8,SD,0.6714454719215388,690
8,S A. Diagonal,0.7391276433974068,690
8,S A. MultiDiagonal,0.7309837923890516,690
8,S A. Grid,0.7193984199318112,690
8,Learnable,0.7332079192624807,690
16,SD,0.5661476426845178,690
16,S A. Diagonal,0.5966902272273569,690
16,S A. MultiDiagonal,0.5363542137896066,690
16,S A. Grid,0.5715197622994204,690
16,Learnable,0.6042425638113695,690
32,SD,0.4524145719546981,690
32,S A. Diagonal,0.468361279286017,690
32,S A. MultiDiagonal,0.42906970845972764,690
32,S A. Grid,0.44626690963753984,690
32,Learnable,0.4144092321330249,690
64,SD,0.28003916910292814,690
64,S A. Diagonal,0.31525698579835076,690
64,S A. MultiDiagonal,0.2815538120412201,690
64,S A. Grid,0.25644320459782954,690
8,SD,0.683117184523928,691
8,S A. Diagonal,0.7434129665159801,691
8,S A. MultiDiagonal,0.7015828336936759,691
8,S A. Grid,0.7008373920099675,691
8,Learnable,0.7554536050759817,691
16,SD,0.562997705870352,691
16,S A. Diagonal,0.594843533436211,691
16,S A. MultiDiagonal,0.5463191120595371,691
16,S A. Grid,0.5748778663137921,691
16,Learnable,0.5642781792833621,691
32,SD,0.45314097176162516,691
32,S A. Diagonal,0.46393887500254566,691
32,S A. MultiDiagonal,0.41587549449710615,691
32,S A. Grid,0.45740515509414004,691
32,Learnable,0.41832973783618316,691
64,SD,0.28841943221361094,691
64,S A. Diagonal,0.299442640049172,691
64,S A. MultiDiagonal,0.29027889630845527,691
64,S A. Grid,0.27150080057063974,691
8,SD,0.6855698735182818,692
8,S A. Diagonal,0.7303802811964666,692
8,S A. MultiDiagonal,0.7050472656293788,692
8,S A. Grid,0.7121228845946524,692
8,Learnable,0.7572995715180858,692
16,SD,0.5637300850481552,692
16,S A. Diagonal,0.6027594888676062,692
16,S A. MultiDiagonal,0.5350428376380317,692
16,S A. Grid,0.5770462556256252,692
16,Learnable,0.5664141358146713,692
32,SD,0.4543934356728815,692
32,S A. Diagonal,0.4672794744217451,692
32,S A. MultiDiagonal,0.4268991129465557,692
32,S A. Grid,0.445960811553059,692
32,Learnable,0.44059986688655367,692
64,SD,0.28974878402276577,692
64,S A. Diagonal,0.30802940165893883,692
64,S A. MultiDiagonal,0.2805756213710885,692
64,S A. Grid,0.255191302670709,692
8,SD,0.6806558613356144,693
8,S A. Diagonal,0.7220843526136169,693
8,S A. MultiDiagonal,0.7158399677187054,693
8,S A. Grid,0.7098349679609743,693
8,Learnable,0.7465352236091438,693
16,SD,0.5680228675048561,693
16,S A. Diagonal,0.5936057057150803,693
16,S A. MultiDiagonal,0.5505692981645322,693
16,S A. Grid,0.5742252571259125,693
16,Learnable,0.545016006143023,693
32,SD,0.45250990606353125,693
32,S A. Diagonal,0.4642159004041684,693
32,S A. MultiDiagonal,0.41896165606478897,693
32,S A. Grid,0.46194388849704515,693
32,Learnable,0.4018547434646574,693
64,SD,0.2818799006914752,693
64,S A. Diagonal,0.3262527530795406,693
64,S A. MultiDiagonal,0.29850894814677376,693
64,S A. Grid,0.27834131814031415,693
8,SD,0.6744742801601685,694
8,S A. Diagonal,0.7303558717980746,694
8,S A. MultiDiagonal,0.6977825880037845,694
8,S A. Grid,0.7152435343395787,694
8,Learnable,0.74432560165388,694
16,SD,0.5690276679972529,694
16,S A. Diagonal,0.6016103418353557,694
16,S A. MultiDiagonal,0.5391930114603554,694
16,S A. Grid,0.5755706872111586,694
16,Learnable,0.6242522406978217,694
32,SD,0.45467789485237964,694
32,S A. Diagonal,0.4665769587903167,694
32,S A. MultiDiagonal,0.42902462194132307,694
32,S A. Grid,0.4473602147312093,694
32,Learnable,0.41326449261238357,694
64,SD,0.29241167440084626,694
64,S A. Diagonal,0.3188852277145063,694
64,S A. MultiDiagonal,0.2910879028617326,694
64,S A. Grid,0.2722710576748816,694
8,SD,0.6849982349918521,695
8,S A. Diagonal,0.7256094747572179,695
8,S A. MultiDiagonal,0.6724084736820066,695
8,S A. Grid,0.717201020821332,695
8,Learnable,0.7312873030492941,695
16,SD,0.5773007376789754,695
16,S A. Diagonal,0.6006793162351242,695
16,S A. MultiDiagonal,0.5484873827441678,695
16,S A. Grid,0.5793518510504133,695
16,Learnable,0.5920914023044531,695
32,SD,0.45261340068218026,695
32,S A. Diagonal,0.4689990223040313,695
32,S A. MultiDiagonal,0.41512375046233574,695
32,S A. Grid,0.43872963725662967,695
32,Learnable,0.39815233152910023,695
64,SD,0.27844767244633495,695
64,S A. Diagonal,0.30439044999481274,695
64,S A. MultiDiagonal,0.287789550187582,695
64,S A. Grid,0.2612336461225154,695
8,SD,0.6800001658926939,696
8,S A. Diagonal,0.7296196990952952,696
8,S A. MultiDiagonal,0.7016688444533518,696
8,S A. Grid,0.7068899663801996,696
8,Learnable,0.7360844546515124,696
16,SD,0.5624843644016593,696
16,S A. Diagonal,0.6125452202025867,696
16,S A. MultiDiagonal,0.5507318162276859,696
16,S A. Grid,0.5730465025468969,696
16,Learnable,0.5819477761054304,696
32,SD,0.45215770323163235,696
32,S A. Diagonal,0.4601919520636152,696
32,S A. MultiDiagonal,0.4248264765714021,696
32,S A. Grid,0.4493819243526339,696
32,Learnable,0.42174517282061835,696
64,SD,0.29405291170453624,696
64,S A. Diagonal,0.32476423042387015,696
64,S A. MultiDiagonal,0.29009282782576384,696
64,S A. Grid,0.26808524521441757,696
8,SD,0.6824777764878611,697
8,S A. Diagonal,0.7279229116039705,697
8,S A. MultiDiagonal,0.6998903078992226,697
8,S A. Grid,0.7171686613961149,697
8,Learnable,0.7300782376397189,697
16,SD,0.5759819841735008,697
16,S A. Diagonal,0.5940965523131922,697
16,S A. MultiDiagonal,0.560060258924578,697
16,S A. Grid,0.568579914850611,697
16,Learnable,0.5852348048712849,697
32,SD,0.4503312757851536,697
32,S A. Diagonal,0.47382344476167837,697
32,S A. MultiDiagonal,0.42148102609229937,697
32,S A. Grid,0.44702807564773794,697
32,Learnable,0.4083017014525515,697
64,SD,0.27222459710627717,697
64,S A. Diagonal,0.2919421415302023,697
64,S A. MultiDiagonal,0.30010612684322857,697
64,S A. Grid,0.27035513710411396,697
8,SD,0.6809803357243585,698
8,S A. Diagonal,0.7301959912794029,698
8,S A. MultiDiagonal,0.7100874194331669,698
8,S A. Grid,0.7061187888995064,698
8,Learnable,0.7595475533107419,698
16,SD,0.565983282814631,698
16,S A. Diagonal,0.5948063735528833,698
16,S A. MultiDiagonal,0.5523502720282152,698
16,S A. Grid,0.5742035200709265,698
16,Learnable,0.5449705732950575,698
32,SD,0.4475389797263915,698
32,S A. Diagonal,0.46597778614163354,698
32,S A. MultiDiagonal,0.42576550513887446,698
32,S A. Grid,0.4507323619036505,698
32,Learnable,0.41675927758695885,698
64,SD,0.2865715544499895,698
64,S A. Diagonal,0.3065408932132664,698
64,S A. MultiDiagonal,0.31318490852221864,698
64,S A. Grid,0.27852609862313066,698
8,SD,0.6723315462681234,699
8,S A. Diagonal,0.7296180189124296,699
8,S A. MultiDiagonal,0.7094881582928045,699
8,S A. Grid,0.6981219293312619,699
8,Learnable,0.748307296959162,699
16,SD,0.5615877556365134,699
16,S A. Diagonal,0.5954974074986477,699
16,S A. MultiDiagonal,0.5550460425079725,699
16,S A. Grid,0.5678865535729839,699
16,Learnable,0.5408968222415559,699
32,SD,0.45343308883041905,699
32,S A. Diagonal,0.4641138889411408,699
32,S A. MultiDiagonal,0.42928941330256887,699
32,S A. Grid,0.4673328368536175,699
32,Learnable,0.41535454909194036,699
64,SD,0.30067296568956975,699
64,S A. Diagonal,0.3070210439974569,699
64,S A. MultiDiagonal,0.2697809015464815,699
64,S A. Grid,0.26123964371545033,699
8,SD,0.6808556779643736,700
8,S A. Diagonal,0.733319400858773,700
8,S A. MultiDiagonal,0.6895814291883261,700
8,S A. Grid,0.6937994972679419,700
8,Learnable,0.7544937007842649,700
16,SD,0.5720588230473342,700
16,S A. Diagonal,0.595729617099632,700
16,S A. MultiDiagonal,0.5678663523863483,700
16,S A. Grid,0.5768411773482218,700
16,Learnable,0.5893901201311028,700
32,SD,0.4487917946596955,700
32,S A. Diagonal,0.4668048500238935,700
32,S A. MultiDiagonal,0.42572822294000356,700
32,S A. Grid,0.4537558848690889,700
32,Learnable,0.41035687493584355,700
64,SD,0.28265293569209343,700
64,S A. Diagonal,0.307651303726118,700
64,S A. MultiDiagonal,0.29240491899495513,700
64,S A. Grid,0.2818749863099118,700
8,SD,0.6811834431726098,701
8,S A. Diagonal,0.734735917190379,701
8,S A. MultiDiagonal,0.686772159161117,701
8,S A. Grid,0.6966848383693443,701
8,Learnable,0.7037146812257484,701
16,SD,0.5614306224401389,701
16,S A. Diagonal,0.6012454650435477,701
16,S A. MultiDiagonal,0.5600735413014227,701
16,S A. Grid,0.5777576197959574,701
16,Learnable,0.585189376577313,701
32,SD,0.44968781218405773,701
32,S A. Diagonal,0.45969703317970434,701
32,S A. MultiDiagonal,0.42977927146225303,701
32,S A. Grid,0.4470068275995625,701
32,Learnable,0.42798104709613516,701
64,SD,0.28347612385269494,701
64,S A. Diagonal,0.30696720174649844,701
64,S A. MultiDiagonal,0.30023180103668246,701
64,S A. Grid,0.2667457924957271,701
8,SD,0.68810940830949,702
8,S A. Diagonal,0.7288230208417116,702
8,S A. MultiDiagonal,0.7050998195148577,702
8,S A. Grid,0.7028343479330005,702
8,Learnable,0.7485130810897334,702
16,SD,0.5668454016675238,702
16,S A. Diagonal,0.5910135467676988,702
16,S A. MultiDiagonal,0.5414977820846513,702
16,S A. Grid,0.5788981599136636,702
16,Learnable,0.5778154396292235,702
32,SD,0.4542363736637519,702
32,S A. Diagonal,0.4696053710766142,702
32,S A. MultiDiagonal,0.4170985721997911,702
32,S A. Grid,0.450361614091002,702
32,Learnable,0.41536840451964097,702
64,SD,0.2838747982138221,702
64,S A. Diagonal,0.3268305523744085,702
64,S A. MultiDiagonal,0.3075115319915869,702
64,S A. Grid,0.2629668885088211,702
8,SD,0.6734250965318402,703
8,S A. Diagonal,0.7212300067310871,703
8,S A. MultiDiagonal,0.7024841600508607,703
8,S A. Grid,0.7179858333636187,703
8,Learnable,0.7335688608107537,703
16,SD,0.5721628626962443,703
16,S A. Diagonal,0.5961766348069519,703
16,S A. MultiDiagonal,0.5480074789195796,703
16,S A. Grid,0.5821955015080974,703
16,Learnable,0.5635305376180716,703
32,SD,0.4448634290946647,703
32,S A. Diagonal,0.47601980981437486,703
32,S A. MultiDiagonal,0.4199992351863622,703
32,S A. Grid,0.44577131219524263,703
32,Learnable,0.4195124659145991,703
64,SD,0.28170981395500533,703
64,S A. Diagonal,0.31850381967257596,703
64,S A. MultiDiagonal,0.2783880903731858,703
64,S A. Grid,0.2699208316948967,703
8,SD,0.666853374260796,704
8,S A. Diagonal,0.7261864387773247,704
8,S A. MultiDiagonal,0.6849089178420742,704
8,S A. Grid,0.7152526486064784,704
8,Learnable,0.7053472386083467,704
16,SD,0.5666017471050488,704
16,S A. Diagonal,0.5959896588447254,704
16,S A. MultiDiagonal,0.5373160252033138,704
16,S A. Grid,0.5755514635252202,704
16,Learnable,0.5783084450955454,704
32,SD,0.4509604488301867,704
32,S A. Diagonal,0.47409352065878685,704
32,S A. MultiDiagonal,0.4214670121286602,704
32,S A. Grid,0.4402047353693091,704
32,Learnable,0.3924660699682613,704
64,SD,0.2963686774339959,704
64,S A. Diagonal,0.28678290070517987,704
64,S A. MultiDiagonal,0.2922751045458511,704
64,S A. Grid,0.2660112135201196,704
8,SD,0.6804313589179755,705
8,S A. Diagonal,0.7187453465419864,705
8,S A. MultiDiagonal,0.7001956916597376,705
8,S A. Grid,0.709341617056153,705
8,Learnable,0.7299165770848449,705
16,SD,0.5674301241121885,705
16,S A. Diagonal,0.5992973289543394,705
16,S A. MultiDiagonal,0.5699029859058922,705
16,S A. Grid,0.5752970083966394,705
16,Learnable,0.5879766916777921,705
32,SD,0.4459999627952099,705
32,S A. Diagonal,0.4682878555515133,705
32,S A. MultiDiagonal,0.4201635834136135,705
32,S A. Grid,0.44728750066963074,705
32,Learnable,0.4472724743886463,705
64,SD,0.2843176681232924,705
64,S A. Diagonal,0.3055872626382643,705
64,S A. MultiDiagonal,0.29111484717152647,705
64,S A. Grid,0.27770810452765343,705
8,SD,0.6873283557038862,706
8,S A. Diagonal,0.7246518483653648,706
8,S A. MultiDiagonal,0.706332995283909,706
8,S A. Grid,0.6930221301680244,706
8,Learnable,0.7441463389635299,706
16,SD,0.5679427407936717,706
16,S A. Diagonal,0.5960274671224767,706
16,S A. MultiDiagonal,0.5443748659270303,706
16,S A. Grid,0.5748205503618098,706
16,Learnable,0.5650869823958289,706
32,SD,0.4542915636190231,706
32,S A. Diagonal,0.4656250946705732,706
32,S A. MultiDiagonal,0.4241613849271566,706
32,S A. Grid,0.4469090656013283,706
32,Learnable,0.4419806255144771,706
64,SD,0.27358812550362327,706
64,S A. Diagonal,0.2965571885710926,706
64,S A. MultiDiagonal,0.2921298623467319,706
64,S A. Grid,0.2544774089723959,706
8,SD,0.6771392303463396,707
8,S A. Diagonal,0.7408714464102235,707
8,S A. MultiDiagonal,0.7059935826673006,707
8,S A. Grid,0.7071921377398271,707
8,Learnable,0.7279020866108826,707
16,SD,0.5657115460208199,707
16,S A. Diagonal,0.5975894870279101,707
16,S A. MultiDiagonal,0.5396876337551152,707
16,S A. Grid,0.5862882843927565,707
16,Learnable,0.5726785118704637,707
32,SD,0.45466951537042977,707
32,S A. Diagonal,0.4697951284698975,707
32,S A. MultiDiagonal,0.4276433067447799,707
32,S A. Grid,0.44535348177908896,707
32,Learnable,0.42037457276126916,707
64,SD,0.2853192506174093,707
64,S A. Diagonal,0.3146767654268634,707
64,S A. MultiDiagonal,0.27891518122494074,707
64,S A. Grid,0.2576248034436759,707
8,SD,0.6696530038793379,708
8,S A. Diagonal,0.7207272059603438,708
8,S A. MultiDiagonal,0.7028769756710281,708
8,S A. Grid,0.7109675044047419,708
8,Learnable,0.7573528304355293,708
16,SD,0.570685640813409,708
16,S A. Diagonal,0.5963349953126901,708
16,S A. MultiDiagonal,0.5494039145525272,708
16,S A. Grid,0.5662064404736099,708
16,Learnable,0.5735428786299659,708
32,SD,0.45457708987168755,708
32,S A. Diagonal,0.4694490897845746,708
32,S A. MultiDiagonal,0.42228637976601147,708
32,S A. Grid,0.44066784094801814,708
32,Learnable,0.3874120914508119,708
64,SD,0.27678501355217316,708
64,S A. Diagonal,0.3295519917716101,708
64,S A. MultiDiagonal,0.2973610581694229,708
64,S A. Grid,0.2692833200331425,708
8,SD,0.6760876588323138,709
8,S A. Diagonal,0.7323067973059065,709
8,S A. MultiDiagonal,0.6981442786233804,709
8,S A. Grid,0.7099251661453847,709
8,Learnable,0.7120691566932944,709
16,SD,0.5725600727878644,709
16,S A. Diagonal,0.5972331858796401,709
16,S A. MultiDiagonal,0.5582360774329047,709
16,S A. Grid,0.5810951386704372,709
16,Learnable,0.5671316504048107,709
32,SD,0.4505358535308004,709
32,S A. Diagonal,0.47033903323346377,709
32,S A. MultiDiagonal,0.428041420552414,709
32,S A. Grid,0.45031835726337316,709
32,Learnable,0.3911964985650425,709
64,SD,0.28930017182066214,709
64,S A. Diagonal,0.30378265712039315,709
64,S A. MultiDiagonal,0.2995333848252104,709
64,S A. Grid,0.2612453561418815,709
8,SD,0.6729599660956743,710
8,S A. Diagonal,0.7197496859797001,710
8,S A. MultiDiagonal,0.6897275453118048,710
8,S A. Grid,0.7132833759002684,710
8,Learnable,0.7451206113434655,710
16,SD,0.5698062318740248,710
16,S A. Diagonal,0.5982661912954126,710
16,S A. MultiDiagonal,0.5504760867737987,710
16,S A. Grid,0.5686692085758311,710
16,Learnable,0.6162473439901642,710
32,SD,0.4495738550349138,710
32,S A. Diagonal,0.46539834690674,710
32,S A. MultiDiagonal,0.42378299491448573,710
32,S A. Grid,0.46571833602351,710
32,Learnable,0.4236389293706804,710
64,SD,0.2721120668860042,710
64,S A. Diagonal,0.2891496330772055,710
64,S A. MultiDiagonal,0.28346008386118904,710
64,S A. Grid,0.2527800007913989,710
8,SD,0.6726924550022506,711
8,S A. Diagonal,0.7238700779502943,711
8,S A. MultiDiagonal,0.7085382198389057,711
8,S A. Grid,0.7027601775803476,711
8,Learnable,0.7248782482122154,711
16,SD,0.5666092891899668,711
16,S A. Diagonal,0.5962776418179426,711
16,S A. MultiDiagonal,0.5466302446360839,711
16,S A. Grid,0.5700952166110851,711
16,Learnable,0.6080039590403628,711
32,SD,0.45030956715468795,711
32,S A. Diagonal,0.4673745351817681,711
32,S A. MultiDiagonal,0.4213551820180703,711
32,S A. Grid,0.4449477918299755,711
32,Learnable,0.4068154014226708,711
64,SD,0.2983206802750332,711
64,S A. Diagonal,0.29746874642662174,711
64,S A. MultiDiagonal,0.3080380039395085,711
64,S A. Grid,0.26221246182364927,711
8,SD,0.682218044199285,712
8,S A. Diagonal,0.7245570304797825,712
8,S A. MultiDiagonal,0.7075007256174991,712
8,S A. Grid,0.7073869637242646,712
8,Learnable,0.7604474868319758,712
16,SD,0.5690039365592267,712
16,S A. Diagonal,0.602269136424378,712
16,S A. MultiDiagonal,0.5407562209461657,712
16,S A. Grid,0.5680818181421309,712
16,Learnable,0.5661364900997116,712
32,SD,0.4474595530141595,712
32,S A. Diagonal,0.469905964223726,712
32,S A. MultiDiagonal,0.4263275309826013,712
32,S A. Grid,0.44696799936241965,712
32,Learnable,0.41350494247559916,712
64,SD,0.2833196721614708,712
64,S A. Diagonal,0.3135543170164341,712
64,S A. MultiDiagonal,0.28822235189632095,712
64,S A. Grid,0.25889918693886405,712
8,SD,0.6713206807424825,713
8,S A. Diagonal,0.7210641122850471,713
8,S A. MultiDiagonal,0.7081846968605239,713
8,S A. Grid,0.7048215950936616,713
8,Learnable,0.7311924486105422,713
16,SD,0.566036967778424,713
16,S A. Diagonal,0.6004637044261691,713
16,S A. MultiDiagonal,0.5324008620974461,713
16,S A. Grid,0.5786955687643576,713
16,Learnable,0.568249804734661,713
32,SD,0.4493487085031733,713
32,S A. Diagonal,0.468167916587695,713
32,S A. MultiDiagonal,0.4287059719823509,713
32,S A. Grid,0.46413339701754713,713
32,Learnable,0.4228623282189722,713
64,SD,0.2877944084138113,713
64,S A. Diagonal,0.28929219861780353,713
64,S A. MultiDiagonal,0.3098130793275804,713
64,S A. Grid,0.2717944276334957,713
8,SD,0.6808377958738592,714
8,S A. Diagonal,0.7214836355746542,714
8,S A. MultiDiagonal,0.7090270739568885,714
8,S A. Grid,0.7026425769995908,714
8,Learnable,0.7499975088833766,714
16,SD,0.5673348702884491,714
16,S A. Diagonal,0.5938996924367701,714
16,S A. MultiDiagonal,0.5491164138108268,714
16,S A. Grid,0.5788710638289064,714
16,Learnable,0.5921606799419876,714
32,SD,0.4511201007568194,714
32,S A. Diagonal,0.47088808419698924,714
32,S A. MultiDiagonal,0.4141468795500748,714
32,S A. Grid,0.44415797476226826,714
32,Learnable,0.4060462436803766,714
64,SD,0.2809590185934406,714
64,S A. Diagonal,0.30086675218451253,714
64,S A. MultiDiagonal,0.290789708032015,714
64,S A. Grid,0.2659344050488426,714
8,SD,0.6682542097360634,715
8,S A. Diagonal,0.7276362438389419,715
8,S A. MultiDiagonal,0.7013136225197973,715
8,S A. Grid,0.7027925682542996,715
8,Learnable,0.7467267265373624,715
16,SD,0.5660120337630086,715
16,S A. Diagonal,0.5953678265138157,715
16,S A. MultiDiagonal,0.5669648806899287,715
16,S A. Grid,0.5765726119111542,715
16,Learnable,0.6016355484310892,715
32,SD,0.44988651702797056,715
32,S A. Diagonal,0.46722697146263237,715
32,S A. MultiDiagonal,0.43404111836372306,715
32,S A. Grid,0.4512240862040302,715
32,Learnable,0.4225231373689232,715
64,SD,0.2879332072215241,715
64,S A. Diagonal,0.31249896556015366,715
64,S A. MultiDiagonal,0.28421985500237584,715
64,S A. Grid,0.2688721768326553,715
8,SD,0.6845595960584802,716
8,S A. Diagonal,0.7300303240558018,716
8,S A. MultiDiagonal,0.7093392153597434,716
8,S A. Grid,0.6995380043880209,716
8,Learnable,0.7361345677411056,716
16,SD,0.5655430666113012,716
16,S A. Diagonal,0.5947753860929373,716
16,S A. MultiDiagonal,0.5551262698018568,716
16,S A. Grid,0.5732294737788713,716
16,Learnable,0.5899568508539234,716
32,SD,0.45168195185984505,716
32,S A. Diagonal,0.4673308209863586,716
32,S A. MultiDiagonal,0.43821247733808805,716
32,S A. Grid,0.45168704661791165,716
32,Learnable,0.4067946801528052,716
64,SD,0.2898958475586613,716
64,S A. Diagonal,0.30349497004715825,716
64,S A. MultiDiagonal,0.2767298709750159,716
64,S A. Grid,0.2646756470862855,716
8,SD,0.6723918652653933,717
8,S A. Diagonal,0.7289642149035539,717
8,S A. MultiDiagonal,0.6966021973771526,717
8,S A. Grid,0.7004318190090423,717
8,Learnable,0.751125378597088,717
16,SD,0.5757226109598862,717
16,S A. Diagonal,0.6021704698378123,717
16,S A. MultiDiagonal,0.5635288293269752,717
16,S A. Grid,0.5735514451188249,717
16,Learnable,0.5943571491231863,717
32,SD,0.44694041957662495,717
32,S A. Diagonal,0.47436259200020825,717
32,S A. MultiDiagonal,0.4250935904722068,717
32,S A. Grid,0.4429267638658374,717
32,Learnable,0.4396439040614008,717
64,SD,0.29978473258813443,717
64,S A. Diagonal,0.30402904672440056,717
64,S A. MultiDiagonal,0.2840365024968487,717
64,S A. Grid,0.2766634710560121,717
8,SD,0.6694026077536953,718
8,S A. Diagonal,0.7296861241454093,718
8,S A. MultiDiagonal,0.6970152137545116,718
8,S A. Grid,0.7009297320107083,718
8,Learnable,0.7238620151837433,718
16,SD,0.5658114339399047,718
16,S A. Diagonal,0.5994214588037522,718
16,S A. MultiDiagonal,0.5608834554277973,718
16,S A. Grid,0.5772961162763626,718
16,Learnable,0.5607366580748833,718
32,SD,0.44952231428302614,718
32,S A. Diagonal,0.46924408534262363,718
32,S A. MultiDiagonal,0.4323105493093188,718
32,S A. Grid,0.44936066591781487,718
32,Learnable,0.39317290825219353,718
64,SD,0.27328506062343705,718
64,S A. Diagonal,0.310302730383511,718
64,S A. MultiDiagonal,0.28569548783611914,718
64,S A. Grid,0.2567888617945711,718
8,SD,0.6795653732867134,719
8,S A. Diagonal,0.7441742761955579,719
8,S A. MultiDiagonal,0.6928150401204555,719
8,S A. Grid,0.7093970897431269,719
8,Learnable,0.7355167330451564,719
16,SD,0.5689198017063076,719
16,S A. Diagonal,0.5988969135759916,719
16,S A. MultiDiagonal,0.5598530419699971,719
16,S A. Grid,0.5758537240051843,719
16,Learnable,0.5912020607281054,719
32,SD,0.4499852870745797,719
32,S A. Diagonal,0.46244002756050395,719
32,S A. MultiDiagonal,0.42481227245605346,719
32,S A. Grid,0.4476059619799377,719
32,Learnable,0.41001143405003027,719
64,SD,0.29175260380829426,719
64,S A. Diagonal,0.3013467060234901,719
64,S A. MultiDiagonal,0.3220695638771137,719
64,S A. Grid,0.2586084597567403,719
8,SD,0.6776995236207344,720
8,S A. Diagonal,0.7298300097501638,720
8,S A. MultiDiagonal,0.7031026405638419,720
8,S A. Grid,0.7037345982808979,720
8,Learnable,0.7464834578173485,720
16,SD,0.5697514630920643,720
16,S A. Diagonal,0.6021894936052135,720
16,S A. MultiDiagonal,0.5362395544639844,720
16,S A. Grid,0.5769082056391508,720
16,Learnable,0.5910871914044189,720
32,SD,0.45413647154732895,720
32,S A. Diagonal,0.4644925470460845,720
32,S A. MultiDiagonal,0.4269883895376808,720
32,S A. Grid,0.45247119492663873,720
32,Learnable,0.4184940616938652,720
64,SD,0.2837151352567722,720
64,S A. Diagonal,0.30244476509387097,720
64,S A. MultiDiagonal,0.29159309762176533,720
64,S A. Grid,0.2661068730152237,720
8,SD,0.6728061111203592,721
8,S A. Diagonal,0.7248145621834844,721
8,S A. MultiDiagonal,0.708899535958233,721
8,S A. Grid,0.6981379144966274,721
8,Learnable,0.6893036798397544,721
16,SD,0.5665271614532608,721
16,S A. Diagonal,0.6012498916386843,721
16,S A. MultiDiagonal,0.5666146336268051,721
16,S A. Grid,0.5842696340347312,721
16,Learnable,0.5805810275294097,721
32,SD,0.4471597104889475,721
32,S A. Diagonal,0.4587949048854051,721
32,S A. MultiDiagonal,0.42446597530276675,721
32,S A. Grid,0.44157746472197296,721
32,Learnable,0.4144150125854255,721
64,SD,0.30175621133542185,721
64,S A. Diagonal,0.308707109422964,721
64,S A. MultiDiagonal,0.28378065597324054,721
64,S A. Grid,0.27763084714133834,721
8,SD,0.6876195586709798,722
8,S A. Diagonal,0.7302721050896599,722
8,S A. MultiDiagonal,0.6891403102076191,722
8,S A. Grid,0.7009924544823009,722
8,Learnable,0.6900714557788381,722
16,SD,0.5751367911692877,722
16,S A. Diagonal,0.5897597976291347,722
16,S A. MultiDiagonal,0.5374848084457515,722
16,S A. Grid,0.5728904568970835,722
16,Learnable,0.5725176116222617,722
32,SD,0.45284594167525394,722
32,S A. Diagonal,0.47043918321342626,722
32,S A. MultiDiagonal,0.4237651824335245,722
32,S A. Grid,0.4470576168094781,722
32,Learnable,0.3934090006277209,722
64,SD,0.29704026990296983,722
64,S A. Diagonal,0.2898938002818891,722
64,S A. MultiDiagonal,0.28235908269717613,722
64,S A. Grid,0.2798851240650561,722
8,SD,0.6706217673861993,723
8,S A. Diagonal,0.7258920206105434,723
8,S A. MultiDiagonal,0.7142268178536411,723
8,S A. Grid,0.7012566396832185,723
8,Learnable,0.752934397919067,723
16,SD,0.5682365741732979,723
16,S A. Diagonal,0.5974454721271144,723
16,S A. MultiDiagonal,0.5422154722851655,723
16,S A. Grid,0.5819977182266844,723
16,Learnable,0.5652914160186173,723
32,SD,0.4519119981199921,723
32,S A. Diagonal,0.46784898028265476,723
32,S A. MultiDiagonal,0.4244390660783263,723
32,S A. Grid,0.44606374425953654,723
32,Learnable,0.4218556924886044,723
64,SD,0.2815934385495604,723
64,S A. Diagonal,0.31555087773502233,723
64,S A. MultiDiagonal,0.2825407914975633,723
64,S A. Grid,0.2596272731806752,723
8,SD,0.6897218100869127,724
8,S A. Diagonal,0.7239023555520062,724
8,S A. MultiDiagonal,0.7027158011186246,724
8,S A. Grid,0.7028459655074955,724
8,Learnable,0.7391589061655321,724
16,SD,0.5688063778468329,724
16,S A. Diagonal,0.600187967863747,724
16,S A. MultiDiagonal,0.5624293541657123,724
16,S A. Grid,0.562029780393279,724
16,Learnable,0.5950045698384285,724
32,SD,0.4539588161414967,724
32,S A. Diagonal,0.46765589476698877,724
32,S A. MultiDiagonal,0.43308311018284795,724
32,S A. Grid,0.4572345984367531,724
32,Learnable,0.42683224027094,724
64,SD,0.2966013603734593,724
64,S A. Diagonal,0.31202244111834504,724
64,S A. MultiDiagonal,0.27083694369564115,724
64,S A. Grid,0.2563371196819312,724
8,SD,0.6747116579062726,725
8,S A. Diagonal,0.7302874238475507,725
8,S A. MultiDiagonal,0.7099521903619029,725
8,S A. Grid,0.712973326488253,725
8,Learnable,0.7346702667697261,725
16,SD,0.5676039889938448,725
16,S A. Diagonal,0.59547781562747,725
16,S A. MultiDiagonal,0.5550579775243187,725
16,S A. Grid,0.576901386077451,725
16,Learnable,0.5702131763634939,725
32,SD,0.45080757914777003,725
32,S A. Diagonal,0.46021201576834325,725
32,S A. MultiDiagonal,0.4182695505995858,725
32,S A. Grid,0.45426791170707537,725
32,Learnable,0.4160785034457863,725
64,SD,0.2823689146170817,725
64,S A. Diagonal,0.2951650614389926,725
64,S A. MultiDiagonal,0.29203897781240196,725
64,S A. Grid,0.26007730108316546,725
8,SD,0.6848122959693461,726
8,S A. Diagonal,0.7298171946023567,726
8,S A. MultiDiagonal,0.6909497839048715,726
8,S A. Grid,0.7106788371638897,726
8,Learnable,0.7435345045089994,726
16,SD,0.5725618962765101,726
16,S A. Diagonal,0.5986719722626432,726
16,S A. MultiDiagonal,0.5456917271223798,726
16,S A. Grid,0.577989785074341,726
16,Learnable,0.5482456130578552,726
32,SD,0.4499405984705205,726
32,S A. Diagonal,0.46686790638257425,726
32,S A. MultiDiagonal,0.4211178548830914,726
32,S A. Grid,0.447089759999634,726
32,Learnable,0.45136437312130306,726
64,SD,0.30102881082159155,726
64,S A. Diagonal,0.3051958941329974,726
64,S A. MultiDiagonal,0.29391192206970845,726
64,S A. Grid,0.2606110071998628,726
8,SD,0.6886290561876333,727
8,S A. Diagonal,0.7355006472586239,727
8,S A. MultiDiagonal,0.7318783607953229,727
8,S A. Grid,0.7155638453456188,727
8,Learnable,0.7479687493699888,727
16,SD,0.5632278498031693,727
16,S A. Diagonal,0.5892631118099803,727
16,S A. MultiDiagonal,0.5636050828689368,727
16,S A. Grid,0.5723783519801842,727
16,Learnable,0.6254799319956701,727
32,SD,0.4516811484384203,727
32,S A. Diagonal,0.4600009715697877,727
32,S A. MultiDiagonal,0.43184605769782614,727
32,S A. Grid,0.44605043121256904,727
32,Learnable,0.4100922750313725,727
64,SD,0.2729979601350442,727
64,S A. Diagonal,0.3117559127562442,727
64,S A. MultiDiagonal,0.28480559719352805,727
64,S A. Grid,0.2706953114620353,727
8,SD,0.6787480305103505,728
8,S A. Diagonal,0.7316215371619486,728
8,S A. MultiDiagonal,0.7188705911541783,728
8,S A. Grid,0.7028011739255499,728
8,Learnable,0.6858452937891483,728
16,SD,0.5646142583381345,728
16,S A. Diagonal,0.5906735151996712,728
16,S A. MultiDiagonal,0.5485411067987723,728
16,S A. Grid,0.5845948868466612,728
16,Learnable,0.545686459282323,728
32,SD,0.4514846655160828,728
32,S A. Diagonal,0.46432999275282394,728
32,S A. MultiDiagonal,0.4288045525697472,728
32,S A. Grid,0.45887657846654206,728
32,Learnable,0.42561081708166376,728
64,SD,0.29139446529710766,728
64,S A. Diagonal,0.3159084941545121,728
64,S A. MultiDiagonal,0.29034503590447114,728
64,S A. Grid,0.27663957367715947,728
8,SD,0.6809000542512109,729
8,S A. Diagonal,0.7228417582388486,729
8,S A. MultiDiagonal,0.6945725544051848,729
8,S A. Grid,0.711720837336446,729
8,Learnable,0.7632482604690539,729
16,SD,0.5680851552203063,729
16,S A. Diagonal,0.590943589723983,729
16,S A. MultiDiagonal,0.5450949358259851,729
16,S A. Grid,0.5778407873509095,729
16,Learnable,0.592498381717369,729
32,SD,0.4528230582418049,729
32,S A. Diagonal,0.46699561543854623,729
32,S A. MultiDiagonal,0.4303032740774644,729
32,S A. Grid,0.4543784657397614,729
32,Learnable,0.40829665694778083,729
64,SD,0.2684140801947972,729
64,S A. Diagonal,0.29358142796512454,729
64,S A. MultiDiagonal,0.294831156742229,729
64,S A. Grid,0.2659367604642273,729
8,SD,0.6742475012866028,730
8,S A. Diagonal,0.7266019413356184,730
8,S A. MultiDiagonal,0.7112897648194576,730
8,S A. Grid,0.7131850242503088,730
8,Learnable,0.7272458019319782,730
16,SD,0.5743341783845872,730
16,S A. Diagonal,0.5973018390541225,730
16,S A. MultiDiagonal,0.5463935408733909,730
16,S A. Grid,0.5791676031197371,730
16,Learnable,0.5616158858032999,730
32,SD,0.4489524965531765,730
32,S A. Diagonal,0.46659399795058865,730
32,S A. MultiDiagonal,0.43240069290626887,730
32,S A. Grid,0.45228099747423756,730
32,Learnable,0.41636211461209816,730
64,SD,0.285774239255421,730
64,S A. Diagonal,0.28862122719946176,730
64,S A. MultiDiagonal,0.283754182208913,730
64,S A. Grid,0.2555200796767176,730
8,SD,0.6734495284352978,731
8,S A. Diagonal,0.7275061910040173,731
8,S A. MultiDiagonal,0.7014589902461656,731
8,S A. Grid,0.7175161818558561,731
8,Learnable,0.7414995025111607,731
16,SD,0.5694870123942131,731
16,S A. Diagonal,0.5952064569349016,731
16,S A. MultiDiagonal,0.5464193355171536,731
16,S A. Grid,0.5784974269642817,731
16,Learnable,0.5762718104758722,731
32,SD,0.4471260611165824,731
32,S A. Diagonal,0.47107854094148505,731
32,S A. MultiDiagonal,0.43042355019388145,731
32,S A. Grid,0.4513565608486767,731
32,Learnable,0.3983933856297751,731
64,SD,0.28673019371117126,731
64,S A. Diagonal,0.3203604110009674,731
64,S A. MultiDiagonal,0.3084858536600973,731
64,S A. Grid,0.2556230310887867,731
8,SD,0.6657248090766156,732
8,S A. Diagonal,0.7265622319043961,732
8,S A. MultiDiagonal,0.6891486095862797,732
8,S A. Grid,0.711277756063416,732
8,Learnable,0.7408474727789222,732
16,SD,0.5647795563886082,732
16,S A. Diagonal,0.6034980495940475,732
16,S A. MultiDiagonal,0.5557677267647161,732
16,S A. Grid,0.5710799425766971,732
16,Learnable,0.5855379010419477,732
32,SD,0.45102624136895486,732
32,S A. Diagonal,0.4659373417459881,732
32,S A. MultiDiagonal,0.42978383426365196,732
32,S A. Grid,0.44906148084292596,732
32,Learnable,0.4315737766393581,732
64,SD,0.2649090128634683,732
64,S A. Diagonal,0.31467093565475035,732
64,S A. MultiDiagonal,0.27414504195974426,732
64,S A. Grid,0.2667070742049271,732
8,SD,0.6817222266175217,733
8,S A. Diagonal,0.7274649771078806,733
8,S A. MultiDiagonal,0.7045558549006448,733
8,S A. Grid,0.7196020121106281,733
8,Learnable,0.7567757436887645,733
16,SD,0.5617614186221189,733
16,S A. Diagonal,0.5974591257641654,733
16,S A. MultiDiagonal,0.5393134841933362,733
16,S A. Grid,0.577621431769666,733
16,Learnable,0.6385465942734383,733
32,SD,0.4501928996983562,733
32,S A. Diagonal,0.46549800731488933,733
32,S A. MultiDiagonal,0.41710466195711493,733
32,S A. Grid,0.4342255882739636,733
32,Learnable,0.40835660336353596,733
64,SD,0.28613646961162154,733
64,S A. Diagonal,0.29674016170883205,733
64,S A. MultiDiagonal,0.284882306220695,733
64,S A. Grid,0.2707943136552247,733
8,SD,0.6755481763078118,734
8,S A. Diagonal,0.7173950255326518,734
8,S A. MultiDiagonal,0.7064721625580722,734
8,S A. Grid,0.7112838916343955,734
8,Learnable,0.6806108404728428,734
16,SD,0.562509154895095,734
16,S A. Diagonal,0.5954824497042762,734
16,S A. MultiDiagonal,0.5636407882752421,734
16,S A. Grid,0.5758099453879352,734
16,Learnable,0.6310043171990091,734
32,SD,0.4439301194723483,734
32,S A. Diagonal,0.4663223449176017,734
32,S A. MultiDiagonal,0.42367597209593366,734
32,S A. Grid,0.4452978213757116,734
32,Learnable,0.40907618846182076,734
64,SD,0.29473958396044464,734
64,S A. Diagonal,0.3131943262587271,734
64,S A. MultiDiagonal,0.27896001504402546,734
64,S A. Grid,0.271757526385904,734
8,SD,0.6714192501375444,735
8,S A. Diagonal,0.7309309007299132,735
8,S A. MultiDiagonal,0.6950752457562213,735
8,S A. Grid,0.6999415869803864,735
8,Learnable,0.7482116375274894,735
16,SD,0.5642591858918721,735
16,S A. Diagonal,0.6010262246815172,735
16,S A. MultiDiagonal,0.5585235079018286,735
16,S A. Grid,0.581691972345636,735
16,Learnable,0.5814793761694688,735
32,SD,0.44774684794893,735
32,S A. Diagonal,0.46966650736511534,735
32,S A. MultiDiagonal,0.4304968653058575,735
32,S A. Grid,0.4520176277789643,735
32,Learnable,0.43147140678382745,735
64,SD,0.274247862101791,735
64,S A. Diagonal,0.2897827796234883,735
64,S A. MultiDiagonal,0.3103183570960379,735
64,S A. Grid,0.26232289640045264,735
8,SD,0.6820459362532904,736
8,S A. Diagonal,0.7270563381506104,736
8,S A. MultiDiagonal,0.70054314740406,736
8,S A. Grid,0.6991374030081378,736
8,Learnable,0.7761315770900686,736
16,SD,0.5688451126180806,736
16,S A. Diagonal,0.6009318027637818,736
16,S A. MultiDiagonal,0.5543572053535489,736
16,S A. Grid,0.5732737350882695,736
16,Learnable,0.5668431760992597,736
32,SD,0.44869665916156126,736
32,S A. Diagonal,0.4623909324598341,736
32,S A. MultiDiagonal,0.4328787989944188,736
32,S A. Grid,0.4364113207576877,736
32,Learnable,0.4311924106561996,736
64,SD,0.28500117488294663,736
64,S A. Diagonal,0.29001451810323964,736
64,S A. MultiDiagonal,0.3081478334707164,736
64,S A. Grid,0.279841562063297,736
8,SD,0.6795251540158337,737
8,S A. Diagonal,0.7328711292057237,737
8,S A. MultiDiagonal,0.7019695420103325,737
8,S A. Grid,0.7009414096960057,737
8,Learnable,0.7118115050621302,737
16,SD,0.5709016324569749,737
16,S A. Diagonal,0.5952713758846853,737
16,S A. MultiDiagonal,0.5454674766181963,737
16,S A. Grid,0.5750637304364143,737
16,Learnable,0.5798588148880217,737
32,SD,0.45174844170060363,737
32,S A. Diagonal,0.4657259680236814,737
32,S A. MultiDiagonal,0.42970732305275894,737
32,S A. Grid,0.4500176787870421,737
32,Learnable,0.3851179444409618,737
64,SD,0.2787017209917471,737
64,S A. Diagonal,0.3153190128231987,737
64,S A. MultiDiagonal,0.29405680477009166,737
64,S A. Grid,0.2536105258361782,737
8,SD,0.676713154335883,738
8,S A. Diagonal,0.732017113495616,738
8,S A. MultiDiagonal,0.7014212869947427,738
8,S A. Grid,0.6803406991949824,738
8,Learnable,0.7351180480517137,738
16,SD,0.5660924511505067,738
16,S A. Diagonal,0.6032653556379771,738
16,S A. MultiDiagonal,0.5420446524788528,738
16,S A. Grid,0.5750546023523562,738
16,Learnable,0.5732292575428847,738
32,SD,0.4511636685521292,738
32,S A. Diagonal,0.46743992876413065,738
32,S A. MultiDiagonal,0.4217823004876685,738
32,S A. Grid,0.43849033731903164,738
32,Learnable,0.4026812798389357,738
64,SD,0.2891114557437671,738
64,S A. Diagonal,0.2985804555456917,738
64,S A. MultiDiagonal,0.2970083084919265,738
64,S A. Grid,0.25556243589554106,738
8,SD,0.6786935715293156,739
8,S A. Diagonal,0.7375108729161929,739
8,S A. MultiDiagonal,0.7023885590612633,739
8,S A. Grid,0.7045947383813391,739
8,Learnable,0.7437889721926159,739
16,SD,0.5647320265676938,739
16,S A. Diagonal,0.6016333487367385,739
16,S A. MultiDiagonal,0.547239593228293,739
16,S A. Grid,0.5747287314122539,739
16,Learnable,0.576554553199416,739
32,SD,0.4495025425649646,739
32,S A. Diagonal,0.46711638731362193,739
32,S A. MultiDiagonal,0.4206895538796792,739
32,S A. Grid,0.4531441147049868,739
32,Learnable,0.4136170029782431,739
64,SD,0.2799459252823865,739
64,S A. Diagonal,0.3086004630350492,739
64,S A. MultiDiagonal,0.28253386859228813,739
64,S A. Grid,0.26565589930949773,739
8,SD,0.6740552646869248,740
8,S A. Diagonal,0.73412690533873,740
8,S A. MultiDiagonal,0.6904549589665346,740
8,S A. Grid,0.701402738176545,740
8,Learnable,0.7519018550883184,740
16,SD,0.5676064843337012,740
16,S A. Diagonal,0.5977587403841079,740
16,S A. MultiDiagonal,0.5376762892276199,740
16,S A. Grid,0.5681859805584326,740
16,Learnable,0.5972270363449468,740
32,SD,0.44898572942765336,740
32,S A. Diagonal,0.4662180073037516,740
32,S A. MultiDiagonal,0.4196625043347947,740
32,S A. Grid,0.45208797675701307,740
32,Learnable,0.3918279005597996,740
64,SD,0.30858591168199545,740
64,S A. Diagonal,0.3084066786988871,740
64,S A. MultiDiagonal,0.2840213007674762,740
64,S A. Grid,0.2681963294184301,740
8,SD,0.6732965515148889,741
8,S A. Diagonal,0.7274698862101425,741
8,S A. MultiDiagonal,0.716127330416303,741
8,S A. Grid,0.6980796766022132,741
8,Learnable,0.7198970849470814,741
16,SD,0.5656758153148003,741
16,S A. Diagonal,0.5924103921201171,741
16,S A. MultiDiagonal,0.5649637282271287,741
16,S A. Grid,0.5810354529966402,741
16,Learnable,0.5688756426774441,741
32,SD,0.44374934954307266,741
32,S A. Diagonal,0.47452240438239657,741
32,S A. MultiDiagonal,0.4206876628962662,741
32,S A. Grid,0.4508188207177618,741
32,Learnable,0.39914405009801607,741
64,SD,0.2951564871630561,741
64,S A. Diagonal,0.29662227742946207,741
64,S A. MultiDiagonal,0.2868539423859114,741
64,S A. Grid,0.2718031789726033,741
8,SD,0.6748916707623376,742
8,S A. Diagonal,0.7282941095400479,742
8,S A. MultiDiagonal,0.718959280765498,742
8,S A. Grid,0.6947522439160891,742
8,Learnable,0.6759383746130386,742
16,SD,0.5712640198200352,742
16,S A. Diagonal,0.5932310718236103,742
16,S A. MultiDiagonal,0.543242878788161,742
16,S A. Grid,0.5798476642244693,742
16,Learnable,0.5637553444196824,742
32,SD,0.4441821146773772,742
32,S A. Diagonal,0.4752982831909796,742
32,S A. MultiDiagonal,0.4225540781025542,742
32,S A. Grid,0.44440230593781527,742
32,Learnable,0.400576211182711,742
64,SD,0.28300636902223486,742
64,S A. Diagonal,0.30875790556103583,742
64,S A. MultiDiagonal,0.2845849725643002,742
64,S A. Grid,0.2692178441892218,742
8,SD,0.6818260443401037,743
8,S A. Diagonal,0.727479801379252,743
8,S A. MultiDiagonal,0.7076741790542163,743
8,S A. Grid,0.712334682993848,743
8,Learnable,0.7419646728148533,743
16,SD,0.5569566820142053,743
16,S A. Diagonal,0.592433714967066,743
16,S A. MultiDiagonal,0.5394684171806459,743
16,S A. Grid,0.5658259802760706,743
16,Learnable,0.6129406655866361,743
32,SD,0.454899335046106,743
32,S A. Diagonal,0.47168964982113437,743
32,S A. MultiDiagonal,0.4266199581273584,743
32,S A. Grid,0.44671299832855993,743
32,Learnable,0.41652733262946934,743
64,SD,0.26586722180952616,743
64,S A. Diagonal,0.3234360378673811,743
64,S A. MultiDiagonal,0.28875829612200954,743
64,S A. Grid,0.282227854772107,743
8,SD,0.6807115201666093,744
8,S A. Diagonal,0.7243420504399871,744
8,S A. MultiDiagonal,0.7135635492784171,744
8,S A. Grid,0.7025526519923075,744
8,Learnable,0.7415458130809929,744
16,SD,0.5704877274897301,744
16,S A. Diagonal,0.5978710499786776,744
16,S A. MultiDiagonal,0.5574535238804021,744
16,S A. Grid,0.575281003919697,744
16,Learnable,0.5873332365579765,744
32,SD,0.44770055491351257,744
32,S A. Diagonal,0.4652123433428298,744
32,S A. MultiDiagonal,0.41295367572935415,744
32,S A. Grid,0.4454796021118081,744
32,Learnable,0.4322564286910097,744
64,SD,0.2956629015146493,744
64,S A. Diagonal,0.3132335007012865,744
64,S A. MultiDiagonal,0.27918861558834146,744
64,S A. Grid,0.272318056320305,744
8,SD,0.6732513068781246,745
8,S A. Diagonal,0.7237196534164398,745
8,S A. MultiDiagonal,0.7105566923209883,745
8,S A. Grid,0.7067466062058689,745
8,Learnable,0.6924050679181738,745
16,SD,0.5661413969746403,745
16,S A. Diagonal,0.5974460979083183,745
16,S A. MultiDiagonal,0.537250839105098,745
16,S A. Grid,0.5787354264554914,745
16,Learnable,0.5725529632559322,745
32,SD,0.44568653310167605,745
32,S A. Diagonal,0.4722882535738009,745
32,S A. MultiDiagonal,0.42172854526461745,745
32,S A. Grid,0.44326323475047247,745
32,Learnable,0.42162299729822794,745
64,SD,0.2930505990398126,745
64,S A. Diagonal,0.3020458157253479,745
64,S A. MultiDiagonal,0.29439180227404627,745
64,S A. Grid,0.27150902420923007,745
8,SD,0.6787173979507543,746
8,S A. Diagonal,0.7341379264720546,746
8,S A. MultiDiagonal,0.7080736176702572,746
8,S A. Grid,0.7112323522317312,746
8,Learnable,0.7310576202660921,746
16,SD,0.5690232537385527,746
16,S A. Diagonal,0.5922562502945301,746
16,S A. MultiDiagonal,0.5485799756917794,746
16,S A. Grid,0.5769487991091221,746
16,Learnable,0.5679510655605571,746
32,SD,0.44950011983435845,746
32,S A. Diagonal,0.4665030739029593,746
32,S A. MultiDiagonal,0.4214359300599587,746
32,S A. Grid,0.462546959150578,746
32,Learnable,0.4256946737374563,746
64,SD,0.285365690281946,746
64,S A. Diagonal,0.313912699850509,746
64,S A. MultiDiagonal,0.29580894165131005,746
64,S A. Grid,0.28508071360750603,746
8,SD,0.6695201729744354,747
8,S A. Diagonal,0.7334917411979484,747
8,S A. MultiDiagonal,0.7146572553815238,747
8,S A. Grid,0.7104725698960505,747
8,Learnable,0.6911046529542005,747
16,SD,0.5690125501565432,747
16,S A. Diagonal,0.6109364070901651,747
16,S A. MultiDiagonal,0.5432514858340185,747
16,S A. Grid,0.5783428692570365,747
16,Learnable,0.5992455909357541,747
32,SD,0.4474629228350576,747
32,S A. Diagonal,0.471783516074044,747
32,S A. MultiDiagonal,0.42213395242021134,747
32,S A. Grid,0.44152074586427503,747
32,Learnable,0.39939430611028903,747
64,SD,0.2853009969378725,747
64,S A. Diagonal,0.31621085092445267,747
64,S A. MultiDiagonal,0.2869548050077143,747
64,S A. Grid,0.2721286041750219,747
8,SD,0.6819584166366689,748
8,S A. Diagonal,0.7250102138431709,748
8,S A. MultiDiagonal,0.7058611261892149,748
8,S A. Grid,0.69301934645191,748
8,Learnable,0.7428735810647811,748
16,SD,0.5770662871848382,748
16,S A. Diagonal,0.5997208430738502,748
16,S A. MultiDiagonal,0.5570535303442669,748
16,S A. Grid,0.5767622927849445,748
16,Learnable,0.5742196380702299,748
32,SD,0.45299513393413293,748
32,S A. Diagonal,0.46052531298824373,748
32,S A. MultiDiagonal,0.41643066816087404,748
32,S A. Grid,0.4436280885425125,748
32,Learnable,0.40790118645991397,748
64,SD,0.2796804174105777,748
64,S A. Diagonal,0.3089607237427255,748
64,S A. MultiDiagonal,0.2970212145901511,748
64,S A. Grid,0.257070955402599,748
8,SD,0.6702912596303975,749
8,S A. Diagonal,0.7264781621989244,749
8,S A. MultiDiagonal,0.7012845719973471,749
8,S A. Grid,0.7140713688089141,749
8,Learnable,0.7409928254865933,749
16,SD,0.5705908124391619,749
16,S A. Diagonal,0.6059533467787951,749
16,S A. MultiDiagonal,0.5356405726270932,749
16,S A. Grid,0.5825010831366113,749
16,Learnable,0.5913980925491944,749
32,SD,0.4512780491401243,749
32,S A. Diagonal,0.46215627761228223,749
32,S A. MultiDiagonal,0.4267090009273917,749
32,S A. Grid,0.4511372720457152,749
32,Learnable,0.41902633052431665,749
64,SD,0.2847306825822089,749
64,S A. Diagonal,0.3007064417422244,749
64,S A. MultiDiagonal,0.2944417173289843,749
64,S A. Grid,0.2673377595036799,749
8,SD,0.6796314741214191,750
8,S A. Diagonal,0.7301615452954314,750
8,S A. MultiDiagonal,0.7127744820374919,750
8,S A. Grid,0.7051848912645848,750
8,Learnable,0.7466071682279019,750
16,SD,0.5680963555799903,750
16,S A. Diagonal,0.5951284945500075,750
16,S A. MultiDiagonal,0.5608500053180351,750
16,S A. Grid,0.5708903448997317,750
16,Learnable,0.5855310654433309,750
32,SD,0.44883489223901674,750
32,S A. Diagonal,0.4604226711383294,750
32,S A. MultiDiagonal,0.4280886993012769,750
32,S A. Grid,0.4552664045167182,750
32,Learnable,0.42851027495193117,750
64,SD,0.28542388162109483,750
64,S A. Diagonal,0.32005689086103334,750
64,S A. MultiDiagonal,0.2849096564700816,750
64,S A. Grid,0.26626154064925794,750
8,SD,0.6782516325191875,751
8,S A. Diagonal,0.7241418466480722,751
8,S A. MultiDiagonal,0.711323654930669,751
8,S A. Grid,0.698857772962223,751
8,Learnable,0.7339551809678941,751
16,SD,0.5690495993912541,751
16,S A. Diagonal,0.6001612217304418,751
16,S A. MultiDiagonal,0.5431872838033062,751
16,S A. Grid,0.5756883247501412,751
16,Learnable,0.5498198556209699,751
32,SD,0.44808293889957385,751
32,S A. Diagonal,0.46997999243610794,751
32,S A. MultiDiagonal,0.42853775979819,751
32,S A. Grid,0.45007568436385587,751
32,Learnable,0.4298097718103172,751
64,SD,0.27767358060660746,751
64,S A. Diagonal,0.3056480834281107,751
64,S A. MultiDiagonal,0.2786738084689455,751
64,S A. Grid,0.25609962887919674,751
8,SD,0.6796071647402584,752
8,S A. Diagonal,0.7292830292073941,752
8,S A. MultiDiagonal,0.7237818442360398,752
8,S A. Grid,0.7123431720786758,752
8,Learnable,0.7412671478938775,752
16,SD,0.5661418565887908,752
16,S A. Diagonal,0.6067226334746297,752
16,S A. MultiDiagonal,0.5408979860921287,752
16,S A. Grid,0.5790556284617505,752
16,Learnable,0.5756281524525196,752
32,SD,0.4500951087545208,752
32,S A. Diagonal,0.46729474305499297,752
32,S A. MultiDiagonal,0.41695473309452946,752
32,S A. Grid,0.450294179616422,752
32,Learnable,0.41887359223065285,752
64,SD,0.2938717939301868,752
64,S A. Diagonal,0.29049803468595853,752
64,S A. MultiDiagonal,0.29034082288391483,752
64,S A. Grid,0.2532117031792223,752
8,SD,0.6687751756986436,753
8,S A. Diagonal,0.7264224228022145,753
8,S A. MultiDiagonal,0.7101882977018221,753
8,S A. Grid,0.7028368676885252,753
8,Learnable,0.7544102656306209,753
16,SD,0.5697840533621921,753
16,S A. Diagonal,0.5970014048133451,753
16,S A. MultiDiagonal,0.5398246686490435,753
16,S A. Grid,0.5723157763582415,753
16,Learnable,0.5928051840202568,753
32,SD,0.4513933979750456,753
32,S A. Diagonal,0.4647351077350418,753
32,S A. MultiDiagonal,0.4255097701049936,753
32,S A. Grid,0.4572672662451334,753
32,Learnable,0.41269487738779775,753
64,SD,0.2917598215495596,753
64,S A. Diagonal,0.2896477352053004,753
64,S A. MultiDiagonal,0.30318365642925516,753
64,S A. Grid,0.2715741541539203,753
8,SD,0.6787353780431231,754
8,S A. Diagonal,0.7238049196552272,754
8,S A. MultiDiagonal,0.7021938865405457,754
8,S A. Grid,0.697486038015315,754
8,Learnable,0.7533369016531763,754
16,SD,0.5687284839108198,754
16,S A. Diagonal,0.6034311582634482,754
16,S A. MultiDiagonal,0.5624578156749613,754
16,S A. Grid,0.5689578959770379,754
16,Learnable,0.6023088389234219,754
32,SD,0.4487292039944377,754
32,S A. Diagonal,0.46166610338272057,754
32,S A. MultiDiagonal,0.42611809914421356,754
32,S A. Grid,0.44510439765741505,754
32,Learnable,0.42534689631598316,754
64,SD,0.28096526988732173,754
64,S A. Diagonal,0.31227656503233703,754
64,S A. MultiDiagonal,0.28931236991664244,754
64,S A. Grid,0.2649148070228814,754
8,SD,0.684350723190938,755
8,S A. Diagonal,0.7261232051980862,755
8,S A. MultiDiagonal,0.7075777311201997,755
8,S A. Grid,0.7120295712954342,755
8,Learnable,0.7488016941724588,755
16,SD,0.5809362878666279,755
16,S A. Diagonal,0.5962636276004188,755
16,S A. MultiDiagonal,0.5369504737460571,755
16,S A. Grid,0.5815246171802533,755
16,Learnable,0.6564021307809493,755
32,SD,0.4520420763016981,755
32,S A. Diagonal,0.4680416051809332,755
32,S A. MultiDiagonal,0.419003046858052,755
32,S A. Grid,0.45279439890677287,755
32,Learnable,0.4277893734992111,755
64,SD,0.2884170854201654,755
64,S A. Diagonal,0.307010892559015,755
64,S A. MultiDiagonal,0.2922783216880485,755
64,S A. Grid,0.28388072201596914,755
8,SD,0.6791615352320259,756
8,S A. Diagonal,0.719240936025654,756
8,S A. MultiDiagonal,0.7062863788694067,756
8,S A. Grid,0.7106840362820436,756
8,Learnable,0.7411380561725448,756
16,SD,0.576036398649566,756
16,S A. Diagonal,0.5992411990271894,756
16,S A. MultiDiagonal,0.5324557483623518,756
16,S A. Grid,0.5821807352868527,756
16,Learnable,0.572282526658336,756
32,SD,0.45259500229443583,756
32,S A. Diagonal,0.46498880943210047,756
32,S A. MultiDiagonal,0.4281505646824832,756
32,S A. Grid,0.44567822516403544,756
32,Learnable,0.4201719235513895,756
64,SD,0.28675379330263256,756
64,S A. Diagonal,0.32606402635334025,756
64,S A. MultiDiagonal,0.2998178090328332,756
64,S A. Grid,0.27232253700561443,756
8,SD,0.6814975877449223,757
8,S A. Diagonal,0.7287477881906198,757
8,S A. MultiDiagonal,0.704592805407738,757
8,S A. Grid,0.6924887809095476,757
8,Learnable,0.6930481257128923,757
16,SD,0.5668676857097061,757
16,S A. Diagonal,0.6022268604663316,757
16,S A. MultiDiagonal,0.5594941107564728,757
16,S A. Grid,0.5741922295996909,757
16,Learnable,0.5926714239407584,757
32,SD,0.44854001477466665,757
32,S A. Diagonal,0.47053814270079564,757
32,S A. MultiDiagonal,0.43480991487214415,757
32,S A. Grid,0.4439510966665595,757
32,Learnable,0.42577086535797454,757
64,SD,0.2949062591332684,757
64,S A. Diagonal,0.29648880126607086,757
64,S A. MultiDiagonal,0.30076104210829113,757
64,S A. Grid,0.2690231009760465,757
8,SD,0.6826732387786817,758
8,S A. Diagonal,0.730981810235836,758
8,S A. MultiDiagonal,0.716570194464742,758
8,S A. Grid,0.6963930792154391,758
8,Learnable,0.7294787745490463,758
16,SD,0.5699424073552724,758
16,S A. Diagonal,0.6004412780677038,758
16,S A. MultiDiagonal,0.5491369234118642,758
16,S A. Grid,0.5782957009829679,758
16,Learnable,0.5732887507023051,758
32,SD,0.45393673989751565,758
32,S A. Diagonal,0.46371444807908435,758
32,S A. MultiDiagonal,0.4219627179244101,758
32,S A. Grid,0.45801406813339823,758
32,Learnable,0.3964500515412792,758
64,SD,0.2846004484713905,758
64,S A. Diagonal,0.3032408037858883,758
64,S A. MultiDiagonal,0.29278825119256585,758
64,S A. Grid,0.2587217732382136,758
8,SD,0.6771999723961062,759
8,S A. Diagonal,0.733727254102705,759
8,S A. MultiDiagonal,0.7083502171946819,759
8,S A. Grid,0.7000867348727675,759
8,Learnable,0.7448123450721154,759
16,SD,0.5795143529734028,759
16,S A. Diagonal,0.5932162112099503,759
16,S A. MultiDiagonal,0.5435278032902856,759
16,S A. Grid,0.5783212521338692,759
16,Learnable,0.585878236030694,759
32,SD,0.4484870213146209,759
32,S A. Diagonal,0.4687828705434005,759
32,S A. MultiDiagonal,0.42580391248428384,759
32,S A. Grid,0.4630826311114612,759
32,Learnable,0.4417467716640459,759
64,SD,0.28694161148332836,759
64,S A. Diagonal,0.2869146421233043,759
64,S A. MultiDiagonal,0.283838047137181,759
64,S A. Grid,0.27186619580570176,759
8,SD,0.6808083499347397,760
8,S A. Diagonal,0.7331652497129543,760
8,S A. MultiDiagonal,0.707083711464922,760
8,S A. Grid,0.7007147487276935,760
8,Learnable,0.6813161742472185,760
16,SD,0.5689930282538163,760
16,S A. Diagonal,0.5992187916350054,760
16,S A. MultiDiagonal,0.5428671530966495,760
16,S A. Grid,0.5768047292160989,760
16,Learnable,0.5679491375205142,760
32,SD,0.45181174555809217,760
32,S A. Diagonal,0.46642982310564124,760
32,S A. MultiDiagonal,0.428675612221041,760
32,S A. Grid,0.4554184537987005,760
32,Learnable,0.4176631288584629,760
64,SD,0.28150902152393475,760
64,S A. Diagonal,0.3052719561138387,760
64,S A. MultiDiagonal,0.28034063396929565,760
64,S A. Grid,0.26606887950486663,760
8,SD,0.6781048516796153,761
8,S A. Diagonal,0.7374752910543125,761
8,S A. MultiDiagonal,0.6986264518357137,761
8,S A. Grid,0.7242186391680889,761
8,Learnable,0.7298000619207609,761
16,SD,0.5732340560239306,761
16,S A. Diagonal,0.5896401733594724,761
16,S A. MultiDiagonal,0.552710011781453,761
16,S A. Grid,0.5779023297891641,761
16,Learnable,0.5948712227777854,761
32,SD,0.45388948970059373,761
32,S A. Diagonal,0.4670741781708676,761
32,S A. MultiDiagonal,0.4285985302924291,761
32,S A. Grid,0.46128180984084366,761
32,Learnable,0.41629660691907316,761
64,SD,0.2975920572714079,761
64,S A. Diagonal,0.2923686212177535,761
64,S A. MultiDiagonal,0.30293935279350664,761
64,S A. Grid,0.2726242459820575,761
8,SD,0.680402625354651,762
8,S A. Diagonal,0.7319205629651264,762
8,S A. MultiDiagonal,0.7063158274763226,762
8,S A. Grid,0.701253671893674,762
8,Learnable,0.7516474525945769,762
16,SD,0.5700256305414435,762
16,S A. Diagonal,0.5963917167856927,762
16,S A. MultiDiagonal,0.541495800520034,762
16,S A. Grid,0.5784190358417327,762
16,Learnable,0.5753627639118205,762
32,SD,0.4473314240389257,762
32,S A. Diagonal,0.4729700967425592,762
32,S A. MultiDiagonal,0.4153889673420392,762
32,S A. Grid,0.45106318231168085,762
32,Learnable,0.42607302768567673,762
64,SD,0.2820388654866387,762
64,S A. Diagonal,0.3103464992526782,762
64,S A. MultiDiagonal,0.3029121339269523,762
64,S A. Grid,0.26537918452524123,762
8,SD,0.6837981217444762,763
8,S A. Diagonal,0.7235315233735032,763
8,S A. MultiDiagonal,0.7110040125962599,763
8,S A. Grid,0.7057370169538226,763
8,Learnable,0.7001377387555727,763
16,SD,0.5732017714594806,763
16,S A. Diagonal,0.5964843790418702,763
16,S A. MultiDiagonal,0.5389787832593443,763
16,S A. Grid,0.5782039957948236,763
16,Learnable,0.5819946999150463,763
32,SD,0.4498875785462866,763
32,S A. Diagonal,0.4671114725344886,763
32,S A. MultiDiagonal,0.42116431005453575,763
32,S A. Grid,0.4466036654154141,763
32,Learnable,0.42822052029589175,763
64,SD,0.2754856678087248,763
64,S A. Diagonal,0.31299202422484795,763
64,S A. MultiDiagonal,0.2894947113653592,763
64,S A. Grid,0.2571971138004874,763
8,SD,0.6697427434069232,764
8,S A. Diagonal,0.7200713946190154,764
8,S A. MultiDiagonal,0.7025578840710176,764
8,S A. Grid,0.7063521974110397,764
8,Learnable,0.7521363811829372,764
16,SD,0.5651796637890332,764
16,S A. Diagonal,0.5976478374519258,764
16,S A. MultiDiagonal,0.5306798716768943,764
16,S A. Grid,0.5749855005100799,764
16,Learnable,0.5967735657030296,764
32,SD,0.44863884124234393,764
32,S A. Diagonal,0.4760402946407235,764
32,S A. MultiDiagonal,0.42157605653579894,764
32,S A. Grid,0.4506101026208832,764
32,Learnable,0.40935748215577894,764
64,SD,0.30274027254156066,764
64,S A. Diagonal,0.2893951869078825,764
64,S A. MultiDiagonal,0.3120752158078053,764
64,S A. Grid,0.2513525765254979,764
8,SD,0.6756090383125144,765
8,S A. Diagonal,0.7242906949763301,765
8,S A. MultiDiagonal,0.7044690874491835,765
8,S A. Grid,0.7048315420514464,765
8,Learnable,0.7548782948531695,765
16,SD,0.5736288123364672,765
16,S A. Diagonal,0.6005781075815471,765
16,S A. MultiDiagonal,0.543624752157937,765
16,S A. Grid,0.5759014681059816,765
16,Learnable,0.570022386755248,765
32,SD,0.4510737562484629,765
32,S A. Diagonal,0.4649529116810578,765
32,S A. MultiDiagonal,0.42597963777488024,765
32,S A. Grid,0.44875584464549234,765
32,Learnable,0.4385706791621986,765
64,SD,0.2779589652221772,765
64,S A. Diagonal,0.3107426669659102,765
64,S A. MultiDiagonal,0.29568529919824504,765
64,S A. Grid,0.26837468413080146,765
8,SD,0.6829592525757813,766
8,S A. Diagonal,0.7378558708991325,766
8,S A. MultiDiagonal,0.7102897336129546,766
8,S A. Grid,0.7054811273899231,766
8,Learnable,0.7239865478120512,766
16,SD,0.5667122080956564,766
16,S A. Diagonal,0.6005156664883702,766
16,S A. MultiDiagonal,0.5488846635199764,766
16,S A. Grid,0.5850423741778304,766
16,Learnable,0.6129227526534159,766
32,SD,0.45050160216742546,766
32,S A. Diagonal,0.4639964363182918,766
32,S A. MultiDiagonal,0.42716640742003564,766
32,S A. Grid,0.43678227163324196,766
32,Learnable,0.4250566806056204,766
64,SD,0.2788247101502243,766
64,S A. Diagonal,0.2975862982312305,766
64,S A. MultiDiagonal,0.2864495962416168,766
64,S A. Grid,0.2773197308493335,766
8,SD,0.6812973208543808,767
8,S A. Diagonal,0.7334515310117923,767
8,S A. MultiDiagonal,0.7099174385797146,767
8,S A. Grid,0.6925966078544592,767
8,Learnable,0.7486305008232812,767
16,SD,0.5686098491495614,767
16,S A. Diagonal,0.5954042521886936,767
16,S A. MultiDiagonal,0.5372156699825668,767
16,S A. Grid,0.5839061406990809,767
16,Learnable,0.5784361425734781,767
32,SD,0.4509294510315607,767
32,S A. Diagonal,0.4695315294454834,767
32,S A. MultiDiagonal,0.42281435337589013,767
32,S A. Grid,0.4594534955940435,767
32,Learnable,0.40330030694703234,767
64,SD,0.29977098587572537,767
64,S A. Diagonal,0.28686645108525094,767
64,S A. MultiDiagonal,0.282424614325596,767
64,S A. Grid,0.2683660965767817,767
8,SD,0.6807427070332026,768
8,S A. Diagonal,0.7376583861704993,768
8,S A. MultiDiagonal,0.7142900121289693,768
8,S A. Grid,0.7213175720625004,768
8,Learnable,0.7408763424562268,768
16,SD,0.5710648525548864,768
16,S A. Diagonal,0.6040851874657955,768
16,S A. MultiDiagonal,0.5454985984865734,768
16,S A. Grid,0.577157710934661,768
16,Learnable,0.6304328346191505,768
32,SD,0.45357018772606994,768
32,S A. Diagonal,0.4673082696688077,768
32,S A. MultiDiagonal,0.4219216012891268,768
32,S A. Grid,0.4480789785663496,768
32,Learnable,0.39899623880631735,768
64,SD,0.29273069496972404,768
64,S A. Diagonal,0.2927606294972755,768
64,S A. MultiDiagonal,0.2879052514489506,768
64,S A. Grid,0.26498246771944434,768
8,SD,0.6812193648562865,769
8,S A. Diagonal,0.7271137649918441,769
8,S A. MultiDiagonal,0.7107730908280959,769
8,S A. Grid,0.7087145580748976,769
8,Learnable,0.743145525186461,769
16,SD,0.5676126601324127,769
16,S A. Diagonal,0.5984815621742746,769
16,S A. MultiDiagonal,0.5426678020263831,769
16,S A. Grid,0.5765602361963504,769
16,Learnable,0.5567268396603939,769
32,SD,0.4473247310044118,769
32,S A. Diagonal,0.46951392494146327,769
32,S A. MultiDiagonal,0.4224768066595198,769
32,S A. Grid,0.44922450801015024,769
32,Learnable,0.40127233516699157,769
64,SD,0.27266186611559734,769
64,S A. Diagonal,0.29475000461545736,769
64,S A. MultiDiagonal,0.271245661088762,769
64,S A. Grid,0.2726173834821303,769
8,SD,0.6679144127751375,770
8,S A. Diagonal,0.7293105030046441,770
8,S A. MultiDiagonal,0.7136597857444926,770
8,S A. Grid,0.7129224316673658,770
8,Learnable,0.7601142831616176,770
16,SD,0.5663736068396541,770
16,S A. Diagonal,0.6081475742511502,770
16,S A. MultiDiagonal,0.5588537415492963,770
16,S A. Grid,0.5791150064778131,770
16,Learnable,0.5925799308919056,770
32,SD,0.44734537903776284,770
32,S A. Diagonal,0.46107225626381987,770
32,S A. MultiDiagonal,0.4294515350180463,770
32,S A. Grid,0.4450693984682018,770
32,Learnable,0.43556168258058775,770
64,SD,0.28526658580506936,770
64,S A. Diagonal,0.3137399146943614,770
64,S A. MultiDiagonal,0.30817237817753196,770
64,S A. Grid,0.28340609809636097,770
8,SD,0.6825047163451707,771
8,S A. Diagonal,0.722946840543834,771
8,S A. MultiDiagonal,0.7102908704974956,771
8,S A. Grid,0.7158285418203278,771
8,Learnable,0.7439475174189608,771
16,SD,0.5672212883088504,771
16,S A. Diagonal,0.5947140829852984,771
16,S A. MultiDiagonal,0.5507106404612806,771
16,S A. Grid,0.5779311955268369,771
16,Learnable,0.5822225783421269,771
32,SD,0.45524351747278435,771
32,S A. Diagonal,0.46060561880729456,771
32,S A. MultiDiagonal,0.4294320020084065,771
32,S A. Grid,0.4410572629942343,771
32,Learnable,0.4198489611456795,771
64,SD,0.27282170402907513,771
64,S A. Diagonal,0.28913649499857125,771
64,S A. MultiDiagonal,0.2959149677440144,771
64,S A. Grid,0.2770943268900462,771
8,SD,0.6859874757101974,772
8,S A. Diagonal,0.7401536227717191,772
8,S A. MultiDiagonal,0.7293133376366077,772
8,S A. Grid,0.7111305024199518,772
8,Learnable,0.7541010210640299,772
16,SD,0.5690982287083399,772
16,S A. Diagonal,0.6050865045528928,772
16,S A. MultiDiagonal,0.5482384099919169,772
16,S A. Grid,0.5732118640043612,772
16,Learnable,0.6095136349519775,772
32,SD,0.450508717482355,772
32,S A. Diagonal,0.46475624974463314,772
32,S A. MultiDiagonal,0.4148149794432058,772
32,S A. Grid,0.4484323280332296,772
32,Learnable,0.42682710201142254,772
64,SD,0.27646387197178246,772
64,S A. Diagonal,0.3052633279152065,772
64,S A. MultiDiagonal,0.28597742597586673,772
64,S A. Grid,0.25493783372483814,772
8,SD,0.6778727032708621,773
8,S A. Diagonal,0.7304378832262851,773
8,S A. MultiDiagonal,0.7011158522110456,773
8,S A. Grid,0.706400645019272,773
8,Learnable,0.7296512219823473,773
16,SD,0.5679509810719936,773
16,S A. Diagonal,0.5919257299030778,773
16,S A. MultiDiagonal,0.5293350554317866,773
16,S A. Grid,0.5724667692506997,773
16,Learnable,0.5781878356805403,773
32,SD,0.4485505983111512,773
32,S A. Diagonal,0.47021224491173663,773
32,S A. MultiDiagonal,0.43381483296657636,773
32,S A. Grid,0.46205081554998345,773
32,Learnable,0.3933971127894126,773
64,SD,0.2762430865005117,773
64,S A. Diagonal,0.30900793999551585,773
64,S A. MultiDiagonal,0.2765614099699022,773
64,S A. Grid,0.258028097320416,773
8,SD,0.6835678411087043,774
8,S A. Diagonal,0.7247157015216229,774
8,S A. MultiDiagonal,0.6995060657046713,774
8,S A. Grid,0.7016707215257391,774
8,Learnable,0.7421344891156305,774
16,SD,0.5686496783008138,774
16,S A. Diagonal,0.5905776985972754,774
16,S A. MultiDiagonal,0.5626027689404285,774
16,S A. Grid,0.5757391233373679,774
16,Learnable,0.6399527091582741,774
32,SD,0.4506597525311846,774
32,S A. Diagonal,0.4665814662523784,774
32,S A. MultiDiagonal,0.4291589740333004,774
32,S A. Grid,0.4420391541942496,774
32,Learnable,0.4091286178583841,774
64,SD,0.2788416799718296,774
64,S A. Diagonal,0.3099969372537045,774
64,S A. MultiDiagonal,0.2853079666050777,774
64,S A. Grid,0.2739757063894346,774
8,SD,0.6649021403913643,775
8,S A. Diagonal,0.7245327873539678,775
8,S A. MultiDiagonal,0.7008474592424857,775
8,S A. Grid,0.7140545747681655,775
8,Learnable,0.7497949798407232,775
16,SD,0.5664590447544139,775
16,S A. Diagonal,0.6000690572454751,775
16,S A. MultiDiagonal,0.5468042554540224,775
16,S A. Grid,0.5676946984175695,775
16,Learnable,0.5794343052999852,775
32,SD,0.45323064057834017,775
32,S A. Diagonal,0.4638722622446112,775
32,S A. MultiDiagonal,0.4198466097557446,775
32,S A. Grid,0.45560208660373436,775
32,Learnable,0.41231811980443095,775
64,SD,0.27761220423955413,775
64,S A. Diagonal,0.3102324967223962,775
64,S A. MultiDiagonal,0.289516834426636,775
64,S A. Grid,0.26930904319977644,775
8,SD,0.6760804233697072,776
8,S A. Diagonal,0.7238714210521808,776
8,S A. MultiDiagonal,0.6941583205045232,776
8,S A. Grid,0.7123341527771101,776
8,Learnable,0.7483924914057631,776
16,SD,0.5702837369017622,776
16,S A. Diagonal,0.5888518041574949,776
16,S A. MultiDiagonal,0.5580996493399399,776
16,S A. Grid,0.5711655359638595,776
16,Learnable,0.5952252516197607,776
32,SD,0.44762661436133167,776
32,S A. Diagonal,0.4645748600335269,776
32,S A. MultiDiagonal,0.4273889215575214,776
32,S A. Grid,0.4429090571700143,776
32,Learnable,0.44781865076676663,776
64,SD,0.2808251620304506,776
64,S A. Diagonal,0.28827615334491985,776
64,S A. MultiDiagonal,0.3095634088198244,776
64,S A. Grid,0.2640486922218271,776
8,SD,0.6741244228688236,777
8,S A. Diagonal,0.7223619271820697,777
8,S A. MultiDiagonal,0.7006962913371179,777
8,S A. Grid,0.716410801497037,777
8,Learnable,0.6727631005756676,777
16,SD,0.5665458331762939,777
16,S A. Diagonal,0.5994441901970972,777
16,S A. MultiDiagonal,0.5395506130014927,777
16,S A. Grid,0.5731716150850074,777
16,Learnable,0.5834978039515873,777
32,SD,0.4518210055666524,777
32,S A. Diagonal,0.4652834930080957,777
32,S A. MultiDiagonal,0.41703364988916564,777
32,S A. Grid,0.44405788483498687,777
32,Learnable,0.4197054019563231,777
64,SD,0.27769263392771365,777
64,S A. Diagonal,0.3193606911226802,777
64,S A. MultiDiagonal,0.2765372676807948,777
64,S A. Grid,0.27795510459007056,777
8,SD,0.6761612113416422,778
8,S A. Diagonal,0.7241482561895165,778
8,S A. MultiDiagonal,0.7059020317157477,778
8,S A. Grid,0.7061913336485981,778
8,Learnable,0.6972790614109986,778
16,SD,0.5660046938893536,778
16,S A. Diagonal,0.5932203569087245,778
16,S A. MultiDiagonal,0.5364803341488227,778
16,S A. Grid,0.5709959175759125,778
16,Learnable,0.5842503930713359,778
32,SD,0.4488903314236565,778
32,S A. Diagonal,0.4655620971037281,778
32,S A. MultiDiagonal,0.4199245617980333,778
32,S A. Grid,0.4579968604372131,778
32,Learnable,0.4453760443645331,778
64,SD,0.27820151342882327,778
64,S A. Diagonal,0.31146463438668465,778
64,S A. MultiDiagonal,0.29555928453518543,778
64,S A. Grid,0.2623322136764099,778
8,SD,0.6788522502733519,779
8,S A. Diagonal,0.7300243595763256,779
8,S A. MultiDiagonal,0.7242584275397318,779
8,S A. Grid,0.7160443897553197,779
8,Learnable,0.7420464583781828,779
16,SD,0.5644608007013054,779
16,S A. Diagonal,0.5868690562582977,779
16,S A. MultiDiagonal,0.5408698727692303,779
16,S A. Grid,0.5651941463228288,779
16,Learnable,0.5750985387919348,779
32,SD,0.4479461792511289,779
32,S A. Diagonal,0.4733504764439393,779
32,S A. MultiDiagonal,0.4203729772805238,779
32,S A. Grid,0.44447481386285653,779
32,Learnable,0.42584688869232357,779
64,SD,0.2951315627486029,779
64,S A. Diagonal,0.2998169195758131,779
64,S A. MultiDiagonal,0.28258107670152827,779
64,S A. Grid,0.26194636572349245,779
8,SD,0.6827145294337288,780
8,S A. Diagonal,0.7346607835210355,780
8,S A. MultiDiagonal,0.7071219294151085,780
8,S A. Grid,0.6924624003491926,780
8,Learnable,0.6930348548166412,780
16,SD,0.5610048481338281,780
16,S A. Diagonal,0.6022521232581806,780
16,S A. MultiDiagonal,0.5555647553899192,780
16,S A. Grid,0.5671451702353472,780
16,Learnable,0.6271744168730398,780
32,SD,0.44963933766663483,780
32,S A. Diagonal,0.4679891955478386,780
32,S A. MultiDiagonal,0.422126589348367,780
32,S A. Grid,0.45085520929026124,780
32,Learnable,0.4293410337701181,780
64,SD,0.28964752419042844,780
64,S A. Diagonal,0.29729045531681936,780
64,S A. MultiDiagonal,0.2817755446237735,780
64,S A. Grid,0.2753774715001486,780
8,SD,0.6791613354996349,781
8,S A. Diagonal,0.7201045896985543,781
8,S A. MultiDiagonal,0.6997703944595829,781
8,S A. Grid,0.7072391264731388,781
8,Learnable,0.7347481871456779,781
16,SD,0.567231796040251,781
16,S A. Diagonal,0.5891804206417112,781
16,S A. MultiDiagonal,0.5594852053863354,781
16,S A. Grid,0.5691565272221133,781
16,Learnable,0.6018793516311717,781
32,SD,0.4580239046869614,781
32,S A. Diagonal,0.4650843429764058,781
32,S A. MultiDiagonal,0.4330696450604077,781
32,S A. Grid,0.4506977854505756,781
32,Learnable,0.4363485088511549,781
64,SD,0.2777634670790265,781
64,S A. Diagonal,0.30500871007153785,781
64,S A. MultiDiagonal,0.2715025605384317,781
64,S A. Grid,0.27237490233496,781
8,SD,0.6805217046946241,782
8,S A. Diagonal,0.7314208598404438,782
8,S A. MultiDiagonal,0.6918327738900859,782
8,S A. Grid,0.7115402431884728,782
8,Learnable,0.7412307526586436,782
16,SD,0.5648131542565257,782
16,S A. Diagonal,0.6018991102701761,782
16,S A. MultiDiagonal,0.5441067456075304,782
16,S A. Grid,0.5722851201218252,782
16,Learnable,0.5647700504260694,782
32,SD,0.44761212921997556,782
32,S A. Diagonal,0.4651549741131951,782
32,S A. MultiDiagonal,0.42777585686171904,782
32,S A. Grid,0.45593582724797077,782
32,Learnable,0.41395742341845926,782
64,SD,0.2765544577037244,782
64,S A. Diagonal,0.315386239959179,782
64,S A. MultiDiagonal,0.29161830441031744,782
64,S A. Grid,0.2785778894833989,782
8,SD,0.6710888878008207,783
8,S A. Diagonal,0.7453129953707144,783
8,S A. MultiDiagonal,0.6967080221275883,783
8,S A. Grid,0.7142584103060596,783
8,Learnable,0.7458331780709758,783
16,SD,0.5632807289679769,783
16,S A. Diagonal,0.6010159465199643,783
16,S A. MultiDiagonal,0.5367221030406311,783
16,S A. Grid,0.5752893250363846,783
16,Learnable,0.5677716104310409,783
32,SD,0.45550291431800805,783
32,S A. Diagonal,0.46767814285169657,783
32,S A. MultiDiagonal,0.43026032922601476,783
32,S A. Grid,0.4608411607018992,783
32,Learnable,0.40675291727189583,783
64,SD,0.2944597840722204,783
64,S A. Diagonal,0.3046702798193557,783
64,S A. MultiDiagonal,0.30697720026134245,783
64,S A. Grid,0.2705574740260882,783
8,SD,0.6775212778996236,784
8,S A. Diagonal,0.7351917438371897,784
8,S A. MultiDiagonal,0.7166451779520153,784
8,S A. Grid,0.6997810078783492,784
8,Learnable,0.7236587988949355,784
16,SD,0.5675587165733736,784
16,S A. Diagonal,0.6027515041850382,784
16,S A. MultiDiagonal,0.5378690984714186,784
16,S A. Grid,0.5789138298818276,784
16,Learnable,0.5743495295961465,784
32,SD,0.4486640639240471,784
32,S A. Diagonal,0.4769738386464653,784
32,S A. MultiDiagonal,0.4223192538835595,784
32,S A. Grid,0.4433580280645582,784
32,Learnable,0.4486590758854711,784
64,SD,0.2835905419534171,784
64,S A. Diagonal,0.31283652375844284,784
64,S A. MultiDiagonal,0.3070210239129986,784
64,S A. Grid,0.2923193941693156,784
8,SD,0.675744337880553,785
8,S A. Diagonal,0.7266310658696462,785
8,S A. MultiDiagonal,0.695569081724419,785
8,S A. Grid,0.7048978649891248,785
8,Learnable,0.7507650534386826,785
16,SD,0.5688198508860984,785
16,S A. Diagonal,0.5904041612136407,785
16,S A. MultiDiagonal,0.5461798006256553,785
16,S A. Grid,0.5744830835974917,785
16,Learnable,0.581125278483776,785
32,SD,0.44955707953264423,785
32,S A. Diagonal,0.4669436878696349,785
32,S A. MultiDiagonal,0.4261605095556822,785
32,S A. Grid,0.44596633237779437,785
32,Learnable,0.42727082272852923,785
64,SD,0.2794668144088005,785
64,S A. Diagonal,0.3206145977044749,785
64,S A. MultiDiagonal,0.2875223266181398,785
64,S A. Grid,0.269499006832405,785
8,SD,0.6858682597584269,786
8,S A. Diagonal,0.7297322649845925,786
8,S A. MultiDiagonal,0.7131948466583866,786
8,S A. Grid,0.7043520683860565,786
8,Learnable,0.7561442684961192,786
16,SD,0.5641459598280992,786
16,S A. Diagonal,0.599414144761122,786
16,S A. MultiDiagonal,0.543248005723894,786
16,S A. Grid,0.5737901978670766,786
16,Learnable,0.5693308833750022,786
32,SD,0.44480587401954286,786
32,S A. Diagonal,0.4679016762215743,786
32,S A. MultiDiagonal,0.4269003909121194,786
32,S A. Grid,0.448372009725123,786
32,Learnable,0.42470422330941365,786
64,SD,0.2887656578939644,786
64,S A. Diagonal,0.29087010712908445,786
64,S A. MultiDiagonal,0.30200822599934796,786
64,S A. Grid,0.2647202108838307,786
8,SD,0.6814310265194206,787
8,S A. Diagonal,0.7264379326412058,787
8,S A. MultiDiagonal,0.7102008196930203,787
8,S A. Grid,0.7228241443092329,787
8,Learnable,0.7164440105211441,787
16,SD,0.5631442055696714,787
16,S A. Diagonal,0.599403948570713,787
16,S A. MultiDiagonal,0.5468034806282185,787
16,S A. Grid,0.5781150312077129,787
16,Learnable,0.5642032330601578,787
32,SD,0.45186628925256367,787
32,S A. Diagonal,0.4622962123072374,787
32,S A. MultiDiagonal,0.42688934809503826,787
32,S A. Grid,0.4464177666246077,787
32,Learnable,0.4247659229484416,787
64,SD,0.27752894855905297,787
64,S A. Diagonal,0.3007729299784868,787
64,S A. MultiDiagonal,0.2814018635889642,787
64,S A. Grid,0.2510355027133648,787
8,SD,0.6769457692555025,788
8,S A. Diagonal,0.7243598457273219,788
8,S A. MultiDiagonal,0.7108629494836392,788
8,S A. Grid,0.7078398944225399,788
8,Learnable,0.7377322929544916,788
16,SD,0.5614202685227467,788
16,S A. Diagonal,0.5947019431207907,788
16,S A. MultiDiagonal,0.5509938794204252,788
16,S A. Grid,0.576843132769598,788
16,Learnable,0.5649138593262703,788
32,SD,0.4526979848686502,788
32,S A. Diagonal,0.46702093658262644,788
32,S A. MultiDiagonal,0.419234318786204,788
32,S A. Grid,0.45405680902517465,788
32,Learnable,0.4270719343262156,788
64,SD,0.3003441464596597,788
64,S A. Diagonal,0.3148235938632802,788
64,S A. MultiDiagonal,0.30361456571302264,788
64,S A. Grid,0.249333707185715,788
8,SD,0.6686607414491025,789
8,S A. Diagonal,0.7236007641790135,789
8,S A. MultiDiagonal,0.6858818408799031,789
8,S A. Grid,0.7047762183985725,789
8,Learnable,0.7568168949780172,789
16,SD,0.5640762608575294,789
16,S A. Diagonal,0.6067935244420594,789
16,S A. MultiDiagonal,0.5460063327103767,789
16,S A. Grid,0.5744833396192377,789
16,Learnable,0.5737010998576524,789
32,SD,0.4482006086405377,789
32,S A. Diagonal,0.4669501619697798,789
32,S A. MultiDiagonal,0.429335627044257,789
32,S A. Grid,0.44108990506975587,789
32,Learnable,0.38803728760429795,789
64,SD,0.29324079153123467,789
64,S A. Diagonal,0.32710836603457943,789
64,S A. MultiDiagonal,0.2900731607929479,789
64,S A. Grid,0.27042821856444843,789
8,SD,0.6813234426479704,790
8,S A. Diagonal,0.7287316133867282,790
8,S A. MultiDiagonal,0.702230553563572,790
8,S A. Grid,0.6991749054042663,790
8,Learnable,0.6877465510516778,790
16,SD,0.5635425340991165,790
16,S A. Diagonal,0.6009623294923734,790
16,S A. MultiDiagonal,0.5378499422125804,790
16,S A. Grid,0.5816730035783537,790
16,Learnable,0.5549165740313051,790
32,SD,0.4502744755057264,790
32,S A. Diagonal,0.4674367754713451,790
32,S A. MultiDiagonal,0.41684232813405425,790
32,S A. Grid,0.45121293319665945,790
32,Learnable,0.4029656626438135,790
64,SD,0.27514459951213044,790
64,S A. Diagonal,0.3173548029654638,790
64,S A. MultiDiagonal,0.303448886170374,790
64,S A. Grid,0.2632405541414317,790
8,SD,0.6809719822313538,791
8,S A. Diagonal,0.7215815450469316,791
8,S A. MultiDiagonal,0.6904900905237893,791
8,S A. Grid,0.6986776670528753,791
8,Learnable,0.7424803430399968,791
16,SD,0.5740191300296252,791
16,S A. Diagonal,0.5969534070638609,791
16,S A. MultiDiagonal,0.5477192359188023,791
16,S A. Grid,0.5729205728877784,791
16,Learnable,0.5918822525986589,791
32,SD,0.4470374056567582,791
32,S A. Diagonal,0.46480251011766593,791
32,S A. MultiDiagonal,0.4269313851968758,791
32,S A. Grid,0.441969057381299,791
32,Learnable,0.38885542565550646,791
64,SD,0.26475221793267223,791
64,S A. Diagonal,0.30072681742414886,791
64,S A. MultiDiagonal,0.3065113907692133,791
64,S A. Grid,0.2730705377782768,791
8,SD,0.6736137510462381,792
8,S A. Diagonal,0.7314720447416503,792
8,S A. MultiDiagonal,0.6942643263257152,792
8,S A. Grid,0.7098361730122331,792
8,Learnable,0.7409768797396994,792
16,SD,0.5636527329974855,792
16,S A. Diagonal,0.5948255136426014,792
16,S A. MultiDiagonal,0.5392660127878244,792
16,S A. Grid,0.5760884764813134,792
16,Learnable,0.5637812811830047,792
32,SD,0.4491780887039652,792
32,S A. Diagonal,0.4641069504049171,792
32,S A. MultiDiagonal,0.42988476235346784,792
32,S A. Grid,0.46254405142609023,792
32,Learnable,0.4096766775437234,792
64,SD,0.2791436950342981,792
64,S A. Diagonal,0.2964453581321711,792
64,S A. MultiDiagonal,0.28756335741869604,792
64,S A. Grid,0.2636410217249652,792
8,SD,0.6753418484919116,793
8,S A. Diagonal,0.724792533665288,793
8,S A. MultiDiagonal,0.7041303052229484,793
8,S A. Grid,0.7097768061791381,793
8,Learnable,0.7458975452775466,793
16,SD,0.5716704749292445,793
16,S A. Diagonal,0.5884491955906811,793
16,S A. MultiDiagonal,0.5545447116141585,793
16,S A. Grid,0.5673911067615383,793
16,Learnable,0.5744956903103663,793
32,SD,0.4462272349764058,793
32,S A. Diagonal,0.46705624033857596,793
32,S A. MultiDiagonal,0.4226831689649805,793
32,S A. Grid,0.449787403137785,793
32,Learnable,0.41406629081242513,793
64,SD,0.2778660943701728,793
64,S A. Diagonal,0.28740166966107705,793
64,S A. MultiDiagonal,0.2852890382217673,793
64,S A. Grid,0.2549364849031629,793
8,SD,0.6776188119922074,794
8,S A. Diagonal,0.7255089792381997,794
8,S A. MultiDiagonal,0.6993908155466099,794
8,S A. Grid,0.7101244977712025,794
8,Learnable,0.6928459664579613,794
16,SD,0.5600616086575474,794
16,S A. Diagonal,0.5991235658470286,794
16,S A. MultiDiagonal,0.5443678736409664,794
16,S A. Grid,0.5766822497123079,794
16,Learnable,0.5814142645001494,794
32,SD,0.4499162854385218,794
32,S A. Diagonal,0.46821178255246865,794
32,S A. MultiDiagonal,0.4415120098402555,794
32,S A. Grid,0.4526778325338362,794
32,Learnable,0.39868134329333915,794
64,SD,0.2804577242745783,794
64,S A. Diagonal,0.3010213784765053,794
64,S A. MultiDiagonal,0.29934970733534677,794
64,S A. Grid,0.254188863815145,794
8,SD,0.6786201964771813,795
8,S A. Diagonal,0.7274670155659239,795
8,S A. MultiDiagonal,0.690257781138616,795
8,S A. Grid,0.7016059130225469,795
8,Learnable,0.7824066889218455,795
16,SD,0.569739110600333,795
16,S A. Diagonal,0.5971447954474776,795
16,S A. MultiDiagonal,0.5563739930317598,795
16,S A. Grid,0.5733510452930102,795
16,Learnable,0.5910040497910785,795
32,SD,0.4489901557449111,795
32,S A. Diagonal,0.46678047105167053,795
32,S A. MultiDiagonal,0.41635572268200516,795
32,S A. Grid,0.44976664676010514,795
32,Learnable,0.4262528162583321,795
64,SD,0.29301355906629867,795
64,S A. Diagonal,0.3112760599139044,795
64,S A. MultiDiagonal,0.3004580531751179,795
64,S A. Grid,0.27601522659796773,795
8,SD,0.6681754901605237,796
8,S A. Diagonal,0.7300088053962016,796
8,S A. MultiDiagonal,0.7085934664529432,796
8,S A. Grid,0.6978183012775374,796
8,Learnable,0.7112461066359226,796
16,SD,0.5691538690906099,796
16,S A. Diagonal,0.5994652442801748,796
16,S A. MultiDiagonal,0.556933419078279,796
16,S A. Grid,0.5818469390964944,796
16,Learnable,0.5856878361856974,796
32,SD,0.4513147099905657,796
32,S A. Diagonal,0.4751631953289023,796
32,S A. MultiDiagonal,0.42221139680373204,796
32,S A. Grid,0.4486643826413237,796
32,Learnable,0.38949537784951466,796
64,SD,0.29163089511946083,796
64,S A. Diagonal,0.30087822086771504,796
64,S A. MultiDiagonal,0.28575905945917246,796
64,S A. Grid,0.2689229019969107,796
8,SD,0.6796424003136912,797
8,S A. Diagonal,0.7337259299475971,797
8,S A. MultiDiagonal,0.6921914002258933,797
8,S A. Grid,0.7063639817627656,797
8,Learnable,0.7094891582587344,797
16,SD,0.5713659293457011,797
16,S A. Diagonal,0.5937357442119933,797
16,S A. MultiDiagonal,0.5386638753071123,797
16,S A. Grid,0.5784932867549197,797
16,Learnable,0.6218643414084626,797
32,SD,0.45199262316146327,797
32,S A. Diagonal,0.4613214634558869,797
32,S A. MultiDiagonal,0.42141672839051597,797
32,S A. Grid,0.45020470429997855,797
32,Learnable,0.41970844273590735,797
64,SD,0.2815788363634543,797
64,S A. Diagonal,0.29829844473387707,797
64,S A. MultiDiagonal,0.2860925835782544,797
64,S A. Grid,0.2702903943548556,797
8,SD,0.6779990178945003,798
8,S A. Diagonal,0.7214318777200206,798
8,S A. MultiDiagonal,0.6928274569130428,798
8,S A. Grid,0.7089986883102806,798
8,Learnable,0.7277472591796952,798
16,SD,0.5686201877873576,798
16,S A. Diagonal,0.6007607425193684,798
16,S A. MultiDiagonal,0.5646371223981207,798
16,S A. Grid,0.5785849179252412,798
16,Learnable,0.5577156034761857,798
32,SD,0.4503337569300861,798
32,S A. Diagonal,0.46817407778328146,798
32,S A. MultiDiagonal,0.4282177531200965,798
32,S A. Grid,0.44293264637688257,798
32,Learnable,0.4145045112404234,798
64,SD,0.29184081916525534,798
64,S A. Diagonal,0.3164813149295748,798
64,S A. MultiDiagonal,0.301852199675888,798
64,S A. Grid,0.2604481215816215,798
8,SD,0.6730509664198503,799
8,S A. Diagonal,0.7314801546945047,799
8,S A. MultiDiagonal,0.6965470495639657,799
8,S A. Grid,0.7132000079740728,799
8,Learnable,0.7457512061194057,799
16,SD,0.5634330610930238,799
16,S A. Diagonal,0.6063608091651614,799
16,S A. MultiDiagonal,0.542423243520795,799
16,S A. Grid,0.5781701246945408,799
16,Learnable,0.5677489104586193,799
32,SD,0.45242128184147024,799
32,S A. Diagonal,0.4697023762679732,799
32,S A. MultiDiagonal,0.42491281052581864,799
32,S A. Grid,0.4445962995120158,799
32,Learnable,0.40147656037671453,799
64,SD,0.28535719080852573,799
64,S A. Diagonal,0.32106768439533284,799
64,S A. MultiDiagonal,0.2650120828207959,799
64,S A. Grid,0.26384434231347303,799
8,SD,0.6782347047392594,800
8,S A. Diagonal,0.7207460358115355,800
8,S A. MultiDiagonal,0.6950553929961042,800
8,S A. Grid,0.712265578219619,800
8,Learnable,0.7417609804171974,800
16,SD,0.5639853392116458,800
16,S A. Diagonal,0.5925513894244375,800
16,S A. MultiDiagonal,0.5595715612689732,800
16,S A. Grid,0.5865389572409703,800
16,Learnable,0.5815178962518839,800
32,SD,0.44943718108285197,800
32,S A. Diagonal,0.46429822611259775,800
32,S A. MultiDiagonal,0.4246188669783464,800
32,S A. Grid,0.4469527078314357,800
32,Learnable,0.4368051336666423,800
64,SD,0.27915698982847115,800
64,S A. Diagonal,0.2948206906912165,800
64,S A. MultiDiagonal,0.28781522460656567,800
64,S A. Grid,0.26816186526515473,800
8,SD,0.6826183782572408,801
8,S A. Diagonal,0.7355869599310414,801
8,S A. MultiDiagonal,0.7022036324118195,801
8,S A. Grid,0.7082392058925905,801
8,Learnable,0.7373466399579809,801
16,SD,0.5629209888434872,801
16,S A. Diagonal,0.5984987605483609,801
16,S A. MultiDiagonal,0.5526826101267346,801
16,S A. Grid,0.5683272139877222,801
16,Learnable,0.6373120887162177,801
32,SD,0.4492620324336426,801
32,S A. Diagonal,0.4642360264944154,801
32,S A. MultiDiagonal,0.42515384910453013,801
32,S A. Grid,0.45726168784929255,801
32,Learnable,0.42775258459923265,801
64,SD,0.2666498373856615,801
64,S A. Diagonal,0.31748534640372617,801
64,S A. MultiDiagonal,0.2896666741011971,801
64,S A. Grid,0.2605955783067897,801
8,SD,0.6782468361016417,802
8,S A. Diagonal,0.7421997061188894,802
8,S A. MultiDiagonal,0.6951952519105222,802
8,S A. Grid,0.7109785787373948,802
8,Learnable,0.741857148867082,802
16,SD,0.5772119323336004,802
16,S A. Diagonal,0.5931166962109055,802
16,S A. MultiDiagonal,0.5685585317072431,802
16,S A. Grid,0.5838321140556193,802
16,Learnable,0.6173268734054541,802
32,SD,0.4488729215228964,802
32,S A. Diagonal,0.4689353513614254,802
32,S A. MultiDiagonal,0.41773149982228674,802
32,S A. Grid,0.4561011159415182,802
32,Learnable,0.39317391137838265,802
64,SD,0.2804808773342091,802
64,S A. Diagonal,0.3036328196098987,802
64,S A. MultiDiagonal,0.31499899900660117,802
64,S A. Grid,0.2808530597938102,802
8,SD,0.6817961071382335,803
8,S A. Diagonal,0.7259287647272166,803
8,S A. MultiDiagonal,0.6952317782584171,803
8,S A. Grid,0.7133608238140535,803
8,Learnable,0.748768453448015,803
16,SD,0.5745334332516258,803
16,S A. Diagonal,0.5942931404807839,803
16,S A. MultiDiagonal,0.5454400008903876,803
16,S A. Grid,0.5732695202250734,803
16,Learnable,0.5826047639581633,803
32,SD,0.4501284023822744,803
32,S A. Diagonal,0.4684260959248298,803
32,S A. MultiDiagonal,0.4281675783895452,803
32,S A. Grid,0.4533819580844391,803
32,Learnable,0.4239143505951268,803
64,SD,0.2801051974084493,803
64,S A. Diagonal,0.30185816655155484,803
64,S A. MultiDiagonal,0.2737068585508726,803
64,S A. Grid,0.27206367196533604,803
8,SD,0.6781139000676168,804
8,S A. Diagonal,0.7331054143806365,804
8,S A. MultiDiagonal,0.6971360496506388,804
8,S A. Grid,0.7086951153703837,804
8,Learnable,0.7596554823071134,804
16,SD,0.5708415966334001,804
16,S A. Diagonal,0.6032282237333777,804
16,S A. MultiDiagonal,0.5589238194413035,804
16,S A. Grid,0.5774411501428494,804
16,Learnable,0.57060145813569,804
32,SD,0.448657744052522,804
32,S A. Diagonal,0.4664862680906242,804
32,S A. MultiDiagonal,0.422777164168378,804
32,S A. Grid,0.43946553300368846,804
32,Learnable,0.43537225405690716,804
64,SD,0.2952560940929894,804
64,S A. Diagonal,0.2945925300801671,804
64,S A. MultiDiagonal,0.29686157437527627,804
64,S A. Grid,0.2512211492551726,804
8,SD,0.6722601380529241,805
8,S A. Diagonal,0.7303671317168481,805
8,S A. MultiDiagonal,0.713392462203859,805
8,S A. Grid,0.7043400600089798,805
8,Learnable,0.752509571143423,805
16,SD,0.5755012731417097,805
16,S A. Diagonal,0.6024334712474175,805
16,S A. MultiDiagonal,0.5506831545125409,805
16,S A. Grid,0.5705481878864028,805
16,Learnable,0.5797371172081982,805
32,SD,0.44731506865700055,805
32,S A. Diagonal,0.47068378106210745,805
32,S A. MultiDiagonal,0.4193652553743713,805
32,S A. Grid,0.46106113257590836,805
32,Learnable,0.41200886526539093,805
64,SD,0.28584330256745283,805
64,S A. Diagonal,0.288470972661318,805
64,S A. MultiDiagonal,0.27342023099836776,805
64,S A. Grid,0.2679754668434544,805
8,SD,0.6827568389632958,806
8,S A. Diagonal,0.7253713145422257,806
8,S A. MultiDiagonal,0.7010677379968793,806
8,S A. Grid,0.7080796014854839,806
8,Learnable,0.7585532359485224,806
16,SD,0.566629883126625,806
16,S A. Diagonal,0.6091646179273642,806
16,S A. MultiDiagonal,0.5665131749406367,806
16,S A. Grid,0.576264279933288,806
16,Learnable,0.5887638291963602,806
32,SD,0.4502947821364238,806
32,S A. Diagonal,0.46988982227719633,806
32,S A. MultiDiagonal,0.42808212302086945,806
32,S A. Grid,0.4570810719136722,806
32,Learnable,0.41936316197058576,806
64,SD,0.27969418366764126,806
64,S A. Diagonal,0.29132625690446784,806
64,S A. MultiDiagonal,0.2930425574466022,806
64,S A. Grid,0.2651611293904805,806
8,SD,0.6721885416073647,807
8,S A. Diagonal,0.7285909434517459,807
8,S A. MultiDiagonal,0.7121180429974852,807
8,S A. Grid,0.7055147759942961,807
8,Learnable,0.7023631744171092,807
16,SD,0.5671251266273813,807
16,S A. Diagonal,0.5927800147758095,807
16,S A. MultiDiagonal,0.5537310432934655,807
16,S A. Grid,0.5833973106271474,807
16,Learnable,0.5952392631369873,807
32,SD,0.44907736104904955,807
32,S A. Diagonal,0.46938274380955014,807
32,S A. MultiDiagonal,0.41869947221124537,807
32,S A. Grid,0.4487112510825616,807
32,Learnable,0.3942618612224794,807
64,SD,0.28619631496384546,807
64,S A. Diagonal,0.3112177348111927,807
64,S A. MultiDiagonal,0.2756653987143509,807
64,S A. Grid,0.2634964140897177,807
8,SD,0.6691790433456153,808
8,S A. Diagonal,0.7229657428939796,808
8,S A. MultiDiagonal,0.7018479039296726,808
8,S A. Grid,0.7153101275246905,808
8,Learnable,0.7477542289536591,808
16,SD,0.5642329644323003,808
16,S A. Diagonal,0.6045154034192975,808
16,S A. MultiDiagonal,0.5423599498208187,808
16,S A. Grid,0.5727815007216042,808
16,Learnable,0.5825217517286749,808
32,SD,0.4470939596990443,808
32,S A. Diagonal,0.4683325158674415,808
32,S A. MultiDiagonal,0.4352068084073717,808
32,S A. Grid,0.4675459040638634,808
32,Learnable,0.4240162459100476,808
64,SD,0.2880031782444875,808
64,S A. Diagonal,0.3019875561238656,808
64,S A. MultiDiagonal,0.28052141968815175,808
64,S A. Grid,0.2679295180912918,808
8,SD,0.6719053826403172,809
8,S A. Diagonal,0.7380469430515657,809
8,S A. MultiDiagonal,0.6862038331313686,809
8,S A. Grid,0.7090265568924168,809
8,Learnable,0.6999056288497113,809
16,SD,0.5784627901501744,809
16,S A. Diagonal,0.609051977524288,809
16,S A. MultiDiagonal,0.5549493893824599,809
16,S A. Grid,0.570740469204382,809
16,Learnable,0.5815708444988632,809
32,SD,0.44918498559921866,809
32,S A. Diagonal,0.46307197848575365,809
32,S A. MultiDiagonal,0.4278081911449678,809
32,S A. Grid,0.45128882319717933,809
32,Learnable,0.4075923777745105,809
64,SD,0.2755296293347721,809
64,S A. Diagonal,0.3078675797960033,809
64,S A. MultiDiagonal,0.28152315739654804,809
64,S A. Grid,0.2595366876965445,809
8,SD,0.6776477809568797,810
8,S A. Diagonal,0.7298496084591469,810
8,S A. MultiDiagonal,0.714630318150678,810
8,S A. Grid,0.7139228154656063,810
8,Learnable,0.7466359298730453,810
16,SD,0.5647854163552876,810
16,S A. Diagonal,0.597763447839075,810
16,S A. MultiDiagonal,0.5498286198185178,810
16,S A. Grid,0.580193275896,810
16,Learnable,0.5915936135835396,810
32,SD,0.4462194489986824,810
32,S A. Diagonal,0.47037377337818587,810
32,S A. MultiDiagonal,0.421356738438881,810
32,S A. Grid,0.4500796795083764,810
32,Learnable,0.41886596526905395,810
64,SD,0.2848594069482105,810
64,S A. Diagonal,0.32334424206087575,810
64,S A. MultiDiagonal,0.27650018185334113,810
64,S A. Grid,0.255705596090964,810
8,SD,0.6690889947952344,811
8,S A. Diagonal,0.7328536313812788,811
8,S A. MultiDiagonal,0.7095304810376077,811
8,S A. Grid,0.6958660522902165,811
8,Learnable,0.7460070277243804,811
16,SD,0.5643629888137862,811
16,S A. Diagonal,0.6048448248653916,811
16,S A. MultiDiagonal,0.5607329436615007,811
16,S A. Grid,0.5913729334314751,811
16,Learnable,0.5656248459419579,811
32,SD,0.4482856244311956,811
32,S A. Diagonal,0.46345589358196865,811
32,S A. MultiDiagonal,0.4265325549407134,811
32,S A. Grid,0.448872148660032,811
32,Learnable,0.41471451674288995,811
64,SD,0.27174076399727354,811
64,S A. Diagonal,0.2944582626215125,811
64,S A. MultiDiagonal,0.2858168844195169,811
64,S A. Grid,0.25563197961259365,811
8,SD,0.6834452237277335,812
8,S A. Diagonal,0.7300546422526187,812
8,S A. MultiDiagonal,0.7146993664569795,812
8,S A. Grid,0.7080977924240434,812
8,Learnable,0.6885838894752037,812
16,SD,0.5663719436304258,812
16,S A. Diagonal,0.5924995656727876,812
16,S A. MultiDiagonal,0.5469256783498524,812
16,S A. Grid,0.5791956723207181,812
16,Learnable,0.5687945894738579,812
32,SD,0.44681513855769683,812
32,S A. Diagonal,0.4648837847641041,812
32,S A. MultiDiagonal,0.4238419573366779,812
32,S A. Grid,0.4541950188346857,812
32,Learnable,0.4224592037682692,812
64,SD,0.2994986030512553,812
64,S A. Diagonal,0.330277761661494,812
64,S A. MultiDiagonal,0.28072769752298016,812
64,S A. Grid,0.26717149867600015,812
8,SD,0.6802401778860608,813
8,S A. Diagonal,0.7319240266455305,813
8,S A. MultiDiagonal,0.7046463203389502,813
8,S A. Grid,0.7041059908026037,813
8,Learnable,0.7409409761483023,813
16,SD,0.5659210195500823,813
16,S A. Diagonal,0.5971912782549162,813
16,S A. MultiDiagonal,0.5564893813334176,813
16,S A. Grid,0.5742191415603548,813
16,Learnable,0.5836472752599525,813
32,SD,0.447136627937051,813
32,S A. Diagonal,0.4626638916189324,813
32,S A. MultiDiagonal,0.41929847916279717,813
32,S A. Grid,0.45255906849053984,813
32,Learnable,0.4240409183648809,813
64,SD,0.2865045454914503,813
64,S A. Diagonal,0.3060772909847746,813
64,S A. MultiDiagonal,0.2860959262623013,813
64,S A. Grid,0.2630138049263335,813
8,SD,0.6871172675154296,814
8,S A. Diagonal,0.7325854085401986,814
8,S A. MultiDiagonal,0.6981408487642761,814
8,S A. Grid,0.7035120133190964,814
8,Learnable,0.7337361928120599,814
16,SD,0.5671762296763556,814
16,S A. Diagonal,0.5913730099413073,814
16,S A. MultiDiagonal,0.5506702384401949,814
16,S A. Grid,0.583606601541159,814
16,Learnable,0.6028719266770077,814
32,SD,0.4481054050005122,814
32,S A. Diagonal,0.47206169746322363,814
32,S A. MultiDiagonal,0.42206925978444115,814
32,S A. Grid,0.45985610061598037,814
32,Learnable,0.4244750605577398,814
64,SD,0.2838222152207005,814
64,S A. Diagonal,0.2931722433201264,814
64,S A. MultiDiagonal,0.28651622301199287,814
64,S A. Grid,0.27954941589705795,814
8,SD,0.6805949587757454,815
8,S A. Diagonal,0.7313122072512419,815
8,S A. MultiDiagonal,0.6988839017795413,815
8,S A. Grid,0.7053674050257578,815
8,Learnable,0.7538227328191069,815
16,SD,0.56783682732203,815
16,S A. Diagonal,0.5868966675333455,815
16,S A. MultiDiagonal,0.5498671031537058,815
16,S A. Grid,0.5661797664912562,815
16,Learnable,0.6189482993949789,815
32,SD,0.44510619739432344,815
32,S A. Diagonal,0.4644271334405616,815
32,S A. MultiDiagonal,0.4194512068165829,815
32,S A. Grid,0.4593841910094292,815
32,Learnable,0.4249714016857191,815
64,SD,0.28087418381605245,815
64,S A. Diagonal,0.3139072859330618,815
64,S A. MultiDiagonal,0.2909485358324086,815
64,S A. Grid,0.2717540711887996,815
8,SD,0.6719422813899593,816
8,S A. Diagonal,0.7230739062257758,816
8,S A. MultiDiagonal,0.7200654933116335,816
8,S A. Grid,0.7125996907097996,816
8,Learnable,0.7411851897689536,816
16,SD,0.5713567572817874,816
16,S A. Diagonal,0.5986318342602227,816
16,S A. MultiDiagonal,0.5521057382686415,816
16,S A. Grid,0.5749702907598839,816
16,Learnable,0.5769269996847616,816
32,SD,0.44905716588237576,816
32,S A. Diagonal,0.46032910595766174,816
32,S A. MultiDiagonal,0.4193214950807471,816
32,S A. Grid,0.44776996216637005,816
32,Learnable,0.4156138621189349,816
64,SD,0.29207364631215116,816
64,S A. Diagonal,0.3026268631198328,816
64,S A. MultiDiagonal,0.27936606520547436,816
64,S A. Grid,0.26252150476939523,816
8,SD,0.6794088151122564,817
8,S A. Diagonal,0.7264421658435276,817
8,S A. MultiDiagonal,0.6915139287790457,817
8,S A. Grid,0.7233413630953047,817
8,Learnable,0.711521817650086,817
16,SD,0.5658698338526815,817
16,S A. Diagonal,0.5962134672175624,817
16,S A. MultiDiagonal,0.5487524522137773,817
16,S A. Grid,0.572621069439443,817
16,Learnable,0.6158898911420747,817
32,SD,0.45294813893235064,817
32,S A. Diagonal,0.46452711591150486,817
32,S A. MultiDiagonal,0.421792534787841,817
32,S A. Grid,0.45175996580049643,817
32,Learnable,0.41616860731572014,817
64,SD,0.28995264095958745,817
64,S A. Diagonal,0.3033127631662249,817
64,S A. MultiDiagonal,0.30961953210549065,817
64,S A. Grid,0.26902914788191434,817
8,SD,0.6784001858286209,818
8,S A. Diagonal,0.7239361745222566,818
8,S A. MultiDiagonal,0.6960528347025735,818
8,S A. Grid,0.7005898894886815,818
8,Learnable,0.7469405690490597,818
16,SD,0.5732330489381632,818
16,S A. Diagonal,0.5978376560240621,818
16,S A. MultiDiagonal,0.5674478124456057,818
16,S A. Grid,0.5762230642420295,818
16,Learnable,0.5935571387370921,818
32,SD,0.4491499829245889,818
32,S A. Diagonal,0.46676184524598874,818
32,S A. MultiDiagonal,0.42800338920658476,818
32,S A. Grid,0.44914205298938703,818
32,Learnable,0.4243938510192548,818
64,SD,0.2810444760375757,818
64,S A. Diagonal,0.3104346317394641,818
64,S A. MultiDiagonal,0.2933688885068917,818
64,S A. Grid,0.2519927396667699,818
8,SD,0.6684042849742751,819
8,S A. Diagonal,0.7261806493306695,819
8,S A. MultiDiagonal,0.7011644955541277,819
8,S A. Grid,0.7109633091911595,819
8,Learnable,0.736058092731331,819
16,SD,0.5634644047234172,819
16,S A. Diagonal,0.6022150739975283,819
16,S A. MultiDiagonal,0.5503441682315168,819
16,S A. Grid,0.5726406772034398,819
16,Learnable,0.5624766631157239,819
32,SD,0.4488373342947628,819
32,S A. Diagonal,0.4618841486069372,819
32,S A. MultiDiagonal,0.4221977361594573,819
32,S A. Grid,0.4447194406646598,819
32,Learnable,0.417191060200814,819
64,SD,0.2834583984323647,819
64,S A. Diagonal,0.29218203701247786,819
64,S A. MultiDiagonal,0.2845588297751186,819
64,S A. Grid,0.27807990421831214,819
8,SD,0.6707451532143847,820
8,S A. Diagonal,0.7248897875670074,820
8,S A. MultiDiagonal,0.7184636281856414,820
8,S A. Grid,0.7246245268660935,820
8,Learnable,0.7471989048547577,820
16,SD,0.5681161981008158,820
16,S A. Diagonal,0.5848066653090305,820
16,S A. MultiDiagonal,0.5517737553628186,820
16,S A. Grid,0.5725516410515112,820
16,Learnable,0.5905656182940993,820
32,SD,0.4526144850079114,820
32,S A. Diagonal,0.46338551595484045,820
32,S A. MultiDiagonal,0.41328045987235484,820
32,S A. Grid,0.4384778886414279,820
32,Learnable,0.4186515756920946,820
64,SD,0.28726686554545927,820
64,S A. Diagonal,0.3143092905550943,820
64,S A. MultiDiagonal,0.32049803259815973,820
64,S A. Grid,0.2727566438333442,820
8,SD,0.6793437174366119,821
8,S A. Diagonal,0.7319515114037549,821
8,S A. MultiDiagonal,0.6969150574345414,821
8,S A. Grid,0.6887146054204788,821
8,Learnable,0.7156142124940926,821
16,SD,0.569403882413552,821
16,S A. Diagonal,0.5964159184717972,821
16,S A. MultiDiagonal,0.5551777994021019,821
16,S A. Grid,0.5758262034874988,821
16,Learnable,0.5889676096800439,821
32,SD,0.44570492557891234,821
32,S A. Diagonal,0.4728511426968439,821
32,S A. MultiDiagonal,0.43111561858200426,821
32,S A. Grid,0.4561265826095553,821
32,Learnable,0.42011060439604625,821
64,SD,0.3031197898866896,821
64,S A. Diagonal,0.32220279913898225,821
64,S A. MultiDiagonal,0.2808654484090001,821
64,S A. Grid,0.26370027786883654,821
8,SD,0.6790986577557929,822
8,S A. Diagonal,0.7287662408672,822
8,S A. MultiDiagonal,0.7234641842199365,822
8,S A. Grid,0.7188972276928228,822
8,Learnable,0.7610887203225827,822
16,SD,0.5659464254126616,822
16,S A. Diagonal,0.5951028675560891,822
16,S A. MultiDiagonal,0.5383798537002135,822
16,S A. Grid,0.5739389063324287,822
16,Learnable,0.5740056370839478,822
32,SD,0.44714521317956646,822
32,S A. Diagonal,0.4715693416926292,822
32,S A. MultiDiagonal,0.4238601280997195,822
32,S A. Grid,0.45258251965653,822
32,Learnable,0.4111365480699801,822
64,SD,0.29071789757946165,822
64,S A. Diagonal,0.29307422096584673,822
64,S A. MultiDiagonal,0.2897979049840779,822
64,S A. Grid,0.2513370718791869,822
8,SD,0.6740203287515035,823
8,S A. Diagonal,0.7267322407912515,823
8,S A. MultiDiagonal,0.6918678712392454,823
8,S A. Grid,0.7104186543789839,823
8,Learnable,0.7450410949450589,823
16,SD,0.5686949791157316,823
16,S A. Diagonal,0.5952734775290143,823
16,S A. MultiDiagonal,0.5448293661574166,823
16,S A. Grid,0.574882862588795,823
16,Learnable,0.5713680571715876,823
32,SD,0.4554313108890196,823
32,S A. Diagonal,0.46775338188276905,823
32,S A. MultiDiagonal,0.4230361166070692,823
32,S A. Grid,0.45496469606648393,823
32,Learnable,0.426102549506852,823
64,SD,0.2735969622568797,823
64,S A. Diagonal,0.30860340214072657,823
64,S A. MultiDiagonal,0.29193595289355606,823
64,S A. Grid,0.269555985866595,823
8,SD,0.6723941279791584,824
8,S A. Diagonal,0.7371088443537264,824
8,S A. MultiDiagonal,0.699035717409334,824
8,S A. Grid,0.693336345328099,824
8,Learnable,0.7258124117519725,824
16,SD,0.5628488938522973,824
16,S A. Diagonal,0.6059560681035362,824
16,S A. MultiDiagonal,0.5527101998667949,824
16,S A. Grid,0.5648942172597585,824
16,Learnable,0.5743057438924346,824
32,SD,0.4516436651487716,824
32,S A. Diagonal,0.4699722440877007,824
32,S A. MultiDiagonal,0.4279247412854158,824
32,S A. Grid,0.4443072941243268,824
32,Learnable,0.4173799144816797,824
64,SD,0.29925776926542313,824
64,S A. Diagonal,0.3047754971404157,824
64,S A. MultiDiagonal,0.3092848198444191,824
64,S A. Grid,0.28001433951117105,824
8,SD,0.6700543334987156,825
8,S A. Diagonal,0.7187638932125472,825
8,S A. MultiDiagonal,0.711470121608403,825
8,S A. Grid,0.7101465062318203,825
8,Learnable,0.6983165475402134,825
16,SD,0.5661973568736152,825
16,S A. Diagonal,0.5906322661314688,825
16,S A. MultiDiagonal,0.5366940708681219,825
16,S A. Grid,0.5728449395696837,825
16,Learnable,0.5772743882932526,825
32,SD,0.448859783821144,825
32,S A. Diagonal,0.47155162994622646,825
32,S A. MultiDiagonal,0.41905287514803863,825
32,S A. Grid,0.44012888387564203,825
32,Learnable,0.4259270722851656,825
64,SD,0.2983422723430298,825
64,S A. Diagonal,0.31535222013718633,825
64,S A. MultiDiagonal,0.2914860405432673,825
64,S A. Grid,0.268788711786558,825
8,SD,0.6769631007821668,826
8,S A. Diagonal,0.7305612129222558,826
8,S A. MultiDiagonal,0.7027429124068423,826
8,S A. Grid,0.7005994701091586,826
8,Learnable,0.6658828280652186,826
16,SD,0.5705737683655896,826
16,S A. Diagonal,0.5985969843123472,826
16,S A. MultiDiagonal,0.5419147438776357,826
16,S A. Grid,0.5816808718950244,826
16,Learnable,0.5898113911747324,826
32,SD,0.44746281344022176,826
32,S A. Diagonal,0.4647164106577305,826
32,S A. MultiDiagonal,0.4256517252025026,826
32,S A. Grid,0.4482759109452903,826
32,Learnable,0.40459953850422614,826
64,SD,0.26978799243037493,826
64,S A. Diagonal,0.2904067163223691,826
64,S A. MultiDiagonal,0.30105645023900274,826
64,S A. Grid,0.2728139241889153,826
8,SD,0.6768872556649725,827
8,S A. Diagonal,0.7276805107912392,827
8,S A. MultiDiagonal,0.7027560139547893,827
8,S A. Grid,0.6995778309114526,827
8,Learnable,0.7213952694710405,827
16,SD,0.5660037604336072,827
16,S A. Diagonal,0.5964444317930442,827
16,S A. MultiDiagonal,0.5593877611779202,827
16,S A. Grid,0.5817142252530629,827
16,Learnable,0.5888214970965171,827
32,SD,0.44344370410212547,827
32,S A. Diagonal,0.46435632591013043,827
32,S A. MultiDiagonal,0.41765214225807856,827
32,S A. Grid,0.4451571986817465,827
32,Learnable,0.42650230578499243,827
64,SD,0.2698361131022864,827
64,S A. Diagonal,0.30772736968749054,827
64,S A. MultiDiagonal,0.2764871229465332,827
64,S A. Grid,0.268088349373586,827
8,SD,0.6743020163068126,828
8,S A. Diagonal,0.7242715489221825,828
8,S A. MultiDiagonal,0.7018762434340793,828
8,S A. Grid,0.7177171657531916,828
8,Learnable,0.6840727614335109,828
16,SD,0.5682679773177427,828
16,S A. Diagonal,0.5933372404198072,828
16,S A. MultiDiagonal,0.5464888031578993,828
16,S A. Grid,0.5676234632821413,828
16,Learnable,0.5856574139756306,828
32,SD,0.45606699765632397,828
32,S A. Diagonal,0.4744385915212562,828
32,S A. MultiDiagonal,0.42937213377794153,828
32,S A. Grid,0.45251573841641923,828
32,Learnable,0.4244539147823362,828
64,SD,0.2810519589015309,828
64,S A. Diagonal,0.30842479060222083,828
64,S A. MultiDiagonal,0.2756724585533203,828
64,S A. Grid,0.2679743802234755,828
8,SD,0.6810799471886129,829
8,S A. Diagonal,0.7279936051822418,829
8,S A. MultiDiagonal,0.7236623361650172,829
8,S A. Grid,0.7108981992120864,829
8,Learnable,0.7428284542536299,829
16,SD,0.5688215229402108,829
16,S A. Diagonal,0.6063309782445507,829
16,S A. MultiDiagonal,0.560480738587836,829
16,S A. Grid,0.5784044574772162,829
16,Learnable,0.6040747780615879,829
32,SD,0.45029527850447115,829
32,S A. Diagonal,0.4677011997920927,829
32,S A. MultiDiagonal,0.4219470646352369,829
32,S A. Grid,0.4487438244126556,829
32,Learnable,0.4303573690393879,829
64,SD,0.2799082265854938,829
64,S A. Diagonal,0.2959105638854234,829
64,S A. MultiDiagonal,0.27996257255096174,829
64,S A. Grid,0.2751966960035675,829
8,SD,0.6765703881102524,830
8,S A. Diagonal,0.7453625546497261,830
8,S A. MultiDiagonal,0.7036874280161685,830
8,S A. Grid,0.7125738167371166,830
8,Learnable,0.7974295342189353,830
16,SD,0.5661060480950693,830
16,S A. Diagonal,0.5981496371350351,830
16,S A. MultiDiagonal,0.5379495838518721,830
16,S A. Grid,0.5824607969153338,830
16,Learnable,0.5825086631948893,830
32,SD,0.4508192351190069,830
32,S A. Diagonal,0.47030181645013003,830
32,S A. MultiDiagonal,0.4185500773710602,830
32,S A. Grid,0.4519914275684783,830
32,Learnable,0.42339169077777766,830
64,SD,0.2982125775643602,830
64,S A. Diagonal,0.3146120382865374,830
64,S A. MultiDiagonal,0.3023441954859749,830
64,S A. Grid,0.2554539494164403,830
8,SD,0.6825719464124764,831
8,S A. Diagonal,0.7321141568565209,831
8,S A. MultiDiagonal,0.6810579639073956,831
8,S A. Grid,0.7059645014861082,831
8,Learnable,0.735793930028553,831
16,SD,0.566349155316207,831
16,S A. Diagonal,0.5923737516047429,831
16,S A. MultiDiagonal,0.5436046433208386,831
16,S A. Grid,0.5744232428862246,831
16,Learnable,0.591733025643377,831
32,SD,0.4467192760449055,831
32,S A. Diagonal,0.4663086438098709,831
32,S A. MultiDiagonal,0.4224045148913055,831
32,S A. Grid,0.4452129857111252,831
32,Learnable,0.4442454747418062,831
64,SD,0.27607472196672955,831
64,S A. Diagonal,0.3226482158351296,831
64,S A. MultiDiagonal,0.2869971585979494,831
64,S A. Grid,0.25437688053196605,831
8,SD,0.6701036020573343,832
8,S A. Diagonal,0.7295988675638885,832
8,S A. MultiDiagonal,0.6982115858989998,832
8,S A. Grid,0.7127976631144317,832
8,Learnable,0.7211104558571103,832
16,SD,0.5637110151061508,832
16,S A. Diagonal,0.5916700756205148,832
16,S A. MultiDiagonal,0.554282485153735,832
16,S A. Grid,0.5715573544390298,832
16,Learnable,0.5726189829432426,832
32,SD,0.44789733179462476,832
32,S A. Diagonal,0.4698788684116156,832
32,S A. MultiDiagonal,0.42811819996710954,832
32,S A. Grid,0.4365306920794185,832
32,Learnable,0.4378331308095877,832
64,SD,0.28434808418949403,832
64,S A. Diagonal,0.2912970902291617,832
64,S A. MultiDiagonal,0.28822887989246226,832
64,S A. Grid,0.2520691811162903,832
8,SD,0.6842536353387033,833
8,S A. Diagonal,0.7240090702477875,833
8,S A. MultiDiagonal,0.7030333552908072,833
8,S A. Grid,0.6969649818868294,833
8,Learnable,0.7285367565578081,833
16,SD,0.5630648046961643,833
16,S A. Diagonal,0.5888005084808748,833
16,S A. MultiDiagonal,0.5455790118175113,833
16,S A. Grid,0.5804512087775321,833
16,Learnable,0.592559475411711,833
32,SD,0.4488951868516622,833
32,S A. Diagonal,0.4594638470958482,833
32,S A. MultiDiagonal,0.41928379722649484,833
32,S A. Grid,0.44401462903345296,833
32,Learnable,0.4205614990992674,833
64,SD,0.28282884158948707,833
64,S A. Diagonal,0.29815416090311003,833
64,S A. MultiDiagonal,0.28625037435648815,833
64,S A. Grid,0.27220797201538094,833
8,SD,0.684952010148282,834
8,S A. Diagonal,0.7225800127457487,834
8,S A. MultiDiagonal,0.7215756147321625,834
8,S A. Grid,0.7131358484301155,834
8,Learnable,0.7458306681869403,834
16,SD,0.5693928807581451,834
16,S A. Diagonal,0.6071508084545543,834
16,S A. MultiDiagonal,0.562272175780322,834
16,S A. Grid,0.5798820211818547,834
16,Learnable,0.5882244361535601,834
32,SD,0.4467465575043826,834
32,S A. Diagonal,0.4686995556634204,834
32,S A. MultiDiagonal,0.4207744976822203,834
32,S A. Grid,0.44589909181103016,834
32,Learnable,0.4202284496818952,834
64,SD,0.2932151299851344,834
64,S A. Diagonal,0.31366394105309986,834
64,S A. MultiDiagonal,0.292796417628878,834
64,S A. Grid,0.26160999308817645,834
8,SD,0.679035396950136,835
8,S A. Diagonal,0.7295280533642169,835
8,S A. MultiDiagonal,0.7122060402691147,835
8,S A. Grid,0.7079566666410199,835
8,Learnable,0.7291088071621223,835
16,SD,0.5756863734799483,835
16,S A. Diagonal,0.6072580148589688,835
16,S A. MultiDiagonal,0.5610318607846562,835
16,S A. Grid,0.5703641510996746,835
16,Learnable,0.5960254887549635,835
32,SD,0.4506484496463651,835
32,S A. Diagonal,0.468479827672299,835
32,S A. MultiDiagonal,0.42729149975074,835
32,S A. Grid,0.4456713749871112,835
32,Learnable,0.4235856672032139,835
64,SD,0.28626165553111077,835
64,S A. Diagonal,0.3149325576891842,835
64,S A. MultiDiagonal,0.28672378699868717,835
64,S A. Grid,0.2486716246165996,835
8,SD,0.6855372838778306,836
8,S A. Diagonal,0.7262385264548599,836
8,S A. MultiDiagonal,0.7005699838974262,836
8,S A. Grid,0.7001989834491283,836
8,Learnable,0.7328101644223276,836
16,SD,0.5766317073992344,836
16,S A. Diagonal,0.6016176287721293,836
16,S A. MultiDiagonal,0.5471024263305634,836
16,S A. Grid,0.5806070376445279,836
16,Learnable,0.5635427646895066,836
32,SD,0.4519192942455127,836
32,S A. Diagonal,0.4683870929332173,836
32,S A. MultiDiagonal,0.42144076915091944,836
32,S A. Grid,0.4657010555004366,836
32,Learnable,0.41381741406413425,836
64,SD,0.27984018237925273,836
64,S A. Diagonal,0.30159785208842727,836
64,S A. MultiDiagonal,0.27709606226897276,836
64,S A. Grid,0.26920209773237924,836
8,SD,0.6751968606515859,837
8,S A. Diagonal,0.7333856621105568,837
8,S A. MultiDiagonal,0.7033271598679821,837
8,S A. Grid,0.6791966032222508,837
8,Learnable,0.7480000667446962,837
16,SD,0.5715703049741988,837
16,S A. Diagonal,0.5922777785207072,837
16,S A. MultiDiagonal,0.5418971547972793,837
16,S A. Grid,0.5848418089817295,837
16,Learnable,0.5716286471336498,837
32,SD,0.4482974161859513,837
32,S A. Diagonal,0.4659564403975478,837
32,S A. MultiDiagonal,0.43058142682425804,837
32,S A. Grid,0.44548628971857307,837
32,Learnable,0.41261121563635694,837
64,SD,0.26582165185642215,837
64,S A. Diagonal,0.312893013917493,837
64,S A. MultiDiagonal,0.27662145843157415,837
64,S A. Grid,0.2673922455981974,837
8,SD,0.6771974174123774,838
8,S A. Diagonal,0.7288170452378089,838
8,S A. MultiDiagonal,0.7063325497712849,838
8,S A. Grid,0.7105649923727084,838
8,Learnable,0.7057848847496906,838
16,SD,0.5673564993290745,838
16,S A. Diagonal,0.5917409912935435,838
16,S A. MultiDiagonal,0.5596797407248192,838
16,S A. Grid,0.5741165304811959,838
16,Learnable,0.5639807444562002,838
32,SD,0.44646207525461734,838
32,S A. Diagonal,0.4710097191876844,838
32,S A. MultiDiagonal,0.4267797628615172,838
32,S A. Grid,0.44769473912687147,838
32,Learnable,0.3912973882366721,838
64,SD,0.2935537763406498,838
64,S A. Diagonal,0.31223201903100617,838
64,S A. MultiDiagonal,0.298038295148607,838
64,S A. Grid,0.2752845320458025,838
8,SD,0.6749148547375223,839
8,S A. Diagonal,0.7194159158092939,839
8,S A. MultiDiagonal,0.6921876939366032,839
8,S A. Grid,0.7121462030677486,839
8,Learnable,0.7196681604622671,839
16,SD,0.5705776285302064,839
16,S A. Diagonal,0.6057008085956278,839
16,S A. MultiDiagonal,0.5421682109905805,839
16,S A. Grid,0.580658285824333,839
16,Learnable,0.6031319918261622,839
32,SD,0.4546650272290591,839
32,S A. Diagonal,0.47141676453834913,839
32,S A. MultiDiagonal,0.422825354309217,839
32,S A. Grid,0.4505209269689469,839
32,Learnable,0.41336976780360085,839
64,SD,0.2801488946081507,839
64,S A. Diagonal,0.29001245477935855,839
64,S A. MultiDiagonal,0.27176228340663666,839
64,S A. Grid,0.2695144233017668,839
8,SD,0.6712169590672362,840
8,S A. Diagonal,0.7234911155322343,840
8,S A. MultiDiagonal,0.7067884555923479,840
8,S A. Grid,0.7116635859495223,840
8,Learnable,0.7529178174007816,840
16,SD,0.5699867948938897,840
16,S A. Diagonal,0.5978460381552679,840
16,S A. MultiDiagonal,0.5439953257151506,840
16,S A. Grid,0.5727088292528192,840
16,Learnable,0.5656376647780964,840
32,SD,0.44826507381475633,840
32,S A. Diagonal,0.465361887960068,840
32,S A. MultiDiagonal,0.4359368272541953,840
32,S A. Grid,0.4358487778891076,840
32,Learnable,0.43957511102615343,840
64,SD,0.2922830056289242,840
64,S A. Diagonal,0.31109452609303667,840
64,S A. MultiDiagonal,0.3014189904934337,840
64,S A. Grid,0.26840202848620837,840
8,SD,0.6719051478828924,841
8,S A. Diagonal,0.7262535833560038,841
8,S A. MultiDiagonal,0.7022789713956118,841
8,S A. Grid,0.7099815455758812,841
8,Learnable,0.7232390689155882,841
16,SD,0.5697467425886799,841
16,S A. Diagonal,0.5907990692562954,841
16,S A. MultiDiagonal,0.5334691329620346,841
16,S A. Grid,0.571773079749776,841
16,Learnable,0.5953532894515255,841
32,SD,0.4526592980176967,841
32,S A. Diagonal,0.475768814481176,841
32,S A. MultiDiagonal,0.4244211268249253,841
32,S A. Grid,0.45572578902814653,841
32,Learnable,0.4412885881438651,841
64,SD,0.27982269766145834,841
64,S A. Diagonal,0.29236639981032825,841
64,S A. MultiDiagonal,0.2822148960775788,841
64,S A. Grid,0.25595910471030875,841
8,SD,0.6718899305117509,842
8,S A. Diagonal,0.7287023451794298,842
8,S A. MultiDiagonal,0.6971542120132199,842
8,S A. Grid,0.7102141865376362,842
8,Learnable,0.7480603848809504,842
16,SD,0.5656850178516332,842
16,S A. Diagonal,0.6091878899475727,842
16,S A. MultiDiagonal,0.5648911860907069,842
16,S A. Grid,0.5816423951443419,842
16,Learnable,0.5837526953099028,842
32,SD,0.45065707104775843,842
32,S A. Diagonal,0.4710220873881345,842
32,S A. MultiDiagonal,0.416284930125128,842
32,S A. Grid,0.4506346303017652,842
32,Learnable,0.4135008422747709,842
64,SD,0.2911513094179556,842
64,S A. Diagonal,0.28900980844538227,842
64,S A. MultiDiagonal,0.31558480329638683,842
64,S A. Grid,0.2711607763888726,842
8,SD,0.6780036831829461,843
8,S A. Diagonal,0.7327008467278484,843
8,S A. MultiDiagonal,0.6885379792556809,843
8,S A. Grid,0.7254422705735266,843
8,Learnable,0.6599737800365688,843
16,SD,0.5654464212982392,843
16,S A. Diagonal,0.5938002480663225,843
16,S A. MultiDiagonal,0.5600180548092362,843
16,S A. Grid,0.5703290300204075,843
16,Learnable,0.5828098267408124,843
32,SD,0.4480279184241681,843
32,S A. Diagonal,0.46401252036790075,843
32,S A. MultiDiagonal,0.425389370143983,843
32,S A. Grid,0.4407881248648667,843
32,Learnable,0.4168533241801484,843
64,SD,0.2848917504190202,843
64,S A. Diagonal,0.30780564724757176,843
64,S A. MultiDiagonal,0.28926844552762426,843
64,S A. Grid,0.24971520949957232,843
8,SD,0.6812917375433409,844
8,S A. Diagonal,0.7288067686367815,844
8,S A. MultiDiagonal,0.6992995290983415,844
8,S A. Grid,0.7076227341583897,844
8,Learnable,0.7558015850823311,844
16,SD,0.5691627990080791,844
16,S A. Diagonal,0.5954586187340194,844
16,S A. MultiDiagonal,0.5386285784118859,844
16,S A. Grid,0.5800402019160952,844
16,Learnable,0.5757598040206491,844
32,SD,0.44907738433385347,844
32,S A. Diagonal,0.4654544312494958,844
32,S A. MultiDiagonal,0.4261018106629703,844
32,S A. Grid,0.4610153155434206,844
32,Learnable,0.40730126655975063,844
64,SD,0.27679307267592734,844
64,S A. Diagonal,0.30518661303022976,844
64,S A. MultiDiagonal,0.2986251865698759,844
64,S A. Grid,0.2867011025935927,844
8,SD,0.6822619574053722,845
8,S A. Diagonal,0.7313210846577767,845
8,S A. MultiDiagonal,0.7130069992956233,845
8,S A. Grid,0.6919052173214896,845
8,Learnable,0.7788962184082544,845
16,SD,0.56749963222879,845
16,S A. Diagonal,0.5960765100298023,845
16,S A. MultiDiagonal,0.5562839943170559,845
16,S A. Grid,0.5704119819819906,845
16,Learnable,0.5925065947548248,845
32,SD,0.4523161570561776,845
32,S A. Diagonal,0.46433939242115807,845
32,S A. MultiDiagonal,0.4324226649642564,845
32,S A. Grid,0.44171136628029806,845
32,Learnable,0.40113975279309716,845
64,SD,0.2908357841959971,845
64,S A. Diagonal,0.29946852936271234,845
64,S A. MultiDiagonal,0.2819228216141004,845
64,S A. Grid,0.2539243979741496,845
8,SD,0.6792167915003119,846
8,S A. Diagonal,0.7295222167521775,846
8,S A. MultiDiagonal,0.700586981961917,846
8,S A. Grid,0.7106166340638328,846
8,Learnable,0.6842950549484482,846
16,SD,0.5732717468902185,846
16,S A. Diagonal,0.6024046560608906,846
16,S A. MultiDiagonal,0.5576617581318181,846
16,S A. Grid,0.5657857480201078,846
16,Learnable,0.5604449987209206,846
32,SD,0.4458716020938718,846
32,S A. Diagonal,0.46632245673349976,846
32,S A. MultiDiagonal,0.41925833122309536,846
32,S A. Grid,0.450462621456273,846
32,Learnable,0.4150082223141515,846
64,SD,0.29001405361105376,846
64,S A. Diagonal,0.3033005636339652,846
64,S A. MultiDiagonal,0.27477974926888993,846
64,S A. Grid,0.2673101216546858,846
8,SD,0.67107293370323,847
8,S A. Diagonal,0.7244531905091481,847
8,S A. MultiDiagonal,0.7006423795081247,847
8,S A. Grid,0.7032731066102671,847
8,Learnable,0.7495119977881648,847
16,SD,0.5697296393573081,847
16,S A. Diagonal,0.5910761307003489,847
16,S A. MultiDiagonal,0.5663026870760962,847
16,S A. Grid,0.5822399023762942,847
16,Learnable,0.5793354026912165,847
32,SD,0.45277663452937456,847
32,S A. Diagonal,0.4688365921027333,847
32,S A. MultiDiagonal,0.4284470747048707,847
32,S A. Grid,0.4481629660078458,847
32,Learnable,0.4173123768879119,847
64,SD,0.2943383519688775,847
64,S A. Diagonal,0.32225400624598943,847
64,S A. MultiDiagonal,0.2965105958165445,847
64,S A. Grid,0.2749258065947512,847
8,SD,0.670103134772698,848
8,S A. Diagonal,0.7350276070453152,848
8,S A. MultiDiagonal,0.7083095896883906,848
8,S A. Grid,0.6980733445303687,848
8,Learnable,0.7047564150603157,848
16,SD,0.5689389192024675,848
16,S A. Diagonal,0.5990318514907391,848
16,S A. MultiDiagonal,0.5397203450876297,848
16,S A. Grid,0.5729284912997008,848
16,Learnable,0.5825137247677248,848
32,SD,0.4468483681787446,848
32,S A. Diagonal,0.4668422089187204,848
32,S A. MultiDiagonal,0.43762635441436026,848
32,S A. Grid,0.46034985102587733,848
32,Learnable,0.40164516521649185,848
64,SD,0.29724638644113,848
64,S A. Diagonal,0.2982710961231102,848
64,S A. MultiDiagonal,0.29860427740969375,848
64,S A. Grid,0.2734522939290517,848
8,SD,0.6799801703716634,849
8,S A. Diagonal,0.7309805752838019,849
8,S A. MultiDiagonal,0.7094866685074175,849
8,S A. Grid,0.7134516797964043,849
8,Learnable,0.7360970279615104,849
16,SD,0.566667136432116,849
16,S A. Diagonal,0.5928932204512752,849
16,S A. MultiDiagonal,0.540076065660626,849
16,S A. Grid,0.5833153733860729,849
16,Learnable,0.5929126792262119,849
32,SD,0.4514138389214292,849
32,S A. Diagonal,0.4710842980474925,849
32,S A. MultiDiagonal,0.4160954181613651,849
32,S A. Grid,0.4517079813764274,849
32,Learnable,0.39223279197414207,849
64,SD,0.2806050063873616,849
64,S A. Diagonal,0.27995713048805115,849
64,S A. MultiDiagonal,0.2953350194424281,849
64,S A. Grid,0.27600954406955386,849
8,SD,0.6719476403684491,850
8,S A. Diagonal,0.7246549441485188,850
8,S A. MultiDiagonal,0.7162334523090469,850
8,S A. Grid,0.6955187639844159,850
8,Learnable,0.7388055557679435,850
16,SD,0.5742342759453702,850
16,S A. Diagonal,0.5949832013091689,850
16,S A. MultiDiagonal,0.5364559506500097,850
16,S A. Grid,0.582396620706062,850
16,Learnable,0.5750731738129123,850
32,SD,0.44812646287918345,850
32,S A. Diagonal,0.4697661858564356,850
32,S A. MultiDiagonal,0.42667249184489936,850
32,S A. Grid,0.4559115976783275,850
32,Learnable,0.4179768595323615,850
64,SD,0.2949550817043646,850
64,S A. Diagonal,0.30482103164659624,850
64,S A. MultiDiagonal,0.28450112009366557,850
64,S A. Grid,0.27624642686359563,850
8,SD,0.6907281210402004,851
8,S A. Diagonal,0.735003787976785,851
8,S A. MultiDiagonal,0.697892949736144,851
8,S A. Grid,0.7198114234920712,851
8,Learnable,0.738965735282109,851
16,SD,0.5635639800998731,851
16,S A. Diagonal,0.5899786284403685,851
16,S A. MultiDiagonal,0.5490952335957551,851
16,S A. Grid,0.577461927650666,851
16,Learnable,0.6218057253929402,851
32,SD,0.44585833477705544,851
32,S A. Diagonal,0.46530418969820575,851
32,S A. MultiDiagonal,0.41908314938196434,851
32,S A. Grid,0.44788417587387963,851
32,Learnable,0.43297747845477386,851
64,SD,0.2758771814971163,851
64,S A. Diagonal,0.30603507606137703,851
64,S A. MultiDiagonal,0.2873731635835804,851
64,S A. Grid,0.25950077835873714,851
8,SD,0.6716993243291796,852
8,S A. Diagonal,0.7217079994898647,852
8,S A. MultiDiagonal,0.7131506724458903,852
8,S A. Grid,0.7278509635916364,852
8,Learnable,0.7528802787911949,852
16,SD,0.570637529545162,852
16,S A. Diagonal,0.5936364221123429,852
16,S A. MultiDiagonal,0.5461685199751152,852
16,S A. Grid,0.5679904979132497,852
16,Learnable,0.5889547273476206,852
32,SD,0.45009932583745854,852
32,S A. Diagonal,0.46830483794836864,852
32,S A. MultiDiagonal,0.4353929970878685,852
32,S A. Grid,0.44620675615255123,852
32,Learnable,0.41932487953400616,852
64,SD,0.27903312709506195,852
64,S A. Diagonal,0.30989512094540683,852
64,S A. MultiDiagonal,0.2858526847024567,852
64,S A. Grid,0.255563146685088,852
8,SD,0.6669578836361191,853
8,S A. Diagonal,0.7347643014195344,853
8,S A. MultiDiagonal,0.7149661410277428,853
8,S A. Grid,0.7027145172234321,853
8,Learnable,0.7492300620488201,853
16,SD,0.572463450798467,853
16,S A. Diagonal,0.5929065782706181,853
16,S A. MultiDiagonal,0.560159205670622,853
16,S A. Grid,0.5770553517792713,853
16,Learnable,0.5718612982704063,853
32,SD,0.44992594395965957,853
32,S A. Diagonal,0.4649458371775669,853
32,S A. MultiDiagonal,0.41819539268298234,853
32,S A. Grid,0.45040774276256335,853
32,Learnable,0.40531501179870943,853
64,SD,0.2912977758895567,853
64,S A. Diagonal,0.2988493657523575,853
64,S A. MultiDiagonal,0.29811635046163304,853
64,S A. Grid,0.2700460518340663,853
8,SD,0.678780347149868,854
8,S A. Diagonal,0.7317268463482048,854
8,S A. MultiDiagonal,0.7090821140632196,854
8,S A. Grid,0.7145120857466143,854
8,Learnable,0.7163389247863139,854
16,SD,0.5671010346021834,854
16,S A. Diagonal,0.5960042324291674,854
16,S A. MultiDiagonal,0.5430465783484721,854
16,S A. Grid,0.5766692828257515,854
16,Learnable,0.571809513814633,854
32,SD,0.44799288682087424,854
32,S A. Diagonal,0.472535019244062,854
32,S A. MultiDiagonal,0.42770680098040126,854
32,S A. Grid,0.44716713325564056,854
32,Learnable,0.40567391835593725,854
64,SD,0.2804177364169639,854
64,S A. Diagonal,0.32948998297316795,854
64,S A. MultiDiagonal,0.26143653291151947,854
64,S A. Grid,0.27019229586221416,854
8,SD,0.6726409580990752,855
8,S A. Diagonal,0.7289810570300448,855
8,S A. MultiDiagonal,0.7055166058214958,855
8,S A. Grid,0.6966913574445869,855
8,Learnable,0.8101659557925321,855
16,SD,0.5657113368503218,855
16,S A. Diagonal,0.5938672390143062,855
16,S A. MultiDiagonal,0.5419952081024849,855
16,S A. Grid,0.5750155466813406,855
16,Learnable,0.5951959590880732,855
32,SD,0.44977533465923003,855
32,S A. Diagonal,0.4701199134131666,855
32,S A. MultiDiagonal,0.414913725180205,855
32,S A. Grid,0.452011566512448,855
32,Learnable,0.40982565010660804,855
64,SD,0.2968678927349407,855
64,S A. Diagonal,0.30833568642697706,855
64,S A. MultiDiagonal,0.31765829815211244,855
64,S A. Grid,0.26179636936613576,855
8,SD,0.6762653782158543,856
8,S A. Diagonal,0.7275157052854276,856
8,S A. MultiDiagonal,0.6934122572163277,856
8,S A. Grid,0.6929094492997894,856
8,Learnable,0.735888230793402,856
16,SD,0.5664344641793975,856
16,S A. Diagonal,0.5975619605127608,856
16,S A. MultiDiagonal,0.5519040542386076,856
16,S A. Grid,0.5818969700849276,856
16,Learnable,0.5701116625120151,856
32,SD,0.4448713704171797,856
32,S A. Diagonal,0.47404079508318314,856
32,S A. MultiDiagonal,0.4238449101959238,856
32,S A. Grid,0.4469575862288303,856
32,Learnable,0.41070461554860305,856
64,SD,0.2873153178157602,856
64,S A. Diagonal,0.3036781469584352,856
64,S A. MultiDiagonal,0.2840072424335071,856
64,S A. Grid,0.27635921639942085,856
8,SD,0.6711595564987106,857
8,S A. Diagonal,0.7255164848256164,857
8,S A. MultiDiagonal,0.7059328703817874,857
8,S A. Grid,0.7057569932142086,857
8,Learnable,0.7550423569248099,857
16,SD,0.5710397959700793,857
16,S A. Diagonal,0.6018994151763625,857
16,S A. MultiDiagonal,0.5554452392935285,857
16,S A. Grid,0.573548110541869,857
16,Learnable,0.5687743483155535,857
32,SD,0.44656574059184984,857
32,S A. Diagonal,0.46480530664328545,857
32,S A. MultiDiagonal,0.4187349028189793,857
32,S A. Grid,0.45188278331352677,857
32,Learnable,0.41326729303627874,857
64,SD,0.288535078495378,857
64,S A. Diagonal,0.3002332943906345,857
64,S A. MultiDiagonal,0.2835199362158086,857
64,S A. Grid,0.2599440288038173,857
8,SD,0.6797566189116615,858
8,S A. Diagonal,0.7238610536318575,858
8,S A. MultiDiagonal,0.7084867902298992,858
8,S A. Grid,0.7086082589410145,858
8,Learnable,0.6849711498214308,858
16,SD,0.5636774209747886,858
16,S A. Diagonal,0.5982805552023172,858
16,S A. MultiDiagonal,0.5474563800803647,858
16,S A. Grid,0.5732191357740039,858
16,Learnable,0.5833485407672431,858
32,SD,0.4509492711837162,858
32,S A. Diagonal,0.46644648930027993,858
32,S A. MultiDiagonal,0.4301782850165878,858
32,S A. Grid,0.443365556695036,858
32,Learnable,0.3795516939482693,858
64,SD,0.2950669775552117,858
64,S A. Diagonal,0.31327333460202306,858
64,S A. MultiDiagonal,0.29827307667196695,858
64,S A. Grid,0.2700284994185343,858
8,SD,0.66931018606476,859
8,S A. Diagonal,0.7214632719834358,859
8,S A. MultiDiagonal,0.6977210444635821,859
8,S A. Grid,0.7212147330394422,859
8,Learnable,0.7437086478489554,859
16,SD,0.5628727098505686,859
16,S A. Diagonal,0.5950697622340009,859
16,S A. MultiDiagonal,0.5443718418991742,859
16,S A. Grid,0.5713099055834654,859
16,Learnable,0.5732595287803629,859
32,SD,0.4538657108734735,859
32,S A. Diagonal,0.4655757512603167,859
32,S A. MultiDiagonal,0.41881427460035925,859
32,S A. Grid,0.44382254523933173,859
32,Learnable,0.40683002653771816,859
64,SD,0.26669027569921483,859
64,S A. Diagonal,0.31980983579925437,859
64,S A. MultiDiagonal,0.291788856472973,859
64,S A. Grid,0.2608575137389864,859
8,SD,0.6862719720299171,860
8,S A. Diagonal,0.7282546910717413,860
8,S A. MultiDiagonal,0.7137974955275677,860
8,S A. Grid,0.6988162338604015,860
8,Learnable,0.7343503791811403,860
16,SD,0.564281804153595,860
16,S A. Diagonal,0.5981052114958063,860
16,S A. MultiDiagonal,0.5591472448755289,860
16,S A. Grid,0.5747479501018145,860
16,Learnable,0.5704624748271093,860
32,SD,0.447292906749185,860
32,S A. Diagonal,0.46481797711110057,860
32,S A. MultiDiagonal,0.424207217477221,860
32,S A. Grid,0.44529799339793386,860
32,Learnable,0.42361595215783865,860
64,SD,0.2800588296554024,860
64,S A. Diagonal,0.29673524125926276,860
64,S A. MultiDiagonal,0.29916865215261845,860
64,S A. Grid,0.26453303643610715,860
8,SD,0.6725748237024738,861
8,S A. Diagonal,0.7295337430956542,861
8,S A. MultiDiagonal,0.6961988140724618,861
8,S A. Grid,0.7103445164236517,861
8,Learnable,0.7399080458274699,861
16,SD,0.5631609337120649,861
16,S A. Diagonal,0.6066333420314366,861
16,S A. MultiDiagonal,0.552441129531098,861
16,S A. Grid,0.5880663292094365,861
16,Learnable,0.5623048499502795,861
32,SD,0.44593865781791536,861
32,S A. Diagonal,0.4627901405501541,861
32,S A. MultiDiagonal,0.4214320945772383,861
32,S A. Grid,0.444813922307124,861
32,Learnable,0.3877980217916705,861
64,SD,0.28343903316097135,861
64,S A. Diagonal,0.2909911604208862,861
64,S A. MultiDiagonal,0.2998302346942778,861
64,S A. Grid,0.2683106705003186,861
8,SD,0.6719234295632766,862
8,S A. Diagonal,0.7303104525567653,862
8,S A. MultiDiagonal,0.7053697944342553,862
8,S A. Grid,0.7174729587873625,862
8,Learnable,0.7469465925702482,862
16,SD,0.5712348021731761,862
16,S A. Diagonal,0.5913973986508285,862
16,S A. MultiDiagonal,0.5474906898404639,862
16,S A. Grid,0.575976329490294,862
16,Learnable,0.598989345674517,862
32,SD,0.450023511160758,862
32,S A. Diagonal,0.462690259787553,862
32,S A. MultiDiagonal,0.4257820115942999,862
32,S A. Grid,0.45966775234912904,862
32,Learnable,0.4158081883079625,862
64,SD,0.29178491373076304,862
64,S A. Diagonal,0.3085161788083716,862
64,S A. MultiDiagonal,0.2955423993805489,862
64,S A. Grid,0.2735920668891144,862
8,SD,0.6679452859874355,863
8,S A. Diagonal,0.7189382144600369,863
8,S A. MultiDiagonal,0.6958811674993908,863
8,S A. Grid,0.7016239131749198,863
8,Learnable,0.7585759931948806,863
16,SD,0.571569281511306,863
16,S A. Diagonal,0.5979119988990186,863
16,S A. MultiDiagonal,0.5406923567565969,863
16,S A. Grid,0.5714987351974783,863
16,Learnable,0.5859715557243125,863
32,SD,0.45292008591137645,863
32,S A. Diagonal,0.4704360847953881,863
32,S A. MultiDiagonal,0.42091062031874493,863
32,S A. Grid,0.4469629439075147,863
32,Learnable,0.41534697216853844,863
64,SD,0.2849592874188687,863
64,S A. Diagonal,0.28870398663514646,863
64,S A. MultiDiagonal,0.30195314557384695,863
64,S A. Grid,0.2748812147752804,863
8,SD,0.6764229633688899,864
8,S A. Diagonal,0.7348568230545561,864
8,S A. MultiDiagonal,0.6913414805841297,864
8,S A. Grid,0.705599179807243,864
8,Learnable,0.7533701478649348,864
16,SD,0.5727437125191367,864
16,S A. Diagonal,0.5974228029725511,864
16,S A. MultiDiagonal,0.5487482403490781,864
16,S A. Grid,0.5703957518769356,864
16,Learnable,0.5534984444572589,864
32,SD,0.45360408071997627,864
32,S A. Diagonal,0.46541228000603263,864
32,S A. MultiDiagonal,0.43341354939439725,864
32,S A. Grid,0.4590895451809247,864
32,Learnable,0.40747690449723856,864
64,SD,0.26880886170307805,864
64,S A. Diagonal,0.3040652067011664,864
64,S A. MultiDiagonal,0.28783572611761044,864
64,S A. Grid,0.2612536404420666,864
8,SD,0.6783760561722925,865
8,S A. Diagonal,0.7227018749800775,865
8,S A. MultiDiagonal,0.7133976614033726,865
8,S A. Grid,0.6973343858909841,865
8,Learnable,0.7327477208463296,865
16,SD,0.5700046763060922,865
16,S A. Diagonal,0.6100708516363769,865
16,S A. MultiDiagonal,0.5519752348093826,865
16,S A. Grid,0.5744306940517447,865
16,Learnable,0.5919011019360452,865
32,SD,0.4497612381719881,865
32,S A. Diagonal,0.4683137983113106,865
32,S A. MultiDiagonal,0.43280685733835284,865
32,S A. Grid,0.4414332960930227,865
32,Learnable,0.44108813864488927,865
64,SD,0.27829898880711945,865
64,S A. Diagonal,0.29884920355139727,865
64,S A. MultiDiagonal,0.2827345293863205,865
64,S A. Grid,0.2679348638681996,865
8,SD,0.6693665512335236,866
8,S A. Diagonal,0.7298490487017029,866
8,S A. MultiDiagonal,0.6915375538027195,866
8,S A. Grid,0.697971898745017,866
8,Learnable,0.6854367950100868,866
16,SD,0.5726784149701921,866
16,S A. Diagonal,0.5957100908275061,866
16,S A. MultiDiagonal,0.5543071534323433,866
16,S A. Grid,0.5776576867514879,866
16,Learnable,0.5745242719761698,866
32,SD,0.4510773140852157,866
32,S A. Diagonal,0.4666964435776971,866
32,S A. MultiDiagonal,0.4308330493943681,866
32,S A. Grid,0.43872668554679695,866
32,Learnable,0.4070365160783037,866
64,SD,0.29948874824065363,866
64,S A. Diagonal,0.32073751701574865,866
64,S A. MultiDiagonal,0.28183065310687083,866
64,S A. Grid,0.2597631657106116,866
8,SD,0.6792406602400791,867
8,S A. Diagonal,0.739323550510754,867
8,S A. MultiDiagonal,0.718569163234704,867
8,S A. Grid,0.7053390170544932,867
8,Learnable,0.7508170205007345,867
16,SD,0.5726807058235232,867
16,S A. Diagonal,0.5909805702302946,867
16,S A. MultiDiagonal,0.5370482360612328,867
16,S A. Grid,0.5705308642629818,867
16,Learnable,0.5782890969009302,867
32,SD,0.4470574226694338,867
32,S A. Diagonal,0.4655186375176583,867
32,S A. MultiDiagonal,0.42420359355030435,867
32,S A. Grid,0.45918865945149273,867
32,Learnable,0.43862724693192545,867
64,SD,0.2759170473940995,867
64,S A. Diagonal,0.30670551712187255,867
64,S A. MultiDiagonal,0.29970388445541396,867
64,S A. Grid,0.2605911058003112,867
8,SD,0.6739656745590156,868
8,S A. Diagonal,0.726449511250009,868
8,S A. MultiDiagonal,0.7118733549164632,868
8,S A. Grid,0.6954345462531717,868
8,Learnable,0.7499159732311851,868
16,SD,0.5729183130307407,868
16,S A. Diagonal,0.5931220817674333,868
16,S A. MultiDiagonal,0.5443712360253037,868
16,S A. Grid,0.5791551991374734,868
16,Learnable,0.5519158373651971,868
32,SD,0.448701822220698,868
32,S A. Diagonal,0.47033186627853124,868
32,S A. MultiDiagonal,0.4225490480436269,868
32,S A. Grid,0.4579879961980631,868
32,Learnable,0.4179040519968211,868
64,SD,0.2897912583713934,868
64,S A. Diagonal,0.28170684630258147,868
64,S A. MultiDiagonal,0.2746766245819243,868
64,S A. Grid,0.25765781427369766,868
8,SD,0.6816187113854782,869
8,S A. Diagonal,0.721604360491518,869
8,S A. MultiDiagonal,0.7064598737452127,869
8,S A. Grid,0.703654602553151,869
8,Learnable,0.6971962060159803,869
16,SD,0.5718091929950981,869
16,S A. Diagonal,0.5989663242043108,869
16,S A. MultiDiagonal,0.532583583018657,869
16,S A. Grid,0.5786697283383262,869
16,Learnable,0.5746963552702974,869
32,SD,0.4468636667132444,869
32,S A. Diagonal,0.46662139891427823,869
32,S A. MultiDiagonal,0.42030783269937233,869
32,S A. Grid,0.45304915076413704,869
32,Learnable,0.40761385088106006,869
64,SD,0.2758338276207562,869
64,S A. Diagonal,0.2813891552222053,869
64,S A. MultiDiagonal,0.31473575721565267,869
64,S A. Grid,0.27241302156423,869
8,SD,0.6910297633815351,870
8,S A. Diagonal,0.7244569396105602,870
8,S A. MultiDiagonal,0.7106327153225586,870
8,S A. Grid,0.6956370499010684,870
8,Learnable,0.7356094537154171,870
16,SD,0.566074942878882,870
16,S A. Diagonal,0.5966270343683071,870
16,S A. MultiDiagonal,0.5524387635431707,870
16,S A. Grid,0.5730049750575203,870
16,Learnable,0.6180655734293267,870
32,SD,0.4480635656767139,870
32,S A. Diagonal,0.4709556501961675,870
32,S A. MultiDiagonal,0.4210772624811135,870
32,S A. Grid,0.45066751698866564,870
32,Learnable,0.42725942724118904,870
64,SD,0.2838680382011848,870
64,S A. Diagonal,0.32092692311128107,870
64,S A. MultiDiagonal,0.30903980770859457,870
64,S A. Grid,0.2721803668636938,870
8,SD,0.6681625871605081,871
8,S A. Diagonal,0.7262569751623313,871
8,S A. MultiDiagonal,0.6975609885803484,871
8,S A. Grid,0.7138391263038035,871
8,Learnable,0.7579347430173727,871
16,SD,0.567274708111667,871
16,S A. Diagonal,0.5849681527015527,871
16,S A. MultiDiagonal,0.5567905750757132,871
16,S A. Grid,0.5860354997485924,871
16,Learnable,0.5695714773061773,871
32,SD,0.4482601341242578,871
32,S A. Diagonal,0.4694336041484727,871
32,S A. MultiDiagonal,0.4202916869225132,871
32,S A. Grid,0.45162033847875827,871
32,Learnable,0.4250037117673121,871
64,SD,0.287345392342541,871
64,S A. Diagonal,0.3221650399289522,871
64,S A. MultiDiagonal,0.2783221854397015,871
64,S A. Grid,0.26555062641496646,871
8,SD,0.6830802519539022,872
8,S A. Diagonal,0.7262239414378546,872
8,S A. MultiDiagonal,0.7116836220018288,872
8,S A. Grid,0.709583132353417,872
8,Learnable,0.6990992874428515,872
16,SD,0.5684496789374233,872
16,S A. Diagonal,0.593561536624025,872
16,S A. MultiDiagonal,0.5366723131152148,872
16,S A. Grid,0.5795728220762212,872
16,Learnable,0.5833863292327515,872
32,SD,0.4556631204978171,872
32,S A. Diagonal,0.46283636650522114,872
32,S A. MultiDiagonal,0.4238821139518455,872
32,S A. Grid,0.4498471891919176,872
32,Learnable,0.44176235369843597,872
64,SD,0.2753382492924013,872
64,S A. Diagonal,0.2961448765178603,872
64,S A. MultiDiagonal,0.2978262800396283,872
64,S A. Grid,0.26723553935129307,872
8,SD,0.6743375591437785,873
8,S A. Diagonal,0.7323035221174211,873
8,S A. MultiDiagonal,0.6989561265589244,873
8,S A. Grid,0.6900001989643675,873
8,Learnable,0.7310491632538666,873
16,SD,0.568288104831864,873
16,S A. Diagonal,0.5923608552648422,873
16,S A. MultiDiagonal,0.5540070644940414,873
16,S A. Grid,0.5771609373852002,873
16,Learnable,0.5929920838237018,873
32,SD,0.45019138598986697,873
32,S A. Diagonal,0.4723432058650145,873
32,S A. MultiDiagonal,0.41868285499893676,873
32,S A. Grid,0.44347393350483577,873
32,Learnable,0.4227395624083467,873
64,SD,0.29301468130134994,873
64,S A. Diagonal,0.3031377539836692,873
64,S A. MultiDiagonal,0.28522045105257277,873
64,S A. Grid,0.2768359539384162,873
8,SD,0.6763007745379187,874
8,S A. Diagonal,0.724600891800939,874
8,S A. MultiDiagonal,0.6962818034161271,874
8,S A. Grid,0.7002414249102508,874
8,Learnable,0.7219838203505664,874
16,SD,0.5609813474588046,874
16,S A. Diagonal,0.5925314482696404,874
16,S A. MultiDiagonal,0.5440416534328787,874
16,S A. Grid,0.5822154036850802,874
16,Learnable,0.578203206196777,874
32,SD,0.447609477200388,874
32,S A. Diagonal,0.4668758656446628,874
32,S A. MultiDiagonal,0.43344167430679603,874
32,S A. Grid,0.4660145556747187,874
32,Learnable,0.42132059086373563,874
64,SD,0.2790507893421176,874
64,S A. Diagonal,0.3261393712216467,874
64,S A. MultiDiagonal,0.2893386598851698,874
64,S A. Grid,0.25421507045887515,874
8,SD,0.679003069771374,875
8,S A. Diagonal,0.7378752212463906,875
8,S A. MultiDiagonal,0.7116750329518498,875
8,S A. Grid,0.6780856184536768,875
8,Learnable,0.6985265095496374,875
16,SD,0.5739844710729075,875
16,S A. Diagonal,0.6086915937994991,875
16,S A. MultiDiagonal,0.5461937409385753,875
16,S A. Grid,0.5767762392487528,875
16,Learnable,0.595742915169736,875
32,SD,0.4510346344419346,875
32,S A. Diagonal,0.4685505151288199,875
32,S A. MultiDiagonal,0.41857791083664575,875
32,S A. Grid,0.4523249579982902,875
32,Learnable,0.42204033544662545,875
64,SD,0.28739648263993955,875
64,S A. Diagonal,0.3255510328745884,875
64,S A. MultiDiagonal,0.2901114418059957,875
64,S A. Grid,0.2789773157095092,875
8,SD,0.6734293640302915,876
8,S A. Diagonal,0.7209037345976957,876
8,S A. MultiDiagonal,0.7019736384610666,876
8,S A. Grid,0.6993025265372007,876
8,Learnable,0.7429197441716988,876
16,SD,0.5673416781625893,876
16,S A. Diagonal,0.6046801053924711,876
16,S A. MultiDiagonal,0.5575042213298218,876
16,S A. Grid,0.5676204483503676,876
16,Learnable,0.5960445180983892,876
32,SD,0.4453571634088889,876
32,S A. Diagonal,0.47269824429253343,876
32,S A. MultiDiagonal,0.41316967691391854,876
32,S A. Grid,0.44626488255381563,876
32,Learnable,0.4410657586224139,876
64,SD,0.28815222289062276,876
64,S A. Diagonal,0.30431545468082544,876
64,S A. MultiDiagonal,0.30290408042794276,876
64,S A. Grid,0.27017234044135535,876
8,SD,0.6841231215833006,877
8,S A. Diagonal,0.7406172073964533,877
8,S A. MultiDiagonal,0.699696861307029,877
8,S A. Grid,0.702330759221786,877
8,Learnable,0.6718894520567322,877
16,SD,0.576590325813467,877
16,S A. Diagonal,0.5931392842403188,877
16,S A. MultiDiagonal,0.5400127197263969,877
16,S A. Grid,0.5792196664710885,877
16,Learnable,0.5848278666718436,877
32,SD,0.4505071347781084,877
32,S A. Diagonal,0.46745238284829893,877
32,S A. MultiDiagonal,0.4315677375416932,877
32,S A. Grid,0.4562660145949199,877
32,Learnable,0.41615767459343794,877
64,SD,0.2949191577171053,877
64,S A. Diagonal,0.30117468596214797,877
64,S A. MultiDiagonal,0.28470930191503085,877
64,S A. Grid,0.26205047177645924,877
8,SD,0.6796289982018096,878
8,S A. Diagonal,0.7256106819370374,878
8,S A. MultiDiagonal,0.6977945366644013,878
8,S A. Grid,0.6906287306547381,878
8,Learnable,0.7555777701928553,878
16,SD,0.5641705952659631,878
16,S A. Diagonal,0.5975410514320236,878
16,S A. MultiDiagonal,0.5406364238203978,878
16,S A. Grid,0.5731860317462558,878
16,Learnable,0.5622284869385463,878
32,SD,0.45387658329017044,878
32,S A. Diagonal,0.46964541072115845,878
32,S A. MultiDiagonal,0.4269386950872593,878
32,S A. Grid,0.4417701972821008,878
32,Learnable,0.4155434016281384,878
64,SD,0.2797281732761087,878
64,S A. Diagonal,0.29458925361620847,878
64,S A. MultiDiagonal,0.29119525938472324,878
64,S A. Grid,0.2556916109190944,878
8,SD,0.679290006104166,879
8,S A. Diagonal,0.7234590431611864,879
8,S A. MultiDiagonal,0.7011082119673647,879
8,S A. Grid,0.7156897520837137,879
8,Learnable,0.7357730095122671,879
16,SD,0.5604430101023912,879
16,S A. Diagonal,0.5980576389392128,879
16,S A. MultiDiagonal,0.5487500164650072,879
16,S A. Grid,0.561635660321149,879
16,Learnable,0.6016169089798209,879
32,SD,0.4507153372918976,879
32,S A. Diagonal,0.4676444006546007,879
32,S A. MultiDiagonal,0.4249505765773623,879
32,S A. Grid,0.45256270646303504,879
32,Learnable,0.3881340851449496,879
64,SD,0.2829679972282311,879
64,S A. Diagonal,0.2866448297456579,879
64,S A. MultiDiagonal,0.2898425160207984,879
64,S A. Grid,0.24705066382528276,879
8,SD,0.6876499486660059,880
8,S A. Diagonal,0.7245251098422788,880
8,S A. MultiDiagonal,0.7080465775564762,880
8,S A. Grid,0.7024508738865396,880
8,Learnable,0.7352145484675323,880
16,SD,0.5687453575936022,880
16,S A. Diagonal,0.6045349358276688,880
16,S A. MultiDiagonal,0.5366583991722613,880
16,S A. Grid,0.5711156712008744,880
16,Learnable,0.5799745482092198,880
32,SD,0.4486681159194803,880
32,S A. Diagonal,0.46689961967087645,880
32,S A. MultiDiagonal,0.42099134853796455,880
32,S A. Grid,0.4545060501797013,880
32,Learnable,0.4041683188802153,880
64,SD,0.28639053401757214,880
64,S A. Diagonal,0.29271597129087507,880
64,S A. MultiDiagonal,0.29568788853384104,880
64,S A. Grid,0.2624042579038631,880
8,SD,0.6749487687570855,881
8,S A. Diagonal,0.7254362188387643,881
8,S A. MultiDiagonal,0.7204660861528231,881
8,S A. Grid,0.7011836004173917,881
8,Learnable,0.7326283133155357,881
16,SD,0.5687896907929685,881
16,S A. Diagonal,0.5920442870469211,881
16,S A. MultiDiagonal,0.5456019910925566,881
16,S A. Grid,0.5818342800913434,881
16,Learnable,0.624672377705887,881
32,SD,0.45070477177345486,881
32,S A. Diagonal,0.467486327106998,881
32,S A. MultiDiagonal,0.42619564669974863,881
32,S A. Grid,0.4527295290208233,881
32,Learnable,0.4283229259117805,881
64,SD,0.29481351469469574,881
64,S A. Diagonal,0.3168902553252257,881
64,S A. MultiDiagonal,0.28292617847485446,881
64,S A. Grid,0.26193000626115653,881
8,SD,0.6788235213566987,882
8,S A. Diagonal,0.7274468673908281,882
8,S A. MultiDiagonal,0.6984962227520314,882
8,S A. Grid,0.7040990959776746,882
8,Learnable,0.7475010329093581,882
16,SD,0.5724415752741315,882
16,S A. Diagonal,0.6019111157531983,882
16,S A. MultiDiagonal,0.5475926551514987,882
16,S A. Grid,0.5751523388112821,882
16,Learnable,0.5976495062239459,882
32,SD,0.44713282114602976,882
32,S A. Diagonal,0.46648787429917327,882
32,S A. MultiDiagonal,0.43366046469679465,882
32,S A. Grid,0.451566106340512,882
32,Learnable,0.41395432687723727,882
64,SD,0.2773464550558388,882
64,S A. Diagonal,0.3073003544741721,882
64,S A. MultiDiagonal,0.27433226539333555,882
64,S A. Grid,0.2652263439006247,882
8,SD,0.6718398895849895,883
8,S A. Diagonal,0.7403208049184167,883
8,S A. MultiDiagonal,0.7146055264870126,883
8,S A. Grid,0.7117254466586056,883
8,Learnable,0.7467858185918987,883
16,SD,0.5679920876066081,883
16,S A. Diagonal,0.6020302250599926,883
16,S A. MultiDiagonal,0.5512239257873369,883
16,S A. Grid,0.5804577003824206,883
16,Learnable,0.5695830470725276,883
32,SD,0.450950642954295,883
32,S A. Diagonal,0.46356071184828296,883
32,S A. MultiDiagonal,0.42544687162424705,883
32,S A. Grid,0.443949696897296,883
32,Learnable,0.4146418075343366,883
64,SD,0.2809323633670349,883
64,S A. Diagonal,0.3018952860273898,883
64,S A. MultiDiagonal,0.29751879373159495,883
64,S A. Grid,0.27207344120903254,883
8,SD,0.6759918859668622,884
8,S A. Diagonal,0.7450662764809635,884
8,S A. MultiDiagonal,0.693587293553734,884
8,S A. Grid,0.6906141028865163,884
8,Learnable,0.7288194490370351,884
16,SD,0.5646450376441535,884
16,S A. Diagonal,0.5940926389283956,884
16,S A. MultiDiagonal,0.5378220264689014,884
16,S A. Grid,0.5737255285505326,884
16,Learnable,0.5932899636290303,884
32,SD,0.45114813004714216,884
32,S A. Diagonal,0.46746038781834043,884
32,S A. MultiDiagonal,0.4227032995570099,884
32,S A. Grid,0.44870125569315106,884
32,Learnable,0.41736172223000684,884
64,SD,0.26356125755255577,884
64,S A. Diagonal,0.32924315918180486,884
64,S A. MultiDiagonal,0.27802307575295937,884
64,S A. Grid,0.2777568722651691,884
8,SD,0.6723836638603821,885
8,S A. Diagonal,0.7290494292919,885
8,S A. MultiDiagonal,0.6987466723864351,885
8,S A. Grid,0.7120895308179195,885
8,Learnable,0.713357457497499,885
16,SD,0.5637534046956689,885
16,S A. Diagonal,0.5893641854412071,885
16,S A. MultiDiagonal,0.5480295635337058,885
16,S A. Grid,0.5743655404941901,885
16,Learnable,0.6159012244776212,885
32,SD,0.4498036927586822,885
32,S A. Diagonal,0.4708196491281891,885
32,S A. MultiDiagonal,0.4173628967081746,885
32,S A. Grid,0.4552676948869383,885
32,Learnable,0.38286645140683984,885
64,SD,0.28533277613717745,885
64,S A. Diagonal,0.3275413363779686,885
64,S A. MultiDiagonal,0.2946803120238896,885
64,S A. Grid,0.27424971107980184,885
8,SD,0.672300547407337,886
8,S A. Diagonal,0.7311172720057594,886
8,S A. MultiDiagonal,0.7054884009124611,886
8,S A. Grid,0.7038691480029786,886
8,Learnable,0.7781632647903398,886
16,SD,0.5661100187070308,886
16,S A. Diagonal,0.6000381559794992,886
16,S A. MultiDiagonal,0.5452590745329648,886
16,S A. Grid,0.5663121548646108,886
16,Learnable,0.5757094512873107,886
32,SD,0.4488851297547465,886
32,S A. Diagonal,0.4629524514728605,886
32,S A. MultiDiagonal,0.4236689615507869,886
32,S A. Grid,0.460521060491685,886
32,Learnable,0.4235313953699196,886
64,SD,0.27778486841191874,886
64,S A. Diagonal,0.3011953460200513,886
64,S A. MultiDiagonal,0.29710735041569636,886
64,S A. Grid,0.2864071317986945,886
8,SD,0.6750985578442471,887
8,S A. Diagonal,0.7300639625523626,887
8,S A. MultiDiagonal,0.7160586976120078,887
8,S A. Grid,0.7119415129126764,887
8,Learnable,0.6728137476663416,887
16,SD,0.572350716374124,887
16,S A. Diagonal,0.5989206374817461,887
16,S A. MultiDiagonal,0.5572673388272413,887
16,S A. Grid,0.5775068066817091,887
16,Learnable,0.5942921619483176,887
32,SD,0.447327789214492,887
32,S A. Diagonal,0.46880386898037285,887
32,S A. MultiDiagonal,0.42104678260526557,887
32,S A. Grid,0.45281554453341927,887
32,Learnable,0.42841026590361686,887
64,SD,0.2815814420553804,887
64,S A. Diagonal,0.2722189597448878,887
64,S A. MultiDiagonal,0.3060654974361598,887
64,S A. Grid,0.2798080845168503,887
8,SD,0.6713740983113649,888
8,S A. Diagonal,0.7243147313670062,888
8,S A. MultiDiagonal,0.7050749454360459,888
8,S A. Grid,0.7020600689807817,888
8,Learnable,0.7502238393952848,888
16,SD,0.5708725858920431,888
16,S A. Diagonal,0.6054906106513567,888
16,S A. MultiDiagonal,0.544279894483291,888
16,S A. Grid,0.5761909281687236,888
16,Learnable,0.6000317333923881,888
32,SD,0.45055731022263124,888
32,S A. Diagonal,0.46498607057934527,888
32,S A. MultiDiagonal,0.42695056410495613,888
32,S A. Grid,0.4401908737655431,888
32,Learnable,0.4099500541472143,888
64,SD,0.28780690770404904,888
64,S A. Diagonal,0.3135765103126291,888
64,S A. MultiDiagonal,0.27300743402239247,888
64,S A. Grid,0.2641475129387356,888
8,SD,0.6766438215727331,889
8,S A. Diagonal,0.7249154370340368,889
8,S A. MultiDiagonal,0.709701598470023,889
8,S A. Grid,0.713259399812803,889
8,Learnable,0.7421602558326754,889
16,SD,0.5729106031258947,889
16,S A. Diagonal,0.5945453908068047,889
16,S A. MultiDiagonal,0.5471669151232185,889
16,S A. Grid,0.5700317783854983,889
16,Learnable,0.5544291194578983,889
32,SD,0.451935512168151,889
32,S A. Diagonal,0.47237790412348346,889
32,S A. MultiDiagonal,0.42225994123664295,889
32,S A. Grid,0.45128201397416723,889
32,Learnable,0.4145130244857702,889
64,SD,0.28878397900802427,889
64,S A. Diagonal,0.3207721469263039,889
64,S A. MultiDiagonal,0.27285979192971554,889
64,S A. Grid,0.2784625924607119,889
8,SD,0.6754862623832072,890
8,S A. Diagonal,0.7291546782845576,890
8,S A. MultiDiagonal,0.7031283068250026,890
8,S A. Grid,0.7028200576703878,890
8,Learnable,0.7228639654895321,890
16,SD,0.5681737658987067,890
16,S A. Diagonal,0.5876371831103395,890
16,S A. MultiDiagonal,0.5555384381046999,890
16,S A. Grid,0.5707394910311724,890
16,Learnable,0.579284732339701,890
32,SD,0.45317104090606475,890
32,S A. Diagonal,0.46327011229244475,890
32,S A. MultiDiagonal,0.4203774274471106,890
32,S A. Grid,0.44715846956944383,890
32,Learnable,0.4234027658649136,890
64,SD,0.2840022115846651,890
64,S A. Diagonal,0.2979566589696539,890
64,S A. MultiDiagonal,0.2800560426017378,890
64,S A. Grid,0.2755761513144346,890
8,SD,0.6827239524002602,891
8,S A. Diagonal,0.7173482668195433,891
8,S A. MultiDiagonal,0.7008987728620105,891
8,S A. Grid,0.7114439215468673,891
8,Learnable,0.7338018889998571,891
16,SD,0.5684106309013747,891
16,S A. Diagonal,0.5977971197602862,891
16,S A. MultiDiagonal,0.5589463081640931,891
16,S A. Grid,0.5924514924427782,891
16,Learnable,0.5779266721495672,891
32,SD,0.45376307792503456,891
32,S A. Diagonal,0.4742543502387129,891
32,S A. MultiDiagonal,0.41861983217134935,891
32,S A. Grid,0.4390045325377895,891
32,Learnable,0.4084881796711454,891
64,SD,0.28538154394576115,891
64,S A. Diagonal,0.3019980881056446,891
64,S A. MultiDiagonal,0.27067161385005,891
64,S A. Grid,0.25775282567187624,891
8,SD,0.6781251491718459,892
8,S A. Diagonal,0.7280858332063396,892
8,S A. MultiDiagonal,0.7077901280814132,892
8,S A. Grid,0.7016541113407849,892
8,Learnable,0.7563072123989983,892
16,SD,0.5681755738379336,892
16,S A. Diagonal,0.5978176471127602,892
16,S A. MultiDiagonal,0.5569467215305539,892
16,S A. Grid,0.5701544285984327,892
16,Learnable,0.5949633897013545,892
32,SD,0.450494242094757,892
32,S A. Diagonal,0.4690611958447678,892
32,S A. MultiDiagonal,0.4236241750583668,892
32,S A. Grid,0.4680980392932753,892
32,Learnable,0.44297678942565466,892
64,SD,0.27687189461813366,892
64,S A. Diagonal,0.325189344105763,892
64,S A. MultiDiagonal,0.2930560539944467,892
64,S A. Grid,0.2721828117299504,892
8,SD,0.6822130562357224,893
8,S A. Diagonal,0.7297304212138981,893
8,S A. MultiDiagonal,0.7018673306818478,893
8,S A. Grid,0.6986435805138248,893
8,Learnable,0.6921996473578756,893
16,SD,0.5687835773048924,893
16,S A. Diagonal,0.5924237313931616,893
16,S A. MultiDiagonal,0.5475892035399104,893
16,S A. Grid,0.5690727934505342,893
16,Learnable,0.5801427619429311,893
32,SD,0.451445591441514,893
32,S A. Diagonal,0.46701122080270374,893
32,S A. MultiDiagonal,0.4244689024736182,893
32,S A. Grid,0.4521710155379244,893
32,Learnable,0.3976645267222101,893
64,SD,0.2784429802498148,893
64,S A. Diagonal,0.3047615306168947,893
64,S A. MultiDiagonal,0.30193049616440787,893
64,S A. Grid,0.268535711649613,893
8,SD,0.6768949297674244,894
8,S A. Diagonal,0.7249740743918177,894
8,S A. MultiDiagonal,0.7159312655176916,894
8,S A. Grid,0.6939305581291205,894
8,Learnable,0.7395439216427152,894
16,SD,0.5631855657193033,894
16,S A. Diagonal,0.5904604869811879,894
16,S A. MultiDiagonal,0.5424794018304525,894
16,S A. Grid,0.5789026125900633,894
16,Learnable,0.5756270233942699,894
32,SD,0.4474701569895788,894
32,S A. Diagonal,0.46640980736927684,894
32,S A. MultiDiagonal,0.42151875596700134,894
32,S A. Grid,0.4484986307099103,894
32,Learnable,0.42273080596737295,894
64,SD,0.2937803838651223,894
64,S A. Diagonal,0.2863744618794784,894
64,S A. MultiDiagonal,0.2838434877323962,894
64,S A. Grid,0.25762439584666624,894
8,SD,0.6780560546067882,895
8,S A. Diagonal,0.734120234007173,895
8,S A. MultiDiagonal,0.692834589763184,895
8,S A. Grid,0.7079071519748338,895
8,Learnable,0.7531577675952488,895
16,SD,0.5642584146238352,895
16,S A. Diagonal,0.5904890067013622,895
16,S A. MultiDiagonal,0.5448591981249356,895
16,S A. Grid,0.5685768951841639,895
16,Learnable,0.558121091710121,895
32,SD,0.44861362358951895,895
32,S A. Diagonal,0.4598115911318417,895
32,S A. MultiDiagonal,0.419598355509031,895
32,S A. Grid,0.4434342080072755,895
32,Learnable,0.41605905908421253,895
64,SD,0.2911242384600896,895
64,S A. Diagonal,0.29508756785263385,895
64,S A. MultiDiagonal,0.28446167526995736,895
64,S A. Grid,0.26756097284416425,895
8,SD,0.6723838078929857,896
8,S A. Diagonal,0.729732578897381,896
8,S A. MultiDiagonal,0.711801955308148,896
8,S A. Grid,0.7110062813564352,896
8,Learnable,0.7544902737559542,896
16,SD,0.5680792178590788,896
16,S A. Diagonal,0.5919307960877727,896
16,S A. MultiDiagonal,0.543449269152178,896
16,S A. Grid,0.5745124885102819,896
16,Learnable,0.6246679418063756,896
32,SD,0.4514172715646537,896
32,S A. Diagonal,0.4673300272177,896
32,S A. MultiDiagonal,0.43060505385105996,896
32,S A. Grid,0.450261180400165,896
32,Learnable,0.41399997157178364,896
64,SD,0.2955706944540362,896
64,S A. Diagonal,0.2883832495520511,896
64,S A. MultiDiagonal,0.2853584253780463,896
64,S A. Grid,0.25023787029400457,896
8,SD,0.6832062418337493,897
8,S A. Diagonal,0.7288490947322324,897
8,S A. MultiDiagonal,0.6995844083088321,897
8,S A. Grid,0.7166435972077045,897
8,Learnable,0.7597573092761533,897
16,SD,0.5691831038018628,897
16,S A. Diagonal,0.6077194893862374,897
16,S A. MultiDiagonal,0.5538585139687278,897
16,S A. Grid,0.577961478813103,897
16,Learnable,0.6223967105442098,897
32,SD,0.45167511382842546,897
32,S A. Diagonal,0.46960961817560054,897
32,S A. MultiDiagonal,0.4184976174399675,897
32,S A. Grid,0.44901334638710094,897
32,Learnable,0.40409762312071507,897
64,SD,0.29308624764444413,897
64,S A. Diagonal,0.2886800656864196,897
64,S A. MultiDiagonal,0.29950254565866247,897
64,S A. Grid,0.2632244038428426,897
8,SD,0.6889245142644489,898
8,S A. Diagonal,0.7376695802348586,898
8,S A. MultiDiagonal,0.7033456276816551,898
8,S A. Grid,0.7034816180101098,898
8,Learnable,0.7330054790392329,898
16,SD,0.5703277680170658,898
16,S A. Diagonal,0.593815152963406,898
16,S A. MultiDiagonal,0.5391065101522495,898
16,S A. Grid,0.5715695310232642,898
16,Learnable,0.5859537859167606,898
32,SD,0.4465658056885065,898
32,S A. Diagonal,0.46401944091633734,898
32,S A. MultiDiagonal,0.4166889852919329,898
32,S A. Grid,0.4525294425258338,898
32,Learnable,0.4246391676128882,898
64,SD,0.28120492021641774,898
64,S A. Diagonal,0.32137455021945044,898
64,S A. MultiDiagonal,0.3023670488027028,898
64,S A. Grid,0.25846930117829947,898
8,SD,0.6766583046887691,899
8,S A. Diagonal,0.7314108936899818,899
8,S A. MultiDiagonal,0.7202169832228762,899
8,S A. Grid,0.7081269970696547,899
8,Learnable,0.7484342757426043,899
16,SD,0.5659011757311772,899
16,S A. Diagonal,0.5961508639363768,899
16,S A. MultiDiagonal,0.5531780079082844,899
16,S A. Grid,0.5739840018638032,899
16,Learnable,0.582292025066288,899
32,SD,0.45410830352797216,899
32,S A. Diagonal,0.4610528169235776,899
32,S A. MultiDiagonal,0.4167659082396523,899
32,S A. Grid,0.45845792996998513,899
32,Learnable,0.3902437687784634,899
64,SD,0.2851350311341991,899
64,S A. Diagonal,0.3186075480557398,899
64,S A. MultiDiagonal,0.2831228555414948,899
64,S A. Grid,0.277203668740968,899
8,SD,0.669444560618272,900
8,S A. Diagonal,0.7249053517972756,900
8,S A. MultiDiagonal,0.6994432326820936,900
8,S A. Grid,0.7164583157564421,900
8,Learnable,0.6967641298738474,900
16,SD,0.5728818363963143,900
16,S A. Diagonal,0.5999690240332116,900
16,S A. MultiDiagonal,0.5497590606974504,900
16,S A. Grid,0.5715770890446733,900
16,Learnable,0.5755576789417767,900
32,SD,0.44698642865819915,900
32,S A. Diagonal,0.4671247954823118,900
32,S A. MultiDiagonal,0.4200200990093689,900
32,S A. Grid,0.43878960359060865,900
32,Learnable,0.4130767518125474,900
64,SD,0.26935450289200424,900
64,S A. Diagonal,0.2969467870625958,900
64,S A. MultiDiagonal,0.2830559217994977,900
64,S A. Grid,0.27180566437514964,900
8,SD,0.6702726328272539,901
8,S A. Diagonal,0.7302409924268939,901
8,S A. MultiDiagonal,0.6977305955448333,901
8,S A. Grid,0.7044307239686631,901
8,Learnable,0.7394249747528577,901
16,SD,0.5714696307544973,901
16,S A. Diagonal,0.5990470209141702,901
16,S A. MultiDiagonal,0.5538593315513458,901
16,S A. Grid,0.5807105632471493,901
16,Learnable,0.5847947130227319,901
32,SD,0.44356180049540206,901
32,S A. Diagonal,0.4678832868632398,901
32,S A. MultiDiagonal,0.4302513116666244,901
32,S A. Grid,0.45901335842185575,901
32,Learnable,0.4085315686117178,901
64,SD,0.27896862756473495,901
64,S A. Diagonal,0.2853124363201028,901
64,S A. MultiDiagonal,0.2895525960471615,901
64,S A. Grid,0.2638262246897687,901
8,SD,0.6920785245976203,902
8,S A. Diagonal,0.7371423218040049,902
8,S A. MultiDiagonal,0.7029092577363885,902
8,S A. Grid,0.7104718539261892,902
8,Learnable,0.7481338005471272,902
16,SD,0.5665330828744511,902
16,S A. Diagonal,0.5946923155854259,902
16,S A. MultiDiagonal,0.5454532326886845,902
16,S A. Grid,0.5766772363414406,902
16,Learnable,0.614421208674943,902
32,SD,0.4489220748462716,902
32,S A. Diagonal,0.4634528329282847,902
32,S A. MultiDiagonal,0.4230939554266139,902
32,S A. Grid,0.4469823255570118,902
32,Learnable,0.4333205501851661,902
64,SD,0.3020710297952828,902
64,S A. Diagonal,0.29294335727038123,902
64,S A. MultiDiagonal,0.3153979745005166,902
64,S A. Grid,0.26310565387326296,902
8,SD,0.6640583078689597,903
8,S A. Diagonal,0.7336035706355032,903
8,S A. MultiDiagonal,0.6997000759168359,903
8,S A. Grid,0.700112023415913,903
8,Learnable,0.7480305713617256,903
16,SD,0.5698895901366295,903
16,S A. Diagonal,0.5934205596632561,903
16,S A. MultiDiagonal,0.5437063366795635,903
16,S A. Grid,0.5785721685865487,903
16,Learnable,0.5775946281378749,903
32,SD,0.45401581251782835,903
32,S A. Diagonal,0.4658397171598596,903
32,S A. MultiDiagonal,0.42604451377029084,903
32,S A. Grid,0.4563198015271443,903
32,Learnable,0.42815485092228883,903
64,SD,0.28787607675154325,903
64,S A. Diagonal,0.3176777318098731,903
64,S A. MultiDiagonal,0.29271702779576303,903
64,S A. Grid,0.2720456613342325,903
8,SD,0.6766322770696231,904
8,S A. Diagonal,0.7305248419929599,904
8,S A. MultiDiagonal,0.7003700019892312,904
8,S A. Grid,0.703418640204651,904
8,Learnable,0.7354967404995166,904
16,SD,0.569477854941427,904
16,S A. Diagonal,0.5986043869793716,904
16,S A. MultiDiagonal,0.5428640321212549,904
16,S A. Grid,0.579212399699858,904
16,Learnable,0.5962085132481781,904
32,SD,0.44454399605010875,904
32,S A. Diagonal,0.4701546351965593,904
32,S A. MultiDiagonal,0.4342366580850361,904
32,S A. Grid,0.4518665507657549,904
32,Learnable,0.4448640726079365,904
64,SD,0.2773803354953058,904
64,S A. Diagonal,0.32419407133009925,904
64,S A. MultiDiagonal,0.29814554223606216,904
64,S A. Grid,0.2524205364355907,904
8,SD,0.6710984895297591,905
8,S A. Diagonal,0.7217885528033879,905
8,S A. MultiDiagonal,0.692288347924002,905
8,S A. Grid,0.7002720439096537,905
8,Learnable,0.7324495029892603,905
16,SD,0.5746141413478517,905
16,S A. Diagonal,0.6008600822377999,905
16,S A. MultiDiagonal,0.5494436299769709,905
16,S A. Grid,0.5757221881774919,905
16,Learnable,0.5856940866825268,905
32,SD,0.45476469878117975,905
32,S A. Diagonal,0.466181576466081,905
32,S A. MultiDiagonal,0.42958907530941814,905
32,S A. Grid,0.4479690152685249,905
32,Learnable,0.40830136614098594,905
64,SD,0.2730124661599446,905
64,S A. Diagonal,0.31612726948666514,905
64,S A. MultiDiagonal,0.2806855318586369,905
64,S A. Grid,0.2835786200443783,905
8,SD,0.6709262497414267,906
8,S A. Diagonal,0.7433276911230415,906
8,S A. MultiDiagonal,0.7019313323639921,906
8,S A. Grid,0.7060386446627062,906
8,Learnable,0.6672629443921637,906
16,SD,0.5707821397296917,906
16,S A. Diagonal,0.5975240974271421,906
16,S A. MultiDiagonal,0.5543677604495407,906
16,S A. Grid,0.5754698718887021,906
16,Learnable,0.591703130527182,906
32,SD,0.4543832073965454,906
32,S A. Diagonal,0.46780201888155826,906
32,S A. MultiDiagonal,0.426892125349965,906
32,S A. Grid,0.4376729488860585,906
32,Learnable,0.4070630502614817,906
64,SD,0.2869347616190832,906
64,S A. Diagonal,0.2970234807480535,906
64,S A. MultiDiagonal,0.29614361467273803,906
64,S A. Grid,0.2573237010590551,906
8,SD,0.6857248622449238,907
8,S A. Diagonal,0.7264881464159433,907
8,S A. MultiDiagonal,0.7054052381094301,907
8,S A. Grid,0.7154227326237713,907
8,Learnable,0.7474472923741122,907
16,SD,0.5767403832123567,907
16,S A. Diagonal,0.5941801791004396,907
16,S A. MultiDiagonal,0.5358763964088219,907
16,S A. Grid,0.5773763759222341,907
16,Learnable,0.5823025953964192,907
32,SD,0.4501614612782701,907
32,S A. Diagonal,0.46628538465330793,907
32,S A. MultiDiagonal,0.4349239645294859,907
32,S A. Grid,0.44587459356801584,907
32,Learnable,0.42019912109084934,907
64,SD,0.27631596789581275,907
64,S A. Diagonal,0.31854389731291183,907
64,S A. MultiDiagonal,0.28256151688438014,907
64,S A. Grid,0.274051513338552,907
8,SD,0.677145864536436,908
8,S A. Diagonal,0.7321094794545403,908
8,S A. MultiDiagonal,0.7066357244209724,908
8,S A. Grid,0.7176967505652763,908
8,Learnable,0.7391918045935798,908
16,SD,0.5669348632499334,908
16,S A. Diagonal,0.5968883072776243,908
16,S A. MultiDiagonal,0.5586610283918054,908
16,S A. Grid,0.5757573982585655,908
16,Learnable,0.5911195303525649,908
32,SD,0.4488570560764501,908
32,S A. Diagonal,0.4655924927371635,908
32,S A. MultiDiagonal,0.43145988284065023,908
32,S A. Grid,0.43982114882376266,908
32,Learnable,0.39025845007619037,908
64,SD,0.28934097237894774,908
64,S A. Diagonal,0.310794938618199,908
64,S A. MultiDiagonal,0.2992909906969008,908
64,S A. Grid,0.2576945916884288,908
8,SD,0.6787106617034577,909
8,S A. Diagonal,0.7313095176221353,909
8,S A. MultiDiagonal,0.7083515427571101,909
8,S A. Grid,0.7082074686397803,909
8,Learnable,0.7270459984721194,909
16,SD,0.5670346431863256,909
16,S A. Diagonal,0.6003209331941861,909
16,S A. MultiDiagonal,0.5586791145034031,909
16,S A. Grid,0.5836280546689016,909
16,Learnable,0.5871335150624148,909
32,SD,0.45287900057835595,909
32,S A. Diagonal,0.46252706180649467,909
32,S A. MultiDiagonal,0.4281435632048911,909
32,S A. Grid,0.4445698762318656,909
32,Learnable,0.43272831951351415,909
64,SD,0.3045791543037496,909
64,S A. Diagonal,0.3112021767462589,909
64,S A. MultiDiagonal,0.28581997619983107,909
64,S A. Grid,0.26645893551704736,909
8,SD,0.6690172232701256,910
8,S A. Diagonal,0.7379662452426132,910
8,S A. MultiDiagonal,0.7028581611597069,910
8,S A. Grid,0.7012020610667401,910
8,Learnable,0.739131395036462,910
16,SD,0.5711528292126399,910
16,S A. Diagonal,0.5962483033575723,910
16,S A. MultiDiagonal,0.5414889831328807,910
16,S A. Grid,0.5764019965927425,910
16,Learnable,0.6103360338886501,910
32,SD,0.45082393322466563,910
32,S A. Diagonal,0.46772790807530457,910
32,S A. MultiDiagonal,0.41656831822642226,910
32,S A. Grid,0.4373233073211148,910
32,Learnable,0.40717898376189654,910
64,SD,0.2741015172022473,910
64,S A. Diagonal,0.30533947230274494,910
64,S A. MultiDiagonal,0.29039103424705215,910
64,S A. Grid,0.2689067401355544,910
8,SD,0.6799713779315498,911
8,S A. Diagonal,0.7242987231528949,911
8,S A. MultiDiagonal,0.6953084854091138,911
8,S A. Grid,0.7024190658149578,911
8,Learnable,0.7569022312217937,911
16,SD,0.5673119219071678,911
16,S A. Diagonal,0.5965962927229087,911
16,S A. MultiDiagonal,0.5359966670905112,911
16,S A. Grid,0.578857476601896,911
16,Learnable,0.599185570921851,911
32,SD,0.45037258831384464,911
32,S A. Diagonal,0.4623285145388494,911
32,S A. MultiDiagonal,0.4303342753040666,911
32,S A. Grid,0.44886844530963477,911
32,Learnable,0.42419856474283807,911
64,SD,0.27813578916290416,911
64,S A. Diagonal,0.2879876041924975,911
64,S A. MultiDiagonal,0.29840237378286616,911
64,S A. Grid,0.25355441733631034,911
8,SD,0.6758147678311329,912
8,S A. Diagonal,0.7260244642297686,912
8,S A. MultiDiagonal,0.6896324070667224,912
8,S A. Grid,0.6896943811285855,912
8,Learnable,0.7234383786029429,912
16,SD,0.5626888929828364,912
16,S A. Diagonal,0.592256027387664,912
16,S A. MultiDiagonal,0.5489253840974678,912
16,S A. Grid,0.5710376270507871,912
16,Learnable,0.5763992609913989,912
32,SD,0.44715315566922564,912
32,S A. Diagonal,0.4669680648025355,912
32,S A. MultiDiagonal,0.421776772450744,912
32,S A. Grid,0.4528306979854376,912
32,Learnable,0.40701285200255855,912
64,SD,0.28864584257384157,912
64,S A. Diagonal,0.312176216806102,912
64,S A. MultiDiagonal,0.2794884301634392,912
64,S A. Grid,0.26059546335803785,912
8,SD,0.6786545002589551,913
8,S A. Diagonal,0.7391757220748311,913
8,S A. MultiDiagonal,0.6975704203177097,913
8,S A. Grid,0.7089328931283209,913
8,Learnable,0.7465185174872498,913
16,SD,0.5695939058036956,913
16,S A. Diagonal,0.5954112496264282,913
16,S A. MultiDiagonal,0.5316749384639522,913
16,S A. Grid,0.5773889139625942,913
16,Learnable,0.5525123353723573,913
32,SD,0.4513911331383277,913
32,S A. Diagonal,0.4746133682707079,913
32,S A. MultiDiagonal,0.42918877401766486,913
32,S A. Grid,0.4559681321331902,913
32,Learnable,0.430344152430311,913
64,SD,0.2838292469455417,913
64,S A. Diagonal,0.29843583651637234,913
64,S A. MultiDiagonal,0.28908826717708186,913
64,S A. Grid,0.26060783378476987,913
8,SD,0.6780015279539966,914
8,S A. Diagonal,0.7313369494919699,914
8,S A. MultiDiagonal,0.7185573071759113,914
8,S A. Grid,0.6960501499917594,914
8,Learnable,0.7439855572850322,914
16,SD,0.5682739508406459,914
16,S A. Diagonal,0.591835760353983,914
16,S A. MultiDiagonal,0.5422621942971397,914
16,S A. Grid,0.5868174908174733,914
16,Learnable,0.5828430536414068,914
32,SD,0.4522690908217849,914
32,S A. Diagonal,0.4675728861669999,914
32,S A. MultiDiagonal,0.4165390437654701,914
32,S A. Grid,0.437541783457043,914
32,Learnable,0.4048517411947026,914
64,SD,0.29244616052751193,914
64,S A. Diagonal,0.31117081809404784,914
64,S A. MultiDiagonal,0.29315077679661283,914
64,S A. Grid,0.27105069664497405,914
8,SD,0.6646629466036301,915
8,S A. Diagonal,0.7224057329683659,915
8,S A. MultiDiagonal,0.7003241632022792,915
8,S A. Grid,0.7081946178238333,915
8,Learnable,0.7440011584091354,915
16,SD,0.5702263700836007,915
16,S A. Diagonal,0.5949224537951865,915
16,S A. MultiDiagonal,0.5585733831298638,915
16,S A. Grid,0.5776796354992242,915
16,Learnable,0.6009285686666271,915
32,SD,0.44432775340025893,915
32,S A. Diagonal,0.4652180328815152,915
32,S A. MultiDiagonal,0.42379424474560357,915
32,S A. Grid,0.4428895540197786,915
32,Learnable,0.41304935843430834,915
64,SD,0.3010403848168769,915
64,S A. Diagonal,0.3262975511887766,915
64,S A. MultiDiagonal,0.2776298448173239,915
64,S A. Grid,0.29214174395437903,915
8,SD,0.670394362119307,916
8,S A. Diagonal,0.7363180976134036,916
8,S A. MultiDiagonal,0.7014852881528963,916
8,S A. Grid,0.7125600064226161,916
8,Learnable,0.7508032034969137,916
16,SD,0.5704709866921706,916
16,S A. Diagonal,0.5954653710581121,916
16,S A. MultiDiagonal,0.5515433682056465,916
16,S A. Grid,0.5780131621462851,916
16,Learnable,0.5480153943539893,916
32,SD,0.44385704483472943,916
32,S A. Diagonal,0.46870157554077585,916
32,S A. MultiDiagonal,0.4336188789766096,916
32,S A. Grid,0.44849973557692746,916
32,Learnable,0.4011325141454598,916
64,SD,0.2842599712116239,916
64,S A. Diagonal,0.3042722175942063,916
64,S A. MultiDiagonal,0.3144987383714102,916
64,S A. Grid,0.2692116996693682,916
8,SD,0.6662217677463973,917
8,S A. Diagonal,0.7308147182613745,917
8,S A. MultiDiagonal,0.7166212723254024,917
8,S A. Grid,0.7229279883643973,917
8,Learnable,0.7187045097556427,917
16,SD,0.5675288989064485,917
16,S A. Diagonal,0.5880778788382761,917
16,S A. MultiDiagonal,0.5403046028898321,917
16,S A. Grid,0.5812804420125759,917
16,Learnable,0.5744627581806321,917
32,SD,0.450897417948689,917
32,S A. Diagonal,0.462598624916454,917
32,S A. MultiDiagonal,0.4148450680761072,917
32,S A. Grid,0.45845930239510635,917
32,Learnable,0.4182941022426774,917
64,SD,0.29204010912355355,917
64,S A. Diagonal,0.2983896766761137,917
64,S A. MultiDiagonal,0.2991827031672183,917
64,S A. Grid,0.26124348644184114,917
8,SD,0.6748620972740825,918
8,S A. Diagonal,0.7247404053145085,918
8,S A. MultiDiagonal,0.7083811862609398,918
8,S A. Grid,0.6962386422455238,918
8,Learnable,0.7470506138387912,918
16,SD,0.5647748848546653,918
16,S A. Diagonal,0.5915828779779316,918
16,S A. MultiDiagonal,0.5596581378783063,918
16,S A. Grid,0.5819092493071405,918
16,Learnable,0.5422965260753247,918
32,SD,0.4477154933165942,918
32,S A. Diagonal,0.465161323042938,918
32,S A. MultiDiagonal,0.4303389683006493,918
32,S A. Grid,0.4565508074499731,918
32,Learnable,0.4146508620496144,918
64,SD,0.2983646868289431,918
64,S A. Diagonal,0.2920776582806832,918
64,S A. MultiDiagonal,0.3018392637170344,918
64,S A. Grid,0.26978111500582824,918
8,SD,0.6774962663177425,919
8,S A. Diagonal,0.7241095759877479,919
8,S A. MultiDiagonal,0.6943278107558224,919
8,S A. Grid,0.7131552429126709,919
8,Learnable,0.6819763428358198,919
16,SD,0.5636909267326854,919
16,S A. Diagonal,0.5948853178147929,919
16,S A. MultiDiagonal,0.5425842460408213,919
16,S A. Grid,0.5726365003826146,919
16,Learnable,0.5875094932228547,919
32,SD,0.449636812530099,919
32,S A. Diagonal,0.4676044574138142,919
32,S A. MultiDiagonal,0.42945989446465527,919
32,S A. Grid,0.4482395147146102,919
32,Learnable,0.4110017768613152,919
64,SD,0.29387053988532685,919
64,S A. Diagonal,0.3052281826795076,919
64,S A. MultiDiagonal,0.294443294070824,919
64,S A. Grid,0.27562843081551,919
8,SD,0.6774023053856474,920
8,S A. Diagonal,0.7270091352619936,920
8,S A. MultiDiagonal,0.6947351772341435,920
8,S A. Grid,0.7012857175938046,920
8,Learnable,0.7045673676442652,920
16,SD,0.5607606886484262,920
16,S A. Diagonal,0.5947638503877165,920
16,S A. MultiDiagonal,0.5562155741780233,920
16,S A. Grid,0.579225883729039,920
16,Learnable,0.5893774595291358,920
32,SD,0.44836442601869414,920
32,S A. Diagonal,0.4640058421479511,920
32,S A. MultiDiagonal,0.42774380233733383,920
32,S A. Grid,0.4472054933403997,920
32,Learnable,0.4255424613905366,920
64,SD,0.29042242483448394,920
64,S A. Diagonal,0.3138363492937743,920
64,S A. MultiDiagonal,0.2938844944849158,920
64,S A. Grid,0.26318446387240285,920
8,SD,0.6819186668283,921
8,S A. Diagonal,0.7309897809006972,921
8,S A. MultiDiagonal,0.7213474623642363,921
8,S A. Grid,0.7077477848096777,921
8,Learnable,0.703248026257303,921
16,SD,0.5778833547137816,921
16,S A. Diagonal,0.5920616484051359,921
16,S A. MultiDiagonal,0.5625294786029034,921
16,S A. Grid,0.5861125200381785,921
16,Learnable,0.5573977287480091,921
32,SD,0.4470549904714425,921
32,S A. Diagonal,0.4640003457674928,921
32,S A. MultiDiagonal,0.4236609889529617,921
32,S A. Grid,0.4473745403524816,921
32,Learnable,0.38377340176999153,921
64,SD,0.2908991827299651,921
64,S A. Diagonal,0.3059029335585358,921
64,S A. MultiDiagonal,0.27993022409802737,921
64,S A. Grid,0.2634509243425396,921
8,SD,0.6827535110807124,922
8,S A. Diagonal,0.7206436914306211,922
8,S A. MultiDiagonal,0.6998741203044536,922
8,S A. Grid,0.706813675945167,922
8,Learnable,0.7435669264790397,922
16,SD,0.5711145035178341,922
16,S A. Diagonal,0.5843257470020042,922
16,S A. MultiDiagonal,0.5476148877475087,922
16,S A. Grid,0.5794781157738418,922
16,Learnable,0.6019188499836194,922
32,SD,0.45052926833769585,922
32,S A. Diagonal,0.46449020055524814,922
32,S A. MultiDiagonal,0.42196419729761814,922
32,S A. Grid,0.4468767172034736,922
32,Learnable,0.4244255371086387,922
64,SD,0.28895531311713524,922
64,S A. Diagonal,0.3234966524196352,922
64,S A. MultiDiagonal,0.326182441637008,922
64,S A. Grid,0.2685928827214472,922
8,SD,0.674695136980616,923
8,S A. Diagonal,0.7363386401940677,923
8,S A. MultiDiagonal,0.7060050282330145,923
8,S A. Grid,0.7089992534230785,923
8,Learnable,0.7424521815988707,923
16,SD,0.5681589260259509,923
16,S A. Diagonal,0.6018769358138902,923
16,S A. MultiDiagonal,0.5550645782559286,923
16,S A. Grid,0.5849481284235887,923
16,Learnable,0.5783179206878625,923
32,SD,0.45406025930801386,923
32,S A. Diagonal,0.4622248558952088,923
32,S A. MultiDiagonal,0.4260158209442176,923
32,S A. Grid,0.4438502978457646,923
32,Learnable,0.43214862747030036,923
64,SD,0.2873932179195937,923
64,S A. Diagonal,0.29348277565617265,923
64,S A. MultiDiagonal,0.2819650027000511,923
64,S A. Grid,0.26509432997639276,923
8,SD,0.6758494683868626,924
8,S A. Diagonal,0.7231560572277891,924
8,S A. MultiDiagonal,0.7183903308262181,924
8,S A. Grid,0.6893320339414235,924
8,Learnable,0.7332275845486824,924
16,SD,0.5724547233029105,924
16,S A. Diagonal,0.5939504713943737,924
16,S A. MultiDiagonal,0.5598776210057407,924
16,S A. Grid,0.5730229784163876,924
16,Learnable,0.5938401241953946,924
32,SD,0.45364960136512555,924
32,S A. Diagonal,0.46471822786689265,924
32,S A. MultiDiagonal,0.4272770281251413,924
32,S A. Grid,0.447724164151092,924
32,Learnable,0.3961122622002789,924
64,SD,0.29524046018392824,924
64,S A. Diagonal,0.303680665880482,924
64,S A. MultiDiagonal,0.2836158957373045,924
64,S A. Grid,0.25730314269947263,924
8,SD,0.6797418080841202,925
8,S A. Diagonal,0.7156791299255112,925
8,S A. MultiDiagonal,0.7091462432765633,925
8,S A. Grid,0.7078604328035338,925
8,Learnable,0.7026654592433151,925
16,SD,0.5654044550115997,925
16,S A. Diagonal,0.5945288688710307,925
16,S A. MultiDiagonal,0.5505499961665816,925
16,S A. Grid,0.5808843755389619,925
16,Learnable,0.5812595048296099,925
32,SD,0.4488277790907066,925
32,S A. Diagonal,0.46266140173755377,925
32,S A. MultiDiagonal,0.4255149449545649,925
32,S A. Grid,0.45552684148453715,925
32,Learnable,0.4107251710272107,925
64,SD,0.2761625390141998,925
64,S A. Diagonal,0.3029356358088276,925
64,S A. MultiDiagonal,0.27607874837315227,925
64,S A. Grid,0.27003712389910883,925
8,SD,0.6771188317288768,926
8,S A. Diagonal,0.732901126843857,926
8,S A. MultiDiagonal,0.7134752282735635,926
8,S A. Grid,0.7162643945610159,926
8,Learnable,0.7466006070992749,926
16,SD,0.5711080070843029,926
16,S A. Diagonal,0.6038832523848325,926
16,S A. MultiDiagonal,0.5490426293495149,926
16,S A. Grid,0.5772855266254387,926
16,Learnable,0.5629838705140047,926
32,SD,0.4524079771490116,926
32,S A. Diagonal,0.4644548773463745,926
32,S A. MultiDiagonal,0.4387830845248022,926
32,S A. Grid,0.4558949487114242,926
32,Learnable,0.39415931220417777,926
64,SD,0.2776996182499118,926
64,S A. Diagonal,0.30664198121468883,926
64,S A. MultiDiagonal,0.28866131571968423,926
64,S A. Grid,0.27111417780792146,926
8,SD,0.6799905980349052,927
8,S A. Diagonal,0.7258306885923778,927
8,S A. MultiDiagonal,0.7051229331210973,927
8,S A. Grid,0.7161208578525469,927
8,Learnable,0.7419554653089024,927
16,SD,0.56511065737949,927
16,S A. Diagonal,0.5900627039910371,927
16,S A. MultiDiagonal,0.5461957556027108,927
16,S A. Grid,0.5914563005123253,927
16,Learnable,0.5639072146851017,927
32,SD,0.4539140386384322,927
32,S A. Diagonal,0.46969440744982116,927
32,S A. MultiDiagonal,0.4273443052725755,927
32,S A. Grid,0.4500785658148475,927
32,Learnable,0.39997497170964147,927
64,SD,0.28416102062102416,927
64,S A. Diagonal,0.3111501957441069,927
64,S A. MultiDiagonal,0.28462931531931707,927
64,S A. Grid,0.2528185257284011,927
8,SD,0.6768632160888772,928
8,S A. Diagonal,0.7278930952992886,928
8,S A. MultiDiagonal,0.7052612174477196,928
8,S A. Grid,0.7146846613391868,928
8,Learnable,0.7365057072804773,928
16,SD,0.5686625518713555,928
16,S A. Diagonal,0.5959308282824254,928
16,S A. MultiDiagonal,0.5615091061097205,928
16,S A. Grid,0.5769358994875728,928
16,Learnable,0.5396926507814497,928
32,SD,0.4508512469810837,928
32,S A. Diagonal,0.4625062014990011,928
32,S A. MultiDiagonal,0.42620249654458037,928
32,S A. Grid,0.44950191369419973,928
32,Learnable,0.43005106667587545,928
64,SD,0.3086369651240223,928
64,S A. Diagonal,0.30321383111540773,928
64,S A. MultiDiagonal,0.30835034798542754,928
64,S A. Grid,0.2686825065167682,928
8,SD,0.6658497659968171,929
8,S A. Diagonal,0.7257769574062432,929
8,S A. MultiDiagonal,0.7190848136868412,929
8,S A. Grid,0.7041523571415831,929
8,Learnable,0.7423180374790839,929
16,SD,0.5630945784958489,929
16,S A. Diagonal,0.5953658441463676,929
16,S A. MultiDiagonal,0.5430367889570166,929
16,S A. Grid,0.5780491718060407,929
16,Learnable,0.5943963852695009,929
32,SD,0.447638031557541,929
32,S A. Diagonal,0.46473113327500637,929
32,S A. MultiDiagonal,0.4158436288442875,929
32,S A. Grid,0.44951042431346144,929
32,Learnable,0.410818151889572,929
64,SD,0.2863929791649173,929
64,S A. Diagonal,0.31244078019272153,929
64,S A. MultiDiagonal,0.2905225383638042,929
64,S A. Grid,0.2611494485579285,929
8,SD,0.6702089207306539,930
8,S A. Diagonal,0.7394664084880553,930
8,S A. MultiDiagonal,0.7053114238773855,930
8,S A. Grid,0.7040598877633508,930
8,Learnable,0.6921641514995662,930
16,SD,0.5711850210262049,930
16,S A. Diagonal,0.5913803294474552,930
16,S A. MultiDiagonal,0.5441761662455299,930
16,S A. Grid,0.5762776184350442,930
16,Learnable,0.5926209753540369,930
32,SD,0.44950980133119706,930
32,S A. Diagonal,0.47312813176959295,930
32,S A. MultiDiagonal,0.42454021197949204,930
32,S A. Grid,0.45975612844485636,930
32,Learnable,0.4188947810932134,930
64,SD,0.28580805914426477,930
64,S A. Diagonal,0.3087614604385829,930
64,S A. MultiDiagonal,0.2909043023478165,930
64,S A. Grid,0.28060622516198014,930
8,SD,0.6708313900057714,931
8,S A. Diagonal,0.7181739488101281,931
8,S A. MultiDiagonal,0.6889383333001838,931
8,S A. Grid,0.7205639238063983,931
8,Learnable,0.7584545616079051,931
16,SD,0.5692839858820102,931
16,S A. Diagonal,0.5936013967100999,931
16,S A. MultiDiagonal,0.5522172046855331,931
16,S A. Grid,0.5841714489112874,931
16,Learnable,0.5814043412064506,931
32,SD,0.4511185803879756,931
32,S A. Diagonal,0.45987495794738525,931
32,S A. MultiDiagonal,0.4278341040796013,931
32,S A. Grid,0.4493800772835881,931
32,Learnable,0.40492094980488585,931
64,SD,0.27795643217330696,931
64,S A. Diagonal,0.28375311696930505,931
64,S A. MultiDiagonal,0.30429222167425735,931
64,S A. Grid,0.2648690246113631,931
8,SD,0.6856265212892141,932
8,S A. Diagonal,0.7254641543936349,932
8,S A. MultiDiagonal,0.6942221295487034,932
8,S A. Grid,0.6918055654434436,932
8,Learnable,0.7334878609795066,932
16,SD,0.568871661963119,932
16,S A. Diagonal,0.5950831500984214,932
16,S A. MultiDiagonal,0.54865214158688,932
16,S A. Grid,0.5711337032071343,932
16,Learnable,0.5899620770938392,932
32,SD,0.455292770133121,932
32,S A. Diagonal,0.4657855595749605,932
32,S A. MultiDiagonal,0.41425254653773136,932
32,S A. Grid,0.46088502268726106,932
32,Learnable,0.4026582687784602,932
64,SD,0.29170256815131995,932
64,S A. Diagonal,0.29342735668321474,932
64,S A. MultiDiagonal,0.2819825273304485,932
64,S A. Grid,0.27793691590168534,932
8,SD,0.6722011911040913,933
8,S A. Diagonal,0.7330116631042632,933
8,S A. MultiDiagonal,0.6975323482273724,933
8,S A. Grid,0.7143058207612515,933
8,Learnable,0.67516499840042,933
16,SD,0.5694138926419631,933
16,S A. Diagonal,0.5955576386494942,933
16,S A. MultiDiagonal,0.5388305601889865,933
16,S A. Grid,0.5830888523010884,933
16,Learnable,0.5977774435582947,933
32,SD,0.4491515519488439,933
32,S A. Diagonal,0.4674546895152496,933
32,S A. MultiDiagonal,0.41695014313972745,933
32,S A. Grid,0.4434880487727396,933
32,Learnable,0.40846949564711793,933
64,SD,0.29333796443958055,933
64,S A. Diagonal,0.28504871097764417,933
64,S A. MultiDiagonal,0.2775125128120626,933
64,S A. Grid,0.2710715386142395,933
8,SD,0.6835637727316652,934
8,S A. Diagonal,0.721010972992955,934
8,S A. MultiDiagonal,0.7102669433260511,934
8,S A. Grid,0.7141480258613725,934
8,Learnable,0.7516256360339766,934
16,SD,0.5664301403038948,934
16,S A. Diagonal,0.5884974548940993,934
16,S A. MultiDiagonal,0.5518303467087915,934
16,S A. Grid,0.5762732870811154,934
16,Learnable,0.5854508631757678,934
32,SD,0.45002583285849956,934
32,S A. Diagonal,0.45838793618343204,934
32,S A. MultiDiagonal,0.4312515530616901,934
32,S A. Grid,0.45590160284883485,934
32,Learnable,0.39145499723922933,934
64,SD,0.28924438582725087,934
64,S A. Diagonal,0.29258645450415555,934
64,S A. MultiDiagonal,0.29593575691157914,934
64,S A. Grid,0.2667453913169237,934
8,SD,0.6674256918077257,935
8,S A. Diagonal,0.7276384167887755,935
8,S A. MultiDiagonal,0.7153620363441825,935
8,S A. Grid,0.7138582330215666,935
8,Learnable,0.7639272027780664,935
16,SD,0.5742960381825412,935
16,S A. Diagonal,0.5894140410836,935
16,S A. MultiDiagonal,0.5499638481159018,935
16,S A. Grid,0.5755085898918815,935
16,Learnable,0.6206553475037674,935
32,SD,0.44955052550845676,935
32,S A. Diagonal,0.4648513278763572,935
32,S A. MultiDiagonal,0.42098028997567494,935
32,S A. Grid,0.4507217113308458,935
32,Learnable,0.426215543871113,935
64,SD,0.2847875961368293,935
64,S A. Diagonal,0.3201922706339011,935
64,S A. MultiDiagonal,0.287879542295111,935
64,S A. Grid,0.2614096021107648,935
8,SD,0.6713708915975427,936
8,S A. Diagonal,0.71802982330598,936
8,S A. MultiDiagonal,0.7154205545503017,936
8,S A. Grid,0.7160019805534381,936
8,Learnable,0.740375428357487,936
16,SD,0.5693625248064466,936
16,S A. Diagonal,0.594725929619292,936
16,S A. MultiDiagonal,0.540012571836719,936
16,S A. Grid,0.5784332372296913,936
16,Learnable,0.5761363543499436,936
32,SD,0.44752879780266164,936
32,S A. Diagonal,0.4667521733858825,936
32,S A. MultiDiagonal,0.4349137658385673,936
32,S A. Grid,0.4618995283318917,936
32,Learnable,0.422298369604844,936
64,SD,0.28070484239897986,936
64,S A. Diagonal,0.29740647877599014,936
64,S A. MultiDiagonal,0.289592867474739,936
64,S A. Grid,0.2665944000862568,936
8,SD,0.6743644194899212,937
8,S A. Diagonal,0.7214837987580998,937
8,S A. MultiDiagonal,0.6815814148807275,937
8,S A. Grid,0.7057045061361089,937
8,Learnable,0.7038251177850147,937
16,SD,0.5765842322631228,937
16,S A. Diagonal,0.59298232204958,937
16,S A. MultiDiagonal,0.555377861686471,937
16,S A. Grid,0.5753768235266598,937
16,Learnable,0.5848204738365279,937
32,SD,0.44621073088379504,937
32,S A. Diagonal,0.4638403408990319,937
32,S A. MultiDiagonal,0.4181664257333385,937
32,S A. Grid,0.43958843151041366,937
32,Learnable,0.43663268647477976,937
64,SD,0.2827761793341879,937
64,S A. Diagonal,0.32487887377393243,937
64,S A. MultiDiagonal,0.27990679306256516,937
64,S A. Grid,0.263340724276487,937
8,SD,0.674551997759113,938
8,S A. Diagonal,0.7305615422510154,938
8,S A. MultiDiagonal,0.7053327072244766,938
8,S A. Grid,0.7014808653050063,938
8,Learnable,0.7251456269159703,938
16,SD,0.570635460686072,938
16,S A. Diagonal,0.5979578443812954,938
16,S A. MultiDiagonal,0.5511912439370862,938
16,S A. Grid,0.5749973399847466,938
16,Learnable,0.5949531010777498,938
32,SD,0.45227797568947814,938
32,S A. Diagonal,0.4695946873279289,938
32,S A. MultiDiagonal,0.4244390034519552,938
32,S A. Grid,0.4490547532453689,938
32,Learnable,0.39881626493736083,938
64,SD,0.28433810922289693,938
64,S A. Diagonal,0.29601394938682085,938
64,S A. MultiDiagonal,0.29831098591631006,938
64,S A. Grid,0.26194795898305717,938
8,SD,0.6796430860014527,939
8,S A. Diagonal,0.732380146776836,939
8,S A. MultiDiagonal,0.7009353048115031,939
8,S A. Grid,0.7052511987919889,939
8,Learnable,0.7249467493330115,939
16,SD,0.5707912161939814,939
16,S A. Diagonal,0.592406022439382,939
16,S A. MultiDiagonal,0.5531828535609319,939
16,S A. Grid,0.5772437615567093,939
16,Learnable,0.5558111690083687,939
32,SD,0.4482949531612027,939
32,S A. Diagonal,0.46824248120413936,939
32,S A. MultiDiagonal,0.43039563495016403,939
32,S A. Grid,0.4508562695256521,939
32,Learnable,0.419327832548244,939
64,SD,0.28100716400941284,939
64,S A. Diagonal,0.3194103384128341,939
64,S A. MultiDiagonal,0.3121027675369937,939
64,S A. Grid,0.2813418311901723,939
8,SD,0.6845482128956331,940
8,S A. Diagonal,0.7337618159296754,940
8,S A. MultiDiagonal,0.7075510722076185,940
8,S A. Grid,0.7015414472356779,940
8,Learnable,0.7244179681592408,940
16,SD,0.5729006075856923,940
16,S A. Diagonal,0.6020802295899857,940
16,S A. MultiDiagonal,0.5480204612270353,940
16,S A. Grid,0.5807910216189497,940
16,Learnable,0.5717532186584317,940
32,SD,0.4561977685418058,940
32,S A. Diagonal,0.46480910511799123,940
32,S A. MultiDiagonal,0.4290979746433397,940
32,S A. Grid,0.45124292420900963,940
32,Learnable,0.38858028825454655,940
64,SD,0.28517165226464347,940
64,S A. Diagonal,0.30585730203456246,940
64,S A. MultiDiagonal,0.290879291166648,940
64,S A. Grid,0.26388832999007167,940
8,SD,0.6759988402194654,941
8,S A. Diagonal,0.73359498269503,941
8,S A. MultiDiagonal,0.7071746780820941,941
8,S A. Grid,0.7091722551161046,941
8,Learnable,0.7323961591634722,941
16,SD,0.5631977843030548,941
16,S A. Diagonal,0.5924563903102177,941
16,S A. MultiDiagonal,0.5423270150164926,941
16,S A. Grid,0.571611772329574,941
16,Learnable,0.5923674673071269,941
32,SD,0.45085723058102445,941
32,S A. Diagonal,0.4705050889577741,941
32,S A. MultiDiagonal,0.43894813177204284,941
32,S A. Grid,0.4465211221437363,941
32,Learnable,0.4167437675385499,941
64,SD,0.2878598754321129,941
64,S A. Diagonal,0.30100064284494654,941
64,S A. MultiDiagonal,0.2796878098824035,941
64,S A. Grid,0.2528733740261703,941
8,SD,0.6736481421977538,942
8,S A. Diagonal,0.7298256953618262,942
8,S A. MultiDiagonal,0.7044848195849402,942
8,S A. Grid,0.7175628236658188,942
8,Learnable,0.7141133291716325,942
16,SD,0.5667476293710377,942
16,S A. Diagonal,0.5947720599847057,942
16,S A. MultiDiagonal,0.544481805021927,942
16,S A. Grid,0.5723867092619448,942
16,Learnable,0.5781864075207035,942
32,SD,0.45063828684554,942
32,S A. Diagonal,0.46318215937633483,942
32,S A. MultiDiagonal,0.42790727312807847,942
32,S A. Grid,0.44712917184069945,942
32,Learnable,0.42065741097170906,942
64,SD,0.32984895580991846,942
64,S A. Diagonal,0.294380313318521,942
64,S A. MultiDiagonal,0.3219365221973581,942
64,S A. Grid,0.25322272243720023,942
8,SD,0.6724405718454856,943
8,S A. Diagonal,0.7385207907498931,943
8,S A. MultiDiagonal,0.7103244164141816,943
8,S A. Grid,0.7026922678462875,943
8,Learnable,0.7110268134965357,943
16,SD,0.5724788748198748,943
16,S A. Diagonal,0.6052176214389446,943
16,S A. MultiDiagonal,0.5457393986963988,943
16,S A. Grid,0.5776449413147021,943
16,Learnable,0.5959538349703553,943
32,SD,0.44716172702785406,943
32,S A. Diagonal,0.47841959509422616,943
32,S A. MultiDiagonal,0.42109671388835385,943
32,S A. Grid,0.4488613314386777,943
32,Learnable,0.4153886466557839,943
64,SD,0.281446165864124,943
64,S A. Diagonal,0.31064956431395097,943
64,S A. MultiDiagonal,0.2810000191952837,943
64,S A. Grid,0.2871946461697558,943
8,SD,0.6824327803547169,944
8,S A. Diagonal,0.7307131737887788,944
8,S A. MultiDiagonal,0.7155800002449697,944
8,S A. Grid,0.6970127606631066,944
8,Learnable,0.7382774760939335,944
16,SD,0.5740049572517336,944
16,S A. Diagonal,0.59411672071693,944
16,S A. MultiDiagonal,0.5663943158550572,944
16,S A. Grid,0.5817652946818691,944
16,Learnable,0.5817719325713585,944
32,SD,0.4497819792171871,944
32,S A. Diagonal,0.4767375055558852,944
32,S A. MultiDiagonal,0.42704209663919634,944
32,S A. Grid,0.44533097007144573,944
32,Learnable,0.42812937184946304,944
64,SD,0.2842520796026414,944
64,S A. Diagonal,0.30022835344373155,944
64,S A. MultiDiagonal,0.29878612121247955,944
64,S A. Grid,0.26060745619625436,944
8,SD,0.6716931154060849,945
8,S A. Diagonal,0.7276863079584005,945
8,S A. MultiDiagonal,0.697350354260465,945
8,S A. Grid,0.7142303190487879,945
8,Learnable,0.7356199237062364,945
16,SD,0.5651270335648798,945
16,S A. Diagonal,0.5911063503634674,945
16,S A. MultiDiagonal,0.5375261319746978,945
16,S A. Grid,0.5794666472459018,945
16,Learnable,0.5677580589038013,945
32,SD,0.4490451217735921,945
32,S A. Diagonal,0.4660172842174686,945
32,S A. MultiDiagonal,0.41956034268625675,945
32,S A. Grid,0.45484832580819434,945
32,Learnable,0.41343581279780717,945
64,SD,0.2801188951196755,945
64,S A. Diagonal,0.31093317655369346,945
64,S A. MultiDiagonal,0.30691656759403346,945
64,S A. Grid,0.26816833047222355,945
8,SD,0.6872018853575742,946
8,S A. Diagonal,0.7382174769486274,946
8,S A. MultiDiagonal,0.6990333907905948,946
8,S A. Grid,0.7052010893640024,946
8,Learnable,0.7275153592417778,946
16,SD,0.5669841314445535,946
16,S A. Diagonal,0.6017252490011833,946
16,S A. MultiDiagonal,0.5543693624667823,946
16,S A. Grid,0.5704561295478238,946
16,Learnable,0.5924722184548584,946
32,SD,0.4518099639868524,946
32,S A. Diagonal,0.4692530839852713,946
32,S A. MultiDiagonal,0.4234971008487827,946
32,S A. Grid,0.4496511934766362,946
32,Learnable,0.4221386669594537,946
64,SD,0.27973661035639885,946
64,S A. Diagonal,0.3069412435486501,946
64,S A. MultiDiagonal,0.2961100148212862,946
64,S A. Grid,0.27201886204310166,946
8,SD,0.6723668044123587,947
8,S A. Diagonal,0.7301868237664596,947
8,S A. MultiDiagonal,0.6959645068496166,947
8,S A. Grid,0.7116010938747988,947
8,Learnable,0.7624594878940082,947
16,SD,0.5697110770029792,947
16,S A. Diagonal,0.5992256247564356,947
16,S A. MultiDiagonal,0.5400631160423858,947
16,S A. Grid,0.5763273701300119,947
16,Learnable,0.5707805197103891,947
32,SD,0.4484928741998929,947
32,S A. Diagonal,0.4669824264777978,947
32,S A. MultiDiagonal,0.4246301021820403,947
32,S A. Grid,0.46393204482225714,947
32,Learnable,0.4114920545945881,947
64,SD,0.2854009481945396,947
64,S A. Diagonal,0.2980196075980964,947
64,S A. MultiDiagonal,0.2952128885752003,947
64,S A. Grid,0.2667304266750604,947
8,SD,0.6778337681767322,948
8,S A. Diagonal,0.7221544500998005,948
8,S A. MultiDiagonal,0.720129809658111,948
8,S A. Grid,0.7101651153715738,948
8,Learnable,0.740256677535263,948
16,SD,0.5705846415917402,948
16,S A. Diagonal,0.6019677649947037,948
16,S A. MultiDiagonal,0.5550310831111889,948
16,S A. Grid,0.5760047174738443,948
16,Learnable,0.607264343882854,948
32,SD,0.45082204570856144,948
32,S A. Diagonal,0.46577852078641485,948
32,S A. MultiDiagonal,0.42530621385648026,948
32,S A. Grid,0.451538384604478,948
32,Learnable,0.40593046008090183,948
64,SD,0.2747706099072605,948
64,S A. Diagonal,0.2936867114554579,948
64,S A. MultiDiagonal,0.2842702495749128,948
64,S A. Grid,0.2701812325686934,948
8,SD,0.6746134329582075,949
8,S A. Diagonal,0.729009310097185,949
8,S A. MultiDiagonal,0.6908656755259613,949
8,S A. Grid,0.6945801059561167,949
8,Learnable,0.7093847676946152,949
16,SD,0.5699013362809495,949
16,S A. Diagonal,0.6083378812957716,949
16,S A. MultiDiagonal,0.550021692382748,949
16,S A. Grid,0.5766512953727231,949
16,Learnable,0.5647514862809953,949
32,SD,0.4503056630474632,949
32,S A. Diagonal,0.4692284263444292,949
32,S A. MultiDiagonal,0.4319931400240945,949
32,S A. Grid,0.4537859878350542,949
32,Learnable,0.405843190448041,949
64,SD,0.2868746725824898,949
64,S A. Diagonal,0.2995023262769268,949
64,S A. MultiDiagonal,0.284665665127834,949
64,S A. Grid,0.2623666838390135,949
8,SD,0.6968314750924469,950
8,S A. Diagonal,0.7281089331125847,950
8,S A. MultiDiagonal,0.701449239309537,950
8,S A. Grid,0.6808355121240399,950
8,Learnable,0.7730430462648918,950
16,SD,0.5660988279910917,950
16,S A. Diagonal,0.5920869426745561,950
16,S A. MultiDiagonal,0.5433391912400636,950
16,S A. Grid,0.5780150177527841,950
16,Learnable,0.5913698912480454,950
32,SD,0.45421349618350515,950
32,S A. Diagonal,0.4719170273407085,950
32,S A. MultiDiagonal,0.4229169776600563,950
32,S A. Grid,0.44954077635731277,950
32,Learnable,0.4403693633642134,950
64,SD,0.2858950680069525,950
64,S A. Diagonal,0.3018341506570668,950
64,S A. MultiDiagonal,0.28236668735612996,950
64,S A. Grid,0.2590434840488721,950
8,SD,0.6768704457820877,951
8,S A. Diagonal,0.7358892706130584,951
8,S A. MultiDiagonal,0.7127503540449878,951
8,S A. Grid,0.7181377967202461,951
8,Learnable,0.7359964498693367,951
16,SD,0.565955607156972,951
16,S A. Diagonal,0.5990439459171624,951
16,S A. MultiDiagonal,0.5438382509826218,951
16,S A. Grid,0.5778853942011669,951
16,Learnable,0.5850800800283246,951
32,SD,0.4490831421497179,951
32,S A. Diagonal,0.46458693799784384,951
32,S A. MultiDiagonal,0.42351207541705194,951
32,S A. Grid,0.4459155268697268,951
32,Learnable,0.419384136233551,951
64,SD,0.28736842552667863,951
64,S A. Diagonal,0.32700253652579264,951
64,S A. MultiDiagonal,0.31403872214381495,951
64,S A. Grid,0.27654927091013193,951
8,SD,0.6772610236271532,952
8,S A. Diagonal,0.7331016435193529,952
8,S A. MultiDiagonal,0.7086040915641807,952
8,S A. Grid,0.7152396604797692,952
8,Learnable,0.7578933202579099,952
16,SD,0.5725952266813296,952
16,S A. Diagonal,0.5979169755084422,952
16,S A. MultiDiagonal,0.5420732739329687,952
16,S A. Grid,0.5757021456796241,952
16,Learnable,0.5807846566005845,952
32,SD,0.4487018452689358,952
32,S A. Diagonal,0.46622327835018473,952
32,S A. MultiDiagonal,0.41640950033885077,952
32,S A. Grid,0.4499161379094219,952
32,Learnable,0.43700014222150374,952
64,SD,0.2886697727333849,952
64,S A. Diagonal,0.29449689604140633,952
64,S A. MultiDiagonal,0.2801933034653078,952
64,S A. Grid,0.2589290221679399,952
8,SD,0.6785722875956945,953
8,S A. Diagonal,0.724813972503373,953
8,S A. MultiDiagonal,0.696493294519893,953
8,S A. Grid,0.7135214491163583,953
8,Learnable,0.7503458187756354,953
16,SD,0.5712038492483246,953
16,S A. Diagonal,0.6023612437470549,953
16,S A. MultiDiagonal,0.5409899004864691,953
16,S A. Grid,0.5653715391826021,953
16,Learnable,0.58028054189794,953
32,SD,0.45664439417113956,953
32,S A. Diagonal,0.465735025033191,953
32,S A. MultiDiagonal,0.4238607730318897,953
32,S A. Grid,0.4525183647178975,953
32,Learnable,0.40932693947666615,953
64,SD,0.28481211530717077,953
64,S A. Diagonal,0.3210815131897151,953
64,S A. MultiDiagonal,0.28019223829771817,953
64,S A. Grid,0.2647362082678988,953
8,SD,0.682522792640455,954
8,S A. Diagonal,0.7387667236398692,954
8,S A. MultiDiagonal,0.7118196545476017,954
8,S A. Grid,0.7018797174397731,954
8,Learnable,0.7302426495135012,954
16,SD,0.5618880970173749,954
16,S A. Diagonal,0.5996928112326091,954
16,S A. MultiDiagonal,0.5497622508594842,954
16,S A. Grid,0.5758478249814263,954
16,Learnable,0.5601248481895205,954
32,SD,0.447150472730119,954
32,S A. Diagonal,0.46844665975324595,954
32,S A. MultiDiagonal,0.42544359400837145,954
32,S A. Grid,0.45157572310569044,954
32,Learnable,0.41557526947325085,954
64,SD,0.2996394238275211,954
64,S A. Diagonal,0.3038922786885951,954
64,S A. MultiDiagonal,0.2813901145141349,954
64,S A. Grid,0.25081659340840856,954
8,SD,0.6696844813050573,955
8,S A. Diagonal,0.7438776406119105,955
8,S A. MultiDiagonal,0.7107152926222028,955
8,S A. Grid,0.6931250431252491,955
8,Learnable,0.7393053536698746,955
16,SD,0.5680302027840521,955
16,S A. Diagonal,0.6006512140174759,955
16,S A. MultiDiagonal,0.5530763203738971,955
16,S A. Grid,0.5651038103772221,955
16,Learnable,0.583029101196518,955
32,SD,0.44796254763561894,955
32,S A. Diagonal,0.46980055242407887,955
32,S A. MultiDiagonal,0.4202091024183268,955
32,S A. Grid,0.4657205999645525,955
32,Learnable,0.42665577063081206,955
64,SD,0.28704080694736334,955
64,S A. Diagonal,0.31801269237653806,955
64,S A. MultiDiagonal,0.2828558421758667,955
64,S A. Grid,0.27126699949737737,955
8,SD,0.6855890885858898,956
8,S A. Diagonal,0.7265651716233655,956
8,S A. MultiDiagonal,0.6995180228015043,956
8,S A. Grid,0.6933120095316058,956
8,Learnable,0.706776080329538,956
16,SD,0.5724504317054636,956
16,S A. Diagonal,0.604175500270842,956
16,S A. MultiDiagonal,0.5393691347272751,956
16,S A. Grid,0.5763049639852582,956
16,Learnable,0.5625931604790654,956
32,SD,0.44544206607495596,956
32,S A. Diagonal,0.46489314112948965,956
32,S A. MultiDiagonal,0.4296062709802073,956
32,S A. Grid,0.45128106808219937,956
32,Learnable,0.4154455027090037,956
64,SD,0.28771436498776476,956
64,S A. Diagonal,0.308227135516304,956
64,S A. MultiDiagonal,0.2847159553093326,956
64,S A. Grid,0.25152492299276397,956
8,SD,0.6821693791707641,957
8,S A. Diagonal,0.7296159939219287,957
8,S A. MultiDiagonal,0.7211591450159084,957
8,S A. Grid,0.7120866128846888,957
8,Learnable,0.7112972178669239,957
16,SD,0.5674095058480014,957
16,S A. Diagonal,0.6008650284635113,957
16,S A. MultiDiagonal,0.5569444600148843,957
16,S A. Grid,0.576929838083075,957
16,Learnable,0.5523965033829117,957
32,SD,0.4521336960977528,957
32,S A. Diagonal,0.46176839949806253,957
32,S A. MultiDiagonal,0.4217460857759238,957
32,S A. Grid,0.4634412551295364,957
32,Learnable,0.41049615672607825,957
64,SD,0.2740863469833678,957
64,S A. Diagonal,0.30609799268829674,957
64,S A. MultiDiagonal,0.27631801411744805,957
64,S A. Grid,0.2582611412792013,957
8,SD,0.6859519383209836,958
8,S A. Diagonal,0.7252062594996416,958
8,S A. MultiDiagonal,0.7165753462347739,958
8,S A. Grid,0.6964065388669843,958
8,Learnable,0.6946812172313792,958
16,SD,0.5707644163778207,958
16,S A. Diagonal,0.6034430805891684,958
16,S A. MultiDiagonal,0.5520282085669839,958
16,S A. Grid,0.5738509775691281,958
16,Learnable,0.5919712849660941,958
32,SD,0.44651729348192715,958
32,S A. Diagonal,0.45688989843021327,958
32,S A. MultiDiagonal,0.43734354128011843,958
32,S A. Grid,0.4520714368917192,958
32,Learnable,0.420948875081943,958
64,SD,0.2997150030315789,958
64,S A. Diagonal,0.31118327580343175,958
64,S A. MultiDiagonal,0.2723161815295078,958
64,S A. Grid,0.2678249156893402,958
8,SD,0.676358652222908,959
8,S A. Diagonal,0.7235987388441363,959
8,S A. MultiDiagonal,0.7154232841663062,959
8,S A. Grid,0.7113032819641313,959
8,Learnable,0.7385549841504638,959
16,SD,0.5722126400232032,959
16,S A. Diagonal,0.6054212969353291,959
16,S A. MultiDiagonal,0.5371184918831475,959
16,S A. Grid,0.5785860134164106,959
16,Learnable,0.5795069716180601,959
32,SD,0.4524850422165849,959
32,S A. Diagonal,0.4705460412872015,959
32,S A. MultiDiagonal,0.41765493716132907,959
32,S A. Grid,0.4537939353168863,959
32,Learnable,0.42019672419975385,959
64,SD,0.2773550752631774,959
64,S A. Diagonal,0.30204985839868187,959
64,S A. MultiDiagonal,0.27293928540769163,959
64,S A. Grid,0.25877256015297545,959
8,SD,0.6720235323306493,960
8,S A. Diagonal,0.7218872323296068,960
8,S A. MultiDiagonal,0.6948937246302147,960
8,S A. Grid,0.7177642526374192,960
8,Learnable,0.7523550885274705,960
16,SD,0.573351507501008,960
16,S A. Diagonal,0.6013345095096807,960
16,S A. MultiDiagonal,0.5584671877491002,960
16,S A. Grid,0.5747663972537458,960
16,Learnable,0.5950370955918631,960
32,SD,0.4508747751722811,960
32,S A. Diagonal,0.4645379907148458,960
32,S A. MultiDiagonal,0.43358797094433027,960
32,S A. Grid,0.4538072264155255,960
32,Learnable,0.4309856173207335,960
64,SD,0.3011537863342247,960
64,S A. Diagonal,0.2985447704955377,960
64,S A. MultiDiagonal,0.2760089949958089,960
64,S A. Grid,0.2675506263602646,960
8,SD,0.6752766990864015,961
8,S A. Diagonal,0.725838770015587,961
8,S A. MultiDiagonal,0.6989643326227578,961
8,S A. Grid,0.6973539281999009,961
8,Learnable,0.7015358285124869,961
16,SD,0.5644155323489052,961
16,S A. Diagonal,0.596471957904928,961
16,S A. MultiDiagonal,0.5360726929038446,961
16,S A. Grid,0.5805693098492065,961
16,Learnable,0.5750776997266283,961
32,SD,0.45759868254846336,961
32,S A. Diagonal,0.4679096713923372,961
32,S A. MultiDiagonal,0.4312655543373223,961
32,S A. Grid,0.4534163036436474,961
32,Learnable,0.40409492435314687,961
64,SD,0.2766991927820954,961
64,S A. Diagonal,0.31087907697665906,961
64,S A. MultiDiagonal,0.2880385590420003,961
64,S A. Grid,0.26531407968029774,961
8,SD,0.673712097096484,962
8,S A. Diagonal,0.7380652152538624,962
8,S A. MultiDiagonal,0.7026453930618406,962
8,S A. Grid,0.7081810492506,962
8,Learnable,0.7582465252992574,962
16,SD,0.5637689993586374,962
16,S A. Diagonal,0.5978406438028615,962
16,S A. MultiDiagonal,0.5396381715426424,962
16,S A. Grid,0.5773087508739556,962
16,Learnable,0.6272771544570336,962
32,SD,0.44559719128923614,962
32,S A. Diagonal,0.4777302482127949,962
32,S A. MultiDiagonal,0.4179382713732297,962
32,S A. Grid,0.438578369014746,962
32,Learnable,0.43116793331565645,962
64,SD,0.28711898386991763,962
64,S A. Diagonal,0.2895941774881589,962
64,S A. MultiDiagonal,0.28903592298807346,962
64,S A. Grid,0.253623054076386,962
8,SD,0.669894066026079,963
8,S A. Diagonal,0.7231014795540316,963
8,S A. MultiDiagonal,0.6975103968662917,963
8,S A. Grid,0.7140454516717132,963
8,Learnable,0.7040491115647207,963
16,SD,0.5643945818483836,963
16,S A. Diagonal,0.6041764545339472,963
16,S A. MultiDiagonal,0.5548392241968826,963
16,S A. Grid,0.5694442492181119,963
16,Learnable,0.5719624478857853,963
32,SD,0.45353089507510574,963
32,S A. Diagonal,0.4696198793840703,963
32,S A. MultiDiagonal,0.4172466100879633,963
32,S A. Grid,0.4437874070410494,963
32,Learnable,0.440000623109976,963
64,SD,0.29575740559919694,963
64,S A. Diagonal,0.3364451659035732,963
64,S A. MultiDiagonal,0.308828699067355,963
64,S A. Grid,0.2770283908787625,963
8,SD,0.68184629488691,964
8,S A. Diagonal,0.7373922914334401,964
8,S A. MultiDiagonal,0.7084079658573351,964
8,S A. Grid,0.699670302823029,964
8,Learnable,0.724834316465803,964
16,SD,0.5566733365665368,964
16,S A. Diagonal,0.6031779630166423,964
16,S A. MultiDiagonal,0.5679771380980169,964
16,S A. Grid,0.5735080416805248,964
16,Learnable,0.5665133139674803,964
32,SD,0.4510297134900276,964
32,S A. Diagonal,0.46603543293452127,964
32,S A. MultiDiagonal,0.42640284088547337,964
32,S A. Grid,0.45580451639847974,964
32,Learnable,0.43663547897231175,964
64,SD,0.287405242471711,964
64,S A. Diagonal,0.31241193149754976,964
64,S A. MultiDiagonal,0.309030677235555,964
64,S A. Grid,0.27168942274836133,964
8,SD,0.6947456951216421,965
8,S A. Diagonal,0.7219589138209995,965
8,S A. MultiDiagonal,0.7161906360072481,965
8,S A. Grid,0.7174149433080536,965
8,Learnable,0.7399106340287189,965
16,SD,0.5715464422196388,965
16,S A. Diagonal,0.6000890666469961,965
16,S A. MultiDiagonal,0.5440281447976981,965
16,S A. Grid,0.5713524206764614,965
16,Learnable,0.5954872977857413,965
32,SD,0.4496635294785961,965
32,S A. Diagonal,0.4653399126333718,965
32,S A. MultiDiagonal,0.4175822945856021,965
32,S A. Grid,0.4572669933881038,965
32,Learnable,0.4189448199663859,965
64,SD,0.2852624823840132,965
64,S A. Diagonal,0.3117171989221399,965
64,S A. MultiDiagonal,0.29649632668692094,965
64,S A. Grid,0.2585255201267046,965
8,SD,0.6744817911715628,966
8,S A. Diagonal,0.7297618752596104,966
8,S A. MultiDiagonal,0.7059034592476526,966
8,S A. Grid,0.7003427265598855,966
8,Learnable,0.7309890847936089,966
16,SD,0.5696849854504973,966
16,S A. Diagonal,0.5980642724226263,966
16,S A. MultiDiagonal,0.5554236237397095,966
16,S A. Grid,0.5800375245161451,966
16,Learnable,0.616636627510889,966
32,SD,0.45074480471267986,966
32,S A. Diagonal,0.4695585221607439,966
32,S A. MultiDiagonal,0.41721159539531893,966
32,S A. Grid,0.44471324356760156,966
32,Learnable,0.4112733304725477,966
64,SD,0.2865933445597138,966
64,S A. Diagonal,0.29454375731525884,966
64,S A. MultiDiagonal,0.30166857136256864,966
64,S A. Grid,0.2563621567196093,966
8,SD,0.6751135422459801,967
8,S A. Diagonal,0.7290708556080165,967
8,S A. MultiDiagonal,0.710025798258271,967
8,S A. Grid,0.7143827302671499,967
8,Learnable,0.7460037800198169,967
16,SD,0.5713891297817993,967
16,S A. Diagonal,0.6021389413870932,967
16,S A. MultiDiagonal,0.5543947691830631,967
16,S A. Grid,0.5791787087010887,967
16,Learnable,0.6332525412090407,967
32,SD,0.4457098830393986,967
32,S A. Diagonal,0.47066668783312304,967
32,S A. MultiDiagonal,0.43129760645649745,967
32,S A. Grid,0.4354071433790845,967
32,Learnable,0.4246008431222038,967
64,SD,0.29518086563047435,967
64,S A. Diagonal,0.3195896817959448,967
64,S A. MultiDiagonal,0.3025203034086109,967
64,S A. Grid,0.26384133140578225,967
8,SD,0.6810461401585549,968
8,S A. Diagonal,0.7344391834764731,968
8,S A. MultiDiagonal,0.7024622378378118,968
8,S A. Grid,0.7138347348364008,968
8,Learnable,0.714063690852468,968
16,SD,0.5692109828988173,968
16,S A. Diagonal,0.6005512750259054,968
16,S A. MultiDiagonal,0.5482471639844874,968
16,S A. Grid,0.5802640605762956,968
16,Learnable,0.5950619339656993,968
32,SD,0.44598537683661155,968
32,S A. Diagonal,0.4680808294633275,968
32,S A. MultiDiagonal,0.4260200775066641,968
32,S A. Grid,0.44244317442517833,968
32,Learnable,0.41221443300880595,968
64,SD,0.2891766028671639,968
64,S A. Diagonal,0.2968574580143567,968
64,S A. MultiDiagonal,0.27112269713030074,968
64,S A. Grid,0.27371156432193244,968
8,SD,0.674109422086512,969
8,S A. Diagonal,0.7310168687150097,969
8,S A. MultiDiagonal,0.6957752584746225,969
8,S A. Grid,0.7049970796128966,969
8,Learnable,0.7166545596445962,969
16,SD,0.5662430733315147,969
16,S A. Diagonal,0.5958236544670827,969
16,S A. MultiDiagonal,0.5507082963192752,969
16,S A. Grid,0.5749936979055422,969
16,Learnable,0.5650742202999627,969
32,SD,0.4497503845924675,969
32,S A. Diagonal,0.4606132247960545,969
32,S A. MultiDiagonal,0.4250309058452517,969
32,S A. Grid,0.44708929332689207,969
32,Learnable,0.40089160901889637,969
64,SD,0.2929048578000319,969
64,S A. Diagonal,0.284349941272274,969
64,S A. MultiDiagonal,0.2807846630052766,969
64,S A. Grid,0.24900976436101413,969
8,SD,0.6748899251450594,970
8,S A. Diagonal,0.7324905618027951,970
8,S A. MultiDiagonal,0.7075739003424932,970
8,S A. Grid,0.704092706396318,970
8,Learnable,0.7516688348046776,970
16,SD,0.5725588175456385,970
16,S A. Diagonal,0.6028129596086258,970
16,S A. MultiDiagonal,0.549813399501226,970
16,S A. Grid,0.5776789700152068,970
16,Learnable,0.5674608547306036,970
32,SD,0.4511423845743147,970
32,S A. Diagonal,0.4673004231075686,970
32,S A. MultiDiagonal,0.4205201885316317,970
32,S A. Grid,0.4499667164479434,970
32,Learnable,0.410715921071203,970
64,SD,0.28694765615875145,970
64,S A. Diagonal,0.2943242610206339,970
64,S A. MultiDiagonal,0.2737604806379736,970
64,S A. Grid,0.2629070451790205,970
8,SD,0.6830560305491566,971
8,S A. Diagonal,0.7403414947183324,971
8,S A. MultiDiagonal,0.6940796867781247,971
8,S A. Grid,0.7117156007411363,971
8,Learnable,0.7348839819464547,971
16,SD,0.5611350257528481,971
16,S A. Diagonal,0.594459923977201,971
16,S A. MultiDiagonal,0.5545474093850382,971
16,S A. Grid,0.5787818290160924,971
16,Learnable,0.5881327649122283,971
32,SD,0.44763046579414,971
32,S A. Diagonal,0.4631787035774278,971
32,S A. MultiDiagonal,0.43413666538649076,971
32,S A. Grid,0.45001979077462106,971
32,Learnable,0.41382522006667644,971
64,SD,0.29749710965226756,971
64,S A. Diagonal,0.2982848282593704,971
64,S A. MultiDiagonal,0.28407126638526237,971
64,S A. Grid,0.2711261970666617,971
8,SD,0.6835255916052735,972
8,S A. Diagonal,0.7457853784453835,972
8,S A. MultiDiagonal,0.7040569995646372,972
8,S A. Grid,0.7131913047869789,972
8,Learnable,0.7313317492784507,972
16,SD,0.5679152536400107,972
16,S A. Diagonal,0.6008447608030729,972
16,S A. MultiDiagonal,0.543476216614086,972
16,S A. Grid,0.5754761350538689,972
16,Learnable,0.57599471481325,972
32,SD,0.4511318562877529,972
32,S A. Diagonal,0.46064261434462184,972
32,S A. MultiDiagonal,0.4175043485766052,972
32,S A. Grid,0.4523145319116414,972
32,Learnable,0.4007441855900705,972
64,SD,0.27438010087475917,972
64,S A. Diagonal,0.31550026155116234,972
64,S A. MultiDiagonal,0.27837076144189676,972
64,S A. Grid,0.2694930491973845,972
8,SD,0.6763799599144438,973
8,S A. Diagonal,0.7288315644072445,973
8,S A. MultiDiagonal,0.6988952741694883,973
8,S A. Grid,0.7019938053182362,973
8,Learnable,0.7383878779557198,973
16,SD,0.5669498406051334,973
16,S A. Diagonal,0.5950041086092446,973
16,S A. MultiDiagonal,0.5477909431177657,973
16,S A. Grid,0.5773628636648991,973
16,Learnable,0.5584582723686699,973
32,SD,0.4493336224291078,973
32,S A. Diagonal,0.470091980595949,973
32,S A. MultiDiagonal,0.43265078652154443,973
32,S A. Grid,0.4387458786196473,973
32,Learnable,0.420651226683112,973
64,SD,0.28305515123591973,973
64,S A. Diagonal,0.31200490967533384,973
64,S A. MultiDiagonal,0.291455188897875,973
64,S A. Grid,0.28013509850241813,973
8,SD,0.6849262879992293,974
8,S A. Diagonal,0.725023023490959,974
8,S A. MultiDiagonal,0.7136894597842616,974
8,S A. Grid,0.7159713635824261,974
8,Learnable,0.7003481932049198,974
16,SD,0.5650676001387749,974
16,S A. Diagonal,0.6001568318948314,974
16,S A. MultiDiagonal,0.5471377285224377,974
16,S A. Grid,0.5763120683892848,974
16,Learnable,0.572842464833611,974
32,SD,0.4455680144000713,974
32,S A. Diagonal,0.4640629153869845,974
32,S A. MultiDiagonal,0.42508088955615053,974
32,S A. Grid,0.4461672150177938,974
32,Learnable,0.4252003488184935,974
64,SD,0.28884341184535933,974
64,S A. Diagonal,0.30534536558499326,974
64,S A. MultiDiagonal,0.2973090491681992,974
64,S A. Grid,0.2609579138376772,974
8,SD,0.6791032541408043,975
8,S A. Diagonal,0.7304683053488139,975
8,S A. MultiDiagonal,0.6967565233211636,975
8,S A. Grid,0.7101873365379457,975
8,Learnable,0.7274168352031227,975
16,SD,0.5710164832522958,975
16,S A. Diagonal,0.6037599977940024,975
16,S A. MultiDiagonal,0.546625752527672,975
16,S A. Grid,0.5832817707718781,975
16,Learnable,0.5919804711058106,975
32,SD,0.453017397864544,975
32,S A. Diagonal,0.469498463046194,975
32,S A. MultiDiagonal,0.42015206758002355,975
32,S A. Grid,0.4482022496669249,975
32,Learnable,0.42330725045621465,975
64,SD,0.286244171831827,975
64,S A. Diagonal,0.29885143393129565,975
64,S A. MultiDiagonal,0.28438177313198243,975
64,S A. Grid,0.2568042772874264,975
8,SD,0.6840911151938499,976
8,S A. Diagonal,0.7252765441926167,976
8,S A. MultiDiagonal,0.7087338212280148,976
8,S A. Grid,0.7149320248746188,976
8,Learnable,0.7480045312053923,976
16,SD,0.5618381845165904,976
16,S A. Diagonal,0.6065102890478984,976
16,S A. MultiDiagonal,0.5400273214893584,976
16,S A. Grid,0.5739872005740599,976
16,Learnable,0.5702769497997418,976
32,SD,0.4470188925229935,976
32,S A. Diagonal,0.4645966229421419,976
32,S A. MultiDiagonal,0.4248744798424057,976
32,S A. Grid,0.4624635967743356,976
32,Learnable,0.4043131407760332,976
64,SD,0.2734683621141872,976
64,S A. Diagonal,0.3343433147328073,976
64,S A. MultiDiagonal,0.3127391302678144,976
64,S A. Grid,0.26876764694028754,976
8,SD,0.6755637183489867,977
8,S A. Diagonal,0.7235907779978498,977
8,S A. MultiDiagonal,0.6972013255071645,977
8,S A. Grid,0.7183613214206683,977
8,Learnable,0.7342425139963489,977
16,SD,0.5717365148813812,977
16,S A. Diagonal,0.5957305483228794,977
16,S A. MultiDiagonal,0.5612316349690607,977
16,S A. Grid,0.5817514897940287,977
16,Learnable,0.5892216348269308,977
32,SD,0.4519829801117253,977
32,S A. Diagonal,0.4749025751319619,977
32,S A. MultiDiagonal,0.426511585055362,977
32,S A. Grid,0.44809418903683684,977
32,Learnable,0.42846060620141413,977
64,SD,0.28853197081853627,977
64,S A. Diagonal,0.29868130772322565,977
64,S A. MultiDiagonal,0.282974323909866,977
64,S A. Grid,0.2676763639974718,977
8,SD,0.6752663459911507,978
8,S A. Diagonal,0.7283745805308376,978
8,S A. MultiDiagonal,0.7091048411363634,978
8,S A. Grid,0.7091069564259109,978
8,Learnable,0.736660253873902,978
16,SD,0.5636470103303036,978
16,S A. Diagonal,0.6009464257864234,978
16,S A. MultiDiagonal,0.5647528744923995,978
16,S A. Grid,0.5820420015216741,978
16,Learnable,0.5542482088988744,978
32,SD,0.45097044844886525,978
32,S A. Diagonal,0.4695503341379469,978
32,S A. MultiDiagonal,0.42216809857235343,978
32,S A. Grid,0.444664284474235,978
32,Learnable,0.43168456453386206,978
64,SD,0.2879213888785838,978
64,S A. Diagonal,0.3109113518255866,978
64,S A. MultiDiagonal,0.28358134026029375,978
64,S A. Grid,0.26018996797152905,978
8,SD,0.6781228327260869,979
8,S A. Diagonal,0.7287287929781986,979
8,S A. MultiDiagonal,0.7163722929379802,979
8,S A. Grid,0.7028411680779342,979
8,Learnable,0.7353507524615465,979
16,SD,0.5698152525616008,979
16,S A. Diagonal,0.5978665953580252,979
16,S A. MultiDiagonal,0.5366955489898221,979
16,S A. Grid,0.5696058021944526,979
16,Learnable,0.590877295771224,979
32,SD,0.4468393325660904,979
32,S A. Diagonal,0.46127819636560646,979
32,S A. MultiDiagonal,0.43367061631023235,979
32,S A. Grid,0.4479475836215021,979
32,Learnable,0.3944015266380625,979
64,SD,0.2897314400550851,979
64,S A. Diagonal,0.30102324526557495,979
64,S A. MultiDiagonal,0.30082273288937483,979
64,S A. Grid,0.27459795208659893,979
8,SD,0.6798378468858439,980
8,S A. Diagonal,0.7285993582699082,980
8,S A. MultiDiagonal,0.7108870715749751,980
8,S A. Grid,0.7109287532015066,980
8,Learnable,0.758187642488574,980
16,SD,0.5714050401509705,980
16,S A. Diagonal,0.6040573888195359,980
16,S A. MultiDiagonal,0.5587906466089655,980
16,S A. Grid,0.5758985605340956,980
16,Learnable,0.5728930860771422,980
32,SD,0.4495452141444682,980
32,S A. Diagonal,0.47090608315921756,980
32,S A. MultiDiagonal,0.4267523197410002,980
32,S A. Grid,0.45055926708316996,980
32,Learnable,0.42981821740938986,980
64,SD,0.2871017232008467,980
64,S A. Diagonal,0.3084650042130776,980
64,S A. MultiDiagonal,0.30631616493643526,980
64,S A. Grid,0.26019277079214354,980
8,SD,0.6685915249875272,981
8,S A. Diagonal,0.7251901749778742,981
8,S A. MultiDiagonal,0.7091781547260182,981
8,S A. Grid,0.7195918683213003,981
8,Learnable,0.7197795235058303,981
16,SD,0.5662390606135131,981
16,S A. Diagonal,0.5954868504369526,981
16,S A. MultiDiagonal,0.5464753158776425,981
16,S A. Grid,0.5735454901591781,981
16,Learnable,0.5823863433712336,981
32,SD,0.4482958351185673,981
32,S A. Diagonal,0.4628510390897722,981
32,S A. MultiDiagonal,0.42622209597864635,981
32,S A. Grid,0.46043835379220377,981
32,Learnable,0.4202563013066118,981
64,SD,0.2787556349916291,981
64,S A. Diagonal,0.2854350431753102,981
64,S A. MultiDiagonal,0.282026053415225,981
64,S A. Grid,0.27519662594773764,981
8,SD,0.6740386715551867,982
8,S A. Diagonal,0.7366953520038909,982
8,S A. MultiDiagonal,0.7057602987632982,982
8,S A. Grid,0.7070680702426959,982
8,Learnable,0.6877766698182246,982
16,SD,0.5669762021486461,982
16,S A. Diagonal,0.6023864692952372,982
16,S A. MultiDiagonal,0.5474649614826846,982
16,S A. Grid,0.5634826457931895,982
16,Learnable,0.5848576820519983,982
32,SD,0.4538567661768379,982
32,S A. Diagonal,0.46990117701328504,982
32,S A. MultiDiagonal,0.42096292876487823,982
32,S A. Grid,0.4495826128898436,982
32,Learnable,0.4281417914626076,982
64,SD,0.28936779837442966,982
64,S A. Diagonal,0.31499791943244154,982
64,S A. MultiDiagonal,0.29281764010199873,982
64,S A. Grid,0.2665516856817155,982
8,SD,0.6745116540961725,983
8,S A. Diagonal,0.7373508603244978,983
8,S A. MultiDiagonal,0.7146798955000523,983
8,S A. Grid,0.7030188454102761,983
8,Learnable,0.7416910703204127,983
16,SD,0.5640099860008689,983
16,S A. Diagonal,0.6028536970983427,983
16,S A. MultiDiagonal,0.5612351596448679,983
16,S A. Grid,0.5821178685331074,983
16,Learnable,0.5789970652424604,983
32,SD,0.44949918063520977,983
32,S A. Diagonal,0.4623383171597206,983
32,S A. MultiDiagonal,0.42230853818581104,983
32,S A. Grid,0.4514442934971378,983
32,Learnable,0.4216293321736246,983
64,SD,0.27939182732295964,983
64,S A. Diagonal,0.30557442385262895,983
64,S A. MultiDiagonal,0.28502639822855397,983
64,S A. Grid,0.2762773344326199,983
8,SD,0.6742566141207282,984
8,S A. Diagonal,0.7240329305990003,984
8,S A. MultiDiagonal,0.7112185178378995,984
8,S A. Grid,0.7050094711837421,984
8,Learnable,0.6985499844600961,984
16,SD,0.5730581699084816,984
16,S A. Diagonal,0.5951441608709083,984
16,S A. MultiDiagonal,0.5596458866110163,984
16,S A. Grid,0.5708895127370319,984
16,Learnable,0.565866510641959,984
32,SD,0.4498463951886282,984
32,S A. Diagonal,0.46734034993329243,984
32,S A. MultiDiagonal,0.41790166222663694,984
32,S A. Grid,0.4442133341969408,984
32,Learnable,0.38851684724914076,984
64,SD,0.2859798191290643,984
64,S A. Diagonal,0.3259784864094758,984
64,S A. MultiDiagonal,0.2933002848789357,984
64,S A. Grid,0.26091789112591957,984
8,SD,0.6857362884546885,985
8,S A. Diagonal,0.7258346724147058,985
8,S A. MultiDiagonal,0.7005755655180931,985
8,S A. Grid,0.7129247557372976,985
8,Learnable,0.7541778446050854,985
16,SD,0.5683893646784542,985
16,S A. Diagonal,0.6042455743925347,985
16,S A. MultiDiagonal,0.5601963470775475,985
16,S A. Grid,0.5647808607100153,985
16,Learnable,0.5825283992031262,985
32,SD,0.44670346587883847,985
32,S A. Diagonal,0.4624128396444138,985
32,S A. MultiDiagonal,0.42745960414440676,985
32,S A. Grid,0.4395845411291945,985
32,Learnable,0.4179737025576398,985
64,SD,0.28057881879162005,985
64,S A. Diagonal,0.3128018362662391,985
64,S A. MultiDiagonal,0.2850509486187093,985
64,S A. Grid,0.2563576227202705,985
8,SD,0.6786900104457354,986
8,S A. Diagonal,0.7200171285340393,986
8,S A. MultiDiagonal,0.7045300783047203,986
8,S A. Grid,0.6899348850707623,986
8,Learnable,0.7452443133365187,986
16,SD,0.5689319090681884,986
16,S A. Diagonal,0.5943273331049388,986
16,S A. MultiDiagonal,0.5477570014506367,986
16,S A. Grid,0.5827210402075303,986
16,Learnable,0.5538755865489908,986
32,SD,0.45055357726299705,986
32,S A. Diagonal,0.4612434414223896,986
32,S A. MultiDiagonal,0.43328296850073367,986
32,S A. Grid,0.4580491059906751,986
32,Learnable,0.41462746738148376,986
64,SD,0.2807458610291543,986
64,S A. Diagonal,0.31624443739752633,986
64,S A. MultiDiagonal,0.29027912465434624,986
64,S A. Grid,0.2674471804787678,986
8,SD,0.6730346062352199,987
8,S A. Diagonal,0.7252691935388333,987
8,S A. MultiDiagonal,0.6985603229323808,987
8,S A. Grid,0.6951302522497428,987
8,Learnable,0.753863727954539,987
16,SD,0.5703364597857843,987
16,S A. Diagonal,0.6025602740005899,987
16,S A. MultiDiagonal,0.5543897625649651,987
16,S A. Grid,0.5820536856374067,987
16,Learnable,0.5555663698574792,987
32,SD,0.44942393654482005,987
32,S A. Diagonal,0.4675345734582721,987
32,S A. MultiDiagonal,0.43599170289992284,987
32,S A. Grid,0.4591942135144039,987
32,Learnable,0.41227768362595923,987
64,SD,0.27678345118597375,987
64,S A. Diagonal,0.3009055562793338,987
64,S A. MultiDiagonal,0.2949535630427541,987
64,S A. Grid,0.2610162724731132,987
8,SD,0.6785108694483454,988
8,S A. Diagonal,0.7299824869582348,988
8,S A. MultiDiagonal,0.6976843058697066,988
8,S A. Grid,0.7106781907203187,988
8,Learnable,0.747060734659979,988
16,SD,0.5677896493872229,988
16,S A. Diagonal,0.6074419503852193,988
16,S A. MultiDiagonal,0.5634322657374672,988
16,S A. Grid,0.5740826145950065,988
16,Learnable,0.5809300762641254,988
32,SD,0.4442960412044367,988
32,S A. Diagonal,0.46624588443858267,988
32,S A. MultiDiagonal,0.43879195162810347,988
32,S A. Grid,0.44905507386610577,988
32,Learnable,0.4241848557491079,988
64,SD,0.2908341750564532,988
64,S A. Diagonal,0.3150968245103304,988
64,S A. MultiDiagonal,0.28571773176121484,988
64,S A. Grid,0.26018383341655643,988
8,SD,0.6752061898345145,989
8,S A. Diagonal,0.723544823809467,989
8,S A. MultiDiagonal,0.6967460114199714,989
8,S A. Grid,0.7105368030741633,989
8,Learnable,0.7509397103814037,989
16,SD,0.5683803704316305,989
16,S A. Diagonal,0.6000544099003329,989
16,S A. MultiDiagonal,0.5386762856323265,989
16,S A. Grid,0.5757605011435153,989
16,Learnable,0.5741872995145526,989
32,SD,0.4515282892764094,989
32,S A. Diagonal,0.4657630711642966,989
32,S A. MultiDiagonal,0.4185498626719991,989
32,S A. Grid,0.45610109736312143,989
32,Learnable,0.3992210545703176,989
64,SD,0.2774940332488723,989
64,S A. Diagonal,0.30569936910026624,989
64,S A. MultiDiagonal,0.28262722356137204,989
64,S A. Grid,0.2869717498878491,989
8,SD,0.6801665868283535,990
8,S A. Diagonal,0.7253386373554181,990
8,S A. MultiDiagonal,0.7032585027832472,990
8,S A. Grid,0.720440571602413,990
8,Learnable,0.697037080769973,990
16,SD,0.5806837983504799,990
16,S A. Diagonal,0.5923114074367601,990
16,S A. MultiDiagonal,0.5457664038718928,990
16,S A. Grid,0.577422712578153,990
16,Learnable,0.587639971626956,990
32,SD,0.4477380024547457,990
32,S A. Diagonal,0.46082864247308897,990
32,S A. MultiDiagonal,0.4169605402053761,990
32,S A. Grid,0.44128487317546655,990
32,Learnable,0.41636196701744693,990
64,SD,0.28165510604317134,990
64,S A. Diagonal,0.307435083125857,990
64,S A. MultiDiagonal,0.2955141640320289,990
64,S A. Grid,0.25817577312577,990
8,SD,0.6858871219389545,991
8,S A. Diagonal,0.7188370554096903,991
8,S A. MultiDiagonal,0.7082625842968852,991
8,S A. Grid,0.7069222412136519,991
8,Learnable,0.7226243841589679,991
16,SD,0.5635215694278495,991
16,S A. Diagonal,0.6057511750299561,991
16,S A. MultiDiagonal,0.562493490067455,991
16,S A. Grid,0.5792314135576482,991
16,Learnable,0.5850962537908995,991
32,SD,0.44666834516663534,991
32,S A. Diagonal,0.47464771337810496,991
32,S A. MultiDiagonal,0.42544530105653855,991
32,S A. Grid,0.45121656455324194,991
32,Learnable,0.41212016324655226,991
64,SD,0.27106425248063504,991
64,S A. Diagonal,0.31314725843393476,991
64,S A. MultiDiagonal,0.30118585706152895,991
64,S A. Grid,0.25962713866562825,991
8,SD,0.6899992908193253,992
8,S A. Diagonal,0.7256717987350153,992
8,S A. MultiDiagonal,0.7020667632097579,992
8,S A. Grid,0.6828646163995875,992
8,Learnable,0.7525707905967975,992
16,SD,0.5663404437997906,992
16,S A. Diagonal,0.5960832837523053,992
16,S A. MultiDiagonal,0.5377615907012054,992
16,S A. Grid,0.5729738493391273,992
16,Learnable,0.5614692915702142,992
32,SD,0.4495657234349476,992
32,S A. Diagonal,0.46918769038125063,992
32,S A. MultiDiagonal,0.42062403227019496,992
32,S A. Grid,0.4554976992756171,992
32,Learnable,0.42688770302903056,992
64,SD,0.3007732314551245,992
64,S A. Diagonal,0.32936895400153376,992
64,S A. MultiDiagonal,0.2739978306477317,992
64,S A. Grid,0.27909123091385757,992
8,SD,0.6819292158812259,993
8,S A. Diagonal,0.7283728512672869,993
8,S A. MultiDiagonal,0.6920081748794192,993
8,S A. Grid,0.710626971675239,993
8,Learnable,0.740625463419135,993
16,SD,0.561043418586133,993
16,S A. Diagonal,0.5990779710248568,993
16,S A. MultiDiagonal,0.550413302166239,993
16,S A. Grid,0.5751532228462188,993
16,Learnable,0.5786910094904907,993
32,SD,0.4463067326104607,993
32,S A. Diagonal,0.464368204913272,993
32,S A. MultiDiagonal,0.42040371506245017,993
32,S A. Grid,0.44901458632794616,993
32,Learnable,0.38568095015846415,993
64,SD,0.2864304799990748,993
64,S A. Diagonal,0.30097822898732624,993
64,S A. MultiDiagonal,0.28230643225640617,993
64,S A. Grid,0.26390366363245465,993
8,SD,0.6805721321894603,994
8,S A. Diagonal,0.7278013262532094,994
8,S A. MultiDiagonal,0.7180620054581287,994
8,S A. Grid,0.7137852902949553,994
8,Learnable,0.7513392851692459,994
16,SD,0.5660216376476551,994
16,S A. Diagonal,0.5920568826468442,994
16,S A. MultiDiagonal,0.5425020761446779,994
16,S A. Grid,0.5809417800749479,994
16,Learnable,0.5902787120289469,994
32,SD,0.44760634708593455,994
32,S A. Diagonal,0.46996216200853674,994
32,S A. MultiDiagonal,0.4369601511680698,994
32,S A. Grid,0.45087444085485107,994
32,Learnable,0.41894774362616083,994
64,SD,0.2882848892229731,994
64,S A. Diagonal,0.2875717054847647,994
64,S A. MultiDiagonal,0.3064683911216283,994
64,S A. Grid,0.28212671942983597,994
8,SD,0.6780312553179402,995
8,S A. Diagonal,0.7293409833043522,995
8,S A. MultiDiagonal,0.7218956140024464,995
8,S A. Grid,0.7005325397317055,995
8,Learnable,0.7419671993816748,995
16,SD,0.5699123292997438,995
16,S A. Diagonal,0.5995665251790799,995
16,S A. MultiDiagonal,0.559140959461418,995
16,S A. Grid,0.5760407027888843,995
16,Learnable,0.576380079044735,995
32,SD,0.4503860748411084,995
32,S A. Diagonal,0.471127379164233,995
32,S A. MultiDiagonal,0.4249031797204205,995
32,S A. Grid,0.45413049615006473,995
32,Learnable,0.39493343443895296,995
64,SD,0.286924788998879,995
64,S A. Diagonal,0.3239516270535555,995
64,S A. MultiDiagonal,0.2919467864516948,995
64,S A. Grid,0.27965515871024516,995
8,SD,0.6815507815304254,996
8,S A. Diagonal,0.7341362064636173,996
8,S A. MultiDiagonal,0.7021668153028289,996
8,S A. Grid,0.7035431744810126,996
8,Learnable,0.7366185517151301,996
16,SD,0.5722939294124024,996
16,S A. Diagonal,0.5971354854131028,996
16,S A. MultiDiagonal,0.5409211751643515,996
16,S A. Grid,0.5723569945665912,996
16,Learnable,0.5740016084554405,996
32,SD,0.452429492718358,996
32,S A. Diagonal,0.4719956126761994,996
32,S A. MultiDiagonal,0.43100991851495335,996
32,S A. Grid,0.4580065159681267,996
32,Learnable,0.4243876287763582,996
64,SD,0.28981244487809127,996
64,S A. Diagonal,0.3144051010143874,996
64,S A. MultiDiagonal,0.30185002487194323,996
64,S A. Grid,0.2661795256150068,996
8,SD,0.6720719521572021,997
8,S A. Diagonal,0.7315844080671476,997
8,S A. MultiDiagonal,0.7153442835789656,997
8,S A. Grid,0.720541724761967,997
8,Learnable,0.6984783680800566,997
16,SD,0.5750379605426844,997
16,S A. Diagonal,0.6104551132677943,997
16,S A. MultiDiagonal,0.5369899798755653,997
16,S A. Grid,0.5832049874235339,997
16,Learnable,0.5804089050879504,997
32,SD,0.4519715403479783,997
32,S A. Diagonal,0.4674402431010837,997
32,S A. MultiDiagonal,0.41628394715250217,997
32,S A. Grid,0.45547473963967927,997
32,Learnable,0.4377161560862352,997
64,SD,0.28299715200688946,997
64,S A. Diagonal,0.31169710815841145,997
64,S A. MultiDiagonal,0.2874277477257663,997
64,S A. Grid,0.26803879285172527,997
8,SD,0.6773047688301819,998
8,S A. Diagonal,0.736675826722824,998
8,S A. MultiDiagonal,0.7067956499144409,998
8,S A. Grid,0.7018578212016706,998
8,Learnable,0.7279516967965339,998
16,SD,0.5727828441759981,998
16,S A. Diagonal,0.5950542481219027,998
16,S A. MultiDiagonal,0.5514823506065295,998
16,S A. Grid,0.5753095734471438,998
16,Learnable,0.5860425046342688,998
32,SD,0.45212005947342,998
32,S A. Diagonal,0.4744181564010503,998
32,S A. MultiDiagonal,0.43819491155350787,998
32,S A. Grid,0.4466878301745659,998
32,Learnable,0.42069019174063194,998
64,SD,0.28808574483134375,998
64,S A. Diagonal,0.309728044586165,998
64,S A. MultiDiagonal,0.276666145586604,998
64,S A. Grid,0.26064099698901255,998
8,SD,0.679254592371963,999
8,S A. Diagonal,0.7330079036267828,999
8,S A. MultiDiagonal,0.7107311984074585,999
8,S A. Grid,0.7068811209483263,999
8,Learnable,0.7431212797094897,999
16,SD,0.5747809212810611,999
16,S A. Diagonal,0.5997381425366802,999
16,S A. MultiDiagonal,0.5537535489941703,999
16,S A. Grid,0.5812796863054492,999
16,Learnable,0.6375174509331629,999
32,SD,0.4493546698563863,999
32,S A. Diagonal,0.4642581518912223,999
32,S A. MultiDiagonal,0.4169812509642648,999
32,S A. Grid,0.4568610636188111,999
32,Learnable,0.40364414601387655,999
64,SD,0.29238913412939577,999
64,S A. Diagonal,0.2904995533234262,999
64,S A. MultiDiagonal,0.2870328521236851,999
64,S A. Grid,0.25819485106646717,999


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/random_gaussian/initial_0/hypervolume_efficiency_phases/max_infidelity_0.001/hypervolume_bootstrap_samples=1000_summary_phases_loglog_global.csv <==
d,architecture,hv_mean,hv_std,hv_q025,hv_q975
8,Learnable,0.7308406558975544,0.024986566079845347,0.6751561853342278,0.7619720004194244
8,S A. Diagonal,0.7289305672853185,0.0057114388845497825,0.718765408067275,0.7409359758224398
8,S A. Grid,0.7077925711168099,0.00829933278602947,0.690936000171606,0.7218294620607626
8,S A. MultiDiagonal,0.7052630318892886,0.008807548566046139,0.6882677370382143,0.7218963498014971
8,SD,0.677442882082022,0.00587388831233109,0.6662047814786295,0.6892337870197804
16,Learnable,0.5834058452918809,0.018293895765616488,0.5519722864944686,0.6246680527038634
16,S A. Diagonal,0.5974961249148822,0.005299922593712677,0.5872495806949527,0.6081381733889158
16,S A. Grid,0.5762541603129048,0.0051367595615613776,0.5659784464534706,0.586160652685858
16,S A. MultiDiagonal,0.5488339672413728,0.008168925053569191,0.5355301397536932,0.5659891372759338
16,SD,0.568552664017021,0.004195432664797603,0.5607534080656593,0.5772557581457406
32,Learnable,0.4162725729702572,0.013740624762241476,0.38778837353314904,0.4431316803314278
32,S A. Diagonal,0.46692239013143677,0.0038124410581983352,0.45996885426384515,0.4746505291174257
32,S A. Grid,0.4497726497697456,0.0060957342720609695,0.4386046011685307,0.46241695563431784
32,S A. MultiDiagonal,0.42461334166751685,0.005987653776382868,0.41462749651920305,0.43791702498302043
32,SD,0.449837888772323,0.0028344960415027957,0.4447397130422101,0.45596941722263123
64,S A. Diagonal,0.3060307658312299,0.011856391887106844,0.28433189614744164,0.3295595108277509
64,S A. Grid,0.2666295011879582,0.009289670318347867,0.2498951332622483,0.28672559135306463
64,S A. MultiDiagonal,0.29059982418928837,0.011740215720964908,0.270786215945081,0.31589812592730765
64,SD,0.28520297036845427,0.009041806521004551,0.26889303582517327,0.30456064770737157


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/random_gaussian/initial_0/hypervolume_efficiency_phases/max_infidelity_all/hypervolume_bootstrap_samples=1000_phases_loglog_global.csv <==
d,architecture,hv,bootstrap_index
8,SD,0.4903541944307246,0
8,S A. Diagonal,0.5359932915227771,0
8,S A. MultiDiagonal,0.5137007866825132,0
8,S A. Grid,0.539148700682002,0
8,Learnable,0.5392617371107115,0
16,SD,0.4103324762198255,0
16,S A. Diagonal,0.45088940822689194,0
16,S A. MultiDiagonal,0.4274519396265611,0
16,S A. Grid,0.4371947150078952,0
16,Learnable,0.46458720001324955,0
32,SD,0.32589111414086014,0
32,S A. Diagonal,0.3590200282863947,0
32,S A. MultiDiagonal,0.3470574674530621,0
32,S A. Grid,0.34907910416023735,0
32,Learnable,0.31675830949914513,0
64,SD,0.22122020747431087,0
64,S A. Diagonal,0.2861712619209833,0
64,S A. MultiDiagonal,0.25191710362781694,0
64,S A. Grid,0.24540887779194304,0
8,SD,0.497007155884887,1
8,S A. Diagonal,0.5441168954302358,1
8,S A. MultiDiagonal,0.5278507220209946,1
8,S A. Grid,0.5321843000648202,1
8,Learnable,0.5387000247551729,1
16,SD,0.4117307726889237,1
16,S A. Diagonal,0.4509100509495832,1
16,S A. MultiDiagonal,0.42390480543231224,1
16,S A. Grid,0.44325068266749873,1
16,Learnable,0.4214769363377544,1
32,SD,0.3226158380357884,1
32,S A. Diagonal,0.3674280102259755,1
32,S A. MultiDiagonal,0.3314705706705973,1
32,S A. Grid,0.3555878508180177,1
32,Learnable,0.3218628720243754,1
64,SD,0.22779520424761282,1
64,S A. Diagonal,0.2669522119984985,1
64,S A. MultiDiagonal,0.23685633997219663,1
64,S A. Grid,0.2364143511665195,1
8,SD,0.49668447023639717,2
8,S A. Diagonal,0.5339610829733783,2
8,S A. MultiDiagonal,0.5242317849689865,2
8,S A. Grid,0.5357807388328645,2
8,Learnable,0.5228881204405316,2
16,SD,0.4078285412852063,2
16,S A. Diagonal,0.4523326934473957,2
16,S A. MultiDiagonal,0.42700623050941156,2
16,S A. Grid,0.4402280399978177,2
16,Learnable,0.43671080736980117,2
32,SD,0.3228025176579318,2
32,S A. Diagonal,0.3651067794254754,2
32,S A. MultiDiagonal,0.34119145100983933,2
32,S A. Grid,0.35828906129729177,2
32,Learnable,0.3263167740337176,2
64,SD,0.21624962364933728,2
64,S A. Diagonal,0.2636740576946214,2
64,S A. MultiDiagonal,0.2395716789974639,2
64,S A. Grid,0.25386525777864855,2
8,SD,0.49195597701243476,3
8,S A. Diagonal,0.5365674871158919,3
8,S A. MultiDiagonal,0.5127904240845673,3
8,S A. Grid,0.5288724832827841,3
8,Learnable,0.5461317320834177,3
16,SD,0.4121129518607445,3
16,S A. Diagonal,0.4574278385045192,3
16,S A. MultiDiagonal,0.42889283276829415,3
16,S A. Grid,0.441846916762097,3
16,Learnable,0.4375456309043061,3
32,SD,0.32411753944772215,3
32,S A. Diagonal,0.365362758764212,3
32,S A. MultiDiagonal,0.3319130679267266,3
32,S A. Grid,0.3536351486042625,3
32,Learnable,0.32122984998602433,3
64,SD,0.2147967222281259,3
64,S A. Diagonal,0.2666975361059101,3
64,S A. MultiDiagonal,0.24194939288658918,3
64,S A. Grid,0.25090947362208793,3
8,SD,0.48787876585682327,4
8,S A. Diagonal,0.5322593476001575,4
8,S A. MultiDiagonal,0.5186465974206584,4
8,S A. Grid,0.541025199567873,4
8,Learnable,0.5059908459950255,4
16,SD,0.4096884905886202,4
16,S A. Diagonal,0.45186981945156446,4
16,S A. MultiDiagonal,0.4238617108495686,4
16,S A. Grid,0.43277517070932564,4
16,Learnable,0.42408352262655236,4
32,SD,0.32725578654598664,4
32,S A. Diagonal,0.36213014355908246,4
32,S A. MultiDiagonal,0.3413913797150979,4
32,S A. Grid,0.35664926080676457,4
32,Learnable,0.3198412392961497,4
64,SD,0.22981967462172867,4
64,S A. Diagonal,0.2685676287434391,4
64,S A. MultiDiagonal,0.24163406668393128,4
64,S A. Grid,0.24040334213172307,4
8,SD,0.48452487688195056,5
8,S A. Diagonal,0.5315218948023493,5
8,S A. MultiDiagonal,0.5164980863165803,5
8,S A. Grid,0.5341066724531727,5
8,Learnable,0.5443395036688079,5
16,SD,0.410285334785696,5
16,S A. Diagonal,0.45820709889855243,5
16,S A. MultiDiagonal,0.4236852942264312,5
16,S A. Grid,0.44415975097622284,5
16,Learnable,0.4513598343367766,5
32,SD,0.3275618344885713,5
32,S A. Diagonal,0.35778165047724053,5
32,S A. MultiDiagonal,0.33982405673981775,5
32,S A. Grid,0.35594534385852267,5
32,Learnable,0.3177596072515606,5
64,SD,0.22720519350895196,5
64,S A. Diagonal,0.2660272057093695,5
64,S A. MultiDiagonal,0.2623501324869667,5
64,S A. Grid,0.24861607200855237,5
8,SD,0.49680865246130357,6
8,S A. Diagonal,0.5364826529696459,6
8,S A. MultiDiagonal,0.5287214314488614,6
8,S A. Grid,0.5423081964239529,6
8,Learnable,0.537079034505278,6
16,SD,0.41251985705645206,6
16,S A. Diagonal,0.4497505044688648,6
16,S A. MultiDiagonal,0.42772455882958277,6
16,S A. Grid,0.44423659121239717,6
16,Learnable,0.44401158378406524,6
32,SD,0.32732974886184835,6
32,S A. Diagonal,0.35851227900577565,6
32,S A. MultiDiagonal,0.3331890464581373,6
32,S A. Grid,0.3477805165826572,6
32,Learnable,0.326426906649388,6
64,SD,0.21771980960403034,6
64,S A. Diagonal,0.2849496005315431,6
64,S A. MultiDiagonal,0.24318866664900468,6
64,S A. Grid,0.25388876645870473,6
8,SD,0.5025989433603967,7
8,S A. Diagonal,0.5402865468580034,7
8,S A. MultiDiagonal,0.5209128839797912,7
8,S A. Grid,0.5250446498975372,7
8,Learnable,0.5182594008391973,7
16,SD,0.41127596881526685,7
16,S A. Diagonal,0.4564798621952205,7
16,S A. MultiDiagonal,0.4262753541586851,7
16,S A. Grid,0.44193510267397407,7
16,Learnable,0.42427326527410225,7
32,SD,0.3234228251731467,7
32,S A. Diagonal,0.36391573134801636,7
32,S A. MultiDiagonal,0.3476918916715671,7
32,S A. Grid,0.36039680800184404,7
32,Learnable,0.32047542834631504,7
64,SD,0.22901919066388926,7
64,S A. Diagonal,0.27306270699422897,7
64,S A. MultiDiagonal,0.2409366623979597,7
64,S A. Grid,0.24303732539613426,7
8,SD,0.48722406277251856,8
8,S A. Diagonal,0.539350120185752,8
8,S A. MultiDiagonal,0.5200077055221553,8
8,S A. Grid,0.5275674050165763,8
8,Learnable,0.5450180720381155,8
16,SD,0.40834867094170235,8
16,S A. Diagonal,0.4533119954971595,8
16,S A. MultiDiagonal,0.42970433283422577,8
16,S A. Grid,0.4482156711805011,8
16,Learnable,0.41809569333770324,8
32,SD,0.32495355418053923,8
32,S A. Diagonal,0.3634760193478864,8
32,S A. MultiDiagonal,0.34047457221263966,8
32,S A. Grid,0.3603218412860023,8
32,Learnable,0.31129819799398895,8
64,SD,0.2288814175445677,8
64,S A. Diagonal,0.2693848955048896,8
64,S A. MultiDiagonal,0.24643186654133475,8
64,S A. Grid,0.23323157402281125,8
8,SD,0.4857755675052207,9
8,S A. Diagonal,0.5473902180643295,9
8,S A. MultiDiagonal,0.5248918468175598,9
8,S A. Grid,0.5301597641385044,9
8,Learnable,0.5157814522899629,9
16,SD,0.4087109026565352,9
16,S A. Diagonal,0.4477655094900216,9
16,S A. MultiDiagonal,0.4201549714864857,9
16,S A. Grid,0.44356682363959055,9
16,Learnable,0.44850409850594447,9
32,SD,0.3218578714153821,9
32,S A. Diagonal,0.35996999809096397,9
32,S A. MultiDiagonal,0.33843993351693646,9
32,S A. Grid,0.35071283126693764,9
32,Learnable,0.3154751714912568,9
64,SD,0.22458867222625994,9
64,S A. Diagonal,0.2779348414134831,9
64,S A. MultiDiagonal,0.2463069016072062,9
64,S A. Grid,0.2510670343354402,9
8,SD,0.4871798639001068,10
8,S A. Diagonal,0.5352482036619572,10
8,S A. MultiDiagonal,0.5209621447223504,10
8,S A. Grid,0.5394101323306701,10
8,Learnable,0.5475480198877073,10
16,SD,0.41411354884241475,10
16,S A. Diagonal,0.4555237964878057,10
16,S A. MultiDiagonal,0.4245173720421614,10
16,S A. Grid,0.44196810318442725,10
16,Learnable,0.4314209946425541,10
32,SD,0.32890546612465116,10
32,S A. Diagonal,0.36446513915316636,10
32,S A. MultiDiagonal,0.339908601457624,10
32,S A. Grid,0.3555942895683397,10
32,Learnable,0.3197124605245342,10
64,SD,0.2174160499497732,10
64,S A. Diagonal,0.27534152331565676,10
64,S A. MultiDiagonal,0.24172409865835237,10
64,S A. Grid,0.2437214727355955,10
8,SD,0.4954171169308551,11
8,S A. Diagonal,0.5371874833026318,11
8,S A. MultiDiagonal,0.5283341615426467,11
8,S A. Grid,0.5241051489725584,11
8,Learnable,0.538747486421605,11
16,SD,0.4117995484742684,11
16,S A. Diagonal,0.45407358099340095,11
16,S A. MultiDiagonal,0.42630880099319124,11
16,S A. Grid,0.4444666098285296,11
16,Learnable,0.4478125068919974,11
32,SD,0.3225038957000837,11
32,S A. Diagonal,0.363825992438393,11
32,S A. MultiDiagonal,0.3376264775926507,11
32,S A. Grid,0.3554453010315038,11
32,Learnable,0.30975499023631076,11
64,SD,0.2234098223951518,11
64,S A. Diagonal,0.2559249026608061,11
64,S A. MultiDiagonal,0.25629359027649296,11
64,S A. Grid,0.24283767369231524,11
8,SD,0.4995996843857104,12
8,S A. Diagonal,0.535760957439559,12
8,S A. MultiDiagonal,0.5295292852319878,12
8,S A. Grid,0.5288226845020472,12
8,Learnable,0.5406983899580744,12
16,SD,0.4071676109982195,12
16,S A. Diagonal,0.4531197793292162,12
16,S A. MultiDiagonal,0.4154998243055078,12
16,S A. Grid,0.43643578487636203,12
16,Learnable,0.4330671978342754,12
32,SD,0.32427395228736733,12
32,S A. Diagonal,0.3642461908593223,12
32,S A. MultiDiagonal,0.3301230914095394,12
32,S A. Grid,0.3523132725249606,12
32,Learnable,0.3148700146434481,12
64,SD,0.21425166760619727,12
64,S A. Diagonal,0.26894087578354514,12
64,S A. MultiDiagonal,0.2452143499682159,12
64,S A. Grid,0.2497333378262094,12
8,SD,0.491572819921581,13
8,S A. Diagonal,0.5369566973818329,13
8,S A. MultiDiagonal,0.508051644609015,13
8,S A. Grid,0.5315935062077792,13
8,Learnable,0.5380425000926711,13
16,SD,0.41033969656823643,13
16,S A. Diagonal,0.45564610132599886,13
16,S A. MultiDiagonal,0.4222623082027117,13
16,S A. Grid,0.4354185817483419,13
16,Learnable,0.4218511139409127,13
32,SD,0.32823351266686207,13
32,S A. Diagonal,0.3604743724527109,13
32,S A. MultiDiagonal,0.3432931313304681,13
32,S A. Grid,0.34971804756337055,13
32,Learnable,0.3130099469553432,13
64,SD,0.21454954708048946,13
64,S A. Diagonal,0.2625151215398858,13
64,S A. MultiDiagonal,0.23426121379392661,13
64,S A. Grid,0.2540706909722045,13
8,SD,0.4891827112106337,14
8,S A. Diagonal,0.5350072037642088,14
8,S A. MultiDiagonal,0.5221426223767465,14
8,S A. Grid,0.5336799623991049,14
8,Learnable,0.5433338320093353,14
16,SD,0.41059195316243996,14
16,S A. Diagonal,0.4486995318461754,14
16,S A. MultiDiagonal,0.41878082729865906,14
16,S A. Grid,0.4420426813154882,14
16,Learnable,0.4166159274268595,14
32,SD,0.32539640741380405,14
32,S A. Diagonal,0.36274285251890104,14
32,S A. MultiDiagonal,0.3364639430245484,14
32,S A. Grid,0.35042297492212937,14
32,Learnable,0.31272571536708016,14
64,SD,0.21858506310870482,14
64,S A. Diagonal,0.27819540598178255,14
64,S A. MultiDiagonal,0.25327244698071183,14
64,S A. Grid,0.2474607459412117,14
8,SD,0.49767011809242406,15
8,S A. Diagonal,0.5505849263940363,15
8,S A. MultiDiagonal,0.5201918316622054,15
8,S A. Grid,0.5230914482366182,15
8,Learnable,0.5426927410257745,15
16,SD,0.4103835363962035,15
16,S A. Diagonal,0.45092951916059937,15
16,S A. MultiDiagonal,0.42498550094923365,15
16,S A. Grid,0.4437058547211543,15
16,Learnable,0.45023985031618774,15
32,SD,0.3252396706640985,15
32,S A. Diagonal,0.3656213188438727,15
32,S A. MultiDiagonal,0.3310686188219021,15
32,S A. Grid,0.35614733378129104,15
32,Learnable,0.3157289498468971,15
64,SD,0.216442863554486,15
64,S A. Diagonal,0.2647117513226886,15
64,S A. MultiDiagonal,0.25214138634862776,15
64,S A. Grid,0.23836062704001523,15
8,SD,0.491718772976491,16
8,S A. Diagonal,0.5410125513349177,16
8,S A. MultiDiagonal,0.5201643119985565,16
8,S A. Grid,0.5412252223658603,16
8,Learnable,0.5419805915769055,16
16,SD,0.4118521992479123,16
16,S A. Diagonal,0.45747630752448853,16
16,S A. MultiDiagonal,0.42132468430844555,16
16,S A. Grid,0.4436778181220491,16
16,Learnable,0.4511916753394971,16
32,SD,0.3250498552878027,16
32,S A. Diagonal,0.36026629548687605,16
32,S A. MultiDiagonal,0.3416571219479506,16
32,S A. Grid,0.34918889709464435,16
32,Learnable,0.32690009704576267,16
64,SD,0.22068092516626592,16
64,S A. Diagonal,0.2710192764834519,16
64,S A. MultiDiagonal,0.23715182537874052,16
64,S A. Grid,0.2535917899970734,16
8,SD,0.4876301692208513,17
8,S A. Diagonal,0.5332683109714655,17
8,S A. MultiDiagonal,0.5180857664991139,17
8,S A. Grid,0.53566119231704,17
8,Learnable,0.5469806383440136,17
16,SD,0.41058236188793684,17
16,S A. Diagonal,0.46224354574375615,17
16,S A. MultiDiagonal,0.4170110968529239,17
16,S A. Grid,0.4398666329758454,17
16,Learnable,0.4286281061509701,17
32,SD,0.32511063571316967,17
32,S A. Diagonal,0.3617185743384455,17
32,S A. MultiDiagonal,0.3399437686461414,17
32,S A. Grid,0.36056100101937383,17
32,Learnable,0.32279966264494625,17
64,SD,0.22481828225611644,17
64,S A. Diagonal,0.25055338514515973,17
64,S A. MultiDiagonal,0.24733919486909087,17
64,S A. Grid,0.2627253263316369,17
8,SD,0.4891375252458914,18
8,S A. Diagonal,0.5355797984788393,18
8,S A. MultiDiagonal,0.5275103358866973,18
8,S A. Grid,0.5346939804433599,18
8,Learnable,0.5351528598543192,18
16,SD,0.40631162032692025,18
16,S A. Diagonal,0.44866571217149054,18
16,S A. MultiDiagonal,0.4213775621353189,18
16,S A. Grid,0.4434463573427587,18
16,Learnable,0.42667149972191415,18
32,SD,0.3287691242485348,18
32,S A. Diagonal,0.362838473654881,18
32,S A. MultiDiagonal,0.33467350014106856,18
32,S A. Grid,0.3509138457330504,18
32,Learnable,0.3275217290680327,18
64,SD,0.2245396916151776,18
64,S A. Diagonal,0.26125409904744906,18
64,S A. MultiDiagonal,0.23910628727046368,18
64,S A. Grid,0.26525507997730113,18
8,SD,0.4867095804322204,19
8,S A. Diagonal,0.536172872856789,19
8,S A. MultiDiagonal,0.5188922608408558,19
8,S A. Grid,0.5377999212462501,19
8,Learnable,0.5062740650315614,19
16,SD,0.40800301440174896,19
16,S A. Diagonal,0.45968175855793325,19
16,S A. MultiDiagonal,0.4189974627669309,19
16,S A. Grid,0.4455449194528218,19
16,Learnable,0.4614719717166077,19
32,SD,0.3252221450131616,19
32,S A. Diagonal,0.36341541042895575,19
32,S A. MultiDiagonal,0.33690741899350024,19
32,S A. Grid,0.35128399020631385,19
32,Learnable,0.3081410624759794,19
64,SD,0.22500769311625127,19
64,S A. Diagonal,0.27335744265250306,19
64,S A. MultiDiagonal,0.25566766210250147,19
64,S A. Grid,0.23779151618194344,19
8,SD,0.4952284490935719,20
8,S A. Diagonal,0.5318462508061809,20
8,S A. MultiDiagonal,0.5277582213426545,20
8,S A. Grid,0.5376973252698456,20
8,Learnable,0.5284222121927263,20
16,SD,0.41275600960339565,20
16,S A. Diagonal,0.4565071552167186,20
16,S A. MultiDiagonal,0.4335086717551606,20
16,S A. Grid,0.4448969680148034,20
16,Learnable,0.4427800502433836,20
32,SD,0.32066518016742585,20
32,S A. Diagonal,0.3588299912660672,20
32,S A. MultiDiagonal,0.3367151452960694,20
32,S A. Grid,0.3548072981235933,20
32,Learnable,0.3281440762708103,20
64,SD,0.21584168905043127,20
64,S A. Diagonal,0.27001742599316414,20
64,S A. MultiDiagonal,0.24459174497509345,20
64,S A. Grid,0.25927261146780023,20
8,SD,0.49247855932580314,21
8,S A. Diagonal,0.5439222361380351,21
8,S A. MultiDiagonal,0.5262001653219319,21
8,S A. Grid,0.5162297900501807,21
8,Learnable,0.5240562479525801,21
16,SD,0.4093345361792557,21
16,S A. Diagonal,0.4497833197476567,21
16,S A. MultiDiagonal,0.4271495056098074,21
16,S A. Grid,0.43992018622274986,21
16,Learnable,0.4271007202989949,21
32,SD,0.3233844301374077,21
32,S A. Diagonal,0.363701740666164,21
32,S A. MultiDiagonal,0.3405091017006743,21
32,S A. Grid,0.35167813512831086,21
32,Learnable,0.3001652992295643,21
64,SD,0.21662822660379646,21
64,S A. Diagonal,0.26978761135754237,21
64,S A. MultiDiagonal,0.2372317437907686,21
64,S A. Grid,0.2522399364832125,21
8,SD,0.49217542735389463,22
8,S A. Diagonal,0.5411976414233628,22
8,S A. MultiDiagonal,0.5179551872001104,22
8,S A. Grid,0.5340120007821442,22
8,Learnable,0.5006315427137188,22
16,SD,0.4097773418892205,22
16,S A. Diagonal,0.45911919718792127,22
16,S A. MultiDiagonal,0.41617661633182956,22
16,S A. Grid,0.44156399981989874,22
16,Learnable,0.43729040717118833,22
32,SD,0.32354374837935873,22
32,S A. Diagonal,0.366757032960807,22
32,S A. MultiDiagonal,0.34615105580226524,22
32,S A. Grid,0.35531782222111463,22
32,Learnable,0.3214767976926364,22
64,SD,0.21934647988100764,22
64,S A. Diagonal,0.26633258394750314,22
64,S A. MultiDiagonal,0.24039869075756692,22
64,S A. Grid,0.24667606294940675,22
8,SD,0.4879176056337715,23
8,S A. Diagonal,0.5348843717483674,23
8,S A. MultiDiagonal,0.5159926973541895,23
8,S A. Grid,0.5218199335980958,23
8,Learnable,0.537599443953302,23
16,SD,0.41191844898120655,23
16,S A. Diagonal,0.45067595074523326,23
16,S A. MultiDiagonal,0.41797351284843276,23
16,S A. Grid,0.433622599109548,23
16,Learnable,0.43936373899682807,23
32,SD,0.32529790983278006,23
32,S A. Diagonal,0.359368789788883,23
32,S A. MultiDiagonal,0.33450311454354587,23
32,S A. Grid,0.3490465476656767,23
32,Learnable,0.3201490510552416,23
64,SD,0.21561709872720144,23
64,S A. Diagonal,0.25866104354986,23
64,S A. MultiDiagonal,0.2537427900409307,23
64,S A. Grid,0.2471753200859369,23
8,SD,0.4884082148224632,24
8,S A. Diagonal,0.5325478396848083,24
8,S A. MultiDiagonal,0.5181800407199104,24
8,S A. Grid,0.5350907309559252,24
8,Learnable,0.5361152442950755,24
16,SD,0.4088335409405234,24
16,S A. Diagonal,0.45132855162508223,24
16,S A. MultiDiagonal,0.4332712603069102,24
16,S A. Grid,0.44178096971449626,24
16,Learnable,0.4176689247595087,24
32,SD,0.3260978757832185,24
32,S A. Diagonal,0.36620093777746693,24
32,S A. MultiDiagonal,0.33645510975446413,24
32,S A. Grid,0.3579265131621546,24
32,Learnable,0.32584763941131967,24
64,SD,0.21868991067868931,24
64,S A. Diagonal,0.27231965904183597,24
64,S A. MultiDiagonal,0.2394712310386501,24
64,S A. Grid,0.2597980086527934,24
8,SD,0.48189805306014244,25
8,S A. Diagonal,0.54124866171361,25
8,S A. MultiDiagonal,0.5298096297434484,25
8,S A. Grid,0.535058339783345,25
8,Learnable,0.5276626134358257,25
16,SD,0.4108180693256696,25
16,S A. Diagonal,0.4519382709197575,25
16,S A. MultiDiagonal,0.43059211828074345,25
16,S A. Grid,0.44069356668412596,25
16,Learnable,0.42751376123865753,25
32,SD,0.32261705453444,25
32,S A. Diagonal,0.36076651849211705,25
32,S A. MultiDiagonal,0.33235447547749863,25
32,S A. Grid,0.34734894527400795,25
32,Learnable,0.30130761397525246,25
64,SD,0.21551132818580834,25
64,S A. Diagonal,0.26439420274532993,25
64,S A. MultiDiagonal,0.23893142731008715,25
64,S A. Grid,0.2458288242903958,25
8,SD,0.4935211759705763,26
8,S A. Diagonal,0.5352688139991528,26
8,S A. MultiDiagonal,0.5164798097163057,26
8,S A. Grid,0.5345746354494356,26
8,Learnable,0.5348452651183233,26
16,SD,0.4105528816697094,26
16,S A. Diagonal,0.4474841409281017,26
16,S A. MultiDiagonal,0.42201436886518945,26
16,S A. Grid,0.43901094782874245,26
16,Learnable,0.4487761225221554,26
32,SD,0.3275067279365037,26
32,S A. Diagonal,0.36197651439627426,26
32,S A. MultiDiagonal,0.34694970454925333,26
32,S A. Grid,0.352654712503805,26
32,Learnable,0.32196079383146364,26
64,SD,0.23097362806612415,26
64,S A. Diagonal,0.2729709653498796,26
64,S A. MultiDiagonal,0.24254008582440686,26
64,S A. Grid,0.2508017393252272,26
8,SD,0.49407687664533184,27
8,S A. Diagonal,0.5363324220791487,27
8,S A. MultiDiagonal,0.5124741385763371,27
8,S A. Grid,0.5267325482852176,27
8,Learnable,0.5458052190302567,27
16,SD,0.4105312417217495,27
16,S A. Diagonal,0.453244055935613,27
16,S A. MultiDiagonal,0.4292483353604414,27
16,S A. Grid,0.4423983797605695,27
16,Learnable,0.44483375194839875,27
32,SD,0.32565166138644597,27
32,S A. Diagonal,0.3596427119457378,27
32,S A. MultiDiagonal,0.33512409061905263,27
32,S A. Grid,0.353874691523111,27
32,Learnable,0.3247246693328286,27
64,SD,0.22053457626015013,27
64,S A. Diagonal,0.26450625171750797,27
64,S A. MultiDiagonal,0.24652551242987786,27
64,S A. Grid,0.267602640215273,27
8,SD,0.4857953785425094,28
8,S A. Diagonal,0.5346725347432513,28
8,S A. MultiDiagonal,0.5295600099469533,28
8,S A. Grid,0.5287716668433908,28
8,Learnable,0.5389528105815702,28
16,SD,0.40925341181414443,28
16,S A. Diagonal,0.45649130337621385,28
16,S A. MultiDiagonal,0.42073331823330906,28
16,S A. Grid,0.4401048381814616,28
16,Learnable,0.44063968059646424,28
32,SD,0.3263216083510996,28
32,S A. Diagonal,0.3589347628342211,28
32,S A. MultiDiagonal,0.3329043864522726,28
32,S A. Grid,0.34856071814487344,28
32,Learnable,0.32089715022140486,28
64,SD,0.21805162579510196,28
64,S A. Diagonal,0.2553290562058485,28
64,S A. MultiDiagonal,0.2523939499523896,28
64,S A. Grid,0.24965177044558348,28
8,SD,0.48674099190085085,29
8,S A. Diagonal,0.5399172806458713,29
8,S A. MultiDiagonal,0.5122409215833016,29
8,S A. Grid,0.5316975850121396,29
8,Learnable,0.5165030338688297,29
16,SD,0.4112753139393006,29
16,S A. Diagonal,0.44914842893297696,29
16,S A. MultiDiagonal,0.42446856233866576,29
16,S A. Grid,0.44422884949970676,29
16,Learnable,0.4343438049738764,29
32,SD,0.32932560005345024,29
32,S A. Diagonal,0.36233136370433344,29
32,S A. MultiDiagonal,0.3355196606304186,29
32,S A. Grid,0.3462225874604673,29
32,Learnable,0.3393854642546159,29
64,SD,0.22264284911991114,29
64,S A. Diagonal,0.25746763262485456,29
64,S A. MultiDiagonal,0.2374795416655987,29
64,S A. Grid,0.24607478664248453,29
8,SD,0.49199963318529694,30
8,S A. Diagonal,0.5396149011772691,30
8,S A. MultiDiagonal,0.5142353558301782,30
8,S A. Grid,0.5419760242593867,30
8,Learnable,0.5331791409804103,30
16,SD,0.4119577408501531,30
16,S A. Diagonal,0.4556653137277257,30
16,S A. MultiDiagonal,0.424839679935926,30
16,S A. Grid,0.4417086440378496,30
16,Learnable,0.42945313199550295,30
32,SD,0.32525371108587686,30
32,S A. Diagonal,0.3655293749831549,30
32,S A. MultiDiagonal,0.3368825178473709,30
32,S A. Grid,0.357491784851336,30
32,Learnable,0.3110129092903787,30
64,SD,0.22534103344349812,30
64,S A. Diagonal,0.2597434994597479,30
64,S A. MultiDiagonal,0.2434956288228985,30
64,S A. Grid,0.2552856276800648,30
8,SD,0.48675187249448315,31
8,S A. Diagonal,0.5375946826018974,31
8,S A. MultiDiagonal,0.5201796697226504,31
8,S A. Grid,0.5341861363693651,31
8,Learnable,0.5325401857142125,31
16,SD,0.40908015924449587,31
16,S A. Diagonal,0.44655528551153834,31
16,S A. MultiDiagonal,0.4223913534266251,31
16,S A. Grid,0.43559578695534695,31
16,Learnable,0.4441811084285815,31
32,SD,0.32757128103305083,31
32,S A. Diagonal,0.36062106539390515,31
32,S A. MultiDiagonal,0.3376738774630573,31
32,S A. Grid,0.35043776544311894,31
32,Learnable,0.30595393962779727,31
64,SD,0.21244789296359637,31
64,S A. Diagonal,0.2640217003417931,31
64,S A. MultiDiagonal,0.23921326995955577,31
64,S A. Grid,0.25404435525454283,31
8,SD,0.48556096215717454,32
8,S A. Diagonal,0.5391922245810312,32
8,S A. MultiDiagonal,0.5225007942060694,32
8,S A. Grid,0.5339405411110838,32
8,Learnable,0.5317154189378712,32
16,SD,0.41493266563971887,32
16,S A. Diagonal,0.4467600281438779,32
16,S A. MultiDiagonal,0.4157215783034599,32
16,S A. Grid,0.4433920943285552,32
16,Learnable,0.43856524873478253,32
32,SD,0.32441056207263896,32
32,S A. Diagonal,0.3645369792788761,32
32,S A. MultiDiagonal,0.3312778937274961,32
32,S A. Grid,0.35330493170500077,32
32,Learnable,0.3261029591735112,32
64,SD,0.22408458129019113,32
64,S A. Diagonal,0.2717090665190197,32
64,S A. MultiDiagonal,0.24124803640856662,32
64,S A. Grid,0.24143423100127528,32
8,SD,0.48665219517965397,33
8,S A. Diagonal,0.5427402792874163,33
8,S A. MultiDiagonal,0.5225727890043854,33
8,S A. Grid,0.5255611555686392,33
8,Learnable,0.5313299348172212,33
16,SD,0.41268781381028097,33
16,S A. Diagonal,0.44894621114262273,33
16,S A. MultiDiagonal,0.4340855633254763,33
16,S A. Grid,0.43957345072962584,33
16,Learnable,0.4604598380042039,33
32,SD,0.3284515052958642,33
32,S A. Diagonal,0.36201333960080717,33
32,S A. MultiDiagonal,0.338859204942138,33
32,S A. Grid,0.35271310566093317,33
32,Learnable,0.3197899053255777,33
64,SD,0.2300132678097731,33
64,S A. Diagonal,0.2596077428741224,33
64,S A. MultiDiagonal,0.2533250167489877,33
64,S A. Grid,0.24068442665469442,33
8,SD,0.48231823900754267,34
8,S A. Diagonal,0.5454905123966143,34
8,S A. MultiDiagonal,0.5207239336651167,34
8,S A. Grid,0.52357693616663,34
8,Learnable,0.5370584391819284,34
16,SD,0.41240505946413897,34
16,S A. Diagonal,0.45813169155174266,34
16,S A. MultiDiagonal,0.42068733012900483,34
16,S A. Grid,0.43632870026812376,34
16,Learnable,0.4390070867823579,34
32,SD,0.3248292934410031,34
32,S A. Diagonal,0.3663339857039146,34
32,S A. MultiDiagonal,0.3334044537831889,34
32,S A. Grid,0.3538782627733398,34
32,Learnable,0.3159022892142937,34
64,SD,0.21966425763231978,34
64,S A. Diagonal,0.26412380909158656,34
64,S A. MultiDiagonal,0.24185378126650028,34
64,S A. Grid,0.2541260909363532,34
8,SD,0.4881733914082232,35
8,S A. Diagonal,0.5494964851943186,35
8,S A. MultiDiagonal,0.5180073942497856,35
8,S A. Grid,0.5339478614716004,35
8,Learnable,0.5054559018820052,35
16,SD,0.4166038931632371,35
16,S A. Diagonal,0.45447868962947036,35
16,S A. MultiDiagonal,0.4268172398181683,35
16,S A. Grid,0.44174684005734494,35
16,Learnable,0.4331281914658804,35
32,SD,0.3237459033487252,35
32,S A. Diagonal,0.36384952840012214,35
32,S A. MultiDiagonal,0.3339292682533309,35
32,S A. Grid,0.3586309183988712,35
32,Learnable,0.31403443146103005,35
64,SD,0.22733643206014578,35
64,S A. Diagonal,0.28323127866741427,35
64,S A. MultiDiagonal,0.2452503222940896,35
64,S A. Grid,0.2348775160617497,35
8,SD,0.48375504050105145,36
8,S A. Diagonal,0.5368898170196312,36
8,S A. MultiDiagonal,0.5249398764558916,36
8,S A. Grid,0.5164683823647266,36
8,Learnable,0.5391954572092568,36
16,SD,0.4103721295067673,36
16,S A. Diagonal,0.44775662721608334,36
16,S A. MultiDiagonal,0.4218831519561121,36
16,S A. Grid,0.438735449970285,36
16,Learnable,0.4300630279858031,36
32,SD,0.32707497111940154,36
32,S A. Diagonal,0.3630263648547635,36
32,S A. MultiDiagonal,0.33189277678820606,36
32,S A. Grid,0.3514768384483107,36
32,Learnable,0.33996994639145306,36
64,SD,0.22394253016871446,36
64,S A. Diagonal,0.26089697721536353,36
64,S A. MultiDiagonal,0.2604827785707452,36
64,S A. Grid,0.244559394666082,36
8,SD,0.4948203495250144,37
8,S A. Diagonal,0.5400365765228053,37
8,S A. MultiDiagonal,0.5198161996681481,37
8,S A. Grid,0.5350743605587037,37
8,Learnable,0.4974286072331199,37
16,SD,0.41217107839043793,37
16,S A. Diagonal,0.4570840247528114,37
16,S A. MultiDiagonal,0.42496503195674723,37
16,S A. Grid,0.44045404004498523,37
16,Learnable,0.4247059326794195,37
32,SD,0.32661266622146784,37
32,S A. Diagonal,0.3639519626759851,37
32,S A. MultiDiagonal,0.33845275586066587,37
32,S A. Grid,0.35793128396582696,37
32,Learnable,0.3354306806950223,37
64,SD,0.22817319790984575,37
64,S A. Diagonal,0.25880888720267503,37
64,S A. MultiDiagonal,0.24023269843380993,37
64,S A. Grid,0.257019743297788,37
8,SD,0.4864269519940595,38
8,S A. Diagonal,0.5347627579375107,38
8,S A. MultiDiagonal,0.5333002320515313,38
8,S A. Grid,0.5275864991284362,38
8,Learnable,0.542880374230393,38
16,SD,0.4104145452455129,38
16,S A. Diagonal,0.451654865542291,38
16,S A. MultiDiagonal,0.4186161732392456,38
16,S A. Grid,0.4396213749910357,38
16,Learnable,0.4351745690615889,38
32,SD,0.32730776364646724,38
32,S A. Diagonal,0.36725746488599387,38
32,S A. MultiDiagonal,0.3358964271888411,38
32,S A. Grid,0.34954482011628374,38
32,Learnable,0.31881249765919345,38
64,SD,0.22080000245803005,38
64,S A. Diagonal,0.2614685074098748,38
64,S A. MultiDiagonal,0.24336410857780022,38
64,S A. Grid,0.24790939604100934,38
8,SD,0.48871697916463586,39
8,S A. Diagonal,0.5352958854480576,39
8,S A. MultiDiagonal,0.5245464891258925,39
8,S A. Grid,0.5249063252982478,39
8,Learnable,0.5422303579744143,39
16,SD,0.4123851187608353,39
16,S A. Diagonal,0.44834402545668917,39
16,S A. MultiDiagonal,0.43443049259695676,39
16,S A. Grid,0.44018248078800026,39
16,Learnable,0.45089025417550865,39
32,SD,0.3243920188991244,39
32,S A. Diagonal,0.35756820582371385,39
32,S A. MultiDiagonal,0.3312475664966623,39
32,S A. Grid,0.3533548695065563,39
32,Learnable,0.337183673861744,39
64,SD,0.22770684851519174,39
64,S A. Diagonal,0.27578245057416706,39
64,S A. MultiDiagonal,0.24807267055094367,39
64,S A. Grid,0.244537847543831,39
8,SD,0.48371361038535804,40
8,S A. Diagonal,0.5339678860422941,40
8,S A. MultiDiagonal,0.521643710330143,40
8,S A. Grid,0.5382335571290204,40
8,Learnable,0.5424191704504885,40
16,SD,0.40857596900383497,40
16,S A. Diagonal,0.45394518586999577,40
16,S A. MultiDiagonal,0.4304899165277519,40
16,S A. Grid,0.44366143123155655,40
16,Learnable,0.43814938907954226,40
32,SD,0.33076582489541473,40
32,S A. Diagonal,0.36089594802536085,40
32,S A. MultiDiagonal,0.3371226869755923,40
32,S A. Grid,0.35440641119584243,40
32,Learnable,0.32337322205580254,40
64,SD,0.21948686146787802,40
64,S A. Diagonal,0.2537618757417859,40
64,S A. MultiDiagonal,0.2452824787335413,40
64,S A. Grid,0.24181898475083197,40
8,SD,0.48740347521430083,41
8,S A. Diagonal,0.5395308559897037,41
8,S A. MultiDiagonal,0.5345007087988368,41
8,S A. Grid,0.5379062637667876,41
8,Learnable,0.5433764987708523,41
16,SD,0.40606975768063963,41
16,S A. Diagonal,0.4534141525772882,41
16,S A. MultiDiagonal,0.4236683782334969,41
16,S A. Grid,0.4416916659907978,41
16,Learnable,0.4389036956050367,41
32,SD,0.32417885258694457,41
32,S A. Diagonal,0.36175030967522326,41
32,S A. MultiDiagonal,0.3315868744964626,41
32,S A. Grid,0.3545327942163867,41
32,Learnable,0.33203574085328935,41
64,SD,0.22032401780651514,41
64,S A. Diagonal,0.2635064121830545,41
64,S A. MultiDiagonal,0.24121251502488955,41
64,S A. Grid,0.2456517205905812,41
8,SD,0.49299414613382253,42
8,S A. Diagonal,0.5456954820849614,42
8,S A. MultiDiagonal,0.5141049680976365,42
8,S A. Grid,0.5358553896629751,42
8,Learnable,0.5420289897156712,42
16,SD,0.4077256297856951,42
16,S A. Diagonal,0.4598906831061651,42
16,S A. MultiDiagonal,0.42062674033133834,42
16,S A. Grid,0.43977195973473626,42
16,Learnable,0.4292033329553922,42
32,SD,0.3247909394387115,42
32,S A. Diagonal,0.3616559021729526,42
32,S A. MultiDiagonal,0.3317746968682872,42
32,S A. Grid,0.3443368308792525,42
32,Learnable,0.32086380489626287,42
64,SD,0.2171180660365499,42
64,S A. Diagonal,0.26279604821252744,42
64,S A. MultiDiagonal,0.25034819684673804,42
64,S A. Grid,0.24469106608916324,42
8,SD,0.487031641072036,43
8,S A. Diagonal,0.5436247203607982,43
8,S A. MultiDiagonal,0.5325664131577221,43
8,S A. Grid,0.5260923339777788,43
8,Learnable,0.5282663297913217,43
16,SD,0.4130618750357006,43
16,S A. Diagonal,0.45146604154772985,43
16,S A. MultiDiagonal,0.42228629707793586,43
16,S A. Grid,0.4419466681642018,43
16,Learnable,0.4359661578007493,43
32,SD,0.32587133139537705,43
32,S A. Diagonal,0.3624489405767102,43
32,S A. MultiDiagonal,0.3407625061056323,43
32,S A. Grid,0.35834248219895315,43
32,Learnable,0.3217621494080864,43
64,SD,0.21464784537801193,43
64,S A. Diagonal,0.2676939273090102,43
64,S A. MultiDiagonal,0.24915215645837963,43
64,S A. Grid,0.25176196214390545,43
8,SD,0.49129679584462627,44
8,S A. Diagonal,0.5378529090760995,44
8,S A. MultiDiagonal,0.5161122882128343,44
8,S A. Grid,0.532575642563307,44
8,Learnable,0.49802986787503406,44
16,SD,0.4136258664376532,44
16,S A. Diagonal,0.45409404747919024,44
16,S A. MultiDiagonal,0.4210565476555397,44
16,S A. Grid,0.44252610617469046,44
16,Learnable,0.4447930598051227,44
32,SD,0.3229565887962549,44
32,S A. Diagonal,0.3593858462813858,44
32,S A. MultiDiagonal,0.3351741390601067,44
32,S A. Grid,0.35231797143827237,44
32,Learnable,0.31968063043233697,44
64,SD,0.2214119063524997,44
64,S A. Diagonal,0.2583576977269409,44
64,S A. MultiDiagonal,0.24422476538945814,44
64,S A. Grid,0.2513206180993429,44
8,SD,0.49801495105204185,45
8,S A. Diagonal,0.539202808951964,45
8,S A. MultiDiagonal,0.5251483347575052,45
8,S A. Grid,0.5255709150238012,45
8,Learnable,0.5353991701750445,45
16,SD,0.4105578325948025,45
16,S A. Diagonal,0.45511583648767845,45
16,S A. MultiDiagonal,0.43099900557562437,45
16,S A. Grid,0.4416689377631009,45
16,Learnable,0.4364145843297769,45
32,SD,0.3220252259815334,45
32,S A. Diagonal,0.36084082158552233,45
32,S A. MultiDiagonal,0.3343812444739326,45
32,S A. Grid,0.3519833655884119,45
32,Learnable,0.32490524295252227,45
64,SD,0.22380889321286251,45
64,S A. Diagonal,0.26099862927514866,45
64,S A. MultiDiagonal,0.24545782553639622,45
64,S A. Grid,0.23858492238693982,45
8,SD,0.4932350474297844,46
8,S A. Diagonal,0.5407259673410041,46
8,S A. MultiDiagonal,0.5298371514055211,46
8,S A. Grid,0.5252751274013997,46
8,Learnable,0.47535579374963355,46
16,SD,0.41209105376885213,46
16,S A. Diagonal,0.455015584823002,46
16,S A. MultiDiagonal,0.42173382453459335,46
16,S A. Grid,0.44640786166973334,46
16,Learnable,0.43763725050424723,46
32,SD,0.328998033102608,46
32,S A. Diagonal,0.3644527670296672,46
32,S A. MultiDiagonal,0.34578881138631057,46
32,S A. Grid,0.3548061582769613,46
32,Learnable,0.318999154840677,46
64,SD,0.22350711459578054,46
64,S A. Diagonal,0.2704293646415496,46
64,S A. MultiDiagonal,0.24284365839510386,46
64,S A. Grid,0.24101286918702575,46
8,SD,0.49080443694733167,47
8,S A. Diagonal,0.5397919125389221,47
8,S A. MultiDiagonal,0.5315478070881016,47
8,S A. Grid,0.5328768996613553,47
8,Learnable,0.5007361918495185,47
16,SD,0.41400933555840613,47
16,S A. Diagonal,0.4501199728447598,47
16,S A. MultiDiagonal,0.4188953367420726,47
16,S A. Grid,0.44436653112893953,47
16,Learnable,0.4659589787939361,47
32,SD,0.3241395211133563,47
32,S A. Diagonal,0.3647448079965519,47
32,S A. MultiDiagonal,0.34664995279684946,47
32,S A. Grid,0.35118080956742814,47
32,Learnable,0.31716250917023525,47
64,SD,0.2180197301345366,47
64,S A. Diagonal,0.2667595255949485,47
64,S A. MultiDiagonal,0.2535609213380147,47
64,S A. Grid,0.25176875576479024,47
8,SD,0.48786116654123524,48
8,S A. Diagonal,0.539198068640361,48
8,S A. MultiDiagonal,0.5193370308857704,48
8,S A. Grid,0.536627752861914,48
8,Learnable,0.5479474844244854,48
16,SD,0.4131071995644748,48
16,S A. Diagonal,0.4536408467366583,48
16,S A. MultiDiagonal,0.42199492269705474,48
16,S A. Grid,0.4414538503823428,48
16,Learnable,0.44625017279915064,48
32,SD,0.3267984220877794,48
32,S A. Diagonal,0.36304212968177024,48
32,S A. MultiDiagonal,0.3341039091541306,48
32,S A. Grid,0.3499531732062775,48
32,Learnable,0.3140751459778322,48
64,SD,0.21799151411651563,48
64,S A. Diagonal,0.2673455721702582,48
64,S A. MultiDiagonal,0.23778022804171245,48
64,S A. Grid,0.239732371167768,48
8,SD,0.48570453089237386,49
8,S A. Diagonal,0.540616432300514,49
8,S A. MultiDiagonal,0.5230740743407978,49
8,S A. Grid,0.5331353879856537,49
8,Learnable,0.5343618274776128,49
16,SD,0.40945241715544173,49
16,S A. Diagonal,0.4539059090694819,49
16,S A. MultiDiagonal,0.4266761172489678,49
16,S A. Grid,0.4332458976269592,49
16,Learnable,0.4565494194824755,49
32,SD,0.3233685419088337,49
32,S A. Diagonal,0.36094391032747564,49
32,S A. MultiDiagonal,0.3319435399883429,49
32,S A. Grid,0.3552725483242742,49
32,Learnable,0.3196935027263996,49
64,SD,0.22139818034852127,49
64,S A. Diagonal,0.26446763787208444,49
64,S A. MultiDiagonal,0.239696370216832,49
64,S A. Grid,0.2555978993200678,49
8,SD,0.49462848242401913,50
8,S A. Diagonal,0.5393146355785012,50
8,S A. MultiDiagonal,0.5249051906065754,50
8,S A. Grid,0.5298880443793011,50
8,Learnable,0.531424515314013,50
16,SD,0.4081953059328638,50
16,S A. Diagonal,0.44727462931292983,50
16,S A. MultiDiagonal,0.42698376129630367,50
16,S A. Grid,0.4415158683726501,50
16,Learnable,0.42695625085376,50
32,SD,0.3233473718248846,50
32,S A. Diagonal,0.3586700032592737,50
32,S A. MultiDiagonal,0.3442886237039969,50
32,S A. Grid,0.35656628070003266,50
32,Learnable,0.31196501960452344,50
64,SD,0.22326739327030173,50
64,S A. Diagonal,0.2529817311496422,50
64,S A. MultiDiagonal,0.2515971842753476,50
64,S A. Grid,0.25625122991636606,50
8,SD,0.4856214780339927,51
8,S A. Diagonal,0.5380386758389865,51
8,S A. MultiDiagonal,0.5235424222359623,51
8,S A. Grid,0.5334488335707759,51
8,Learnable,0.5308167072898988,51
16,SD,0.4059848707077798,51
16,S A. Diagonal,0.4514653056148139,51
16,S A. MultiDiagonal,0.43368525843109984,51
16,S A. Grid,0.44179980967431276,51
16,Learnable,0.4398321244100118,51
32,SD,0.32591040855198283,51
32,S A. Diagonal,0.36482767025471774,51
32,S A. MultiDiagonal,0.33188402092057623,51
32,S A. Grid,0.34891407584241907,51
32,Learnable,0.3247435034174178,51
64,SD,0.21639258378985435,51
64,S A. Diagonal,0.2714648018325069,51
64,S A. MultiDiagonal,0.2444269240723171,51
64,S A. Grid,0.2748888515565729,51
8,SD,0.49194078613014625,52
8,S A. Diagonal,0.5519463192843345,52
8,S A. MultiDiagonal,0.5211495677807492,52
8,S A. Grid,0.5366166332179907,52
8,Learnable,0.5255304978077879,52
16,SD,0.40400331801510947,52
16,S A. Diagonal,0.4492298032900724,52
16,S A. MultiDiagonal,0.4208907426269077,52
16,S A. Grid,0.43861597266097313,52
16,Learnable,0.4301892043344608,52
32,SD,0.3254932990389478,52
32,S A. Diagonal,0.3622114438119342,52
32,S A. MultiDiagonal,0.3334848083665096,52
32,S A. Grid,0.35126639719827135,52
32,Learnable,0.3228398572725998,52
64,SD,0.21830199883028434,52
64,S A. Diagonal,0.2569996373727387,52
64,S A. MultiDiagonal,0.2349816986155306,52
64,S A. Grid,0.25316929591481296,52
8,SD,0.48498626805947054,53
8,S A. Diagonal,0.5347624036951588,53
8,S A. MultiDiagonal,0.5214965018004796,53
8,S A. Grid,0.5267168648065926,53
8,Learnable,0.5129278592038401,53
16,SD,0.40888263324229784,53
16,S A. Diagonal,0.4543978396311408,53
16,S A. MultiDiagonal,0.4250515591779146,53
16,S A. Grid,0.43841268008433554,53
16,Learnable,0.4468372695762364,53
32,SD,0.3303695954990367,53
32,S A. Diagonal,0.36167453089474744,53
32,S A. MultiDiagonal,0.33457038121421573,53
32,S A. Grid,0.34410084562196497,53
32,Learnable,0.3206630682548961,53
64,SD,0.22169976943772024,53
64,S A. Diagonal,0.258718531011242,53
64,S A. MultiDiagonal,0.24236985283686838,53
64,S A. Grid,0.24502429101639578,53
8,SD,0.4911189019678042,54
8,S A. Diagonal,0.5385015287677771,54
8,S A. MultiDiagonal,0.523475902884743,54
8,S A. Grid,0.5285778363228906,54
8,Learnable,0.5143718821449634,54
16,SD,0.41356047784045424,54
16,S A. Diagonal,0.45357044980022143,54
16,S A. MultiDiagonal,0.4315504156506319,54
16,S A. Grid,0.4416238762670621,54
16,Learnable,0.4369329972164676,54
32,SD,0.3265525018843729,54
32,S A. Diagonal,0.3607910949174976,54
32,S A. MultiDiagonal,0.33837920090053164,54
32,S A. Grid,0.35832286239915956,54
32,Learnable,0.3249613444489336,54
64,SD,0.21538949690790976,54
64,S A. Diagonal,0.2639963975756855,54
64,S A. MultiDiagonal,0.25275340668267543,54
64,S A. Grid,0.2472120675485429,54
8,SD,0.49131082256417763,55
8,S A. Diagonal,0.5363226789148722,55
8,S A. MultiDiagonal,0.5256647606116125,55
8,S A. Grid,0.5283906501191953,55
8,Learnable,0.5102527536665039,55
16,SD,0.41546204652362895,55
16,S A. Diagonal,0.4472586251367423,55
16,S A. MultiDiagonal,0.41957607116070694,55
16,S A. Grid,0.44502355371672314,55
16,Learnable,0.45279864610452936,55
32,SD,0.32895692199606386,55
32,S A. Diagonal,0.3641485956139654,55
32,S A. MultiDiagonal,0.3361515741617259,55
32,S A. Grid,0.3546492198008522,55
32,Learnable,0.3180034231519058,55
64,SD,0.22645111228445808,55
64,S A. Diagonal,0.2718533539940539,55
64,S A. MultiDiagonal,0.24309776293576035,55
64,S A. Grid,0.2519703034303232,55
8,SD,0.48796062113966543,56
8,S A. Diagonal,0.5366464979380198,56
8,S A. MultiDiagonal,0.5195275361925241,56
8,S A. Grid,0.5298106877342416,56
8,Learnable,0.5011655681673111,56
16,SD,0.4178752064234068,56
16,S A. Diagonal,0.45209568806259637,56
16,S A. MultiDiagonal,0.4273948891274154,56
16,S A. Grid,0.44216164057115437,56
16,Learnable,0.455662331627695,56
32,SD,0.32149454330104665,56
32,S A. Diagonal,0.36904215990371786,56
32,S A. MultiDiagonal,0.3440886739748733,56
32,S A. Grid,0.35466694212806704,56
32,Learnable,0.3266862035120185,56
64,SD,0.21546691520578704,56
64,S A. Diagonal,0.262407339916483,56
64,S A. MultiDiagonal,0.2548400161554296,56
64,S A. Grid,0.24329329748003675,56
8,SD,0.49187241762868117,57
8,S A. Diagonal,0.5385686887316633,57
8,S A. MultiDiagonal,0.5161324967046149,57
8,S A. Grid,0.5286437980375303,57
8,Learnable,0.5320789715950656,57
16,SD,0.410745181653855,57
16,S A. Diagonal,0.4504400021079382,57
16,S A. MultiDiagonal,0.4198315695660214,57
16,S A. Grid,0.4449022830395857,57
16,Learnable,0.43697285572721867,57
32,SD,0.3254109717041139,57
32,S A. Diagonal,0.3587590099256436,57
32,S A. MultiDiagonal,0.33247661054337624,57
32,S A. Grid,0.35739521027804744,57
32,Learnable,0.3205552583245135,57
64,SD,0.23069227909529452,57
64,S A. Diagonal,0.25263982417810105,57
64,S A. MultiDiagonal,0.23845933475941383,57
64,S A. Grid,0.2373652025150137,57
8,SD,0.48827414865164337,58
8,S A. Diagonal,0.5459540023529362,58
8,S A. MultiDiagonal,0.5309652060235731,58
8,S A. Grid,0.5338911912743873,58
8,Learnable,0.5565127518832342,58
16,SD,0.4135813227971256,58
16,S A. Diagonal,0.4574682137600288,58
16,S A. MultiDiagonal,0.4265297561178766,58
16,S A. Grid,0.4393241634028104,58
16,Learnable,0.43109581338610947,58
32,SD,0.32299651777077926,58
32,S A. Diagonal,0.3619138124145639,58
32,S A. MultiDiagonal,0.33794892784683234,58
32,S A. Grid,0.35496666834228197,58
32,Learnable,0.32791987012167617,58
64,SD,0.21974559872789984,58
64,S A. Diagonal,0.267975746227827,58
64,S A. MultiDiagonal,0.2565779496078127,58
64,S A. Grid,0.2559280394013528,58
8,SD,0.48758387496787003,59
8,S A. Diagonal,0.5359035591634776,59
8,S A. MultiDiagonal,0.5193286934160914,59
8,S A. Grid,0.5344205751119816,59
8,Learnable,0.526693518037346,59
16,SD,0.41068979176240705,59
16,S A. Diagonal,0.4534877634082699,59
16,S A. MultiDiagonal,0.42088472084130674,59
16,S A. Grid,0.43740487161948777,59
16,Learnable,0.4326375093520142,59
32,SD,0.3290083903071289,59
32,S A. Diagonal,0.364029581282326,59
32,S A. MultiDiagonal,0.34465156794288265,59
32,S A. Grid,0.3603472040949346,59
32,Learnable,0.32789853331743013,59
64,SD,0.21812673772412022,59
64,S A. Diagonal,0.2533652540069252,59
64,S A. MultiDiagonal,0.23965109129912715,59
64,S A. Grid,0.24647618881590416,59
8,SD,0.4922956842390577,60
8,S A. Diagonal,0.5391367778996626,60
8,S A. MultiDiagonal,0.5167734108417104,60
8,S A. Grid,0.5284905538709086,60
8,Learnable,0.541118283495428,60
16,SD,0.4123915391065904,60
16,S A. Diagonal,0.4571547496263416,60
16,S A. MultiDiagonal,0.42358232773910265,60
16,S A. Grid,0.44439563215029915,60
16,Learnable,0.42656600846348247,60
32,SD,0.32735695907629947,60
32,S A. Diagonal,0.3624953750481311,60
32,S A. MultiDiagonal,0.3312882699266938,60
32,S A. Grid,0.3524841095674943,60
32,Learnable,0.29629818774172195,60
64,SD,0.2151788203262026,60
64,S A. Diagonal,0.27161309297395453,60
64,S A. MultiDiagonal,0.22973123746732937,60
64,S A. Grid,0.24574245702409986,60
8,SD,0.48679178759743214,61
8,S A. Diagonal,0.545273514162965,61
8,S A. MultiDiagonal,0.5278478193772653,61
8,S A. Grid,0.5312830384982951,61
8,Learnable,0.5424856072460266,61
16,SD,0.40960520911018133,61
16,S A. Diagonal,0.45172789708129957,61
16,S A. MultiDiagonal,0.432795355897975,61
16,S A. Grid,0.4477440813358867,61
16,Learnable,0.4371550531021188,61
32,SD,0.323562711921543,61
32,S A. Diagonal,0.36346009335320395,61
32,S A. MultiDiagonal,0.3382833185060263,61
32,S A. Grid,0.34896171466609477,61
32,Learnable,0.31935263818026466,61
64,SD,0.22558078561554049,61
64,S A. Diagonal,0.2780592260686462,61
64,S A. MultiDiagonal,0.23719562765457797,61
64,S A. Grid,0.2572546532415094,61
8,SD,0.4954750841388146,62
8,S A. Diagonal,0.5461320145299612,62
8,S A. MultiDiagonal,0.5188845380202622,62
8,S A. Grid,0.535927371110667,62
8,Learnable,0.5296535570473584,62
16,SD,0.40754003298993113,62
16,S A. Diagonal,0.4613790857931923,62
16,S A. MultiDiagonal,0.4290333975627839,62
16,S A. Grid,0.4390873027998604,62
16,Learnable,0.4450460759214451,62
32,SD,0.3250574784381331,62
32,S A. Diagonal,0.3589951484676964,62
32,S A. MultiDiagonal,0.3332389503263153,62
32,S A. Grid,0.355389448529105,62
32,Learnable,0.3278539573547609,62
64,SD,0.219595263850707,62
64,S A. Diagonal,0.2619457293431287,62
64,S A. MultiDiagonal,0.2510550755842632,62
64,S A. Grid,0.24554604306445868,62
8,SD,0.5025789032418847,63
8,S A. Diagonal,0.5396820446061673,63
8,S A. MultiDiagonal,0.5290078297138668,63
8,S A. Grid,0.5287292412516689,63
8,Learnable,0.5387568891906385,63
16,SD,0.4146727077973361,63
16,S A. Diagonal,0.45882843226465714,63
16,S A. MultiDiagonal,0.4171442079134685,63
16,S A. Grid,0.4417077537668559,63
16,Learnable,0.43983064015334294,63
32,SD,0.32719012346504217,63
32,S A. Diagonal,0.36319056104217373,63
32,S A. MultiDiagonal,0.3369369419232031,63
32,S A. Grid,0.3478796256578979,63
32,Learnable,0.3397146702708025,63
64,SD,0.22277010063447367,63
64,S A. Diagonal,0.2655163733146749,63
64,S A. MultiDiagonal,0.2449752218498692,63
64,S A. Grid,0.24784055747656758,63
8,SD,0.49078820525671946,64
8,S A. Diagonal,0.5408896299277308,64
8,S A. MultiDiagonal,0.5149950421639747,64
8,S A. Grid,0.5357598799461277,64
8,Learnable,0.5404916778797226,64
16,SD,0.40945021799648224,64
16,S A. Diagonal,0.4523705206261952,64
16,S A. MultiDiagonal,0.43037113778547287,64
16,S A. Grid,0.44387642473008887,64
16,Learnable,0.41449411880429116,64
32,SD,0.3265725594420788,64
32,S A. Diagonal,0.3665110406942138,64
32,S A. MultiDiagonal,0.3496764786571921,64
32,S A. Grid,0.352731049356705,64
32,Learnable,0.3204825642570864,64
64,SD,0.22559997109678376,64
64,S A. Diagonal,0.2641085453388239,64
64,S A. MultiDiagonal,0.2500578126859473,64
64,S A. Grid,0.2548464569532225,64
8,SD,0.4918288944641267,65
8,S A. Diagonal,0.5359545207292293,65
8,S A. MultiDiagonal,0.5240657114257649,65
8,S A. Grid,0.540577889335951,65
8,Learnable,0.5444844726516367,65
16,SD,0.4093160466234667,65
16,S A. Diagonal,0.4578599112735826,65
16,S A. MultiDiagonal,0.4183232662155356,65
16,S A. Grid,0.4456755494055244,65
16,Learnable,0.43283843175519454,65
32,SD,0.32493129851587843,65
32,S A. Diagonal,0.36156175534488766,65
32,S A. MultiDiagonal,0.34343683884934134,65
32,S A. Grid,0.3507412401504849,65
32,Learnable,0.2938663920325484,65
64,SD,0.2248892641157248,65
64,S A. Diagonal,0.2536233236945473,65
64,S A. MultiDiagonal,0.2370435804277865,65
64,S A. Grid,0.2529391847346306,65
8,SD,0.4910279873050716,66
8,S A. Diagonal,0.541842593175244,66
8,S A. MultiDiagonal,0.52855709241099,66
8,S A. Grid,0.5417433480414062,66
8,Learnable,0.5376266530092865,66
16,SD,0.41090142645179384,66
16,S A. Diagonal,0.4475573166803365,66
16,S A. MultiDiagonal,0.41894929752919097,66
16,S A. Grid,0.43813030600786795,66
16,Learnable,0.45537910341187493,66
32,SD,0.32527827380255603,66
32,S A. Diagonal,0.3640122100447496,66
32,S A. MultiDiagonal,0.33318987970851205,66
32,S A. Grid,0.3523728999888714,66
32,Learnable,0.3233951490522374,66
64,SD,0.22327968214333718,66
64,S A. Diagonal,0.25572862304412036,66
64,S A. MultiDiagonal,0.2463724762215525,66
64,S A. Grid,0.2580014618527539,66
8,SD,0.49052546549032355,67
8,S A. Diagonal,0.5431137168954524,67
8,S A. MultiDiagonal,0.5241968489692884,67
8,S A. Grid,0.5358699975343257,67
8,Learnable,0.5314927627802852,67
16,SD,0.40949038837417556,67
16,S A. Diagonal,0.4506311718118996,67
16,S A. MultiDiagonal,0.41799400024724503,67
16,S A. Grid,0.439880932273359,67
16,Learnable,0.42510850191928906,67
32,SD,0.3254826299440059,67
32,S A. Diagonal,0.36131093255197894,67
32,S A. MultiDiagonal,0.3354370062025622,67
32,S A. Grid,0.35774513893666715,67
32,Learnable,0.3143710604340014,67
64,SD,0.22097701897196437,67
64,S A. Diagonal,0.27854918929761485,67
64,S A. MultiDiagonal,0.2403131010201912,67
64,S A. Grid,0.24881321042561588,67
8,SD,0.49098107705734634,68
8,S A. Diagonal,0.5390176143031016,68
8,S A. MultiDiagonal,0.5192595497367409,68
8,S A. Grid,0.5365387847501247,68
8,Learnable,0.5228544585357053,68
16,SD,0.4165645435090337,68
16,S A. Diagonal,0.4533301998920528,68
16,S A. MultiDiagonal,0.4295997581013277,68
16,S A. Grid,0.4438738553507594,68
16,Learnable,0.4421883509925563,68
32,SD,0.3242520916177422,68
32,S A. Diagonal,0.363146224454844,68
32,S A. MultiDiagonal,0.34422926039162455,68
32,S A. Grid,0.3542979635745048,68
32,Learnable,0.3165162198224873,68
64,SD,0.2156050752004993,68
64,S A. Diagonal,0.2653405389492,68
64,S A. MultiDiagonal,0.2563155406330519,68
64,S A. Grid,0.24436559860627935,68
8,SD,0.5004613774280618,69
8,S A. Diagonal,0.5366808236840181,69
8,S A. MultiDiagonal,0.5145325948348392,69
8,S A. Grid,0.5248015949263647,69
8,Learnable,0.4879964290329164,69
16,SD,0.4198567696697407,69
16,S A. Diagonal,0.4559179724651644,69
16,S A. MultiDiagonal,0.4247124745373102,69
16,S A. Grid,0.43885872323362973,69
16,Learnable,0.44095082440672084,69
32,SD,0.32420112971595366,69
32,S A. Diagonal,0.3635406943325259,69
32,S A. MultiDiagonal,0.3336777721292841,69
32,S A. Grid,0.3529530353094598,69
32,Learnable,0.319688832548428,69
64,SD,0.23125884892677084,69
64,S A. Diagonal,0.2531469976719331,69
64,S A. MultiDiagonal,0.23800988852007365,69
64,S A. Grid,0.24161222481089073,69
8,SD,0.48847688417625007,70
8,S A. Diagonal,0.5345869931894062,70
8,S A. MultiDiagonal,0.5185596251798634,70
8,S A. Grid,0.5262555541878989,70
8,Learnable,0.5427444318121202,70
16,SD,0.4099937768587302,70
16,S A. Diagonal,0.4564068187475221,70
16,S A. MultiDiagonal,0.4195150198261032,70
16,S A. Grid,0.4447329017560181,70
16,Learnable,0.4462946177401243,70
32,SD,0.3279980598931642,70
32,S A. Diagonal,0.3675511032676201,70
32,S A. MultiDiagonal,0.3433726762408602,70
32,S A. Grid,0.3566189762256745,70
32,Learnable,0.314489598341327,70
64,SD,0.2159603230574378,70
64,S A. Diagonal,0.2588670337537406,70
64,S A. MultiDiagonal,0.2491453556213137,70
64,S A. Grid,0.2376443195594926,70
8,SD,0.48811983794301006,71
8,S A. Diagonal,0.5417473921234355,71
8,S A. MultiDiagonal,0.5251612471428393,71
8,S A. Grid,0.530404957707472,71
8,Learnable,0.534204942412754,71
16,SD,0.4066195775693962,71
16,S A. Diagonal,0.45603650523030564,71
16,S A. MultiDiagonal,0.4290388019579849,71
16,S A. Grid,0.4404636798985285,71
16,Learnable,0.43629156219408166,71
32,SD,0.3275463720462619,71
32,S A. Diagonal,0.3597928158133807,71
32,S A. MultiDiagonal,0.3290170541133758,71
32,S A. Grid,0.3539814500607025,71
32,Learnable,0.3109733579719868,71
64,SD,0.21845400107227275,71
64,S A. Diagonal,0.25859644232438234,71
64,S A. MultiDiagonal,0.2452442060548975,71
64,S A. Grid,0.24280930918041463,71
8,SD,0.492533440918836,72
8,S A. Diagonal,0.5380451993435156,72
8,S A. MultiDiagonal,0.5233938460783986,72
8,S A. Grid,0.529710910882093,72
8,Learnable,0.5522211941044206,72
16,SD,0.40735916527046856,72
16,S A. Diagonal,0.4550441625489707,72
16,S A. MultiDiagonal,0.4227214550672317,72
16,S A. Grid,0.4447307505413737,72
16,Learnable,0.46191435333017267,72
32,SD,0.3268312418229246,72
32,S A. Diagonal,0.36442562830307845,72
32,S A. MultiDiagonal,0.32751464982523537,72
32,S A. Grid,0.35514815642744635,72
32,Learnable,0.32405786482391064,72
64,SD,0.2266499104867249,72
64,S A. Diagonal,0.25546204916010873,72
64,S A. MultiDiagonal,0.2434983183533174,72
64,S A. Grid,0.23841958279721442,72
8,SD,0.49570256720987227,73
8,S A. Diagonal,0.5371846771994397,73
8,S A. MultiDiagonal,0.5183801328859126,73
8,S A. Grid,0.5357605919528089,73
8,Learnable,0.5136271783782551,73
16,SD,0.41329808524277434,73
16,S A. Diagonal,0.45639977433829493,73
16,S A. MultiDiagonal,0.42882915664439025,73
16,S A. Grid,0.45089207186217106,73
16,Learnable,0.42742874991229474,73
32,SD,0.3291882860993293,73
32,S A. Diagonal,0.3597599282258713,73
32,S A. MultiDiagonal,0.34214612776601855,73
32,S A. Grid,0.3529750458284884,73
32,Learnable,0.31015105164378776,73
64,SD,0.21888174453878115,73
64,S A. Diagonal,0.2567873847732773,73
64,S A. MultiDiagonal,0.25724600809393544,73
64,S A. Grid,0.24087267665144252,73
8,SD,0.4886675264555685,74
8,S A. Diagonal,0.540061966310197,74
8,S A. MultiDiagonal,0.5180641998112309,74
8,S A. Grid,0.515809823493418,74
8,Learnable,0.49872752974063994,74
16,SD,0.4123826356380349,74
16,S A. Diagonal,0.4528640377826515,74
16,S A. MultiDiagonal,0.4228097406697664,74
16,S A. Grid,0.43927129347611027,74
16,Learnable,0.42678727514181913,74
32,SD,0.32346366814836613,74
32,S A. Diagonal,0.36353144167413565,74
32,S A. MultiDiagonal,0.3345506743506235,74
32,S A. Grid,0.35851334748366226,74
32,Learnable,0.3023425583312764,74
64,SD,0.21414414391304484,74
64,S A. Diagonal,0.2600397592976048,74
64,S A. MultiDiagonal,0.23840078855554644,74
64,S A. Grid,0.25517988462114266,74
8,SD,0.4916484648885865,75
8,S A. Diagonal,0.5344498334635494,75
8,S A. MultiDiagonal,0.519861363989825,75
8,S A. Grid,0.5269431732198196,75
8,Learnable,0.5270886314787825,75
16,SD,0.41255028778500313,75
16,S A. Diagonal,0.4495859646747339,75
16,S A. MultiDiagonal,0.42575395960190443,75
16,S A. Grid,0.4443967991882454,75
16,Learnable,0.445265001382037,75
32,SD,0.3277703526617357,75
32,S A. Diagonal,0.3619536648195547,75
32,S A. MultiDiagonal,0.33701047491234437,75
32,S A. Grid,0.354183404535687,75
32,Learnable,0.33577661252632734,75
64,SD,0.22497161379803038,75
64,S A. Diagonal,0.24835488913667655,75
64,S A. MultiDiagonal,0.25162392461612026,75
64,S A. Grid,0.2313191971674428,75
8,SD,0.4950181101042477,76
8,S A. Diagonal,0.5385330980047212,76
8,S A. MultiDiagonal,0.520455853586943,76
8,S A. Grid,0.5302299897221602,76
8,Learnable,0.5196006825926992,76
16,SD,0.41124339587129594,76
16,S A. Diagonal,0.4481387719489768,76
16,S A. MultiDiagonal,0.4179888024146339,76
16,S A. Grid,0.4401653206359312,76
16,Learnable,0.4286072538607467,76
32,SD,0.3284210004866411,76
32,S A. Diagonal,0.364945516564642,76
32,S A. MultiDiagonal,0.3342881974926749,76
32,S A. Grid,0.3569189708422898,76
32,Learnable,0.31397513597782134,76
64,SD,0.22196593036626341,76
64,S A. Diagonal,0.2659949882891847,76
64,S A. MultiDiagonal,0.2562511285023264,76
64,S A. Grid,0.25204150844389794,76
8,SD,0.49082778168920693,77
8,S A. Diagonal,0.5423347874206819,77
8,S A. MultiDiagonal,0.5300876564351436,77
8,S A. Grid,0.5282840330382179,77
8,Learnable,0.5648702796630187,77
16,SD,0.41448142490284384,77
16,S A. Diagonal,0.44935776223756024,77
16,S A. MultiDiagonal,0.4280920061906941,77
16,S A. Grid,0.44108769270843207,77
16,Learnable,0.4265913841698069,77
32,SD,0.32580523962582675,77
32,S A. Diagonal,0.365800907054651,77
32,S A. MultiDiagonal,0.3402498148171746,77
32,S A. Grid,0.34870407078530946,77
32,Learnable,0.3258315457285572,77
64,SD,0.21883058320951343,77
64,S A. Diagonal,0.25900531233234425,77
64,S A. MultiDiagonal,0.2432388731550687,77
64,S A. Grid,0.25089366252679474,77
8,SD,0.49466027447592276,78
8,S A. Diagonal,0.5355501769085192,78
8,S A. MultiDiagonal,0.5275293394112784,78
8,S A. Grid,0.5357538340765565,78
8,Learnable,0.5029885859315979,78
16,SD,0.4146504823469004,78
16,S A. Diagonal,0.4491827316756583,78
16,S A. MultiDiagonal,0.4222807044910079,78
16,S A. Grid,0.441328627578563,78
16,Learnable,0.4677703643530025,78
32,SD,0.3237211842232176,78
32,S A. Diagonal,0.361271833623793,78
32,S A. MultiDiagonal,0.337602256769151,78
32,S A. Grid,0.35758946055435237,78
32,Learnable,0.3380775935021134,78
64,SD,0.23213448193421143,78
64,S A. Diagonal,0.26177804536750193,78
64,S A. MultiDiagonal,0.24120843415437582,78
64,S A. Grid,0.2745097858810147,78
8,SD,0.49496711514761726,79
8,S A. Diagonal,0.5322028980958615,79
8,S A. MultiDiagonal,0.5256853498078936,79
8,S A. Grid,0.5327560382849162,79
8,Learnable,0.4978612306741481,79
16,SD,0.4098083267501663,79
16,S A. Diagonal,0.4507649642505676,79
16,S A. MultiDiagonal,0.4243693564064376,79
16,S A. Grid,0.43879926691237475,79
16,Learnable,0.46470377053168394,79
32,SD,0.32717848931167604,79
32,S A. Diagonal,0.35876676617140896,79
32,S A. MultiDiagonal,0.33241216651033456,79
32,S A. Grid,0.35548529044955635,79
32,Learnable,0.31691945706130964,79
64,SD,0.22527997292157628,79
64,S A. Diagonal,0.2703907441750355,79
64,S A. MultiDiagonal,0.24682964472462823,79
64,S A. Grid,0.26007727125384006,79
8,SD,0.4986365311190134,80
8,S A. Diagonal,0.5345308813315466,80
8,S A. MultiDiagonal,0.5263238982422416,80
8,S A. Grid,0.5320974792792535,80
8,Learnable,0.5385662724644688,80
16,SD,0.4130694354905139,80
16,S A. Diagonal,0.4481115977184441,80
16,S A. MultiDiagonal,0.42330046187247855,80
16,S A. Grid,0.43840426380979725,80
16,Learnable,0.4430800766534525,80
32,SD,0.3268015138892647,80
32,S A. Diagonal,0.3610079019199841,80
32,S A. MultiDiagonal,0.3313755865169413,80
32,S A. Grid,0.35513290092325206,80
32,Learnable,0.31996262953689414,80
64,SD,0.21277591062969337,80
64,S A. Diagonal,0.2621402525530496,80
64,S A. MultiDiagonal,0.243140649739819,80
64,S A. Grid,0.25625667095036175,80
8,SD,0.4910038152973204,81
8,S A. Diagonal,0.533493011368483,81
8,S A. MultiDiagonal,0.5352978446778529,81
8,S A. Grid,0.5309248101836892,81
8,Learnable,0.5390709343811193,81
16,SD,0.4108627139948282,81
16,S A. Diagonal,0.45833059835031703,81
16,S A. MultiDiagonal,0.43175336405775994,81
16,S A. Grid,0.44298610635651897,81
16,Learnable,0.4291396948248723,81
32,SD,0.32741635615000286,81
32,S A. Diagonal,0.36465404045858757,81
32,S A. MultiDiagonal,0.3359830648424485,81
32,S A. Grid,0.35514317846595106,81
32,Learnable,0.3095206832000383,81
64,SD,0.2140458636649515,81
64,S A. Diagonal,0.2768248385569849,81
64,S A. MultiDiagonal,0.2540634097493606,81
64,S A. Grid,0.24251167465483325,81
8,SD,0.4992146009203457,82
8,S A. Diagonal,0.5344623833321226,82
8,S A. MultiDiagonal,0.529917942325803,82
8,S A. Grid,0.5321312436723673,82
8,Learnable,0.5378402421750025,82
16,SD,0.4117057016167231,82
16,S A. Diagonal,0.4570165451725483,82
16,S A. MultiDiagonal,0.4192081650899252,82
16,S A. Grid,0.4491442972430635,82
16,Learnable,0.4233103138030877,82
32,SD,0.3229580729156368,82
32,S A. Diagonal,0.3655969016067824,82
32,S A. MultiDiagonal,0.3314578906634506,82
32,S A. Grid,0.3630303041036407,82
32,Learnable,0.3317243188457589,82
64,SD,0.22469664442767878,82
64,S A. Diagonal,0.2645105751234815,82
64,S A. MultiDiagonal,0.2499710306452226,82
64,S A. Grid,0.25916172367861695,82
8,SD,0.4945623187627254,83
8,S A. Diagonal,0.5414625073772372,83
8,S A. MultiDiagonal,0.5219374681732561,83
8,S A. Grid,0.5278790113436902,83
8,Learnable,0.50945857003594,83
16,SD,0.4085938434821797,83
16,S A. Diagonal,0.449315849724723,83
16,S A. MultiDiagonal,0.4192241810066034,83
16,S A. Grid,0.4427049116676788,83
16,Learnable,0.43120589868655534,83
32,SD,0.32623231705854333,83
32,S A. Diagonal,0.3589693135717259,83
32,S A. MultiDiagonal,0.3388002552542497,83
32,S A. Grid,0.3473552210548217,83
32,Learnable,0.30220261878040117,83
64,SD,0.23014150244867027,83
64,S A. Diagonal,0.2644544214953529,83
64,S A. MultiDiagonal,0.24352993197092365,83
64,S A. Grid,0.2401412032123963,83
8,SD,0.4885189057729078,84
8,S A. Diagonal,0.5481538019155384,84
8,S A. MultiDiagonal,0.5272856359784401,84
8,S A. Grid,0.5160943514221072,84
8,Learnable,0.5295348193696431,84
16,SD,0.41232438508879105,84
16,S A. Diagonal,0.45283077172039266,84
16,S A. MultiDiagonal,0.42581744853565445,84
16,S A. Grid,0.44003668878673574,84
16,Learnable,0.42713567345678993,84
32,SD,0.3279006073987133,84
32,S A. Diagonal,0.3688859250533245,84
32,S A. MultiDiagonal,0.33265375812846576,84
32,S A. Grid,0.3507591813719338,84
32,Learnable,0.33914197570858584,84
64,SD,0.2159070219099606,84
64,S A. Diagonal,0.2621488802564682,84
64,S A. MultiDiagonal,0.26188449093196453,84
64,S A. Grid,0.243660450557253,84
8,SD,0.4921542842238592,85
8,S A. Diagonal,0.5323230531391538,85
8,S A. MultiDiagonal,0.5313516619030157,85
8,S A. Grid,0.5391403221331624,85
8,Learnable,0.4999865615650443,85
16,SD,0.41423998263653067,85
16,S A. Diagonal,0.46130575986345834,85
16,S A. MultiDiagonal,0.424895551922449,85
16,S A. Grid,0.4403572906123978,85
16,Learnable,0.4416570670847453,85
32,SD,0.3255692184342643,85
32,S A. Diagonal,0.3587182821035786,85
32,S A. MultiDiagonal,0.33161078503497327,85
32,S A. Grid,0.3513685505915362,85
32,Learnable,0.32355497175476217,85
64,SD,0.22012920169427896,85
64,S A. Diagonal,0.2750063472991342,85
64,S A. MultiDiagonal,0.23363486197643996,85
64,S A. Grid,0.2524625607442725,85
8,SD,0.48934299943295567,86
8,S A. Diagonal,0.5513721935445797,86
8,S A. MultiDiagonal,0.531029579999161,86
8,S A. Grid,0.5333940306423015,86
8,Learnable,0.5075930176963562,86
16,SD,0.40876904415027215,86
16,S A. Diagonal,0.4572319031354064,86
16,S A. MultiDiagonal,0.42024742975488666,86
16,S A. Grid,0.439013260709056,86
16,Learnable,0.44877496102308784,86
32,SD,0.3274474946024743,86
32,S A. Diagonal,0.36430667778327086,86
32,S A. MultiDiagonal,0.33646119429704724,86
32,S A. Grid,0.35512469265081503,86
32,Learnable,0.30507808435044714,86
64,SD,0.21956630685195205,86
64,S A. Diagonal,0.2805044668950849,86
64,S A. MultiDiagonal,0.2541684805347727,86
64,S A. Grid,0.2474168616514501,86
8,SD,0.4917121944989936,87
8,S A. Diagonal,0.5425703397958906,87
8,S A. MultiDiagonal,0.5239234032475558,87
8,S A. Grid,0.532802824175609,87
8,Learnable,0.5391788804163288,87
16,SD,0.41089747973466734,87
16,S A. Diagonal,0.44746015226794933,87
16,S A. MultiDiagonal,0.4253751986119858,87
16,S A. Grid,0.43857115942759795,87
16,Learnable,0.4344886148410623,87
32,SD,0.32680768622254996,87
32,S A. Diagonal,0.36128939994581577,87
32,S A. MultiDiagonal,0.3320562157439485,87
32,S A. Grid,0.35269082931241674,87
32,Learnable,0.32912499005851154,87
64,SD,0.22368011359799517,87
64,S A. Diagonal,0.26579701984786325,87
64,S A. MultiDiagonal,0.25424657650814053,87
64,S A. Grid,0.24495832923310085,87
8,SD,0.48704767540378713,88
8,S A. Diagonal,0.536070142574301,88
8,S A. MultiDiagonal,0.5283598952473217,88
8,S A. Grid,0.5368441977688397,88
8,Learnable,0.516086454822235,88
16,SD,0.4073462105144754,88
16,S A. Diagonal,0.45684925075614347,88
16,S A. MultiDiagonal,0.42729209956435393,88
16,S A. Grid,0.4405688845897849,88
16,Learnable,0.42961055595037,88
32,SD,0.32640084470697317,88
32,S A. Diagonal,0.36013930675698824,88
32,S A. MultiDiagonal,0.3371862373413684,88
32,S A. Grid,0.35785858746838195,88
32,Learnable,0.3231537722435718,88
64,SD,0.21841368302013797,88
64,S A. Diagonal,0.2685578180816944,88
64,S A. MultiDiagonal,0.24367916837693337,88
64,S A. Grid,0.24839548685658247,88
8,SD,0.4960597540188117,89
8,S A. Diagonal,0.5354215486388727,89
8,S A. MultiDiagonal,0.5208439881359206,89
8,S A. Grid,0.529988422912461,89
8,Learnable,0.506540941782472,89
16,SD,0.4142040400464081,89
16,S A. Diagonal,0.45579782187611384,89
16,S A. MultiDiagonal,0.4199450880444963,89
16,S A. Grid,0.4492989283977221,89
16,Learnable,0.42918089149950067,89
32,SD,0.32765874067002704,89
32,S A. Diagonal,0.36180192037150594,89
32,S A. MultiDiagonal,0.33513135368785507,89
32,S A. Grid,0.35459699617589086,89
32,Learnable,0.3285101520624884,89
64,SD,0.22275588779358532,89
64,S A. Diagonal,0.2584767540866425,89
64,S A. MultiDiagonal,0.24006079547075848,89
64,S A. Grid,0.2626871398940325,89
8,SD,0.4935803726913337,90
8,S A. Diagonal,0.5452516099256823,90
8,S A. MultiDiagonal,0.5276166071891532,90
8,S A. Grid,0.5155139514174346,90
8,Learnable,0.5395657362904464,90
16,SD,0.4108351294781644,90
16,S A. Diagonal,0.4521998894029457,90
16,S A. MultiDiagonal,0.41774181958531087,90
16,S A. Grid,0.43959393704631555,90
16,Learnable,0.4605949428842526,90
32,SD,0.3257150762582616,90
32,S A. Diagonal,0.3568213800294553,90
32,S A. MultiDiagonal,0.3379383588596735,90
32,S A. Grid,0.3531624130043829,90
32,Learnable,0.31838528098596164,90
64,SD,0.21564882168483993,90
64,S A. Diagonal,0.2670175270209205,90
64,S A. MultiDiagonal,0.2429704709744695,90
64,S A. Grid,0.2408964726748214,90
8,SD,0.4945981374972546,91
8,S A. Diagonal,0.5428976289758205,91
8,S A. MultiDiagonal,0.5145197011502642,91
8,S A. Grid,0.5192359300552842,91
8,Learnable,0.5474915392454338,91
16,SD,0.4138483900981925,91
16,S A. Diagonal,0.44915826439771184,91
16,S A. MultiDiagonal,0.4279023271513796,91
16,S A. Grid,0.43885313248065067,91
16,Learnable,0.4487421028137017,91
32,SD,0.3258027422026568,91
32,S A. Diagonal,0.3646105295394611,91
32,S A. MultiDiagonal,0.33990276918104756,91
32,S A. Grid,0.35638656353663034,91
32,Learnable,0.3240532409373891,91
64,SD,0.21811951536966442,91
64,S A. Diagonal,0.2685706375520392,91
64,S A. MultiDiagonal,0.2639143088263955,91
64,S A. Grid,0.25458618462554816,91
8,SD,0.49501376877263764,92
8,S A. Diagonal,0.5368135238660675,92
8,S A. MultiDiagonal,0.5222705554560945,92
8,S A. Grid,0.528832534552162,92
8,Learnable,0.5352633675545052,92
16,SD,0.4170084203716756,92
16,S A. Diagonal,0.45449159101045283,92
16,S A. MultiDiagonal,0.4215592967482526,92
16,S A. Grid,0.44256617811763393,92
16,Learnable,0.45751973182621647,92
32,SD,0.3262991404788596,92
32,S A. Diagonal,0.3639416256631772,92
32,S A. MultiDiagonal,0.33339503060590464,92
32,S A. Grid,0.3504198080048152,92
32,Learnable,0.32508262967230844,92
64,SD,0.2258992655509593,92
64,S A. Diagonal,0.2530814193286893,92
64,S A. MultiDiagonal,0.23976223127288235,92
64,S A. Grid,0.24619349082677322,92
8,SD,0.4973233781861979,93
8,S A. Diagonal,0.5331861145155155,93
8,S A. MultiDiagonal,0.5217076989410503,93
8,S A. Grid,0.5317510983402467,93
8,Learnable,0.5386021117945206,93
16,SD,0.41371992287079606,93
16,S A. Diagonal,0.45736244245013236,93
16,S A. MultiDiagonal,0.41778756627516733,93
16,S A. Grid,0.4408962983459609,93
16,Learnable,0.43954273979860087,93
32,SD,0.3239520293901341,93
32,S A. Diagonal,0.36777921181770845,93
32,S A. MultiDiagonal,0.3434025749536495,93
32,S A. Grid,0.352056858684768,93
32,Learnable,0.3139692477418662,93
64,SD,0.22387603926242314,93
64,S A. Diagonal,0.2602313192589117,93
64,S A. MultiDiagonal,0.241643193714295,93
64,S A. Grid,0.2343091639850196,93
8,SD,0.49276120505276466,94
8,S A. Diagonal,0.5387548951887873,94
8,S A. MultiDiagonal,0.5231005324830158,94
8,S A. Grid,0.5323571777048213,94
8,Learnable,0.5243108467110373,94
16,SD,0.4138296970625289,94
16,S A. Diagonal,0.45551978903251167,94
16,S A. MultiDiagonal,0.4264840543322311,94
16,S A. Grid,0.4399997571050544,94
16,Learnable,0.43670470576434056,94
32,SD,0.32673339304624716,94
32,S A. Diagonal,0.3623887883736701,94
32,S A. MultiDiagonal,0.3389163923910321,94
32,S A. Grid,0.35566457655033756,94
32,Learnable,0.3284559561334808,94
64,SD,0.22668460928921186,94
64,S A. Diagonal,0.2711587603539158,94
64,S A. MultiDiagonal,0.25159345912576947,94
64,S A. Grid,0.2661159441302134,94
8,SD,0.496785895627147,95
8,S A. Diagonal,0.539033313728734,95
8,S A. MultiDiagonal,0.5265233219581933,95
8,S A. Grid,0.5254331756639106,95
8,Learnable,0.5114654914663816,95
16,SD,0.409065978211187,95
16,S A. Diagonal,0.45281460534543005,95
16,S A. MultiDiagonal,0.42435995676449484,95
16,S A. Grid,0.4422432521955785,95
16,Learnable,0.4408990050825873,95
32,SD,0.32780919088334615,95
32,S A. Diagonal,0.3657959970573553,95
32,S A. MultiDiagonal,0.33061825516726107,95
32,S A. Grid,0.35371352636916065,95
32,Learnable,0.31905862866328494,95
64,SD,0.22114556676355956,95
64,S A. Diagonal,0.25973521655230225,95
64,S A. MultiDiagonal,0.2488399693598653,95
64,S A. Grid,0.2563862266993267,95
8,SD,0.4899812852138672,96
8,S A. Diagonal,0.5331554192053045,96
8,S A. MultiDiagonal,0.5182463092041567,96
8,S A. Grid,0.5337455617879995,96
8,Learnable,0.5347578994053938,96
16,SD,0.41259377011337806,96
16,S A. Diagonal,0.45059065494896455,96
16,S A. MultiDiagonal,0.425013000078735,96
16,S A. Grid,0.43733698571866136,96
16,Learnable,0.4418466336265036,96
32,SD,0.33079332561209757,96
32,S A. Diagonal,0.3657291654068151,96
32,S A. MultiDiagonal,0.3433393555605493,96
32,S A. Grid,0.3618275155871748,96
32,Learnable,0.32314234500132255,96
64,SD,0.21716483695313507,96
64,S A. Diagonal,0.2722933639890258,96
64,S A. MultiDiagonal,0.24487650731194627,96
64,S A. Grid,0.2413006349143016,96
8,SD,0.4950961971766643,97
8,S A. Diagonal,0.5451459484081512,97
8,S A. MultiDiagonal,0.5241270582914642,97
8,S A. Grid,0.5271736882048969,97
8,Learnable,0.5378125379304766,97
16,SD,0.41334408226962904,97
16,S A. Diagonal,0.4587676954886942,97
16,S A. MultiDiagonal,0.42291496483377744,97
16,S A. Grid,0.44602423091355525,97
16,Learnable,0.4491099466457815,97
32,SD,0.32491469766614245,97
32,S A. Diagonal,0.3581609054090312,97
32,S A. MultiDiagonal,0.33384324751141287,97
32,S A. Grid,0.34174442891038603,97
32,Learnable,0.3183499740727959,97
64,SD,0.21984218911478157,97
64,S A. Diagonal,0.26309944242693895,97
64,S A. MultiDiagonal,0.24195561256893994,97
64,S A. Grid,0.23913559023270586,97
8,SD,0.4925515732031449,98
8,S A. Diagonal,0.5374401896808619,98
8,S A. MultiDiagonal,0.5209795833317189,98
8,S A. Grid,0.5147199347278819,98
8,Learnable,0.5171276739651579,98
16,SD,0.4036031319919543,98
16,S A. Diagonal,0.4543776879721641,98
16,S A. MultiDiagonal,0.42650126971732066,98
16,S A. Grid,0.44303274077033683,98
16,Learnable,0.4164509430650711,98
32,SD,0.32483438594051106,98
32,S A. Diagonal,0.35842690653281994,98
32,S A. MultiDiagonal,0.33806605192789546,98
32,S A. Grid,0.34922262426335815,98
32,Learnable,0.3110448422287211,98
64,SD,0.22397754130577185,98
64,S A. Diagonal,0.2671640644309114,98
64,S A. MultiDiagonal,0.24247133736047316,98
64,S A. Grid,0.25281073096376944,98
8,SD,0.49512203758994716,99
8,S A. Diagonal,0.5313108009451107,99
8,S A. MultiDiagonal,0.5214373130123504,99
8,S A. Grid,0.5308372327790637,99
8,Learnable,0.5557229578819887,99
16,SD,0.4170937979957324,99
16,S A. Diagonal,0.45667311949163847,99
16,S A. MultiDiagonal,0.4240528472134045,99
16,S A. Grid,0.44182587890357233,99
16,Learnable,0.4277030399929418,99
32,SD,0.3252506983106418,99
32,S A. Diagonal,0.3646025693113928,99
32,S A. MultiDiagonal,0.33132244184051096,99
32,S A. Grid,0.34904646375622367,99
32,Learnable,0.32070933399972046,99
64,SD,0.22509249437914086,99
64,S A. Diagonal,0.2617146036206344,99
64,S A. MultiDiagonal,0.24212196917843185,99
64,S A. Grid,0.2394002919514897,99
8,SD,0.49529664346564123,100
8,S A. Diagonal,0.5430822253595459,100
8,S A. MultiDiagonal,0.5215929728240138,100
8,S A. Grid,0.5360440929249992,100
8,Learnable,0.5199693014272966,100
16,SD,0.4144795966912501,100
16,S A. Diagonal,0.45667097810020824,100
16,S A. MultiDiagonal,0.4319547346215995,100
16,S A. Grid,0.44122590062644385,100
16,Learnable,0.4511631206105382,100
32,SD,0.32512017324820236,100
32,S A. Diagonal,0.36553232806495917,100
32,S A. MultiDiagonal,0.33344989820655235,100
32,S A. Grid,0.35445030516638787,100
32,Learnable,0.3305917803852947,100
64,SD,0.21981966898250305,100
64,S A. Diagonal,0.2669947446559664,100
64,S A. MultiDiagonal,0.24200947230305836,100
64,S A. Grid,0.23725661079678498,100
8,SD,0.4919479473035413,101
8,S A. Diagonal,0.5437104248049318,101
8,S A. MultiDiagonal,0.5161250198692086,101
8,S A. Grid,0.531195050815503,101
8,Learnable,0.560398084100191,101
16,SD,0.4146522275234017,101
16,S A. Diagonal,0.44942837589222584,101
16,S A. MultiDiagonal,0.43607743914071534,101
16,S A. Grid,0.43551394800860177,101
16,Learnable,0.46984194163746196,101
32,SD,0.32205704733332696,101
32,S A. Diagonal,0.35938875976623463,101
32,S A. MultiDiagonal,0.3348009283473834,101
32,S A. Grid,0.34443208673019166,101
32,Learnable,0.31253280181562515,101
64,SD,0.22260531244070791,101
64,S A. Diagonal,0.2633138440507762,101
64,S A. MultiDiagonal,0.2450686021504152,101
64,S A. Grid,0.23877141864441342,101
8,SD,0.4976407710737615,102
8,S A. Diagonal,0.5373692385576249,102
8,S A. MultiDiagonal,0.5261280476407838,102
8,S A. Grid,0.5252597599472084,102
8,Learnable,0.515418548406172,102
16,SD,0.41365941932852085,102
16,S A. Diagonal,0.4546459890706993,102
16,S A. MultiDiagonal,0.4340475209163438,102
16,S A. Grid,0.4388569335763839,102
16,Learnable,0.44450467318153725,102
32,SD,0.3251680034836367,102
32,S A. Diagonal,0.36005439307883447,102
32,S A. MultiDiagonal,0.3368003137443202,102
32,S A. Grid,0.3618686421501526,102
32,Learnable,0.31308073667917585,102
64,SD,0.2210628161658667,102
64,S A. Diagonal,0.26167998238983575,102
64,S A. MultiDiagonal,0.237801086849334,102
64,S A. Grid,0.24343318302618439,102
8,SD,0.48890491102822475,103
8,S A. Diagonal,0.538370316565649,103
8,S A. MultiDiagonal,0.5392373035697009,103
8,S A. Grid,0.5333381437735499,103
8,Learnable,0.5354728484666181,103
16,SD,0.41052140220339406,103
16,S A. Diagonal,0.4519093547630275,103
16,S A. MultiDiagonal,0.4298655299481241,103
16,S A. Grid,0.4427246909250262,103
16,Learnable,0.42867554869035385,103
32,SD,0.325067937801296,103
32,S A. Diagonal,0.3619703487229229,103
32,S A. MultiDiagonal,0.33586940608317895,103
32,S A. Grid,0.3554765603590409,103
32,Learnable,0.33771654545819724,103
64,SD,0.21595300881036172,103
64,S A. Diagonal,0.260864958503772,103
64,S A. MultiDiagonal,0.23809549534483898,103
64,S A. Grid,0.2402912725170699,103
8,SD,0.4859612041812832,104
8,S A. Diagonal,0.5402765821527734,104
8,S A. MultiDiagonal,0.5190121211766885,104
8,S A. Grid,0.5273975723770761,104
8,Learnable,0.5289784463531763,104
16,SD,0.41214262943858004,104
16,S A. Diagonal,0.4608856642823773,104
16,S A. MultiDiagonal,0.42243592294158894,104
16,S A. Grid,0.4379956740113606,104
16,Learnable,0.46646482142055257,104
32,SD,0.32579030298429357,104
32,S A. Diagonal,0.3637972601849983,104
32,S A. MultiDiagonal,0.34224136454337495,104
32,S A. Grid,0.3499823259064663,104
32,Learnable,0.32759431531501604,104
64,SD,0.21067257132003717,104
64,S A. Diagonal,0.26470970019720763,104
64,S A. MultiDiagonal,0.2501500699075792,104
64,S A. Grid,0.2452063914122948,104
8,SD,0.49381513118229425,105
8,S A. Diagonal,0.5380346258364994,105
8,S A. MultiDiagonal,0.5118391396620501,105
8,S A. Grid,0.5280111003819805,105
8,Learnable,0.5278009578565569,105
16,SD,0.41417871548260143,105
16,S A. Diagonal,0.451233308148824,105
16,S A. MultiDiagonal,0.4257518532644128,105
16,S A. Grid,0.44040699120629767,105
16,Learnable,0.42906665512635594,105
32,SD,0.3245575768414868,105
32,S A. Diagonal,0.35895547526932536,105
32,S A. MultiDiagonal,0.34702718493173285,105
32,S A. Grid,0.356749851715613,105
32,Learnable,0.31082305943826216,105
64,SD,0.228324105269427,105
64,S A. Diagonal,0.2666597312353987,105
64,S A. MultiDiagonal,0.24339727574849024,105
64,S A. Grid,0.2387944532441214,105
8,SD,0.49019207748213506,106
8,S A. Diagonal,0.5430492395407607,106
8,S A. MultiDiagonal,0.5178378539910593,106
8,S A. Grid,0.5383113712184822,106
8,Learnable,0.49532393251674856,106
16,SD,0.41107671780938454,106
16,S A. Diagonal,0.451375002754586,106
16,S A. MultiDiagonal,0.42144490484116215,106
16,S A. Grid,0.4408250816399617,106
16,Learnable,0.4500604875438121,106
32,SD,0.3229986416934116,106
32,S A. Diagonal,0.36599297486070553,106
32,S A. MultiDiagonal,0.3313850118218463,106
32,S A. Grid,0.35516088686733577,106
32,Learnable,0.3072397579919861,106
64,SD,0.21754565853305136,106
64,S A. Diagonal,0.2533761329878,106
64,S A. MultiDiagonal,0.2470259489131977,106
64,S A. Grid,0.23592667160724431,106
8,SD,0.49893387322431026,107
8,S A. Diagonal,0.5353371448714501,107
8,S A. MultiDiagonal,0.531633319855431,107
8,S A. Grid,0.526423161926678,107
8,Learnable,0.5389391084650652,107
16,SD,0.4098827116153739,107
16,S A. Diagonal,0.45526958058697964,107
16,S A. MultiDiagonal,0.4227985623178511,107
16,S A. Grid,0.4419936469593511,107
16,Learnable,0.4450317373446101,107
32,SD,0.3263418184111866,107
32,S A. Diagonal,0.36031249443021585,107
32,S A. MultiDiagonal,0.34463600876704453,107
32,S A. Grid,0.35805701429254083,107
32,Learnable,0.339014476473224,107
64,SD,0.22346738241726233,107
64,S A. Diagonal,0.2617397169960563,107
64,S A. MultiDiagonal,0.25182587463211176,107
64,S A. Grid,0.24534368581538463,107
8,SD,0.4922396820703191,108
8,S A. Diagonal,0.5432862224156655,108
8,S A. MultiDiagonal,0.5201812273217106,108
8,S A. Grid,0.5316790303114673,108
8,Learnable,0.5452607891837985,108
16,SD,0.413211602062884,108
16,S A. Diagonal,0.4556531975774407,108
16,S A. MultiDiagonal,0.422174972045375,108
16,S A. Grid,0.4395300262973907,108
16,Learnable,0.46779860775452153,108
32,SD,0.32631926873492034,108
32,S A. Diagonal,0.35916735503574926,108
32,S A. MultiDiagonal,0.34036843833707664,108
32,S A. Grid,0.3518221324852784,108
32,Learnable,0.30046494033116156,108
64,SD,0.22510884086143773,108
64,S A. Diagonal,0.26894711184682335,108
64,S A. MultiDiagonal,0.23747630969425526,108
64,S A. Grid,0.2504979942974184,108
8,SD,0.491074846257903,109
8,S A. Diagonal,0.5368261692784524,109
8,S A. MultiDiagonal,0.5144327618161477,109
8,S A. Grid,0.5278701635280609,109
8,Learnable,0.49192401227611365,109
16,SD,0.4135462006949109,109
16,S A. Diagonal,0.4531591501723507,109
16,S A. MultiDiagonal,0.4311131955814262,109
16,S A. Grid,0.4430809267485735,109
16,Learnable,0.435338104600254,109
32,SD,0.32965590197440736,109
32,S A. Diagonal,0.363497336817638,109
32,S A. MultiDiagonal,0.34247784921615354,109
32,S A. Grid,0.3519975586756306,109
32,Learnable,0.3191437255094475,109
64,SD,0.2335095677901353,109
64,S A. Diagonal,0.2535133625385922,109
64,S A. MultiDiagonal,0.24501841596835106,109
64,S A. Grid,0.241800415912502,109
8,SD,0.49248993114803125,110
8,S A. Diagonal,0.5385018311651106,110
8,S A. MultiDiagonal,0.5174245305272893,110
8,S A. Grid,0.5419422217474582,110
8,Learnable,0.5333902114411859,110
16,SD,0.4129102363796537,110
16,S A. Diagonal,0.4476704794921274,110
16,S A. MultiDiagonal,0.41277596331318944,110
16,S A. Grid,0.4458322250693088,110
16,Learnable,0.47209805013219674,110
32,SD,0.32795292947266474,110
32,S A. Diagonal,0.3639015616913265,110
32,S A. MultiDiagonal,0.3388734419599682,110
32,S A. Grid,0.3526298256463849,110
32,Learnable,0.3157158700367084,110
64,SD,0.2193330239206748,110
64,S A. Diagonal,0.2658083956313412,110
64,S A. MultiDiagonal,0.24181593196503243,110
64,S A. Grid,0.24303356807088997,110
8,SD,0.4908215173907609,111
8,S A. Diagonal,0.5406637206346526,111
8,S A. MultiDiagonal,0.525451284983393,111
8,S A. Grid,0.536219256716078,111
8,Learnable,0.497902538977265,111
16,SD,0.4092946836540547,111
16,S A. Diagonal,0.45100572532612826,111
16,S A. MultiDiagonal,0.4298241735828352,111
16,S A. Grid,0.44150812094740044,111
16,Learnable,0.4338438053455021,111
32,SD,0.3253333478821303,111
32,S A. Diagonal,0.35782130739344153,111
32,S A. MultiDiagonal,0.3405711971525307,111
32,S A. Grid,0.34563574489478477,111
32,Learnable,0.332351008817559,111
64,SD,0.22389817100455403,111
64,S A. Diagonal,0.2714852716509963,111
64,S A. MultiDiagonal,0.23677633967882938,111
64,S A. Grid,0.24395044065747473,111
8,SD,0.49241992976606963,112
8,S A. Diagonal,0.5393228891981099,112
8,S A. MultiDiagonal,0.5211120140178788,112
8,S A. Grid,0.527613913841741,112
8,Learnable,0.5307682591098829,112
16,SD,0.4083719810148652,112
16,S A. Diagonal,0.4482717641470579,112
16,S A. MultiDiagonal,0.42309844540259367,112
16,S A. Grid,0.43129714186667384,112
16,Learnable,0.44417935531248043,112
32,SD,0.32550989651620527,112
32,S A. Diagonal,0.36180085602806256,112
32,S A. MultiDiagonal,0.33207374575162063,112
32,S A. Grid,0.34908248588708074,112
32,Learnable,0.3353375245739695,112
64,SD,0.2249361431443258,112
64,S A. Diagonal,0.2516603702358559,112
64,S A. MultiDiagonal,0.2369333783588226,112
64,S A. Grid,0.24290318412218131,112
8,SD,0.4853640378071651,113
8,S A. Diagonal,0.5389671423029365,113
8,S A. MultiDiagonal,0.5215718631548169,113
8,S A. Grid,0.528412973365967,113
8,Learnable,0.48692599544985377,113
16,SD,0.4109800895907972,113
16,S A. Diagonal,0.4509321435795697,113
16,S A. MultiDiagonal,0.4256669173118871,113
16,S A. Grid,0.4368635421733071,113
16,Learnable,0.43896625820870816,113
32,SD,0.32876078850855595,113
32,S A. Diagonal,0.3644881812972479,113
32,S A. MultiDiagonal,0.3368721422060508,113
32,S A. Grid,0.3515594471245918,113
32,Learnable,0.3181214674294365,113
64,SD,0.21528966382617343,113
64,S A. Diagonal,0.2690112114660868,113
64,S A. MultiDiagonal,0.25272394164029605,113
64,S A. Grid,0.25301070545227006,113
8,SD,0.4928259438781996,114
8,S A. Diagonal,0.539946493003627,114
8,S A. MultiDiagonal,0.5198860654665121,114
8,S A. Grid,0.5298704340485254,114
8,Learnable,0.5499395416623216,114
16,SD,0.411112185466743,114
16,S A. Diagonal,0.4482132178976523,114
16,S A. MultiDiagonal,0.4196495693801542,114
16,S A. Grid,0.44112647109807945,114
16,Learnable,0.445875249474386,114
32,SD,0.3289913627203851,114
32,S A. Diagonal,0.36351190623929075,114
32,S A. MultiDiagonal,0.33625437704315836,114
32,S A. Grid,0.36181246852130844,114
32,Learnable,0.3372886647711245,114
64,SD,0.21608248619228992,114
64,S A. Diagonal,0.26963700811770136,114
64,S A. MultiDiagonal,0.24555524800106732,114
64,S A. Grid,0.26087699812738374,114
8,SD,0.4906650844379954,115
8,S A. Diagonal,0.545025555072537,115
8,S A. MultiDiagonal,0.5144465431384968,115
8,S A. Grid,0.5363712649979112,115
8,Learnable,0.545260728910733,115
16,SD,0.4157552680789909,115
16,S A. Diagonal,0.45599145723991213,115
16,S A. MultiDiagonal,0.42411679341096215,115
16,S A. Grid,0.4441317288704977,115
16,Learnable,0.44331017715568344,115
32,SD,0.32606399471383507,115
32,S A. Diagonal,0.3682668704966783,115
32,S A. MultiDiagonal,0.33185535980710357,115
32,S A. Grid,0.3572252528375023,115
32,Learnable,0.3176153286442574,115
64,SD,0.22678962295909902,115
64,S A. Diagonal,0.25981603481602367,115
64,S A. MultiDiagonal,0.24009554805191002,115
64,S A. Grid,0.25344995708159473,115
8,SD,0.4923176707162702,116
8,S A. Diagonal,0.5428565156465827,116
8,S A. MultiDiagonal,0.526364026903623,116
8,S A. Grid,0.5310812843921336,116
8,Learnable,0.5180433418423929,116
16,SD,0.4133857819964617,116
16,S A. Diagonal,0.44728484655928524,116
16,S A. MultiDiagonal,0.42845106865907634,116
16,S A. Grid,0.4434451496828599,116
16,Learnable,0.44107925487819144,116
32,SD,0.3230648081698295,116
32,S A. Diagonal,0.35873204317179486,116
32,S A. MultiDiagonal,0.3414549698653787,116
32,S A. Grid,0.3562607704985272,116
32,Learnable,0.3154505570400535,116
64,SD,0.21973954876337937,116
64,S A. Diagonal,0.27205352748934397,116
64,S A. MultiDiagonal,0.24349650895121966,116
64,S A. Grid,0.24543440254140675,116
8,SD,0.4922650219751699,117
8,S A. Diagonal,0.5398138878916265,117
8,S A. MultiDiagonal,0.5230222911144846,117
8,S A. Grid,0.5337112279082803,117
8,Learnable,0.5173060779641908,117
16,SD,0.4118431615201027,117
16,S A. Diagonal,0.45376142348525406,117
16,S A. MultiDiagonal,0.42234099837711897,117
16,S A. Grid,0.44133420280759145,117
16,Learnable,0.42053116312665484,117
32,SD,0.32464079233805276,117
32,S A. Diagonal,0.3633955423210348,117
32,S A. MultiDiagonal,0.33252846014081006,117
32,S A. Grid,0.3592104006590546,117
32,Learnable,0.3172208545464318,117
64,SD,0.22843535317652683,117
64,S A. Diagonal,0.2714811806652325,117
64,S A. MultiDiagonal,0.24797166478092986,117
64,S A. Grid,0.25761245171619285,117
8,SD,0.49645530971514595,118
8,S A. Diagonal,0.5367873637631951,118
8,S A. MultiDiagonal,0.5318079906095793,118
8,S A. Grid,0.5268432880075342,118
8,Learnable,0.5333123569474053,118
16,SD,0.40680263938200373,118
16,S A. Diagonal,0.4507361027993815,118
16,S A. MultiDiagonal,0.43057247088223616,118
16,S A. Grid,0.43999645174354485,118
16,Learnable,0.41438759264506214,118
32,SD,0.3254784603553443,118
32,S A. Diagonal,0.3632370227166447,118
32,S A. MultiDiagonal,0.3343736561686055,118
32,S A. Grid,0.3559675100818102,118
32,Learnable,0.3274240600054795,118
64,SD,0.2219354066867237,118
64,S A. Diagonal,0.2845027617854868,118
64,S A. MultiDiagonal,0.23945491903870997,118
64,S A. Grid,0.26413596712824355,118
8,SD,0.4917678583000775,119
8,S A. Diagonal,0.540686515873595,119
8,S A. MultiDiagonal,0.541770821924858,119
8,S A. Grid,0.5340534550366028,119
8,Learnable,0.5347275583417168,119
16,SD,0.40876440349409665,119
16,S A. Diagonal,0.4512180328641451,119
16,S A. MultiDiagonal,0.42375598719710517,119
16,S A. Grid,0.44008516789751306,119
16,Learnable,0.46460739578854526,119
32,SD,0.32458080011730345,119
32,S A. Diagonal,0.3658103557551345,119
32,S A. MultiDiagonal,0.33269455354703603,119
32,S A. Grid,0.35290612117378295,119
32,Learnable,0.324577842458903,119
64,SD,0.22889229744842557,119
64,S A. Diagonal,0.27255612524421374,119
64,S A. MultiDiagonal,0.2594754632607404,119
64,S A. Grid,0.2480213651458377,119
8,SD,0.49216656632170847,120
8,S A. Diagonal,0.5341234959766112,120
8,S A. MultiDiagonal,0.5094563406305002,120
8,S A. Grid,0.5381112453438505,120
8,Learnable,0.5356705093896414,120
16,SD,0.40872381261078455,120
16,S A. Diagonal,0.4539339295150196,120
16,S A. MultiDiagonal,0.42212367512163007,120
16,S A. Grid,0.4428512445401589,120
16,Learnable,0.43604024696132193,120
32,SD,0.3279141419594281,120
32,S A. Diagonal,0.35972656640890277,120
32,S A. MultiDiagonal,0.3339893193197738,120
32,S A. Grid,0.35004140769091807,120
32,Learnable,0.33677000568870774,120
64,SD,0.2294219805344188,120
64,S A. Diagonal,0.2596412888241643,120
64,S A. MultiDiagonal,0.24000117526565368,120
64,S A. Grid,0.248958090582071,120
8,SD,0.4899131779686222,121
8,S A. Diagonal,0.5338465523972995,121
8,S A. MultiDiagonal,0.538843554474596,121
8,S A. Grid,0.5297881792503166,121
8,Learnable,0.5012572079543289,121
16,SD,0.4138119699426038,121
16,S A. Diagonal,0.4467694952096255,121
16,S A. MultiDiagonal,0.43187387705631985,121
16,S A. Grid,0.4402334774036539,121
16,Learnable,0.4681762038891153,121
32,SD,0.3269175145522297,121
32,S A. Diagonal,0.35948193162980613,121
32,S A. MultiDiagonal,0.33467645119353795,121
32,S A. Grid,0.3476976807062768,121
32,Learnable,0.32965578589543343,121
64,SD,0.22374286128010437,121
64,S A. Diagonal,0.24935875871395174,121
64,S A. MultiDiagonal,0.2528226890747501,121
64,S A. Grid,0.24346164152550417,121
8,SD,0.4856612617590459,122
8,S A. Diagonal,0.536659090960219,122
8,S A. MultiDiagonal,0.5177361114580273,122
8,S A. Grid,0.5379368941304739,122
8,Learnable,0.5213702296617696,122
16,SD,0.4079826527039547,122
16,S A. Diagonal,0.45279124773044876,122
16,S A. MultiDiagonal,0.42201025953696664,122
16,S A. Grid,0.44782689261089537,122
16,Learnable,0.4479863533220879,122
32,SD,0.3224701108507686,122
32,S A. Diagonal,0.3644781957836337,122
32,S A. MultiDiagonal,0.3353583437395896,122
32,S A. Grid,0.35464316882054603,122
32,Learnable,0.30306697959067735,122
64,SD,0.22572093996084586,122
64,S A. Diagonal,0.2611579255889754,122
64,S A. MultiDiagonal,0.23881567722728014,122
64,S A. Grid,0.2471943252033415,122
8,SD,0.49600854127044486,123
8,S A. Diagonal,0.5379788610138191,123
8,S A. MultiDiagonal,0.5238334117404383,123
8,S A. Grid,0.5321239016492649,123
8,Learnable,0.5042611043028744,123
16,SD,0.41261710627893267,123
16,S A. Diagonal,0.4544799178312877,123
16,S A. MultiDiagonal,0.41985365577044265,123
16,S A. Grid,0.43831525700194784,123
16,Learnable,0.42263964461865305,123
32,SD,0.32547551055932733,123
32,S A. Diagonal,0.362133122762789,123
32,S A. MultiDiagonal,0.3369424032704383,123
32,S A. Grid,0.34829787002245616,123
32,Learnable,0.33107959302153017,123
64,SD,0.21633391781753578,123
64,S A. Diagonal,0.25920472650964443,123
64,S A. MultiDiagonal,0.24394041879972972,123
64,S A. Grid,0.24311127929879106,123
8,SD,0.4995385962874564,124
8,S A. Diagonal,0.532479756726101,124
8,S A. MultiDiagonal,0.5286080277847143,124
8,S A. Grid,0.5409996806439898,124
8,Learnable,0.5463838738065255,124
16,SD,0.41141265400549876,124
16,S A. Diagonal,0.4477209836386259,124
16,S A. MultiDiagonal,0.4284909327361097,124
16,S A. Grid,0.4434230802706232,124
16,Learnable,0.4330681069452623,124
32,SD,0.3272004663220528,124
32,S A. Diagonal,0.36071428593364174,124
32,S A. MultiDiagonal,0.3338380042584719,124
32,S A. Grid,0.3558901182862948,124
32,Learnable,0.3296799816900298,124
64,SD,0.221523669637283,124
64,S A. Diagonal,0.2690855683419343,124
64,S A. MultiDiagonal,0.23343898137324692,124
64,S A. Grid,0.2342272933683529,124
8,SD,0.48883744924957023,125
8,S A. Diagonal,0.5405821198738748,125
8,S A. MultiDiagonal,0.5251629318926898,125
8,S A. Grid,0.5237572670154013,125
8,Learnable,0.5548921196543969,125
16,SD,0.40758808679822844,125
16,S A. Diagonal,0.45416573445788555,125
16,S A. MultiDiagonal,0.42289473592558136,125
16,S A. Grid,0.43602609968343,125
16,Learnable,0.44222647830383266,125
32,SD,0.32560278406235865,125
32,S A. Diagonal,0.3615968810813841,125
32,S A. MultiDiagonal,0.3446987570799728,125
32,S A. Grid,0.3507156778315317,125
32,Learnable,0.3228222867606151,125
64,SD,0.22396833621033813,125
64,S A. Diagonal,0.27381617615452275,125
64,S A. MultiDiagonal,0.2582923327959415,125
64,S A. Grid,0.2487878993045437,125
8,SD,0.4948912335672943,126
8,S A. Diagonal,0.5442963760154682,126
8,S A. MultiDiagonal,0.5177948087997387,126
8,S A. Grid,0.5445354054229078,126
8,Learnable,0.5297724760189084,126
16,SD,0.4105538624314201,126
16,S A. Diagonal,0.4545846667455755,126
16,S A. MultiDiagonal,0.4288387658534326,126
16,S A. Grid,0.43305156507944875,126
16,Learnable,0.4234976846963739,126
32,SD,0.3250698863582481,126
32,S A. Diagonal,0.3630024864079585,126
32,S A. MultiDiagonal,0.33688290072939187,126
32,S A. Grid,0.3572057242125286,126
32,Learnable,0.3147672392692582,126
64,SD,0.23136796092378586,126
64,S A. Diagonal,0.26085821453219793,126
64,S A. MultiDiagonal,0.24068010470403797,126
64,S A. Grid,0.25090233025021014,126
8,SD,0.4930845434464108,127
8,S A. Diagonal,0.5435892869798725,127
8,S A. MultiDiagonal,0.519888115571942,127
8,S A. Grid,0.5386685871105539,127
8,Learnable,0.5423751194649048,127
16,SD,0.4117508315719798,127
16,S A. Diagonal,0.4545598007043708,127
16,S A. MultiDiagonal,0.42496079231909534,127
16,S A. Grid,0.44301531182504617,127
16,Learnable,0.42725815184305116,127
32,SD,0.32955865881422497,127
32,S A. Diagonal,0.36277786835685333,127
32,S A. MultiDiagonal,0.3422459225399809,127
32,S A. Grid,0.35125374838687334,127
32,Learnable,0.30741493361610556,127
64,SD,0.21884137861089326,127
64,S A. Diagonal,0.2722408639403657,127
64,S A. MultiDiagonal,0.24005687964163522,127
64,S A. Grid,0.251013113896041,127
8,SD,0.4936933451689951,128
8,S A. Diagonal,0.5432524162658209,128
8,S A. MultiDiagonal,0.5231301404406001,128
8,S A. Grid,0.536126153013665,128
8,Learnable,0.5026046238181011,128
16,SD,0.4095652177417381,128
16,S A. Diagonal,0.4543284766850656,128
16,S A. MultiDiagonal,0.432266568360385,128
16,S A. Grid,0.4414523399583,128
16,Learnable,0.4446243471856192,128
32,SD,0.32879803645213634,128
32,S A. Diagonal,0.3623762556370437,128
32,S A. MultiDiagonal,0.3382147616254745,128
32,S A. Grid,0.3533692973324176,128
32,Learnable,0.31973814068761197,128
64,SD,0.21295700638716497,128
64,S A. Diagonal,0.2695615048437956,128
64,S A. MultiDiagonal,0.24383582463972153,128
64,S A. Grid,0.23575621396080576,128
8,SD,0.4925002356673164,129
8,S A. Diagonal,0.5464018392353251,129
8,S A. MultiDiagonal,0.5195558444043645,129
8,S A. Grid,0.5244669941273004,129
8,Learnable,0.5095626078522837,129
16,SD,0.4126954640897535,129
16,S A. Diagonal,0.45638432248659,129
16,S A. MultiDiagonal,0.42701304444016247,129
16,S A. Grid,0.4409754722906681,129
16,Learnable,0.4393466506265266,129
32,SD,0.3254805403256201,129
32,S A. Diagonal,0.3590706438600483,129
32,S A. MultiDiagonal,0.33355333886510474,129
32,S A. Grid,0.34873869628196874,129
32,Learnable,0.3180362067834143,129
64,SD,0.2249903035823668,129
64,S A. Diagonal,0.26727619033387456,129
64,S A. MultiDiagonal,0.2572560812603385,129
64,S A. Grid,0.2334235847086713,129
8,SD,0.4943749473034472,130
8,S A. Diagonal,0.540417068599058,130
8,S A. MultiDiagonal,0.5268165256525583,130
8,S A. Grid,0.5362349203227317,130
8,Learnable,0.542127840655557,130
16,SD,0.40897875516178933,130
16,S A. Diagonal,0.4562927299944304,130
16,S A. MultiDiagonal,0.42630299430258545,130
16,S A. Grid,0.44115359178790736,130
16,Learnable,0.4366942033656669,130
32,SD,0.32556605585256876,130
32,S A. Diagonal,0.36106765846963784,130
32,S A. MultiDiagonal,0.33631956775512795,130
32,S A. Grid,0.3547651160568296,130
32,Learnable,0.3120258124122106,130
64,SD,0.21945664418389804,130
64,S A. Diagonal,0.25419967930722226,130
64,S A. MultiDiagonal,0.2511296055028812,130
64,S A. Grid,0.24908933970659625,130
8,SD,0.4886416261337545,131
8,S A. Diagonal,0.5422502762624282,131
8,S A. MultiDiagonal,0.5295361662133811,131
8,S A. Grid,0.5215528459839763,131
8,Learnable,0.538435089407603,131
16,SD,0.4136598552293528,131
16,S A. Diagonal,0.4520143120356104,131
16,S A. MultiDiagonal,0.4272249907632265,131
16,S A. Grid,0.43963646179455007,131
16,Learnable,0.4313200964703987,131
32,SD,0.3234988877011388,131
32,S A. Diagonal,0.3691250959960025,131
32,S A. MultiDiagonal,0.3327186489433487,131
32,S A. Grid,0.3512657407141286,131
32,Learnable,0.3108641346365644,131
64,SD,0.2304988413911426,131
64,S A. Diagonal,0.272797913788038,131
64,S A. MultiDiagonal,0.24919857937710366,131
64,S A. Grid,0.23367040695484953,131
8,SD,0.49201822588377603,132
8,S A. Diagonal,0.5410507189387777,132
8,S A. MultiDiagonal,0.5264146570883317,132
8,S A. Grid,0.5236586649643252,132
8,Learnable,0.5442869364207628,132
16,SD,0.4102351324589377,132
16,S A. Diagonal,0.4547089240876424,132
16,S A. MultiDiagonal,0.4398915652442972,132
16,S A. Grid,0.4374035050732552,132
16,Learnable,0.417764514621094,132
32,SD,0.3252197747679882,132
32,S A. Diagonal,0.3646011546047129,132
32,S A. MultiDiagonal,0.33335113113274784,132
32,S A. Grid,0.35201146198960276,132
32,Learnable,0.3380012677666985,132
64,SD,0.21583264399383958,132
64,S A. Diagonal,0.2611482416943983,132
64,S A. MultiDiagonal,0.23616184118633882,132
64,S A. Grid,0.23782752933313375,132
8,SD,0.48606491066706387,133
8,S A. Diagonal,0.5414027801933904,133
8,S A. MultiDiagonal,0.5287322616635913,133
8,S A. Grid,0.5297997708359344,133
8,Learnable,0.4921656503908308,133
16,SD,0.4102925843221217,133
16,S A. Diagonal,0.4531681598107024,133
16,S A. MultiDiagonal,0.4239905785478194,133
16,S A. Grid,0.44326749222752293,133
16,Learnable,0.4561440860170032,133
32,SD,0.3256987718490432,133
32,S A. Diagonal,0.3588388879723716,133
32,S A. MultiDiagonal,0.3333100550104694,133
32,S A. Grid,0.34759747536392993,133
32,Learnable,0.33888143642921503,133
64,SD,0.2219883869073309,133
64,S A. Diagonal,0.2622890568426758,133
64,S A. MultiDiagonal,0.25380341701741893,133
64,S A. Grid,0.24794914106628668,133
8,SD,0.49400581676101235,134
8,S A. Diagonal,0.5374397463350445,134
8,S A. MultiDiagonal,0.5216672215486958,134
8,S A. Grid,0.5393188145176995,134
8,Learnable,0.5338270534084241,134
16,SD,0.4081464297811738,134
16,S A. Diagonal,0.4523236854819682,134
16,S A. MultiDiagonal,0.42552764474702753,134
16,S A. Grid,0.44018799947754716,134
16,Learnable,0.4485717903712594,134
32,SD,0.3254208767713178,134
32,S A. Diagonal,0.35977279097832293,134
32,S A. MultiDiagonal,0.32957415370506693,134
32,S A. Grid,0.3512405434027113,134
32,Learnable,0.32972633615642966,134
64,SD,0.23174614923837553,134
64,S A. Diagonal,0.25012492935452807,134
64,S A. MultiDiagonal,0.27278039637466794,134
64,S A. Grid,0.25106863356960857,134
8,SD,0.48448250711041063,135
8,S A. Diagonal,0.5370775361304294,135
8,S A. MultiDiagonal,0.52203687463817,135
8,S A. Grid,0.5324313533824648,135
8,Learnable,0.5284769945209701,135
16,SD,0.41117811511494146,135
16,S A. Diagonal,0.4532007712074043,135
16,S A. MultiDiagonal,0.43126640570172975,135
16,S A. Grid,0.4407270884794248,135
16,Learnable,0.4619259882688047,135
32,SD,0.3274981523331063,135
32,S A. Diagonal,0.3618508773691882,135
32,S A. MultiDiagonal,0.33686608216325453,135
32,S A. Grid,0.3488172968120447,135
32,Learnable,0.3297878152561713,135
64,SD,0.2246667483381781,135
64,S A. Diagonal,0.258535031142334,135
64,S A. MultiDiagonal,0.2352133822057951,135
64,S A. Grid,0.24041701617174246,135
8,SD,0.49831821289667544,136
8,S A. Diagonal,0.5329148336850321,136
8,S A. MultiDiagonal,0.5250868418268638,136
8,S A. Grid,0.5275460219845055,136
8,Learnable,0.5327102633971508,136
16,SD,0.4139620017551131,136
16,S A. Diagonal,0.44543586950927666,136
16,S A. MultiDiagonal,0.4255843425878434,136
16,S A. Grid,0.44079537806650404,136
16,Learnable,0.4405218323744299,136
32,SD,0.3242303739868553,136
32,S A. Diagonal,0.3566944750327101,136
32,S A. MultiDiagonal,0.3347144328776309,136
32,S A. Grid,0.35500781599924763,136
32,Learnable,0.3387654145670427,136
64,SD,0.21895757539449248,136
64,S A. Diagonal,0.2561825401791808,136
64,S A. MultiDiagonal,0.2447380612444955,136
64,S A. Grid,0.23150144020205615,136
8,SD,0.48987157022454625,137
8,S A. Diagonal,0.5377546521051909,137
8,S A. MultiDiagonal,0.5351540658512381,137
8,S A. Grid,0.5314461911416222,137
8,Learnable,0.5389950972196061,137
16,SD,0.4161277938293699,137
16,S A. Diagonal,0.4549226975277795,137
16,S A. MultiDiagonal,0.4244991620349106,137
16,S A. Grid,0.44106275816807117,137
16,Learnable,0.43708552524950417,137
32,SD,0.32711771264184974,137
32,S A. Diagonal,0.36052586173833856,137
32,S A. MultiDiagonal,0.33753903667509844,137
32,S A. Grid,0.35214950519192,137
32,Learnable,0.3097980645134266,137
64,SD,0.22404785472016583,137
64,S A. Diagonal,0.2661342589430242,137
64,S A. MultiDiagonal,0.24858430383360033,137
64,S A. Grid,0.23647307774898144,137
8,SD,0.4920374446836258,138
8,S A. Diagonal,0.5292919733409465,138
8,S A. MultiDiagonal,0.5198944852060972,138
8,S A. Grid,0.5255880158322092,138
8,Learnable,0.5413291570839737,138
16,SD,0.4128918254997598,138
16,S A. Diagonal,0.4528808866913806,138
16,S A. MultiDiagonal,0.434627862860622,138
16,S A. Grid,0.4504050637439876,138
16,Learnable,0.4295021440629686,138
32,SD,0.3271214736286354,138
32,S A. Diagonal,0.3645135870053845,138
32,S A. MultiDiagonal,0.3310165416630483,138
32,S A. Grid,0.3577556018501907,138
32,Learnable,0.3203428817072106,138
64,SD,0.218548130852444,138
64,S A. Diagonal,0.25705922771327105,138
64,S A. MultiDiagonal,0.24395498104324675,138
64,S A. Grid,0.25598095674641913,138
8,SD,0.48928442116349824,139
8,S A. Diagonal,0.5352960875948888,139
8,S A. MultiDiagonal,0.524958767362595,139
8,S A. Grid,0.5297093547002516,139
8,Learnable,0.5306395519583762,139
16,SD,0.4105823989592554,139
16,S A. Diagonal,0.4498940449119454,139
16,S A. MultiDiagonal,0.42881664965967836,139
16,S A. Grid,0.4398514614095182,139
16,Learnable,0.4557998163660952,139
32,SD,0.3257151995772478,139
32,S A. Diagonal,0.36363431204312036,139
32,S A. MultiDiagonal,0.3331584147484765,139
32,S A. Grid,0.3514705798677832,139
32,Learnable,0.3179522743547908,139
64,SD,0.22059632111932553,139
64,S A. Diagonal,0.25544048075342995,139
64,S A. MultiDiagonal,0.24830421330262648,139
64,S A. Grid,0.2572374729840803,139
8,SD,0.4895951934464733,140
8,S A. Diagonal,0.5416643406250208,140
8,S A. MultiDiagonal,0.5286283773329827,140
8,S A. Grid,0.5298538543511588,140
8,Learnable,0.540338053419356,140
16,SD,0.4126261847278885,140
16,S A. Diagonal,0.45472952344059725,140
16,S A. MultiDiagonal,0.41909003276927065,140
16,S A. Grid,0.44183578151280345,140
16,Learnable,0.439736632424508,140
32,SD,0.3240245903121604,140
32,S A. Diagonal,0.359603673132965,140
32,S A. MultiDiagonal,0.340099956516313,140
32,S A. Grid,0.3681244176461963,140
32,Learnable,0.32089470725902886,140
64,SD,0.22214915641895205,140
64,S A. Diagonal,0.2678475993808562,140
64,S A. MultiDiagonal,0.24565637171861993,140
64,S A. Grid,0.2680203538099616,140
8,SD,0.4860062340092687,141
8,S A. Diagonal,0.5314032426671655,141
8,S A. MultiDiagonal,0.5332774721929904,141
8,S A. Grid,0.5265615708753182,141
8,Learnable,0.5356551893733978,141
16,SD,0.40975146731643197,141
16,S A. Diagonal,0.4492501176256412,141
16,S A. MultiDiagonal,0.4222314251280192,141
16,S A. Grid,0.4411533542353599,141
16,Learnable,0.4434584466124953,141
32,SD,0.32542442032066776,141
32,S A. Diagonal,0.36856991207561174,141
32,S A. MultiDiagonal,0.33005002854763915,141
32,S A. Grid,0.355968059991648,141
32,Learnable,0.32361393673746797,141
64,SD,0.21356314273892968,141
64,S A. Diagonal,0.26107722093050995,141
64,S A. MultiDiagonal,0.2483289441226475,141
64,S A. Grid,0.25446982932247775,141
8,SD,0.49818938844639915,142
8,S A. Diagonal,0.5459547916131466,142
8,S A. MultiDiagonal,0.5180990009748409,142
8,S A. Grid,0.5204897893094296,142
8,Learnable,0.5505376096450488,142
16,SD,0.4117311080540257,142
16,S A. Diagonal,0.4451410377364506,142
16,S A. MultiDiagonal,0.4243516890600501,142
16,S A. Grid,0.43847584161236275,142
16,Learnable,0.45432440841654925,142
32,SD,0.32879270383580317,142
32,S A. Diagonal,0.36121416860620503,142
32,S A. MultiDiagonal,0.34022446852583077,142
32,S A. Grid,0.3541199824854668,142
32,Learnable,0.3292836654413476,142
64,SD,0.21221121133398696,142
64,S A. Diagonal,0.25368699151514995,142
64,S A. MultiDiagonal,0.24127170608451842,142
64,S A. Grid,0.2410912145502267,142
8,SD,0.47977557855149777,143
8,S A. Diagonal,0.540540623392738,143
8,S A. MultiDiagonal,0.5176337643194682,143
8,S A. Grid,0.5404511974739055,143
8,Learnable,0.5420261639720448,143
16,SD,0.4152904390790652,143
16,S A. Diagonal,0.4543591970362215,143
16,S A. MultiDiagonal,0.4261802414405127,143
16,S A. Grid,0.44284852783332135,143
16,Learnable,0.4465594639350826,143
32,SD,0.3255776976493007,143
32,S A. Diagonal,0.3658815535875244,143
32,S A. MultiDiagonal,0.3289873106746421,143
32,S A. Grid,0.3473670418476702,143
32,Learnable,0.3247288453120093,143
64,SD,0.21809758914979244,143
64,S A. Diagonal,0.26978077569630937,143
64,S A. MultiDiagonal,0.2402032648795141,143
64,S A. Grid,0.2733785240145855,143
8,SD,0.4892534133015397,144
8,S A. Diagonal,0.5428398522977603,144
8,S A. MultiDiagonal,0.5146330321712271,144
8,S A. Grid,0.5354993891748042,144
8,Learnable,0.5400109090151765,144
16,SD,0.4116426278142081,144
16,S A. Diagonal,0.454398256213843,144
16,S A. MultiDiagonal,0.4206584401744978,144
16,S A. Grid,0.44145975281602845,144
16,Learnable,0.437717599750467,144
32,SD,0.3238641996261934,144
32,S A. Diagonal,0.36868583696166923,144
32,S A. MultiDiagonal,0.3319251573597587,144
32,S A. Grid,0.35489141246813627,144
32,Learnable,0.31520640540033223,144
64,SD,0.22020068916179072,144
64,S A. Diagonal,0.27067156267175485,144
64,S A. MultiDiagonal,0.25052586737323745,144
64,S A. Grid,0.2417599170669656,144
8,SD,0.4850416003046519,145
8,S A. Diagonal,0.5420378823736435,145
8,S A. MultiDiagonal,0.5238136608694706,145
8,S A. Grid,0.5344010075862177,145
8,Learnable,0.49807859708112845,145
16,SD,0.40542705043747457,145
16,S A. Diagonal,0.4543472815519609,145
16,S A. MultiDiagonal,0.4388347765542438,145
16,S A. Grid,0.4432746628911151,145
16,Learnable,0.4413010552966201,145
32,SD,0.32724329289958937,145
32,S A. Diagonal,0.3669432685966941,145
32,S A. MultiDiagonal,0.3330532953950302,145
32,S A. Grid,0.35209298212068313,145
32,Learnable,0.32834106315452816,145
64,SD,0.21608181313332392,145
64,S A. Diagonal,0.2637549882192229,145
64,S A. MultiDiagonal,0.2458464116627505,145
64,S A. Grid,0.24598026851163998,145
8,SD,0.49143488580846484,146
8,S A. Diagonal,0.5424593740720891,146
8,S A. MultiDiagonal,0.5222447738312066,146
8,S A. Grid,0.5294818481407444,146
8,Learnable,0.5451518518614912,146
16,SD,0.41227545120859027,146
16,S A. Diagonal,0.4554713273940728,146
16,S A. MultiDiagonal,0.4251359339558264,146
16,S A. Grid,0.4420173659904289,146
16,Learnable,0.4343083711082969,146
32,SD,0.32688800784966576,146
32,S A. Diagonal,0.3680578212006992,146
32,S A. MultiDiagonal,0.3322767255653138,146
32,S A. Grid,0.35849644767998834,146
32,Learnable,0.3182260576711135,146
64,SD,0.23485655280283077,146
64,S A. Diagonal,0.2711833293529724,146
64,S A. MultiDiagonal,0.24357352402692103,146
64,S A. Grid,0.2434188928656581,146
8,SD,0.5007671903382847,147
8,S A. Diagonal,0.5474760039904948,147
8,S A. MultiDiagonal,0.5250980156730531,147
8,S A. Grid,0.5335507639835688,147
8,Learnable,0.5018531777914331,147
16,SD,0.41248009880516073,147
16,S A. Diagonal,0.45317695928433055,147
16,S A. MultiDiagonal,0.42897130225768676,147
16,S A. Grid,0.44081507874074977,147
16,Learnable,0.4270296944238636,147
32,SD,0.3274600918316243,147
32,S A. Diagonal,0.35933813626389927,147
32,S A. MultiDiagonal,0.33778566730685144,147
32,S A. Grid,0.35292511323486997,147
32,Learnable,0.3164810820183448,147
64,SD,0.22036836820231656,147
64,S A. Diagonal,0.2611906219051592,147
64,S A. MultiDiagonal,0.2424718830362775,147
64,S A. Grid,0.24528739621518775,147
8,SD,0.48130024348728073,148
8,S A. Diagonal,0.5406713757706857,148
8,S A. MultiDiagonal,0.5182356299151425,148
8,S A. Grid,0.5221911625162763,148
8,Learnable,0.546210605968497,148
16,SD,0.414306752279574,148
16,S A. Diagonal,0.45249546422745135,148
16,S A. MultiDiagonal,0.42063884546419567,148
16,S A. Grid,0.4381259133818865,148
16,Learnable,0.44735279384588217,148
32,SD,0.32846664531910263,148
32,S A. Diagonal,0.36488018496563307,148
32,S A. MultiDiagonal,0.33713985319583295,148
32,S A. Grid,0.35247461946769115,148
32,Learnable,0.320345786626032,148
64,SD,0.23790693542432423,148
64,S A. Diagonal,0.2560130548887973,148
64,S A. MultiDiagonal,0.24334642790624686,148
64,S A. Grid,0.23907869973212748,148
8,SD,0.49706324100606847,149
8,S A. Diagonal,0.5421657735542609,149
8,S A. MultiDiagonal,0.515907136792283,149
8,S A. Grid,0.5325983853094095,149
8,Learnable,0.5510004018107155,149
16,SD,0.412125610007537,149
16,S A. Diagonal,0.4569688912250547,149
16,S A. MultiDiagonal,0.423292186354584,149
16,S A. Grid,0.44499536517148763,149
16,Learnable,0.43369292313038416,149
32,SD,0.32748524855872374,149
32,S A. Diagonal,0.3567659246892885,149
32,S A. MultiDiagonal,0.3320752150164785,149
32,S A. Grid,0.3543581360827639,149
32,Learnable,0.3179169080865119,149
64,SD,0.2151611242757364,149
64,S A. Diagonal,0.2537149553112869,149
64,S A. MultiDiagonal,0.2541707536155876,149
64,S A. Grid,0.24337295852853064,149
8,SD,0.4853758139254383,150
8,S A. Diagonal,0.5355031663752055,150
8,S A. MultiDiagonal,0.5235060454071419,150
8,S A. Grid,0.530419149605669,150
8,Learnable,0.5248129424950823,150
16,SD,0.40896060581591853,150
16,S A. Diagonal,0.4530157506704383,150
16,S A. MultiDiagonal,0.4311181021901479,150
16,S A. Grid,0.44665524521117983,150
16,Learnable,0.4594613115942996,150
32,SD,0.32424881298572117,150
32,S A. Diagonal,0.36032736123421993,150
32,S A. MultiDiagonal,0.3298343578378529,150
32,S A. Grid,0.353040393455953,150
32,Learnable,0.3152947623529756,150
64,SD,0.22774422716557674,150
64,S A. Diagonal,0.26788125305325466,150
64,S A. MultiDiagonal,0.24116027052414024,150
64,S A. Grid,0.2439235893540187,150
8,SD,0.49209095211586856,151
8,S A. Diagonal,0.5496969203039295,151
8,S A. MultiDiagonal,0.5277839358938389,151
8,S A. Grid,0.5138928063645786,151
8,Learnable,0.5294567984787675,151
16,SD,0.4086024026559826,151
16,S A. Diagonal,0.44975268431617843,151
16,S A. MultiDiagonal,0.4317865714341772,151
16,S A. Grid,0.4424987449373595,151
16,Learnable,0.4550896391760224,151
32,SD,0.3261824189887093,151
32,S A. Diagonal,0.3639096009939147,151
32,S A. MultiDiagonal,0.33037514521038136,151
32,S A. Grid,0.3552027908859332,151
32,Learnable,0.3297066980661502,151
64,SD,0.22107481230897708,151
64,S A. Diagonal,0.26613667204638763,151
64,S A. MultiDiagonal,0.23659546087265762,151
64,S A. Grid,0.24007173037147844,151
8,SD,0.4979133618603376,152
8,S A. Diagonal,0.5406198023614314,152
8,S A. MultiDiagonal,0.5230850070394263,152
8,S A. Grid,0.5201508676947378,152
8,Learnable,0.5409639353835791,152
16,SD,0.4145741278307656,152
16,S A. Diagonal,0.45766937903463806,152
16,S A. MultiDiagonal,0.4167676434852885,152
16,S A. Grid,0.44045658951386,152
16,Learnable,0.4417067148557543,152
32,SD,0.32859721788903673,152
32,S A. Diagonal,0.35897099341189154,152
32,S A. MultiDiagonal,0.33610856484522705,152
32,S A. Grid,0.35675987045926905,152
32,Learnable,0.3197754839750536,152
64,SD,0.21545734659376692,152
64,S A. Diagonal,0.26977633388322125,152
64,S A. MultiDiagonal,0.2485057187757269,152
64,S A. Grid,0.23827201933162853,152
8,SD,0.49351282162319876,153
8,S A. Diagonal,0.5385209486414111,153
8,S A. MultiDiagonal,0.5378461320851278,153
8,S A. Grid,0.5213030082968638,153
8,Learnable,0.5376763292034827,153
16,SD,0.41023880497503973,153
16,S A. Diagonal,0.4510364374925111,153
16,S A. MultiDiagonal,0.43057217563661787,153
16,S A. Grid,0.4388654550936565,153
16,Learnable,0.44509644195522857,153
32,SD,0.32302001185267104,153
32,S A. Diagonal,0.36178885536051636,153
32,S A. MultiDiagonal,0.34260813463707057,153
32,S A. Grid,0.3518410193730639,153
32,Learnable,0.3254314477778715,153
64,SD,0.22973853189347562,153
64,S A. Diagonal,0.24963309326326039,153
64,S A. MultiDiagonal,0.2504318666850116,153
64,S A. Grid,0.24894253180249337,153
8,SD,0.49984509741771643,154
8,S A. Diagonal,0.5291908671766625,154
8,S A. MultiDiagonal,0.5146737485214691,154
8,S A. Grid,0.5346772852523285,154
8,Learnable,0.5490706759287842,154
16,SD,0.40911220721780345,154
16,S A. Diagonal,0.45503805181014423,154
16,S A. MultiDiagonal,0.4268846880346816,154
16,S A. Grid,0.4400178834838139,154
16,Learnable,0.4554297027333416,154
32,SD,0.3232783511478561,154
32,S A. Diagonal,0.36114841284472654,154
32,S A. MultiDiagonal,0.33731451645582394,154
32,S A. Grid,0.3456051336876558,154
32,Learnable,0.3201141839016722,154
64,SD,0.22419685479338008,154
64,S A. Diagonal,0.25985287829703474,154
64,S A. MultiDiagonal,0.24429071833473776,154
64,S A. Grid,0.27865687594075284,154
8,SD,0.4877823101688481,155
8,S A. Diagonal,0.541029476782734,155
8,S A. MultiDiagonal,0.5284215837652743,155
8,S A. Grid,0.5307686004354044,155
8,Learnable,0.5373401959586597,155
16,SD,0.4091761302578572,155
16,S A. Diagonal,0.4510108427824614,155
16,S A. MultiDiagonal,0.4316843852079837,155
16,S A. Grid,0.443157742821516,155
16,Learnable,0.4465988716418313,155
32,SD,0.3243969369411085,155
32,S A. Diagonal,0.36605115873974103,155
32,S A. MultiDiagonal,0.34127493976181983,155
32,S A. Grid,0.3554437554645478,155
32,Learnable,0.3117078279533844,155
64,SD,0.22640827055612428,155
64,S A. Diagonal,0.2707774774465228,155
64,S A. MultiDiagonal,0.23382074675542755,155
64,S A. Grid,0.25417182535102556,155
8,SD,0.4855332778507876,156
8,S A. Diagonal,0.5412370577965762,156
8,S A. MultiDiagonal,0.5268635985605861,156
8,S A. Grid,0.5289173669871154,156
8,Learnable,0.5125075968526425,156
16,SD,0.41201469423339476,156
16,S A. Diagonal,0.45161403091528624,156
16,S A. MultiDiagonal,0.4205183414423772,156
16,S A. Grid,0.43847465061334073,156
16,Learnable,0.43623157361398623,156
32,SD,0.3280279502100513,156
32,S A. Diagonal,0.36325282384278124,156
32,S A. MultiDiagonal,0.3328338690042553,156
32,S A. Grid,0.3526556701803499,156
32,Learnable,0.32381306510779917,156
64,SD,0.22218634047946628,156
64,S A. Diagonal,0.2679745259185839,156
64,S A. MultiDiagonal,0.2448067471583138,156
64,S A. Grid,0.2536991026299551,156
8,SD,0.4879056929673853,157
8,S A. Diagonal,0.5400801433896827,157
8,S A. MultiDiagonal,0.5263441589319351,157
8,S A. Grid,0.5263644363130073,157
8,Learnable,0.5302463114659635,157
16,SD,0.41091462400751744,157
16,S A. Diagonal,0.4524632530741136,157
16,S A. MultiDiagonal,0.4196205105042818,157
16,S A. Grid,0.44043277262932623,157
16,Learnable,0.433408162751185,157
32,SD,0.3288728058481763,157
32,S A. Diagonal,0.365729939048918,157
32,S A. MultiDiagonal,0.3315356322684563,157
32,S A. Grid,0.34868701408941993,157
32,Learnable,0.30875394004708295,157
64,SD,0.21994431632698314,157
64,S A. Diagonal,0.26031285516860075,157
64,S A. MultiDiagonal,0.25145331445579683,157
64,S A. Grid,0.263381911362698,157
8,SD,0.49528631005488777,158
8,S A. Diagonal,0.5391658462689755,158
8,S A. MultiDiagonal,0.514646311986107,158
8,S A. Grid,0.5369334138337606,158
8,Learnable,0.5436823192788185,158
16,SD,0.41267213645964423,158
16,S A. Diagonal,0.45387593505456814,158
16,S A. MultiDiagonal,0.425209482580003,158
16,S A. Grid,0.4402598839435259,158
16,Learnable,0.45787665783021475,158
32,SD,0.3228635634942969,158
32,S A. Diagonal,0.362035698908433,158
32,S A. MultiDiagonal,0.3305862542781398,158
32,S A. Grid,0.34721039368391116,158
32,Learnable,0.31206058037061957,158
64,SD,0.23370031082729517,158
64,S A. Diagonal,0.2666930587655533,158
64,S A. MultiDiagonal,0.24349604872472475,158
64,S A. Grid,0.24336223801911858,158
8,SD,0.49458413391951545,159
8,S A. Diagonal,0.5344482563277497,159
8,S A. MultiDiagonal,0.5239043663314401,159
8,S A. Grid,0.5390738330987318,159
8,Learnable,0.5065908273489138,159
16,SD,0.41093509719407506,159
16,S A. Diagonal,0.4536257096254149,159
16,S A. MultiDiagonal,0.41966893234690383,159
16,S A. Grid,0.4387673399456018,159
16,Learnable,0.4196707353546498,159
32,SD,0.3243984842364268,159
32,S A. Diagonal,0.363629557147926,159
32,S A. MultiDiagonal,0.3452688790814022,159
32,S A. Grid,0.3510821066230866,159
32,Learnable,0.3188259260462103,159
64,SD,0.22010239267348786,159
64,S A. Diagonal,0.27281191776003355,159
64,S A. MultiDiagonal,0.24195306105031342,159
64,S A. Grid,0.251724364627393,159
8,SD,0.49068678954994965,160
8,S A. Diagonal,0.5289284029639074,160
8,S A. MultiDiagonal,0.5247229521049768,160
8,S A. Grid,0.5299090929863912,160
8,Learnable,0.5135082450392382,160
16,SD,0.4130764203602234,160
16,S A. Diagonal,0.4555087860713781,160
16,S A. MultiDiagonal,0.4215173219863684,160
16,S A. Grid,0.4453428290592415,160
16,Learnable,0.4191407426796352,160
32,SD,0.3303227287285138,160
32,S A. Diagonal,0.36430199850798717,160
32,S A. MultiDiagonal,0.3445764098933616,160
32,S A. Grid,0.3568415460833662,160
32,Learnable,0.3261845977528197,160
64,SD,0.22177937492396818,160
64,S A. Diagonal,0.2563830912454907,160
64,S A. MultiDiagonal,0.2546294006672658,160
64,S A. Grid,0.25709324439212544,160
8,SD,0.48942248639719765,161
8,S A. Diagonal,0.5396338175704614,161
8,S A. MultiDiagonal,0.5216740274438414,161
8,S A. Grid,0.5309447800868008,161
8,Learnable,0.543692787852588,161
16,SD,0.40819009925259764,161
16,S A. Diagonal,0.45349382009651507,161
16,S A. MultiDiagonal,0.420636440475424,161
16,S A. Grid,0.44877389357391206,161
16,Learnable,0.4356513502344115,161
32,SD,0.3245599689501306,161
32,S A. Diagonal,0.36203807138265026,161
32,S A. MultiDiagonal,0.33926921901573803,161
32,S A. Grid,0.35612755967851584,161
32,Learnable,0.327495420031584,161
64,SD,0.22559187791501778,161
64,S A. Diagonal,0.2747230032023846,161
64,S A. MultiDiagonal,0.25055715043422866,161
64,S A. Grid,0.24123219214117989,161
8,SD,0.48733587663779415,162
8,S A. Diagonal,0.5352467403613119,162
8,S A. MultiDiagonal,0.5215501397023439,162
8,S A. Grid,0.5366593471001594,162
8,Learnable,0.5087698237444105,162
16,SD,0.40717329170625044,162
16,S A. Diagonal,0.4510645748793709,162
16,S A. MultiDiagonal,0.41802091353287063,162
16,S A. Grid,0.4409163073075274,162
16,Learnable,0.4366617064150362,162
32,SD,0.3258910243274979,162
32,S A. Diagonal,0.3671235982246759,162
32,S A. MultiDiagonal,0.33174719814213827,162
32,S A. Grid,0.34899403437876664,162
32,Learnable,0.32450745297237743,162
64,SD,0.2146914780049362,162
64,S A. Diagonal,0.2590524551348078,162
64,S A. MultiDiagonal,0.23947028035868118,162
64,S A. Grid,0.24338193332033745,162
8,SD,0.4950105175023756,163
8,S A. Diagonal,0.5497193908289904,163
8,S A. MultiDiagonal,0.5321921068961575,163
8,S A. Grid,0.5299476728661038,163
8,Learnable,0.551050709033472,163
16,SD,0.4114354589365244,163
16,S A. Diagonal,0.44957975420628965,163
16,S A. MultiDiagonal,0.4280774228076807,163
16,S A. Grid,0.44188314921091076,163
16,Learnable,0.44745820309984397,163
32,SD,0.3285733995601015,163
32,S A. Diagonal,0.3641568949745595,163
32,S A. MultiDiagonal,0.3328211475566919,163
32,S A. Grid,0.3532116598817964,163
32,Learnable,0.31746438517167364,163
64,SD,0.2208554755438718,163
64,S A. Diagonal,0.26310058174367446,163
64,S A. MultiDiagonal,0.2552218874295856,163
64,S A. Grid,0.2412383218245549,163
8,SD,0.4850459397334803,164
8,S A. Diagonal,0.5404524611790351,164
8,S A. MultiDiagonal,0.5245994433250423,164
8,S A. Grid,0.5383175148126982,164
8,Learnable,0.5382530106468184,164
16,SD,0.4108644767495185,164
16,S A. Diagonal,0.45074203003991864,164
16,S A. MultiDiagonal,0.4197026953714754,164
16,S A. Grid,0.4344607981948416,164
16,Learnable,0.459736171153992,164
32,SD,0.3294332432247022,164
32,S A. Diagonal,0.3610831016396937,164
32,S A. MultiDiagonal,0.3365986466626927,164
32,S A. Grid,0.35194732965936393,164
32,Learnable,0.31711886146203466,164
64,SD,0.22238356275031326,164
64,S A. Diagonal,0.27018048262119543,164
64,S A. MultiDiagonal,0.2480754450837291,164
64,S A. Grid,0.23794171973047096,164
8,SD,0.4940694218947548,165
8,S A. Diagonal,0.5447190528541052,165
8,S A. MultiDiagonal,0.5310502036801481,165
8,S A. Grid,0.5329373236139198,165
8,Learnable,0.5535062410477746,165
16,SD,0.40870551830758584,165
16,S A. Diagonal,0.45121055067225463,165
16,S A. MultiDiagonal,0.43342068261427247,165
16,S A. Grid,0.44252422838961314,165
16,Learnable,0.4366233895136221,165
32,SD,0.32255190774576503,165
32,S A. Diagonal,0.36133491466271894,165
32,S A. MultiDiagonal,0.3274634767224247,165
32,S A. Grid,0.3538961505116124,165
32,Learnable,0.3089753804797022,165
64,SD,0.20809306485980478,165
64,S A. Diagonal,0.2645181287184708,165
64,S A. MultiDiagonal,0.2456015229710536,165
64,S A. Grid,0.24246464013439956,165
8,SD,0.4934556849855015,166
8,S A. Diagonal,0.536654941695965,166
8,S A. MultiDiagonal,0.5188759731887798,166
8,S A. Grid,0.5288023483592161,166
8,Learnable,0.548814163206162,166
16,SD,0.40965050845694334,166
16,S A. Diagonal,0.4537175709691431,166
16,S A. MultiDiagonal,0.4217283388649728,166
16,S A. Grid,0.4483534538139152,166
16,Learnable,0.43559248677128126,166
32,SD,0.3267826476298932,166
32,S A. Diagonal,0.36081333214874517,166
32,S A. MultiDiagonal,0.3301520548306084,166
32,S A. Grid,0.34721402469606205,166
32,Learnable,0.30723993400330357,166
64,SD,0.21500647974254336,166
64,S A. Diagonal,0.26272981657476246,166
64,S A. MultiDiagonal,0.2591363260937789,166
64,S A. Grid,0.2507231433422399,166
8,SD,0.4927658903357824,167
8,S A. Diagonal,0.5427689926650556,167
8,S A. MultiDiagonal,0.5176695969949474,167
8,S A. Grid,0.5262939064835656,167
8,Learnable,0.5363084566941221,167
16,SD,0.4127545447330876,167
16,S A. Diagonal,0.4530721389696754,167
16,S A. MultiDiagonal,0.43069911949799145,167
16,S A. Grid,0.4414285977058744,167
16,Learnable,0.4480830054450985,167
32,SD,0.32489071907087286,167
32,S A. Diagonal,0.3634182826494265,167
32,S A. MultiDiagonal,0.3369231669714018,167
32,S A. Grid,0.3553250412313863,167
32,Learnable,0.3180494527529995,167
64,SD,0.21452487045384114,167
64,S A. Diagonal,0.2768534829362744,167
64,S A. MultiDiagonal,0.2561878916971723,167
64,S A. Grid,0.24461212744699667,167
8,SD,0.4891821695414319,168
8,S A. Diagonal,0.5324154627253432,168
8,S A. MultiDiagonal,0.524294155982144,168
8,S A. Grid,0.5283080048778787,168
8,Learnable,0.48115043132586893,168
16,SD,0.41029017676125384,168
16,S A. Diagonal,0.45094763990130954,168
16,S A. MultiDiagonal,0.4218385293168788,168
16,S A. Grid,0.4400459120998203,168
16,Learnable,0.4530464373261735,168
32,SD,0.3255305429668044,168
32,S A. Diagonal,0.36586476736801266,168
32,S A. MultiDiagonal,0.33763173426859844,168
32,S A. Grid,0.34840186255246713,168
32,Learnable,0.3219847362937215,168
64,SD,0.21978485967781158,168
64,S A. Diagonal,0.2726734924341141,168
64,S A. MultiDiagonal,0.23994029902566244,168
64,S A. Grid,0.2362575676705991,168
8,SD,0.4898791412406607,169
8,S A. Diagonal,0.5384946881909498,169
8,S A. MultiDiagonal,0.5157080918024847,169
8,S A. Grid,0.5300865935783922,169
8,Learnable,0.5392393830779003,169
16,SD,0.4197032174142943,169
16,S A. Diagonal,0.45120089964201865,169
16,S A. MultiDiagonal,0.4302257965752818,169
16,S A. Grid,0.43933566701579735,169
16,Learnable,0.45202611327714803,169
32,SD,0.3266770963400918,169
32,S A. Diagonal,0.3644383018198992,169
32,S A. MultiDiagonal,0.3293307268700554,169
32,S A. Grid,0.3543768280238353,169
32,Learnable,0.3284909214942865,169
64,SD,0.2199738042568237,169
64,S A. Diagonal,0.27443622109733723,169
64,S A. MultiDiagonal,0.23797367882671577,169
64,S A. Grid,0.24867442133081688,169
8,SD,0.48759794601938966,170
8,S A. Diagonal,0.5405662607562072,170
8,S A. MultiDiagonal,0.5283943138974445,170
8,S A. Grid,0.5276640311838005,170
8,Learnable,0.5418075318153911,170
16,SD,0.4092300791537078,170
16,S A. Diagonal,0.45439215787617654,170
16,S A. MultiDiagonal,0.4274995825435528,170
16,S A. Grid,0.43031764891326124,170
16,Learnable,0.42680097407461115,170
32,SD,0.3277252587851573,170
32,S A. Diagonal,0.36281814589837996,170
32,S A. MultiDiagonal,0.3394206696665307,170
32,S A. Grid,0.35148958429119076,170
32,Learnable,0.32863498861408363,170
64,SD,0.22585672609810542,170
64,S A. Diagonal,0.28376686821902913,170
64,S A. MultiDiagonal,0.2511981106851821,170
64,S A. Grid,0.24364725929752964,170
8,SD,0.48831117568181154,171
8,S A. Diagonal,0.5407740096619426,171
8,S A. MultiDiagonal,0.5168554745489369,171
8,S A. Grid,0.5293653310297921,171
8,Learnable,0.5298396372336467,171
16,SD,0.41081070032052264,171
16,S A. Diagonal,0.45143731942599197,171
16,S A. MultiDiagonal,0.42853350703115445,171
16,S A. Grid,0.44237409084591317,171
16,Learnable,0.44102670500606717,171
32,SD,0.3271725585544778,171
32,S A. Diagonal,0.3637887822286502,171
32,S A. MultiDiagonal,0.33778910916739335,171
32,S A. Grid,0.351709642705639,171
32,Learnable,0.33071038688732074,171
64,SD,0.22213235751577926,171
64,S A. Diagonal,0.26395559231544286,171
64,S A. MultiDiagonal,0.24998318310754258,171
64,S A. Grid,0.2543666336345907,171
8,SD,0.49105099906563754,172
8,S A. Diagonal,0.5400769723066421,172
8,S A. MultiDiagonal,0.5218952383106448,172
8,S A. Grid,0.5335182285846775,172
8,Learnable,0.5453274214112314,172
16,SD,0.4116012627503522,172
16,S A. Diagonal,0.44793289717608176,172
16,S A. MultiDiagonal,0.42919130631467095,172
16,S A. Grid,0.4365068862297937,172
16,Learnable,0.4589684378045848,172
32,SD,0.3267739673238254,172
32,S A. Diagonal,0.3618257173334975,172
32,S A. MultiDiagonal,0.33562009401702275,172
32,S A. Grid,0.3469521578774317,172
32,Learnable,0.32293058929554397,172
64,SD,0.2210352863959259,172
64,S A. Diagonal,0.27715832164834875,172
64,S A. MultiDiagonal,0.2517430908502625,172
64,S A. Grid,0.26834621137016296,172
8,SD,0.49101030535220463,173
8,S A. Diagonal,0.5322891995614127,173
8,S A. MultiDiagonal,0.5313530128829875,173
8,S A. Grid,0.5313891034164298,173
8,Learnable,0.5541113553482052,173
16,SD,0.41021740285099006,173
16,S A. Diagonal,0.4466516118767951,173
16,S A. MultiDiagonal,0.42235526964310327,173
16,S A. Grid,0.44006634030563596,173
16,Learnable,0.41683474072880605,173
32,SD,0.32241595185665295,173
32,S A. Diagonal,0.3633113086615701,173
32,S A. MultiDiagonal,0.333511092985059,173
32,S A. Grid,0.35488929830114757,173
32,Learnable,0.32257755334551536,173
64,SD,0.21665352132481203,173
64,S A. Diagonal,0.27366881615228567,173
64,S A. MultiDiagonal,0.24211885483982154,173
64,S A. Grid,0.24717158639672865,173
8,SD,0.4929407339410108,174
8,S A. Diagonal,0.5328037484537497,174
8,S A. MultiDiagonal,0.525316060923528,174
8,S A. Grid,0.5316598020772942,174
8,Learnable,0.5371069798352344,174
16,SD,0.40679516746651523,174
16,S A. Diagonal,0.4542727098294683,174
16,S A. MultiDiagonal,0.42379841775231425,174
16,S A. Grid,0.43887320645273464,174
16,Learnable,0.4496370041659949,174
32,SD,0.3272115045992383,174
32,S A. Diagonal,0.35886768810277914,174
32,S A. MultiDiagonal,0.34078160322561585,174
32,S A. Grid,0.35348918799112505,174
32,Learnable,0.3208019048982645,174
64,SD,0.21735721713075826,174
64,S A. Diagonal,0.2710962828195363,174
64,S A. MultiDiagonal,0.25263077322659977,174
64,S A. Grid,0.25391973296211584,174
8,SD,0.4901427882837463,175
8,S A. Diagonal,0.5386097746462264,175
8,S A. MultiDiagonal,0.5185604881543515,175
8,S A. Grid,0.5269172457708763,175
8,Learnable,0.5052853961923107,175
16,SD,0.41075743126836795,175
16,S A. Diagonal,0.4539558656921108,175
16,S A. MultiDiagonal,0.42196197325270485,175
16,S A. Grid,0.444432814863529,175
16,Learnable,0.45858727341460404,175
32,SD,0.325618146659188,175
32,S A. Diagonal,0.36078715461657357,175
32,S A. MultiDiagonal,0.3349124601301839,175
32,S A. Grid,0.35292309406323075,175
32,Learnable,0.3136800862954582,175
64,SD,0.2240184617700402,175
64,S A. Diagonal,0.2678662897291347,175
64,S A. MultiDiagonal,0.23697781865250236,175
64,S A. Grid,0.24044774541118843,175
8,SD,0.4935593208971216,176
8,S A. Diagonal,0.5425182423637341,176
8,S A. MultiDiagonal,0.5126867012227609,176
8,S A. Grid,0.5343075775912396,176
8,Learnable,0.524368695471532,176
16,SD,0.41068138723216857,176
16,S A. Diagonal,0.4522188137845877,176
16,S A. MultiDiagonal,0.42320265940207125,176
16,S A. Grid,0.443781580309393,176
16,Learnable,0.44154204253610146,176
32,SD,0.3263076579965798,176
32,S A. Diagonal,0.36370476434656374,176
32,S A. MultiDiagonal,0.3405831915438598,176
32,S A. Grid,0.3587768018991106,176
32,Learnable,0.328477167881734,176
64,SD,0.22664412052511043,176
64,S A. Diagonal,0.2613217949846576,176
64,S A. MultiDiagonal,0.23031980050905335,176
64,S A. Grid,0.24435654381770128,176
8,SD,0.49238228873563555,177
8,S A. Diagonal,0.54402809774309,177
8,S A. MultiDiagonal,0.511709113824811,177
8,S A. Grid,0.5337090778279362,177
8,Learnable,0.5117980197935992,177
16,SD,0.40898184494055245,177
16,S A. Diagonal,0.4506250527261124,177
16,S A. MultiDiagonal,0.42295435113766255,177
16,S A. Grid,0.4422080476107226,177
16,Learnable,0.4262629714784544,177
32,SD,0.3264681037409527,177
32,S A. Diagonal,0.3578734330476545,177
32,S A. MultiDiagonal,0.34600764980016513,177
32,S A. Grid,0.35766494602056725,177
32,Learnable,0.3246810293563085,177
64,SD,0.21161843159669252,177
64,S A. Diagonal,0.258090311849279,177
64,S A. MultiDiagonal,0.24463900560733987,177
64,S A. Grid,0.24075419409517873,177
8,SD,0.4939556235580588,178
8,S A. Diagonal,0.537958765832439,178
8,S A. MultiDiagonal,0.5214174632857105,178
8,S A. Grid,0.5376326389243714,178
8,Learnable,0.5207185734087957,178
16,SD,0.41273582192957403,178
16,S A. Diagonal,0.4517031873693409,178
16,S A. MultiDiagonal,0.4262081197530825,178
16,S A. Grid,0.4473710634023021,178
16,Learnable,0.4438666768727192,178
32,SD,0.32332147461121336,178
32,S A. Diagonal,0.36289162467340874,178
32,S A. MultiDiagonal,0.33639369322002155,178
32,S A. Grid,0.352976565326352,178
32,Learnable,0.32562646735036593,178
64,SD,0.22322779241291285,178
64,S A. Diagonal,0.2662922183469637,178
64,S A. MultiDiagonal,0.25396343697317614,178
64,S A. Grid,0.24807894972709763,178
8,SD,0.490600853161052,179
8,S A. Diagonal,0.5416654463551372,179
8,S A. MultiDiagonal,0.5169578629810352,179
8,S A. Grid,0.5361169090921135,179
8,Learnable,0.519078913526358,179
16,SD,0.41377882133718025,179
16,S A. Diagonal,0.4490862499171292,179
16,S A. MultiDiagonal,0.42139212928834047,179
16,S A. Grid,0.43880080791755105,179
16,Learnable,0.43555048878441627,179
32,SD,0.32547795474724517,179
32,S A. Diagonal,0.3625896253882514,179
32,S A. MultiDiagonal,0.3357781235806073,179
32,S A. Grid,0.35274835640971025,179
32,Learnable,0.3156762519989875,179
64,SD,0.23103053676543622,179
64,S A. Diagonal,0.2672050855778498,179
64,S A. MultiDiagonal,0.24161054597114634,179
64,S A. Grid,0.2504692029541466,179
8,SD,0.497565412433572,180
8,S A. Diagonal,0.5415733208101257,180
8,S A. MultiDiagonal,0.5251516870112217,180
8,S A. Grid,0.5363170210633779,180
8,Learnable,0.5396646341117717,180
16,SD,0.40725066442890556,180
16,S A. Diagonal,0.45234856354667563,180
16,S A. MultiDiagonal,0.42520193914032767,180
16,S A. Grid,0.44141115692997346,180
16,Learnable,0.4358934276654389,180
32,SD,0.3247098034489654,180
32,S A. Diagonal,0.362187207155081,180
32,S A. MultiDiagonal,0.33717413527500456,180
32,S A. Grid,0.3483079990166265,180
32,Learnable,0.318729615451245,180
64,SD,0.22680934880904985,180
64,S A. Diagonal,0.26093444155440904,180
64,S A. MultiDiagonal,0.24481671102045485,180
64,S A. Grid,0.2412680623881155,180
8,SD,0.4923890504524776,181
8,S A. Diagonal,0.5395742690111581,181
8,S A. MultiDiagonal,0.5268951192770609,181
8,S A. Grid,0.5178974633030107,181
8,Learnable,0.4917710890402669,181
16,SD,0.41569694450580025,181
16,S A. Diagonal,0.45142095459090537,181
16,S A. MultiDiagonal,0.4330698823371299,181
16,S A. Grid,0.44400275393569566,181
16,Learnable,0.4348641346814755,181
32,SD,0.32564408334020933,181
32,S A. Diagonal,0.3609027740403188,181
32,S A. MultiDiagonal,0.34006418452841036,181
32,S A. Grid,0.34943159809403146,181
32,Learnable,0.31018231431606474,181
64,SD,0.22047560767248264,181
64,S A. Diagonal,0.2623355582923645,181
64,S A. MultiDiagonal,0.2514485097790371,181
64,S A. Grid,0.25599895705092374,181
8,SD,0.4898461698799432,182
8,S A. Diagonal,0.5353394165044407,182
8,S A. MultiDiagonal,0.5300874326896946,182
8,S A. Grid,0.5337366238774275,182
8,Learnable,0.5166587896120216,182
16,SD,0.412362489877969,182
16,S A. Diagonal,0.4535765047911663,182
16,S A. MultiDiagonal,0.4286172557639161,182
16,S A. Grid,0.44257546665445746,182
16,Learnable,0.44488399860542405,182
32,SD,0.3272803935611227,182
32,S A. Diagonal,0.3662093998192695,182
32,S A. MultiDiagonal,0.33189972880190255,182
32,S A. Grid,0.3556312676896447,182
32,Learnable,0.33495044231317606,182
64,SD,0.2197016818201758,182
64,S A. Diagonal,0.2583744601059321,182
64,S A. MultiDiagonal,0.23826619275416655,182
64,S A. Grid,0.2586353696739542,182
8,SD,0.48425835541308465,183
8,S A. Diagonal,0.5335480128221736,183
8,S A. MultiDiagonal,0.5255565683799303,183
8,S A. Grid,0.5308907698789043,183
8,Learnable,0.5366348027441799,183
16,SD,0.41057321185165835,183
16,S A. Diagonal,0.455241677769362,183
16,S A. MultiDiagonal,0.43015212456719343,183
16,S A. Grid,0.43894461097087095,183
16,Learnable,0.4653888046811172,183
32,SD,0.3274873394130456,183
32,S A. Diagonal,0.36367782820233574,183
32,S A. MultiDiagonal,0.33378767519429664,183
32,S A. Grid,0.34959047182190867,183
32,Learnable,0.3241230613996202,183
64,SD,0.2270245528964843,183
64,S A. Diagonal,0.2669125851893075,183
64,S A. MultiDiagonal,0.24325387954277106,183
64,S A. Grid,0.24880520791821498,183
8,SD,0.48912772300258706,184
8,S A. Diagonal,0.5364957165595579,184
8,S A. MultiDiagonal,0.525709383903379,184
8,S A. Grid,0.5280322662516983,184
8,Learnable,0.5342942381505352,184
16,SD,0.41092428313323676,184
16,S A. Diagonal,0.4535462287771035,184
16,S A. MultiDiagonal,0.429871131812372,184
16,S A. Grid,0.44523469253642545,184
16,Learnable,0.4442634576857878,184
32,SD,0.32526223044969216,184
32,S A. Diagonal,0.36030260807601255,184
32,S A. MultiDiagonal,0.33243348755034996,184
32,S A. Grid,0.3466526607178221,184
32,Learnable,0.31453750409485637,184
64,SD,0.2262805420844712,184
64,S A. Diagonal,0.2639470092869593,184
64,S A. MultiDiagonal,0.2448051345121669,184
64,S A. Grid,0.240207426479738,184
8,SD,0.4840518275515917,185
8,S A. Diagonal,0.5350636666737891,185
8,S A. MultiDiagonal,0.5138517798326295,185
8,S A. Grid,0.532697258379299,185
8,Learnable,0.49309971210838754,185
16,SD,0.4129979007806709,185
16,S A. Diagonal,0.45623166427803313,185
16,S A. MultiDiagonal,0.4279700062353202,185
16,S A. Grid,0.44031950486136834,185
16,Learnable,0.4417428830269136,185
32,SD,0.3251210090815899,185
32,S A. Diagonal,0.3604333420872018,185
32,S A. MultiDiagonal,0.3321832981545689,185
32,S A. Grid,0.3575627578309226,185
32,Learnable,0.30927962430880857,185
64,SD,0.22360080250675057,185
64,S A. Diagonal,0.2575297675143565,185
64,S A. MultiDiagonal,0.24261449802383628,185
64,S A. Grid,0.2534868702671266,185
8,SD,0.4962517686810008,186
8,S A. Diagonal,0.539302700686386,186
8,S A. MultiDiagonal,0.5320049409988189,186
8,S A. Grid,0.5298377820947631,186
8,Learnable,0.5420423944742414,186
16,SD,0.4162265094944675,186
16,S A. Diagonal,0.45338009733446155,186
16,S A. MultiDiagonal,0.43321065999197894,186
16,S A. Grid,0.4405969548864327,186
16,Learnable,0.44008830888828976,186
32,SD,0.3284583560429085,186
32,S A. Diagonal,0.36046729193617644,186
32,S A. MultiDiagonal,0.33737371860595056,186
32,S A. Grid,0.34482174130821464,186
32,Learnable,0.3188019648732935,186
64,SD,0.2472016734974984,186
64,S A. Diagonal,0.272925570047871,186
64,S A. MultiDiagonal,0.2439001366918214,186
64,S A. Grid,0.25115405233318566,186
8,SD,0.4880237965378106,187
8,S A. Diagonal,0.5391366522614691,187
8,S A. MultiDiagonal,0.5161184893655038,187
8,S A. Grid,0.5315150828438204,187
8,Learnable,0.5368644598152432,187
16,SD,0.4139007345523433,187
16,S A. Diagonal,0.45279855978864125,187
16,S A. MultiDiagonal,0.4263467643316896,187
16,S A. Grid,0.4425589967772998,187
16,Learnable,0.4621806084088681,187
32,SD,0.32013919987491746,187
32,S A. Diagonal,0.35966089739928053,187
32,S A. MultiDiagonal,0.3328658419176472,187
32,S A. Grid,0.35502579321251615,187
32,Learnable,0.3190886602588512,187
64,SD,0.2238676483050555,187
64,S A. Diagonal,0.2585024755525443,187
64,S A. MultiDiagonal,0.2406771269655016,187
64,S A. Grid,0.24187089694285935,187
8,SD,0.4917110697972076,188
8,S A. Diagonal,0.5294657226463426,188
8,S A. MultiDiagonal,0.520789957705783,188
8,S A. Grid,0.5295933429837201,188
8,Learnable,0.5463051937402874,188
16,SD,0.407552982053076,188
16,S A. Diagonal,0.44932722186901,188
16,S A. MultiDiagonal,0.43662009273178415,188
16,S A. Grid,0.44266984072384463,188
16,Learnable,0.4381911202898554,188
32,SD,0.3232636483055105,188
32,S A. Diagonal,0.3660820361247442,188
32,S A. MultiDiagonal,0.3337738308602654,188
32,S A. Grid,0.35697752899561364,188
32,Learnable,0.3256320752898821,188
64,SD,0.22599265815194505,188
64,S A. Diagonal,0.26848642873587636,188
64,S A. MultiDiagonal,0.25287494408294053,188
64,S A. Grid,0.26642474021673246,188
8,SD,0.49282136024952006,189
8,S A. Diagonal,0.5364051114350267,189
8,S A. MultiDiagonal,0.5219539610421404,189
8,S A. Grid,0.5320472419093771,189
8,Learnable,0.51851435608912,189
16,SD,0.40710339199414064,189
16,S A. Diagonal,0.44698411574401,189
16,S A. MultiDiagonal,0.4265370132918469,189
16,S A. Grid,0.4450869335408913,189
16,Learnable,0.4390995806510366,189
32,SD,0.32467406992470993,189
32,S A. Diagonal,0.36609630030342094,189
32,S A. MultiDiagonal,0.3359246039140001,189
32,S A. Grid,0.3524248222418693,189
32,Learnable,0.3268090772605976,189
64,SD,0.2225820831623277,189
64,S A. Diagonal,0.27516680030057605,189
64,S A. MultiDiagonal,0.25730747623911954,189
64,S A. Grid,0.24967950260108077,189
8,SD,0.4967230065987372,190
8,S A. Diagonal,0.5401654554174846,190
8,S A. MultiDiagonal,0.5210581995765585,190
8,S A. Grid,0.5421085751691411,190
8,Learnable,0.5384233152686208,190
16,SD,0.40829856879868454,190
16,S A. Diagonal,0.44983053775467075,190
16,S A. MultiDiagonal,0.42088250278216016,190
16,S A. Grid,0.4385322202597841,190
16,Learnable,0.44235108505675014,190
32,SD,0.3235572436687492,190
32,S A. Diagonal,0.36208395936305227,190
32,S A. MultiDiagonal,0.33791974191335494,190
32,S A. Grid,0.34919439764581045,190
32,Learnable,0.30819320121429983,190
64,SD,0.22726367820118681,190
64,S A. Diagonal,0.26739158136885105,190
64,S A. MultiDiagonal,0.24378919978455837,190
64,S A. Grid,0.24420229045831165,190
8,SD,0.4925982129220644,191
8,S A. Diagonal,0.5345052729565182,191
8,S A. MultiDiagonal,0.5125221567068841,191
8,S A. Grid,0.5152324993829154,191
8,Learnable,0.5356588404017174,191
16,SD,0.4081449733433476,191
16,S A. Diagonal,0.44563807561639535,191
16,S A. MultiDiagonal,0.4220835608356252,191
16,S A. Grid,0.439838697470626,191
16,Learnable,0.4488830507732161,191
32,SD,0.3272616225101415,191
32,S A. Diagonal,0.3638332623859195,191
32,S A. MultiDiagonal,0.3329502932703554,191
32,S A. Grid,0.34682900842033476,191
32,Learnable,0.3100842946525944,191
64,SD,0.22544228360838134,191
64,S A. Diagonal,0.27451966550386014,191
64,S A. MultiDiagonal,0.24374174604343068,191
64,S A. Grid,0.24995034358870535,191
8,SD,0.49509936401674703,192
8,S A. Diagonal,0.5321761915914556,192
8,S A. MultiDiagonal,0.5189061803481892,192
8,S A. Grid,0.5338922049275512,192
8,Learnable,0.5392844669003736,192
16,SD,0.4090318696118156,192
16,S A. Diagonal,0.450207290753178,192
16,S A. MultiDiagonal,0.4237083757166448,192
16,S A. Grid,0.43840810203926683,192
16,Learnable,0.4227957668322467,192
32,SD,0.3249388979803561,192
32,S A. Diagonal,0.36179202509045,192
32,S A. MultiDiagonal,0.3369892904696936,192
32,S A. Grid,0.35471959680233917,192
32,Learnable,0.3327231644321419,192
64,SD,0.22308744399560068,192
64,S A. Diagonal,0.24751634236725265,192
64,S A. MultiDiagonal,0.25227290229178645,192
64,S A. Grid,0.25657370990808337,192
8,SD,0.49329607217855803,193
8,S A. Diagonal,0.5439937590579405,193
8,S A. MultiDiagonal,0.5278801853187767,193
8,S A. Grid,0.5350720378617839,193
8,Learnable,0.5309217548908326,193
16,SD,0.41041641695799214,193
16,S A. Diagonal,0.4566240755881349,193
16,S A. MultiDiagonal,0.42622379913407193,193
16,S A. Grid,0.44381515147138967,193
16,Learnable,0.4458754828111474,193
32,SD,0.3270187026563912,193
32,S A. Diagonal,0.36754625335835245,193
32,S A. MultiDiagonal,0.3475855367427313,193
32,S A. Grid,0.35072950207676035,193
32,Learnable,0.326171077530415,193
64,SD,0.22078979849507657,193
64,S A. Diagonal,0.2608875068562551,193
64,S A. MultiDiagonal,0.23733169261700204,193
64,S A. Grid,0.256729689937503,193
8,SD,0.4992632608559938,194
8,S A. Diagonal,0.5391145275888176,194
8,S A. MultiDiagonal,0.5204106430798597,194
8,S A. Grid,0.5220465808252677,194
8,Learnable,0.5106692642001226,194
16,SD,0.4132130947189263,194
16,S A. Diagonal,0.45475813407638715,194
16,S A. MultiDiagonal,0.43426024369988275,194
16,S A. Grid,0.43653895936297044,194
16,Learnable,0.4533938055578995,194
32,SD,0.3274797917258104,194
32,S A. Diagonal,0.3602560369264174,194
32,S A. MultiDiagonal,0.3362700592567846,194
32,S A. Grid,0.35557862987486,194
32,Learnable,0.3280045812269656,194
64,SD,0.22378883845964465,194
64,S A. Diagonal,0.26716635351276913,194
64,S A. MultiDiagonal,0.2391288293899503,194
64,S A. Grid,0.2539345383714298,194
8,SD,0.49391800245183043,195
8,S A. Diagonal,0.5393867928335725,195
8,S A. MultiDiagonal,0.5299463439854679,195
8,S A. Grid,0.532908706746353,195
8,Learnable,0.5201655264288667,195
16,SD,0.4140339479985985,195
16,S A. Diagonal,0.4528984732078761,195
16,S A. MultiDiagonal,0.4160055146614683,195
16,S A. Grid,0.43983762932686166,195
16,Learnable,0.4368374018908091,195
32,SD,0.32539934656833724,195
32,S A. Diagonal,0.3659816551491969,195
32,S A. MultiDiagonal,0.33181560944816413,195
32,S A. Grid,0.3519123343129006,195
32,Learnable,0.3225240813277027,195
64,SD,0.22152850271524926,195
64,S A. Diagonal,0.2660830901594971,195
64,S A. MultiDiagonal,0.23482869553221797,195
64,S A. Grid,0.25747827294622305,195
8,SD,0.5000348813437261,196
8,S A. Diagonal,0.5411484160775006,196
8,S A. MultiDiagonal,0.5341796847171364,196
8,S A. Grid,0.5278847328074052,196
8,Learnable,0.5478964270308622,196
16,SD,0.408344306931289,196
16,S A. Diagonal,0.4515538434516302,196
16,S A. MultiDiagonal,0.41932207862390486,196
16,S A. Grid,0.4432141498083872,196
16,Learnable,0.4412887938409924,196
32,SD,0.32722432494332393,196
32,S A. Diagonal,0.36645878494988393,196
32,S A. MultiDiagonal,0.33800740363125265,196
32,S A. Grid,0.34726730565265496,196
32,Learnable,0.3391771469083492,196
64,SD,0.22457790271757616,196
64,S A. Diagonal,0.26083760632187064,196
64,S A. MultiDiagonal,0.2558316437158215,196
64,S A. Grid,0.25827221987316057,196
8,SD,0.49130185519632613,197
8,S A. Diagonal,0.539274279371827,197
8,S A. MultiDiagonal,0.5212045344224032,197
8,S A. Grid,0.52308257310809,197
8,Learnable,0.5443196087842604,197
16,SD,0.4148624310544222,197
16,S A. Diagonal,0.46149724473671105,197
16,S A. MultiDiagonal,0.418797372070279,197
16,S A. Grid,0.44291695929852043,197
16,Learnable,0.4296808376686674,197
32,SD,0.3251503170691797,197
32,S A. Diagonal,0.3643016204140409,197
32,S A. MultiDiagonal,0.3314857610468102,197
32,S A. Grid,0.3531013284394663,197
32,Learnable,0.3323825016467846,197
64,SD,0.2338933512286504,197
64,S A. Diagonal,0.2597787516612097,197
64,S A. MultiDiagonal,0.2600573015640226,197
64,S A. Grid,0.2536085547409471,197
8,SD,0.4852728958300853,198
8,S A. Diagonal,0.5334686853961219,198
8,S A. MultiDiagonal,0.5181506284004089,198
8,S A. Grid,0.5322305965863696,198
8,Learnable,0.5446863257339011,198
16,SD,0.41197711880660665,198
16,S A. Diagonal,0.4513150741169922,198
16,S A. MultiDiagonal,0.4285256046044218,198
16,S A. Grid,0.4451509721517562,198
16,Learnable,0.4616666979154356,198
32,SD,0.3228142407567411,198
32,S A. Diagonal,0.3613986101821794,198
32,S A. MultiDiagonal,0.3345550933235686,198
32,S A. Grid,0.347809473375738,198
32,Learnable,0.3140725813835294,198
64,SD,0.2253221674657899,198
64,S A. Diagonal,0.2753200253785009,198
64,S A. MultiDiagonal,0.24807431669532737,198
64,S A. Grid,0.2710130768380494,198
8,SD,0.4940322939842448,199
8,S A. Diagonal,0.5375468230528855,199
8,S A. MultiDiagonal,0.5158088044815031,199
8,S A. Grid,0.5216924260699722,199
8,Learnable,0.5355392910435418,199
16,SD,0.40967632679290417,199
16,S A. Diagonal,0.4531619419827029,199
16,S A. MultiDiagonal,0.4146636968157865,199
16,S A. Grid,0.44007880979835656,199
16,Learnable,0.4276962893899952,199
32,SD,0.322762718636957,199
32,S A. Diagonal,0.36490889128255766,199
32,S A. MultiDiagonal,0.33686100828681215,199
32,S A. Grid,0.35430070881143744,199
32,Learnable,0.3185975145810471,199
64,SD,0.23137901760577717,199
64,S A. Diagonal,0.2627724487524282,199
64,S A. MultiDiagonal,0.23900046655543536,199
64,S A. Grid,0.2617072213123067,199
8,SD,0.48762458867617053,200
8,S A. Diagonal,0.5398588342551534,200
8,S A. MultiDiagonal,0.518611649307151,200
8,S A. Grid,0.5336015732746098,200
8,Learnable,0.5324620934849589,200
16,SD,0.40928017877069833,200
16,S A. Diagonal,0.45945376227146517,200
16,S A. MultiDiagonal,0.4220369584433228,200
16,S A. Grid,0.4378630498850393,200
16,Learnable,0.4455857360830562,200
32,SD,0.32132717505529695,200
32,S A. Diagonal,0.35919452139552754,200
32,S A. MultiDiagonal,0.34031582243463054,200
32,S A. Grid,0.3498899171009012,200
32,Learnable,0.3201184264454303,200
64,SD,0.21763155608255377,200
64,S A. Diagonal,0.256966168013621,200
64,S A. MultiDiagonal,0.25062556939571257,200
64,S A. Grid,0.24788857906755468,200
8,SD,0.49004005996082634,201
8,S A. Diagonal,0.5330605154035889,201
8,S A. MultiDiagonal,0.530991286756112,201
8,S A. Grid,0.5377082331373595,201
8,Learnable,0.5381586834257346,201
16,SD,0.4036354662850225,201
16,S A. Diagonal,0.4529172111141023,201
16,S A. MultiDiagonal,0.4265961492646838,201
16,S A. Grid,0.4459596149902017,201
16,Learnable,0.43548973033358973,201
32,SD,0.3248968998291665,201
32,S A. Diagonal,0.3629910121498918,201
32,S A. MultiDiagonal,0.3361383076210688,201
32,S A. Grid,0.3544720097179207,201
32,Learnable,0.3122375099874257,201
64,SD,0.2280286173206969,201
64,S A. Diagonal,0.2693669883774464,201
64,S A. MultiDiagonal,0.2501627768100611,201
64,S A. Grid,0.25178523868967384,201
8,SD,0.48588250899480045,202
8,S A. Diagonal,0.5324872177412194,202
8,S A. MultiDiagonal,0.523030803491813,202
8,S A. Grid,0.5366068184634045,202
8,Learnable,0.5072750188644854,202
16,SD,0.40976496366008364,202
16,S A. Diagonal,0.45226258837263195,202
16,S A. MultiDiagonal,0.4195883159545114,202
16,S A. Grid,0.4393629287816666,202
16,Learnable,0.46072972453180305,202
32,SD,0.3272505256764412,202
32,S A. Diagonal,0.3648606976959402,202
32,S A. MultiDiagonal,0.3401706411888995,202
32,S A. Grid,0.3544405506514764,202
32,Learnable,0.32747086046307267,202
64,SD,0.21759860616939597,202
64,S A. Diagonal,0.26906549824303616,202
64,S A. MultiDiagonal,0.24424228258692537,202
64,S A. Grid,0.23989604289823205,202
8,SD,0.4916318644201183,203
8,S A. Diagonal,0.5439101646189505,203
8,S A. MultiDiagonal,0.5274187535140848,203
8,S A. Grid,0.53048172010413,203
8,Learnable,0.5319406172837831,203
16,SD,0.40825823898709024,203
16,S A. Diagonal,0.45916229902710315,203
16,S A. MultiDiagonal,0.4335486725956257,203
16,S A. Grid,0.4397936229579949,203
16,Learnable,0.43156335931216067,203
32,SD,0.32725177391209687,203
32,S A. Diagonal,0.3661705348072537,203
32,S A. MultiDiagonal,0.3426390465446348,203
32,S A. Grid,0.3561129188521639,203
32,Learnable,0.3168306587774825,203
64,SD,0.22061975691776267,203
64,S A. Diagonal,0.26608078202411856,203
64,S A. MultiDiagonal,0.2462474472349636,203
64,S A. Grid,0.26341712163823644,203
8,SD,0.4877229198036129,204
8,S A. Diagonal,0.5360961385794919,204
8,S A. MultiDiagonal,0.5212458494220488,204
8,S A. Grid,0.5229509759755453,204
8,Learnable,0.5265000495451513,204
16,SD,0.40732897024734094,204
16,S A. Diagonal,0.45526854795196947,204
16,S A. MultiDiagonal,0.42626318264931645,204
16,S A. Grid,0.4374498622400206,204
16,Learnable,0.428723705053202,204
32,SD,0.32495225915058734,204
32,S A. Diagonal,0.36102534977496203,204
32,S A. MultiDiagonal,0.33597337346421813,204
32,S A. Grid,0.3569396440029751,204
32,Learnable,0.3316093236793619,204
64,SD,0.22395983017167112,204
64,S A. Diagonal,0.26141532802346584,204
64,S A. MultiDiagonal,0.23459117800661317,204
64,S A. Grid,0.2514544085328811,204
8,SD,0.4890412683172576,205
8,S A. Diagonal,0.531051435635337,205
8,S A. MultiDiagonal,0.509008412379742,205
8,S A. Grid,0.5267198302659252,205
8,Learnable,0.5318086539477059,205
16,SD,0.4133709420942037,205
16,S A. Diagonal,0.45385966659504734,205
16,S A. MultiDiagonal,0.4229064435599935,205
16,S A. Grid,0.440122741140588,205
16,Learnable,0.43897133018414547,205
32,SD,0.3245428736336171,205
32,S A. Diagonal,0.3597229019425515,205
32,S A. MultiDiagonal,0.3380616777136861,205
32,S A. Grid,0.3585655288501678,205
32,Learnable,0.32331792476796956,205
64,SD,0.22824497630327958,205
64,S A. Diagonal,0.26877605711107444,205
64,S A. MultiDiagonal,0.2574854718551084,205
64,S A. Grid,0.2435374870846481,205
8,SD,0.4974461158581448,206
8,S A. Diagonal,0.5349257167029555,206
8,S A. MultiDiagonal,0.527920162854736,206
8,S A. Grid,0.5281084708072288,206
8,Learnable,0.5172451844122887,206
16,SD,0.41325842233400917,206
16,S A. Diagonal,0.44902939039251716,206
16,S A. MultiDiagonal,0.4233158487481295,206
16,S A. Grid,0.4417248986258592,206
16,Learnable,0.4329728154811764,206
32,SD,0.3250996258393313,206
32,S A. Diagonal,0.3647443718457417,206
32,S A. MultiDiagonal,0.33736744506274247,206
32,S A. Grid,0.3520047195913517,206
32,Learnable,0.32259596613592173,206
64,SD,0.23001565434646953,206
64,S A. Diagonal,0.2790598894072301,206
64,S A. MultiDiagonal,0.2524063392276935,206
64,S A. Grid,0.24157819562921368,206
8,SD,0.49206292579073324,207
8,S A. Diagonal,0.5362955455674995,207
8,S A. MultiDiagonal,0.5203141862394631,207
8,S A. Grid,0.5229370115312224,207
8,Learnable,0.540086666362507,207
16,SD,0.4038197626022282,207
16,S A. Diagonal,0.4500281043671272,207
16,S A. MultiDiagonal,0.4211708833430553,207
16,S A. Grid,0.44381499228305266,207
16,Learnable,0.4483710776574551,207
32,SD,0.3263367408339637,207
32,S A. Diagonal,0.36140316063582034,207
32,S A. MultiDiagonal,0.33679966558995295,207
32,S A. Grid,0.3520587175542491,207
32,Learnable,0.3256286875507956,207
64,SD,0.2277486434232773,207
64,S A. Diagonal,0.2723457495484832,207
64,S A. MultiDiagonal,0.25085448119400966,207
64,S A. Grid,0.2642171071632322,207
8,SD,0.4933149549120741,208
8,S A. Diagonal,0.5355410445973476,208
8,S A. MultiDiagonal,0.5226007898064137,208
8,S A. Grid,0.5344884795374416,208
8,Learnable,0.5201877846310333,208
16,SD,0.4077655206910827,208
16,S A. Diagonal,0.4551509242329087,208
16,S A. MultiDiagonal,0.4261951595572402,208
16,S A. Grid,0.4392137585610757,208
16,Learnable,0.44764363887484426,208
32,SD,0.3249917671125948,208
32,S A. Diagonal,0.3657488160836355,208
32,S A. MultiDiagonal,0.34060080514169194,208
32,S A. Grid,0.3448665035188763,208
32,Learnable,0.3283345058122701,208
64,SD,0.2419418861620269,208
64,S A. Diagonal,0.2582206918483879,208
64,S A. MultiDiagonal,0.24863105692232151,208
64,S A. Grid,0.24780724772473284,208
8,SD,0.48789544846142,209
8,S A. Diagonal,0.5401244739175268,209
8,S A. MultiDiagonal,0.5268498671946428,209
8,S A. Grid,0.5248768330760023,209
8,Learnable,0.5128446807335891,209
16,SD,0.41305431993941244,209
16,S A. Diagonal,0.45406783317358806,209
16,S A. MultiDiagonal,0.42731045969372305,209
16,S A. Grid,0.44124627901479796,209
16,Learnable,0.4389565629186425,209
32,SD,0.3284989096973834,209
32,S A. Diagonal,0.3658413623876361,209
32,S A. MultiDiagonal,0.3282954760106035,209
32,S A. Grid,0.3667836619338155,209
32,Learnable,0.3293218495076292,209
64,SD,0.2213951528582602,209
64,S A. Diagonal,0.2594607134376611,209
64,S A. MultiDiagonal,0.23963841155055532,209
64,S A. Grid,0.23753021168601643,209
8,SD,0.49633392330740866,210
8,S A. Diagonal,0.5391045660873232,210
8,S A. MultiDiagonal,0.5265883328539599,210
8,S A. Grid,0.5306623003053221,210
8,Learnable,0.5161231324830265,210
16,SD,0.40562285529547903,210
16,S A. Diagonal,0.4543236333118909,210
16,S A. MultiDiagonal,0.4231151184216813,210
16,S A. Grid,0.44194931296387974,210
16,Learnable,0.43196460843558465,210
32,SD,0.3265834476152917,210
32,S A. Diagonal,0.3571490717993415,210
32,S A. MultiDiagonal,0.325205679006559,210
32,S A. Grid,0.35683374153603803,210
32,Learnable,0.3200975594493241,210
64,SD,0.23347446654089019,210
64,S A. Diagonal,0.2603723334303919,210
64,S A. MultiDiagonal,0.24876500365953955,210
64,S A. Grid,0.24028522054158358,210
8,SD,0.49159341919459526,211
8,S A. Diagonal,0.5368444818489845,211
8,S A. MultiDiagonal,0.5227215051090733,211
8,S A. Grid,0.5327737084065887,211
8,Learnable,0.535085595040949,211
16,SD,0.4107649590356592,211
16,S A. Diagonal,0.44872496568814557,211
16,S A. MultiDiagonal,0.4345678221945459,211
16,S A. Grid,0.43669695589494706,211
16,Learnable,0.43167582513878355,211
32,SD,0.327761474193382,211
32,S A. Diagonal,0.3621088258301506,211
32,S A. MultiDiagonal,0.3379788901727075,211
32,S A. Grid,0.34822703510688346,211
32,Learnable,0.3194541740089337,211
64,SD,0.2159478218884593,211
64,S A. Diagonal,0.26175543068329865,211
64,S A. MultiDiagonal,0.2541796817168577,211
64,S A. Grid,0.25619579246233026,211
8,SD,0.48625985695220153,212
8,S A. Diagonal,0.5324680652937828,212
8,S A. MultiDiagonal,0.5130871630652571,212
8,S A. Grid,0.5293295643953068,212
8,Learnable,0.564661662947813,212
16,SD,0.41008309071614607,212
16,S A. Diagonal,0.45379553631907815,212
16,S A. MultiDiagonal,0.42823925562230486,212
16,S A. Grid,0.4443939938946281,212
16,Learnable,0.4523873321446046,212
32,SD,0.32650916070007613,212
32,S A. Diagonal,0.36083503924572347,212
32,S A. MultiDiagonal,0.3307477672395629,212
32,S A. Grid,0.35684593616592275,212
32,Learnable,0.31402693949662847,212
64,SD,0.22169377548839947,212
64,S A. Diagonal,0.2716533693630355,212
64,S A. MultiDiagonal,0.24579563973867574,212
64,S A. Grid,0.25143178874920624,212
8,SD,0.49253592962456544,213
8,S A. Diagonal,0.5325955587090266,213
8,S A. MultiDiagonal,0.5207479757076723,213
8,S A. Grid,0.5233287616686434,213
8,Learnable,0.5410496055613728,213
16,SD,0.41075239893896176,213
16,S A. Diagonal,0.4533344128582993,213
16,S A. MultiDiagonal,0.4210375489910133,213
16,S A. Grid,0.44058457896405034,213
16,Learnable,0.4380797628530977,213
32,SD,0.3269042004654805,213
32,S A. Diagonal,0.3671008079953624,213
32,S A. MultiDiagonal,0.3411351547380738,213
32,S A. Grid,0.34631173366119644,213
32,Learnable,0.3216627768468769,213
64,SD,0.2274781837168822,213
64,S A. Diagonal,0.26946611298961415,213
64,S A. MultiDiagonal,0.24613350629068464,213
64,S A. Grid,0.25235632815086356,213
8,SD,0.4876795438770021,214
8,S A. Diagonal,0.5445363243204174,214
8,S A. MultiDiagonal,0.5240603830983168,214
8,S A. Grid,0.5294248721312353,214
8,Learnable,0.5413571946578826,214
16,SD,0.41082524072842674,214
16,S A. Diagonal,0.45107667243096616,214
16,S A. MultiDiagonal,0.4311359190557111,214
16,S A. Grid,0.44322597593411406,214
16,Learnable,0.4291696070918993,214
32,SD,0.32236328939107917,214
32,S A. Diagonal,0.36161740954647503,214
32,S A. MultiDiagonal,0.33728664724705815,214
32,S A. Grid,0.3504707391829659,214
32,Learnable,0.31210702234867965,214
64,SD,0.21837900828667944,214
64,S A. Diagonal,0.2747057644985016,214
64,S A. MultiDiagonal,0.24375429130859405,214
64,S A. Grid,0.24431413147710662,214
8,SD,0.48966685580356367,215
8,S A. Diagonal,0.5351145127816549,215
8,S A. MultiDiagonal,0.5256479460962821,215
8,S A. Grid,0.5353512993289128,215
8,Learnable,0.5374886897279445,215
16,SD,0.4104903936055899,215
16,S A. Diagonal,0.4500805489487454,215
16,S A. MultiDiagonal,0.430641232019181,215
16,S A. Grid,0.4444777957061836,215
16,Learnable,0.4448041822410378,215
32,SD,0.32341765937714473,215
32,S A. Diagonal,0.3633093761061568,215
32,S A. MultiDiagonal,0.331838475425703,215
32,S A. Grid,0.3557235971833888,215
32,Learnable,0.32235822257084584,215
64,SD,0.22166477475731544,215
64,S A. Diagonal,0.2628620546979651,215
64,S A. MultiDiagonal,0.2455095682668701,215
64,S A. Grid,0.2333251315614427,215
8,SD,0.49854137174954777,216
8,S A. Diagonal,0.5359944346611907,216
8,S A. MultiDiagonal,0.5300627731313647,216
8,S A. Grid,0.5293008329278821,216
8,Learnable,0.5399310543152358,216
16,SD,0.40894630771382995,216
16,S A. Diagonal,0.4490025286672325,216
16,S A. MultiDiagonal,0.4115764960746397,216
16,S A. Grid,0.4477068480048321,216
16,Learnable,0.43817595127207043,216
32,SD,0.32672351018231066,216
32,S A. Diagonal,0.3621758326503752,216
32,S A. MultiDiagonal,0.3376149695418358,216
32,S A. Grid,0.3513032290923992,216
32,Learnable,0.32819941256150265,216
64,SD,0.21585622866094034,216
64,S A. Diagonal,0.2597202811798812,216
64,S A. MultiDiagonal,0.24414446777268362,216
64,S A. Grid,0.24587799928577184,216
8,SD,0.4891544979562967,217
8,S A. Diagonal,0.5423376216269161,217
8,S A. MultiDiagonal,0.5245136816245346,217
8,S A. Grid,0.5323937415431877,217
8,Learnable,0.5376142729899557,217
16,SD,0.41484332285774717,217
16,S A. Diagonal,0.45509859472888986,217
16,S A. MultiDiagonal,0.42778444217576994,217
16,S A. Grid,0.442167234075297,217
16,Learnable,0.4325987740922816,217
32,SD,0.3208892260237498,217
32,S A. Diagonal,0.3601460459927531,217
32,S A. MultiDiagonal,0.3275993436999086,217
32,S A. Grid,0.36022563855614825,217
32,Learnable,0.32238332532968694,217
64,SD,0.230600969238219,217
64,S A. Diagonal,0.27184113293741763,217
64,S A. MultiDiagonal,0.2543051839181375,217
64,S A. Grid,0.24097955958211234,217
8,SD,0.49012457706091883,218
8,S A. Diagonal,0.5410103187885025,218
8,S A. MultiDiagonal,0.5311212996440224,218
8,S A. Grid,0.5363685512368395,218
8,Learnable,0.535961854052943,218
16,SD,0.4135300174191369,218
16,S A. Diagonal,0.4561180236747344,218
16,S A. MultiDiagonal,0.4169117057341224,218
16,S A. Grid,0.4421973510692596,218
16,Learnable,0.4330058729908272,218
32,SD,0.3250764542689287,218
32,S A. Diagonal,0.364345287240779,218
32,S A. MultiDiagonal,0.3369043504627375,218
32,S A. Grid,0.35824065507689984,218
32,Learnable,0.32515799281133195,218
64,SD,0.22738504018205324,218
64,S A. Diagonal,0.2687354538904916,218
64,S A. MultiDiagonal,0.2517156327476666,218
64,S A. Grid,0.25342642102165025,218
8,SD,0.49013419186303553,219
8,S A. Diagonal,0.5350813662078889,219
8,S A. MultiDiagonal,0.523779118878464,219
8,S A. Grid,0.5212776170321995,219
8,Learnable,0.5385656994346119,219
16,SD,0.41571151030497056,219
16,S A. Diagonal,0.4549416531370613,219
16,S A. MultiDiagonal,0.4242869946815676,219
16,S A. Grid,0.4416363522160587,219
16,Learnable,0.4372653276267011,219
32,SD,0.32495721023113416,219
32,S A. Diagonal,0.3654794038343322,219
32,S A. MultiDiagonal,0.33652237675789975,219
32,S A. Grid,0.355152995419342,219
32,Learnable,0.32333849102833573,219
64,SD,0.2300238456688785,219
64,S A. Diagonal,0.26711076536060974,219
64,S A. MultiDiagonal,0.2512014564328503,219
64,S A. Grid,0.2539544766902303,219
8,SD,0.48519370877797635,220
8,S A. Diagonal,0.5420663352360036,220
8,S A. MultiDiagonal,0.5240008205165287,220
8,S A. Grid,0.520646165070207,220
8,Learnable,0.5397392535837002,220
16,SD,0.4181442727130469,220
16,S A. Diagonal,0.4535595793825755,220
16,S A. MultiDiagonal,0.4232830139457501,220
16,S A. Grid,0.43853268230960746,220
16,Learnable,0.442208490836022,220
32,SD,0.32867140463518574,220
32,S A. Diagonal,0.36175664139895697,220
32,S A. MultiDiagonal,0.3431211996939577,220
32,S A. Grid,0.3505966477766431,220
32,Learnable,0.3196697055713442,220
64,SD,0.21376721009109917,220
64,S A. Diagonal,0.2597888429939128,220
64,S A. MultiDiagonal,0.2495856254955927,220
64,S A. Grid,0.26034332360823886,220
8,SD,0.490508705757883,221
8,S A. Diagonal,0.5373560279169766,221
8,S A. MultiDiagonal,0.5228209262913014,221
8,S A. Grid,0.5235740261740179,221
8,Learnable,0.5337441949696917,221
16,SD,0.408054614890625,221
16,S A. Diagonal,0.4586532743959903,221
16,S A. MultiDiagonal,0.4234743908993748,221
16,S A. Grid,0.4381654009173499,221
16,Learnable,0.44026496090038686,221
32,SD,0.3270945475223509,221
32,S A. Diagonal,0.35967443008067135,221
32,S A. MultiDiagonal,0.3417729052904236,221
32,S A. Grid,0.34688457311604126,221
32,Learnable,0.32063584278194995,221
64,SD,0.21270204346440827,221
64,S A. Diagonal,0.26793701238664,221
64,S A. MultiDiagonal,0.24933170241788125,221
64,S A. Grid,0.25887527220435397,221
8,SD,0.496891417741323,222
8,S A. Diagonal,0.5352045283450123,222
8,S A. MultiDiagonal,0.5144781506269605,222
8,S A. Grid,0.5342094907551831,222
8,Learnable,0.5358182039798903,222
16,SD,0.4100524630149269,222
16,S A. Diagonal,0.4533965001803306,222
16,S A. MultiDiagonal,0.425484026618333,222
16,S A. Grid,0.4414509565336415,222
16,Learnable,0.4523415524441042,222
32,SD,0.32283041417792424,222
32,S A. Diagonal,0.369215424112851,222
32,S A. MultiDiagonal,0.34197267728914366,222
32,S A. Grid,0.35712415529474373,222
32,Learnable,0.32044549691465674,222
64,SD,0.2266474606990479,222
64,S A. Diagonal,0.2671698555751387,222
64,S A. MultiDiagonal,0.24450323067536467,222
64,S A. Grid,0.2597338903868388,222
8,SD,0.49627019653142074,223
8,S A. Diagonal,0.5326895888837373,223
8,S A. MultiDiagonal,0.5275064487074648,223
8,S A. Grid,0.5399214085638935,223
8,Learnable,0.5509791459168909,223
16,SD,0.4129575305252061,223
16,S A. Diagonal,0.4592904422008832,223
16,S A. MultiDiagonal,0.42176456680228036,223
16,S A. Grid,0.445568666017276,223
16,Learnable,0.43769970845064593,223
32,SD,0.3240681185278722,223
32,S A. Diagonal,0.3602046929545414,223
32,S A. MultiDiagonal,0.3369429576275888,223
32,S A. Grid,0.36216242645002406,223
32,Learnable,0.32186855047721324,223
64,SD,0.2198760042119966,223
64,S A. Diagonal,0.2572160019703848,223
64,S A. MultiDiagonal,0.23802765051952923,223
64,S A. Grid,0.23907873501678173,223
8,SD,0.4878524116741294,224
8,S A. Diagonal,0.5284752568264205,224
8,S A. MultiDiagonal,0.5159072924347852,224
8,S A. Grid,0.5211166242710645,224
8,Learnable,0.5504847778949229,224
16,SD,0.4082870784897442,224
16,S A. Diagonal,0.4526669374034348,224
16,S A. MultiDiagonal,0.41943303355141714,224
16,S A. Grid,0.4389758591542014,224
16,Learnable,0.4390381674992374,224
32,SD,0.32826866929219795,224
32,S A. Diagonal,0.3663360380775328,224
32,S A. MultiDiagonal,0.3426580163045493,224
32,S A. Grid,0.3468225960375594,224
32,Learnable,0.3150542198464856,224
64,SD,0.22205059219749643,224
64,S A. Diagonal,0.26045925960037436,224
64,S A. MultiDiagonal,0.23452484144535665,224
64,S A. Grid,0.24974746976623652,224
8,SD,0.49599324969725106,225
8,S A. Diagonal,0.5448790086830341,225
8,S A. MultiDiagonal,0.5287653962261942,225
8,S A. Grid,0.5248423155773296,225
8,Learnable,0.5402931789819068,225
16,SD,0.40621051193260205,225
16,S A. Diagonal,0.45259677240561724,225
16,S A. MultiDiagonal,0.4236160606701096,225
16,S A. Grid,0.44075836389739337,225
16,Learnable,0.4436841531524889,225
32,SD,0.3261977001336487,225
32,S A. Diagonal,0.35779448211635345,225
32,S A. MultiDiagonal,0.33091588944179956,225
32,S A. Grid,0.35426732624531687,225
32,Learnable,0.3068106065587241,225
64,SD,0.22074706957170312,225
64,S A. Diagonal,0.2737459554076564,225
64,S A. MultiDiagonal,0.24686815526212097,225
64,S A. Grid,0.2428434487185774,225
8,SD,0.48735920202732885,226
8,S A. Diagonal,0.5371476979285994,226
8,S A. MultiDiagonal,0.5272267629918168,226
8,S A. Grid,0.5362336808988379,226
8,Learnable,0.5409283355961706,226
16,SD,0.4067652272361538,226
16,S A. Diagonal,0.45522051147822495,226
16,S A. MultiDiagonal,0.4288081784022993,226
16,S A. Grid,0.4417020735671944,226
16,Learnable,0.45318024810999114,226
32,SD,0.32857168262040737,226
32,S A. Diagonal,0.3617903501576808,226
32,S A. MultiDiagonal,0.3385239099070625,226
32,S A. Grid,0.35039971925294094,226
32,Learnable,0.30225229879695537,226
64,SD,0.2280759839984054,226
64,S A. Diagonal,0.2688693535943305,226
64,S A. MultiDiagonal,0.2407511905668675,226
64,S A. Grid,0.26960762076479855,226
8,SD,0.4944304258585077,227
8,S A. Diagonal,0.5416537199313176,227
8,S A. MultiDiagonal,0.5357884988422937,227
8,S A. Grid,0.5324884713971034,227
8,Learnable,0.5400858467158425,227
16,SD,0.4106383953583964,227
16,S A. Diagonal,0.4500485482255743,227
16,S A. MultiDiagonal,0.4292348540360686,227
16,S A. Grid,0.44324750580773586,227
16,Learnable,0.4244985263446722,227
32,SD,0.32605777466148955,227
32,S A. Diagonal,0.3629279718423071,227
32,S A. MultiDiagonal,0.34087717106812815,227
32,S A. Grid,0.34841341376865465,227
32,Learnable,0.3148005810763421,227
64,SD,0.22083679272253268,227
64,S A. Diagonal,0.264265332566176,227
64,S A. MultiDiagonal,0.2345365296196254,227
64,S A. Grid,0.23772512466815404,227
8,SD,0.48682636315216943,228
8,S A. Diagonal,0.5389132399004027,228
8,S A. MultiDiagonal,0.5266850942637709,228
8,S A. Grid,0.5301210041880692,228
8,Learnable,0.5401674659226172,228
16,SD,0.4128109645108704,228
16,S A. Diagonal,0.4523902291338892,228
16,S A. MultiDiagonal,0.4196858730460354,228
16,S A. Grid,0.44532982909512964,228
16,Learnable,0.46490553307195226,228
32,SD,0.32104372432199235,228
32,S A. Diagonal,0.3710369283988773,228
32,S A. MultiDiagonal,0.3378506746621128,228
32,S A. Grid,0.35841687135702793,228
32,Learnable,0.31292904982966646,228
64,SD,0.21747103396312595,228
64,S A. Diagonal,0.26710297343245437,228
64,S A. MultiDiagonal,0.23926244245581957,228
64,S A. Grid,0.2472919498023342,228
8,SD,0.4907914944845767,229
8,S A. Diagonal,0.5371905738936132,229
8,S A. MultiDiagonal,0.5239424411609725,229
8,S A. Grid,0.5270068167723025,229
8,Learnable,0.5445704446557399,229
16,SD,0.41042370159846714,229
16,S A. Diagonal,0.45086545363935937,229
16,S A. MultiDiagonal,0.4241449000634956,229
16,S A. Grid,0.4435097329700453,229
16,Learnable,0.45329011509367584,229
32,SD,0.3279821783984424,229
32,S A. Diagonal,0.36163882113220663,229
32,S A. MultiDiagonal,0.3284555848046489,229
32,S A. Grid,0.3523712183891086,229
32,Learnable,0.3092188307954324,229
64,SD,0.22118179411717404,229
64,S A. Diagonal,0.25919370280456605,229
64,S A. MultiDiagonal,0.24171876377217566,229
64,S A. Grid,0.2515807159068949,229
8,SD,0.4867799431641243,230
8,S A. Diagonal,0.535136692952827,230
8,S A. MultiDiagonal,0.5204687685649082,230
8,S A. Grid,0.5370226689666562,230
8,Learnable,0.5342883616727409,230
16,SD,0.40410792721230426,230
16,S A. Diagonal,0.4610700167347247,230
16,S A. MultiDiagonal,0.42684921349047716,230
16,S A. Grid,0.4446422220131849,230
16,Learnable,0.43789732067406417,230
32,SD,0.32544319080364104,230
32,S A. Diagonal,0.3646595534607092,230
32,S A. MultiDiagonal,0.34256427820154567,230
32,S A. Grid,0.35609207581377256,230
32,Learnable,0.3259759557566565,230
64,SD,0.223903989257428,230
64,S A. Diagonal,0.26438747944412877,230
64,S A. MultiDiagonal,0.24029841998368984,230
64,S A. Grid,0.24449333622103855,230
8,SD,0.49398433567276545,231
8,S A. Diagonal,0.5378278372251267,231
8,S A. MultiDiagonal,0.5179479653521366,231
8,S A. Grid,0.5270474801073934,231
8,Learnable,0.5411974011178103,231
16,SD,0.4084546193831773,231
16,S A. Diagonal,0.4520098712088727,231
16,S A. MultiDiagonal,0.42726003111329025,231
16,S A. Grid,0.4427148828603785,231
16,Learnable,0.42179707090697993,231
32,SD,0.3290686597516661,231
32,S A. Diagonal,0.3639567242508558,231
32,S A. MultiDiagonal,0.3307665510729591,231
32,S A. Grid,0.360715208700092,231
32,Learnable,0.3226037824860596,231
64,SD,0.21603576538351144,231
64,S A. Diagonal,0.255643508412028,231
64,S A. MultiDiagonal,0.25786449332328987,231
64,S A. Grid,0.2422583046367893,231
8,SD,0.49104307293307015,232
8,S A. Diagonal,0.5383421293959781,232
8,S A. MultiDiagonal,0.5210162095001292,232
8,S A. Grid,0.5307597507970528,232
8,Learnable,0.5125408624010113,232
16,SD,0.41446946983317884,232
16,S A. Diagonal,0.4573477501671719,232
16,S A. MultiDiagonal,0.42599906379868074,232
16,S A. Grid,0.4368341471642013,232
16,Learnable,0.4428391042386502,232
32,SD,0.3240219638948171,232
32,S A. Diagonal,0.3666444101535426,232
32,S A. MultiDiagonal,0.33305303294047317,232
32,S A. Grid,0.35124119049563085,232
32,Learnable,0.3160622137536154,232
64,SD,0.2209395574015373,232
64,S A. Diagonal,0.27557614545114967,232
64,S A. MultiDiagonal,0.2425077366722752,232
64,S A. Grid,0.24372102332058548,232
8,SD,0.48150568904876356,233
8,S A. Diagonal,0.5332664361953919,233
8,S A. MultiDiagonal,0.5298590154567704,233
8,S A. Grid,0.5267383020808196,233
8,Learnable,0.5234925111877384,233
16,SD,0.4068859640318343,233
16,S A. Diagonal,0.44697753679791846,233
16,S A. MultiDiagonal,0.41969822350368036,233
16,S A. Grid,0.43816380328437055,233
16,Learnable,0.43514999884566297,233
32,SD,0.3258852047692006,233
32,S A. Diagonal,0.36069922404560684,233
32,S A. MultiDiagonal,0.3316486855680842,233
32,S A. Grid,0.35080969028555825,233
32,Learnable,0.3293690302276583,233
64,SD,0.2308612580299412,233
64,S A. Diagonal,0.2480956416787779,233
64,S A. MultiDiagonal,0.2536510125653922,233
64,S A. Grid,0.25363758755863663,233
8,SD,0.48560986254532934,234
8,S A. Diagonal,0.5382374901305791,234
8,S A. MultiDiagonal,0.5220635076712968,234
8,S A. Grid,0.5323012680968866,234
8,Learnable,0.5172558605057531,234
16,SD,0.40634774614937375,234
16,S A. Diagonal,0.45455690493917256,234
16,S A. MultiDiagonal,0.4283875900872973,234
16,S A. Grid,0.44258648987472216,234
16,Learnable,0.45190590447366485,234
32,SD,0.3281854892771176,234
32,S A. Diagonal,0.36430639278495713,234
32,S A. MultiDiagonal,0.33225272898829156,234
32,S A. Grid,0.35370158028061394,234
32,Learnable,0.32749318755181245,234
64,SD,0.21598321121296615,234
64,S A. Diagonal,0.26935625857544443,234
64,S A. MultiDiagonal,0.23659436880564283,234
64,S A. Grid,0.24654876615678192,234
8,SD,0.49772413389069614,235
8,S A. Diagonal,0.5315827706567375,235
8,S A. MultiDiagonal,0.5217508583541991,235
8,S A. Grid,0.535283857226876,235
8,Learnable,0.5162523731450898,235
16,SD,0.4135872418754082,235
16,S A. Diagonal,0.4535349886658271,235
16,S A. MultiDiagonal,0.42267507525057124,235
16,S A. Grid,0.43856772202165495,235
16,Learnable,0.4738586542050667,235
32,SD,0.3250646421973189,235
32,S A. Diagonal,0.3609054639854994,235
32,S A. MultiDiagonal,0.3339372933521368,235
32,S A. Grid,0.3582890344633064,235
32,Learnable,0.3228971543754579,235
64,SD,0.22394984706074864,235
64,S A. Diagonal,0.2630556153627773,235
64,S A. MultiDiagonal,0.23687992314533518,235
64,S A. Grid,0.2449804230107523,235
8,SD,0.48962746650091904,236
8,S A. Diagonal,0.5453690270500257,236
8,S A. MultiDiagonal,0.5209510058541127,236
8,S A. Grid,0.5247350622940036,236
8,Learnable,0.530186516583618,236
16,SD,0.408392088913933,236
16,S A. Diagonal,0.45233779049045586,236
16,S A. MultiDiagonal,0.4298855518960452,236
16,S A. Grid,0.4455924129140902,236
16,Learnable,0.4311803197683125,236
32,SD,0.3261642779080643,236
32,S A. Diagonal,0.36383471400540196,236
32,S A. MultiDiagonal,0.33007927999981446,236
32,S A. Grid,0.3537692951324835,236
32,Learnable,0.30247860778878016,236
64,SD,0.2181525582114095,236
64,S A. Diagonal,0.2719262753499431,236
64,S A. MultiDiagonal,0.24104393840610566,236
64,S A. Grid,0.2446969917593399,236
8,SD,0.48994889804022235,237
8,S A. Diagonal,0.5428736609050442,237
8,S A. MultiDiagonal,0.5289194792867542,237
8,S A. Grid,0.526371507478206,237
8,Learnable,0.5448549344134938,237
16,SD,0.40841594209162224,237
16,S A. Diagonal,0.4464875188816137,237
16,S A. MultiDiagonal,0.4240006250815426,237
16,S A. Grid,0.4382747551546368,237
16,Learnable,0.4446573655790258,237
32,SD,0.32950015608175376,237
32,S A. Diagonal,0.36340335448294464,237
32,S A. MultiDiagonal,0.334170047044782,237
32,S A. Grid,0.3499067022756032,237
32,Learnable,0.30125950045794553,237
64,SD,0.218707077253754,237
64,S A. Diagonal,0.2606563822184026,237
64,S A. MultiDiagonal,0.2424617761147907,237
64,S A. Grid,0.24904980263362725,237
8,SD,0.4918244089411687,238
8,S A. Diagonal,0.5435183161474988,238
8,S A. MultiDiagonal,0.5208272047336875,238
8,S A. Grid,0.525378028626506,238
8,Learnable,0.5365271263891915,238
16,SD,0.41070707148577895,238
16,S A. Diagonal,0.4562444991953841,238
16,S A. MultiDiagonal,0.4258488992032865,238
16,S A. Grid,0.4423009075488418,238
16,Learnable,0.4394470721195143,238
32,SD,0.3271590246917161,238
32,S A. Diagonal,0.36323980013132284,238
32,S A. MultiDiagonal,0.34024965484963243,238
32,S A. Grid,0.3469827749855281,238
32,Learnable,0.3270704928476706,238
64,SD,0.2288398643617216,238
64,S A. Diagonal,0.26216980828339287,238
64,S A. MultiDiagonal,0.24905679173090858,238
64,S A. Grid,0.25227981485758566,238
8,SD,0.48802631364493704,239
8,S A. Diagonal,0.5433117786582685,239
8,S A. MultiDiagonal,0.5224773522658506,239
8,S A. Grid,0.5305181497217608,239
8,Learnable,0.5143247487649732,239
16,SD,0.4130659705332164,239
16,S A. Diagonal,0.45777144873704023,239
16,S A. MultiDiagonal,0.4149877239939244,239
16,S A. Grid,0.43512608281909426,239
16,Learnable,0.44201015048229697,239
32,SD,0.3271978670344017,239
32,S A. Diagonal,0.36641016002876825,239
32,S A. MultiDiagonal,0.34177139131503625,239
32,S A. Grid,0.3533247287032969,239
32,Learnable,0.32786400813277866,239
64,SD,0.2188291207325139,239
64,S A. Diagonal,0.2646500859089445,239
64,S A. MultiDiagonal,0.24690192472302513,239
64,S A. Grid,0.2440815340544319,239
8,SD,0.4909212926970102,240
8,S A. Diagonal,0.5306518263486488,240
8,S A. MultiDiagonal,0.5273052019534051,240
8,S A. Grid,0.5193699381376313,240
8,Learnable,0.5369517686908707,240
16,SD,0.411177612184411,240
16,S A. Diagonal,0.4549103681771495,240
16,S A. MultiDiagonal,0.41795649139618984,240
16,S A. Grid,0.4423757887171193,240
16,Learnable,0.42679914696688637,240
32,SD,0.32614227551110453,240
32,S A. Diagonal,0.3601768027973048,240
32,S A. MultiDiagonal,0.340324838358269,240
32,S A. Grid,0.35610846849056366,240
32,Learnable,0.31382639576659105,240
64,SD,0.2223843770066055,240
64,S A. Diagonal,0.27597720025114586,240
64,S A. MultiDiagonal,0.24925797347846018,240
64,S A. Grid,0.2666142532607165,240
8,SD,0.5002325565676133,241
8,S A. Diagonal,0.5390018338037198,241
8,S A. MultiDiagonal,0.5185745928943047,241
8,S A. Grid,0.5232113480877367,241
8,Learnable,0.5458089669625837,241
16,SD,0.40715310903423596,241
16,S A. Diagonal,0.44716629467858343,241
16,S A. MultiDiagonal,0.4341336465326817,241
16,S A. Grid,0.4438556734286777,241
16,Learnable,0.44109475926329567,241
32,SD,0.3261431357294382,241
32,S A. Diagonal,0.36040900138963183,241
32,S A. MultiDiagonal,0.3333469567422874,241
32,S A. Grid,0.35641872527163265,241
32,Learnable,0.3049536211214466,241
64,SD,0.23258360953762386,241
64,S A. Diagonal,0.25659188363313545,241
64,S A. MultiDiagonal,0.2483376652868871,241
64,S A. Grid,0.2629081876590879,241
8,SD,0.4990740019962361,242
8,S A. Diagonal,0.5385550829554622,242
8,S A. MultiDiagonal,0.5265876502712742,242
8,S A. Grid,0.5283904248477665,242
8,Learnable,0.5449691055125105,242
16,SD,0.4102878226479056,242
16,S A. Diagonal,0.4579729311587373,242
16,S A. MultiDiagonal,0.42465292712919916,242
16,S A. Grid,0.44070147088815514,242
16,Learnable,0.4667151281479905,242
32,SD,0.3258421580070576,242
32,S A. Diagonal,0.3553285844410329,242
32,S A. MultiDiagonal,0.3378936135720967,242
32,S A. Grid,0.35703519219644836,242
32,Learnable,0.3146949342097523,242
64,SD,0.22434770393335915,242
64,S A. Diagonal,0.27323857710181504,242
64,S A. MultiDiagonal,0.23999219165789404,242
64,S A. Grid,0.24802548330956556,242
8,SD,0.4883175478242973,243
8,S A. Diagonal,0.5379809490834134,243
8,S A. MultiDiagonal,0.5249170326667477,243
8,S A. Grid,0.5394615813989232,243
8,Learnable,0.5516425233404656,243
16,SD,0.4167734736226645,243
16,S A. Diagonal,0.4512610904850963,243
16,S A. MultiDiagonal,0.42339213649076046,243
16,S A. Grid,0.44126347313108993,243
16,Learnable,0.42581267554268093,243
32,SD,0.328600152568981,243
32,S A. Diagonal,0.3570130576194145,243
32,S A. MultiDiagonal,0.3298343878809622,243
32,S A. Grid,0.3508204602025063,243
32,Learnable,0.3376947823030171,243
64,SD,0.22068560056133643,243
64,S A. Diagonal,0.2600778423528453,243
64,S A. MultiDiagonal,0.2448883168294887,243
64,S A. Grid,0.25086772486341974,243
8,SD,0.4904986749852032,244
8,S A. Diagonal,0.5336454629074335,244
8,S A. MultiDiagonal,0.5167979459794754,244
8,S A. Grid,0.5367342480658179,244
8,Learnable,0.5353768524397974,244
16,SD,0.4082353201015938,244
16,S A. Diagonal,0.45594965738859894,244
16,S A. MultiDiagonal,0.42556151218409644,244
16,S A. Grid,0.44449611986259435,244
16,Learnable,0.4371777771173888,244
32,SD,0.3247752179240081,244
32,S A. Diagonal,0.36029275284888423,244
32,S A. MultiDiagonal,0.34067996571076403,244
32,S A. Grid,0.3455492792013478,244
32,Learnable,0.32955478916763936,244
64,SD,0.21216597317239022,244
64,S A. Diagonal,0.2741884508059791,244
64,S A. MultiDiagonal,0.24499455339217474,244
64,S A. Grid,0.24842581065645103,244
8,SD,0.4897858244313124,245
8,S A. Diagonal,0.5377052937891457,245
8,S A. MultiDiagonal,0.5220645685724308,245
8,S A. Grid,0.5354504067736922,245
8,Learnable,0.535571716176254,245
16,SD,0.40829403872584447,245
16,S A. Diagonal,0.44339104814384445,245
16,S A. MultiDiagonal,0.41923186433150095,245
16,S A. Grid,0.44079352428422686,245
16,Learnable,0.4484956713391546,245
32,SD,0.3270674894833546,245
32,S A. Diagonal,0.35922803619993904,245
32,S A. MultiDiagonal,0.3365997611074054,245
32,S A. Grid,0.34979373593267715,245
32,Learnable,0.3373678220340264,245
64,SD,0.22487289648929215,245
64,S A. Diagonal,0.26701342942636447,245
64,S A. MultiDiagonal,0.24619646893244804,245
64,S A. Grid,0.2517553392516302,245
8,SD,0.4906466893900603,246
8,S A. Diagonal,0.5442121269771488,246
8,S A. MultiDiagonal,0.531640159594059,246
8,S A. Grid,0.5216280672374,246
8,Learnable,0.5328887728113206,246
16,SD,0.4077534736217191,246
16,S A. Diagonal,0.45227944532317566,246
16,S A. MultiDiagonal,0.4198962923897775,246
16,S A. Grid,0.43975940153467297,246
16,Learnable,0.41949058678530454,246
32,SD,0.3246952369714485,246
32,S A. Diagonal,0.3621175964937995,246
32,S A. MultiDiagonal,0.3453431883017259,246
32,S A. Grid,0.35234553141923075,246
32,Learnable,0.3232549613666855,246
64,SD,0.21431325286010747,246
64,S A. Diagonal,0.2679605773023209,246
64,S A. MultiDiagonal,0.25642308887737497,246
64,S A. Grid,0.25074440159292816,246
8,SD,0.483254814431926,247
8,S A. Diagonal,0.5345300332517352,247
8,S A. MultiDiagonal,0.5102248997994575,247
8,S A. Grid,0.5176566901240597,247
8,Learnable,0.5294118214451108,247
16,SD,0.4073941584537537,247
16,S A. Diagonal,0.4531982323758419,247
16,S A. MultiDiagonal,0.4299598039732833,247
16,S A. Grid,0.4355969763221593,247
16,Learnable,0.4712017709371774,247
32,SD,0.32528946360049404,247
32,S A. Diagonal,0.36617910597801956,247
32,S A. MultiDiagonal,0.3386914125611417,247
32,S A. Grid,0.3486014255874298,247
32,Learnable,0.31553714871705796,247
64,SD,0.21927168699917918,247
64,S A. Diagonal,0.2647272107202121,247
64,S A. MultiDiagonal,0.2562648707014528,247
64,S A. Grid,0.24184684099209,247
8,SD,0.48812677978755,248
8,S A. Diagonal,0.5436790336070657,248
8,S A. MultiDiagonal,0.5198555176480888,248
8,S A. Grid,0.5184287915518095,248
8,Learnable,0.5382712695873779,248
16,SD,0.41306996260386886,248
16,S A. Diagonal,0.4584095123915519,248
16,S A. MultiDiagonal,0.41923374084012377,248
16,S A. Grid,0.44048621352746764,248
16,Learnable,0.4189300089406833,248
32,SD,0.3245046226336278,248
32,S A. Diagonal,0.3623459074330926,248
32,S A. MultiDiagonal,0.33653648110125944,248
32,S A. Grid,0.3497186305791351,248
32,Learnable,0.30328984581704604,248
64,SD,0.23813401737816597,248
64,S A. Diagonal,0.2688788772973744,248
64,S A. MultiDiagonal,0.25631647596874163,248
64,S A. Grid,0.24910750020106331,248
8,SD,0.49412767748222597,249
8,S A. Diagonal,0.5406849833748426,249
8,S A. MultiDiagonal,0.5367124913393717,249
8,S A. Grid,0.5394467217588462,249
8,Learnable,0.5420005454228876,249
16,SD,0.40984963397814345,249
16,S A. Diagonal,0.44673880642301084,249
16,S A. MultiDiagonal,0.425046649717134,249
16,S A. Grid,0.442537895401527,249
16,Learnable,0.4589504920284181,249
32,SD,0.32755416385979247,249
32,S A. Diagonal,0.3591746939447178,249
32,S A. MultiDiagonal,0.334933888020347,249
32,S A. Grid,0.34596537331219923,249
32,Learnable,0.32845047459871696,249
64,SD,0.22497663978738924,249
64,S A. Diagonal,0.253359843256311,249
64,S A. MultiDiagonal,0.23999201135596018,249
64,S A. Grid,0.25499295847703657,249
8,SD,0.4959913359211597,250
8,S A. Diagonal,0.5363213962325873,250
8,S A. MultiDiagonal,0.5306691693319688,250
8,S A. Grid,0.5370011234689649,250
8,Learnable,0.5362369204686543,250
16,SD,0.4177688363274603,250
16,S A. Diagonal,0.4541722625584199,250
16,S A. MultiDiagonal,0.42357629348676307,250
16,S A. Grid,0.43791268686359147,250
16,Learnable,0.4411657294074618,250
32,SD,0.32343646757668765,250
32,S A. Diagonal,0.3683911856866855,250
32,S A. MultiDiagonal,0.3374966547311113,250
32,S A. Grid,0.3528114573943222,250
32,Learnable,0.32767731442524933,250
64,SD,0.22072927320943914,250
64,S A. Diagonal,0.2642717688129288,250
64,S A. MultiDiagonal,0.23868017368728092,250
64,S A. Grid,0.239899661979655,250
8,SD,0.48710684527757175,251
8,S A. Diagonal,0.5414769859356751,251
8,S A. MultiDiagonal,0.5212047032376281,251
8,S A. Grid,0.528612552921289,251
8,Learnable,0.5223477775817594,251
16,SD,0.41376667221642915,251
16,S A. Diagonal,0.45215587478256786,251
16,S A. MultiDiagonal,0.4312151049476667,251
16,S A. Grid,0.44303757883084394,251
16,Learnable,0.43064596552117784,251
32,SD,0.32650682665085734,251
32,S A. Diagonal,0.35948121437347047,251
32,S A. MultiDiagonal,0.32875777804168094,251
32,S A. Grid,0.3493433857504702,251
32,Learnable,0.32030008411616806,251
64,SD,0.21990712769262594,251
64,S A. Diagonal,0.2750344545447475,251
64,S A. MultiDiagonal,0.24139400908500416,251
64,S A. Grid,0.24601415677304594,251
8,SD,0.49177976887639296,252
8,S A. Diagonal,0.536510129994177,252
8,S A. MultiDiagonal,0.5210498830374858,252
8,S A. Grid,0.5274283040132968,252
8,Learnable,0.5089075208205953,252
16,SD,0.4112526831917119,252
16,S A. Diagonal,0.4584908463705749,252
16,S A. MultiDiagonal,0.42743187775404,252
16,S A. Grid,0.43567632905508835,252
16,Learnable,0.4242799017492146,252
32,SD,0.32692004840243305,252
32,S A. Diagonal,0.3609282999623791,252
32,S A. MultiDiagonal,0.3338794261567938,252
32,S A. Grid,0.3491056253534539,252
32,Learnable,0.31940302166910634,252
64,SD,0.21232363229630338,252
64,S A. Diagonal,0.26114512986060234,252
64,S A. MultiDiagonal,0.24150019470328657,252
64,S A. Grid,0.24938673936932737,252
8,SD,0.4875200267710794,253
8,S A. Diagonal,0.5370836226554093,253
8,S A. MultiDiagonal,0.5248489313642611,253
8,S A. Grid,0.5355802043863114,253
8,Learnable,0.5123611870848158,253
16,SD,0.4104495748380649,253
16,S A. Diagonal,0.4553322850449353,253
16,S A. MultiDiagonal,0.427506604069105,253
16,S A. Grid,0.4377362957313034,253
16,Learnable,0.4598612585663972,253
32,SD,0.3248839180301356,253
32,S A. Diagonal,0.3613211137164042,253
32,S A. MultiDiagonal,0.3383782697826905,253
32,S A. Grid,0.35844600330783793,253
32,Learnable,0.3261745154357317,253
64,SD,0.2119690834649576,253
64,S A. Diagonal,0.2706233404925489,253
64,S A. MultiDiagonal,0.2435950139766926,253
64,S A. Grid,0.24835144892694416,253
8,SD,0.4923666233299664,254
8,S A. Diagonal,0.5435080845294878,254
8,S A. MultiDiagonal,0.5204406793502835,254
8,S A. Grid,0.5270072952928009,254
8,Learnable,0.5352198471046934,254
16,SD,0.41195445033223493,254
16,S A. Diagonal,0.45248512473351704,254
16,S A. MultiDiagonal,0.4257224648762244,254
16,S A. Grid,0.4364834957943631,254
16,Learnable,0.44186684942042564,254
32,SD,0.3304503198254677,254
32,S A. Diagonal,0.36051789304149084,254
32,S A. MultiDiagonal,0.33344604830743985,254
32,S A. Grid,0.34822473829447437,254
32,Learnable,0.31602766890084594,254
64,SD,0.22331209132525995,254
64,S A. Diagonal,0.2478978664240579,254
64,S A. MultiDiagonal,0.2476126816084101,254
64,S A. Grid,0.2481055101551658,254
8,SD,0.4882707309429164,255
8,S A. Diagonal,0.5349485066780039,255
8,S A. MultiDiagonal,0.5200580899856667,255
8,S A. Grid,0.5358883371914146,255
8,Learnable,0.5411565408245684,255
16,SD,0.4127671351482084,255
16,S A. Diagonal,0.45373247848564635,255
16,S A. MultiDiagonal,0.41609692152246264,255
16,S A. Grid,0.44096177952114646,255
16,Learnable,0.4668072232882926,255
32,SD,0.32717910487213187,255
32,S A. Diagonal,0.36327411879511334,255
32,S A. MultiDiagonal,0.32978107620223795,255
32,S A. Grid,0.35744826857783585,255
32,Learnable,0.30249405151611297,255
64,SD,0.22450377180311698,255
64,S A. Diagonal,0.2656228981414058,255
64,S A. MultiDiagonal,0.2492776412536905,255
64,S A. Grid,0.24885146755192594,255
8,SD,0.4910426364154375,256
8,S A. Diagonal,0.5411822503481026,256
8,S A. MultiDiagonal,0.521121504403704,256
8,S A. Grid,0.5289103791588611,256
8,Learnable,0.5329837325824555,256
16,SD,0.41185410381601945,256
16,S A. Diagonal,0.4554164629461588,256
16,S A. MultiDiagonal,0.4241052458328193,256
16,S A. Grid,0.43973461711652795,256
16,Learnable,0.43950695821666474,256
32,SD,0.32604353479053394,256
32,S A. Diagonal,0.3593258504655378,256
32,S A. MultiDiagonal,0.3378608912790728,256
32,S A. Grid,0.3469354004644901,256
32,Learnable,0.3157401534943813,256
64,SD,0.22029433048650549,256
64,S A. Diagonal,0.2626462128542792,256
64,S A. MultiDiagonal,0.24263893027061018,256
64,S A. Grid,0.2573651129050143,256
8,SD,0.5003258495121021,257
8,S A. Diagonal,0.5394874523584434,257
8,S A. MultiDiagonal,0.5189276816175691,257
8,S A. Grid,0.5277706224289205,257
8,Learnable,0.5115508241891731,257
16,SD,0.4091460865163943,257
16,S A. Diagonal,0.4601538536133416,257
16,S A. MultiDiagonal,0.42186912913570734,257
16,S A. Grid,0.44565427001814106,257
16,Learnable,0.4197661665154552,257
32,SD,0.32332143022021054,257
32,S A. Diagonal,0.36384400560988506,257
32,S A. MultiDiagonal,0.3363045112593082,257
32,S A. Grid,0.35480299270770843,257
32,Learnable,0.3089684875045623,257
64,SD,0.22986765160358555,257
64,S A. Diagonal,0.2623560731641412,257
64,S A. MultiDiagonal,0.24318769346126531,257
64,S A. Grid,0.2543288307975038,257
8,SD,0.4953874754931621,258
8,S A. Diagonal,0.5422173064113798,258
8,S A. MultiDiagonal,0.5183022639691314,258
8,S A. Grid,0.520578594439122,258
8,Learnable,0.5097332093539438,258
16,SD,0.4132979286316016,258
16,S A. Diagonal,0.4548264815744322,258
16,S A. MultiDiagonal,0.4196622884232787,258
16,S A. Grid,0.4407169056103848,258
16,Learnable,0.42103286889224084,258
32,SD,0.32554343744441766,258
32,S A. Diagonal,0.36735732612704164,258
32,S A. MultiDiagonal,0.33604867799534077,258
32,S A. Grid,0.3560261467692508,258
32,Learnable,0.32248397138662355,258
64,SD,0.21890486534551748,258
64,S A. Diagonal,0.28641090004650754,258
64,S A. MultiDiagonal,0.23925253112938497,258
64,S A. Grid,0.2361755782950724,258
8,SD,0.4895889542179088,259
8,S A. Diagonal,0.5423171225725912,259
8,S A. MultiDiagonal,0.5310239456700525,259
8,S A. Grid,0.5254209738486852,259
8,Learnable,0.5077495961660904,259
16,SD,0.4111346918059301,259
16,S A. Diagonal,0.4534174020069437,259
16,S A. MultiDiagonal,0.42796236976583435,259
16,S A. Grid,0.44142303769301566,259
16,Learnable,0.4263736812911828,259
32,SD,0.3253516372959868,259
32,S A. Diagonal,0.36928876601229144,259
32,S A. MultiDiagonal,0.3338043691519267,259
32,S A. Grid,0.35677089477514895,259
32,Learnable,0.3160877394087865,259
64,SD,0.21664945219622328,259
64,S A. Diagonal,0.275423485175603,259
64,S A. MultiDiagonal,0.2395676784894396,259
64,S A. Grid,0.2372417462115936,259
8,SD,0.4955437898771109,260
8,S A. Diagonal,0.5411786883105525,260
8,S A. MultiDiagonal,0.5199105630326685,260
8,S A. Grid,0.5342421813037794,260
8,Learnable,0.5259264411113458,260
16,SD,0.40605758854518303,260
16,S A. Diagonal,0.45781928621714935,260
16,S A. MultiDiagonal,0.4263522042082779,260
16,S A. Grid,0.4390699612547103,260
16,Learnable,0.42733361555421345,260
32,SD,0.3252678587536436,260
32,S A. Diagonal,0.35668551612177696,260
32,S A. MultiDiagonal,0.33940177569992735,260
32,S A. Grid,0.34532768576625983,260
32,Learnable,0.3054063971163187,260
64,SD,0.21548488752895914,260
64,S A. Diagonal,0.263611890188528,260
64,S A. MultiDiagonal,0.2425163719281186,260
64,S A. Grid,0.258498026994034,260
8,SD,0.49052432784223265,261
8,S A. Diagonal,0.5386016265669357,261
8,S A. MultiDiagonal,0.527788768922424,261
8,S A. Grid,0.5272184134005867,261
8,Learnable,0.541485033268701,261
16,SD,0.411705821366271,261
16,S A. Diagonal,0.4526671128846283,261
16,S A. MultiDiagonal,0.4264018370935526,261
16,S A. Grid,0.44273245416561136,261
16,Learnable,0.46511416930045246,261
32,SD,0.3256311876450396,261
32,S A. Diagonal,0.3623200574719937,261
32,S A. MultiDiagonal,0.33305789272050335,261
32,S A. Grid,0.35079095828184637,261
32,Learnable,0.3201449505169326,261
64,SD,0.22113540410104215,261
64,S A. Diagonal,0.2607854614107124,261
64,S A. MultiDiagonal,0.2468146582089735,261
64,S A. Grid,0.2541555802524542,261
8,SD,0.48776045094014997,262
8,S A. Diagonal,0.533580367084642,262
8,S A. MultiDiagonal,0.5226540572563141,262
8,S A. Grid,0.533864899326293,262
8,Learnable,0.5067327157414804,262
16,SD,0.4086279706046193,262
16,S A. Diagonal,0.4552522583916644,262
16,S A. MultiDiagonal,0.42331591192300905,262
16,S A. Grid,0.44678498882514517,262
16,Learnable,0.44482914509561855,262
32,SD,0.32326852843092113,262
32,S A. Diagonal,0.3634988548660349,262
32,S A. MultiDiagonal,0.3265456676151539,262
32,S A. Grid,0.3483254235780775,262
32,Learnable,0.3205929840146218,262
64,SD,0.21609518058792518,262
64,S A. Diagonal,0.2727505013653543,262
64,S A. MultiDiagonal,0.24691705621165302,262
64,S A. Grid,0.23821422938953526,262
8,SD,0.49262912474481085,263
8,S A. Diagonal,0.53521997917759,263
8,S A. MultiDiagonal,0.5286357798281652,263
8,S A. Grid,0.5322839495681337,263
8,Learnable,0.5421213641283417,263
16,SD,0.41757452831598657,263
16,S A. Diagonal,0.4557839313352574,263
16,S A. MultiDiagonal,0.4186933020675469,263
16,S A. Grid,0.4442703617835196,263
16,Learnable,0.44614575524723404,263
32,SD,0.326515300849589,263
32,S A. Diagonal,0.3630261039015866,263
32,S A. MultiDiagonal,0.3422442916081968,263
32,S A. Grid,0.3499372520853369,263
32,Learnable,0.3230269601186777,263
64,SD,0.218010087211133,263
64,S A. Diagonal,0.2518204444612189,263
64,S A. MultiDiagonal,0.24426292419316625,263
64,S A. Grid,0.2439478668913121,263
8,SD,0.49231059177124264,264
8,S A. Diagonal,0.5336448234447365,264
8,S A. MultiDiagonal,0.5117862408129007,264
8,S A. Grid,0.5231254831928953,264
8,Learnable,0.5462542694159265,264
16,SD,0.4155568079922019,264
16,S A. Diagonal,0.4512642643443434,264
16,S A. MultiDiagonal,0.42293799239881824,264
16,S A. Grid,0.4361694405171276,264
16,Learnable,0.4444313729865187,264
32,SD,0.32810784057315256,264
32,S A. Diagonal,0.36165051309153307,264
32,S A. MultiDiagonal,0.33087377055038536,264
32,S A. Grid,0.35253520592627313,264
32,Learnable,0.31400076763783746,264
64,SD,0.22500799643016345,264
64,S A. Diagonal,0.2640421478702497,264
64,S A. MultiDiagonal,0.23876710250413086,264
64,S A. Grid,0.2658365583334879,264
8,SD,0.48737960999846786,265
8,S A. Diagonal,0.533395367581749,265
8,S A. MultiDiagonal,0.5294636423774713,265
8,S A. Grid,0.529459365555251,265
8,Learnable,0.546737814527547,265
16,SD,0.4141203996147126,265
16,S A. Diagonal,0.4539832633798102,265
16,S A. MultiDiagonal,0.4216816284869284,265
16,S A. Grid,0.43806605074932947,265
16,Learnable,0.4349572169172617,265
32,SD,0.32538705869354534,265
32,S A. Diagonal,0.3651125192454675,265
32,S A. MultiDiagonal,0.33191903893100466,265
32,S A. Grid,0.35832105172564577,265
32,Learnable,0.3301515914885321,265
64,SD,0.2171729423594525,265
64,S A. Diagonal,0.27833144462610315,265
64,S A. MultiDiagonal,0.23974289065293175,265
64,S A. Grid,0.2630524802694068,265
8,SD,0.4934129551487578,266
8,S A. Diagonal,0.5343923195716634,266
8,S A. MultiDiagonal,0.5166140632548291,266
8,S A. Grid,0.5341419668559128,266
8,Learnable,0.5103430283885408,266
16,SD,0.41540831763551067,266
16,S A. Diagonal,0.451899547823744,266
16,S A. MultiDiagonal,0.42347592632995806,266
16,S A. Grid,0.4410376584317367,266
16,Learnable,0.44560878146175553,266
32,SD,0.3232914443071171,266
32,S A. Diagonal,0.36166230616965156,266
32,S A. MultiDiagonal,0.3367960106924867,266
32,S A. Grid,0.3533359681277707,266
32,Learnable,0.31071843418254047,266
64,SD,0.23186755567089434,266
64,S A. Diagonal,0.26254854114891407,266
64,S A. MultiDiagonal,0.24181596457567073,266
64,S A. Grid,0.24587575400192171,266
8,SD,0.4901558345287852,267
8,S A. Diagonal,0.5397162638902336,267
8,S A. MultiDiagonal,0.5253014821005605,267
8,S A. Grid,0.5396133419877197,267
8,Learnable,0.5351330646735791,267
16,SD,0.40884372962624294,267
16,S A. Diagonal,0.45222690912004815,267
16,S A. MultiDiagonal,0.4222059008633099,267
16,S A. Grid,0.4383553382561246,267
16,Learnable,0.44595844230940956,267
32,SD,0.32725542053077405,267
32,S A. Diagonal,0.36260386055689753,267
32,S A. MultiDiagonal,0.3371042574819703,267
32,S A. Grid,0.3555007552268007,267
32,Learnable,0.3194987898953138,267
64,SD,0.21049318025827568,267
64,S A. Diagonal,0.2672584236206545,267
64,S A. MultiDiagonal,0.24934116477248602,267
64,S A. Grid,0.24119449194552461,267
8,SD,0.49487365855907584,268
8,S A. Diagonal,0.5375583042510595,268
8,S A. MultiDiagonal,0.5194420535767601,268
8,S A. Grid,0.5199696924450797,268
8,Learnable,0.5402326245086237,268
16,SD,0.4092884011114121,268
16,S A. Diagonal,0.4509253130925882,268
16,S A. MultiDiagonal,0.424817151966974,268
16,S A. Grid,0.443881276499736,268
16,Learnable,0.44058150068175095,268
32,SD,0.32502948145629545,268
32,S A. Diagonal,0.3662984249215271,268
32,S A. MultiDiagonal,0.33976193669759125,268
32,S A. Grid,0.34659539211490586,268
32,Learnable,0.31242768612002764,268
64,SD,0.21275132487056717,268
64,S A. Diagonal,0.2519709797757398,268
64,S A. MultiDiagonal,0.2376965497089002,268
64,S A. Grid,0.2467451788566762,268
8,SD,0.48684115835492775,269
8,S A. Diagonal,0.532629989250729,269
8,S A. MultiDiagonal,0.5369351288537992,269
8,S A. Grid,0.5215400273663345,269
8,Learnable,0.5500594966751106,269
16,SD,0.41478904669900524,269
16,S A. Diagonal,0.44887507874193566,269
16,S A. MultiDiagonal,0.41689979076742406,269
16,S A. Grid,0.4434216624418648,269
16,Learnable,0.4369147295368128,269
32,SD,0.3286846256205034,269
32,S A. Diagonal,0.36217830710825855,269
32,S A. MultiDiagonal,0.3371270376340804,269
32,S A. Grid,0.35248423955851327,269
32,Learnable,0.32313280254991916,269
64,SD,0.22032713784028898,269
64,S A. Diagonal,0.2798029937922919,269
64,S A. MultiDiagonal,0.24368825100195018,269
64,S A. Grid,0.2478699351079352,269
8,SD,0.4911043899207863,270
8,S A. Diagonal,0.5402339310913511,270
8,S A. MultiDiagonal,0.5162947283712764,270
8,S A. Grid,0.5378814773369742,270
8,Learnable,0.5399617337269531,270
16,SD,0.41471866443370126,270
16,S A. Diagonal,0.457250095016835,270
16,S A. MultiDiagonal,0.4254202103216182,270
16,S A. Grid,0.44365424036520074,270
16,Learnable,0.4245926224933013,270
32,SD,0.3257879130088931,270
32,S A. Diagonal,0.3649594479729983,270
32,S A. MultiDiagonal,0.3348974208651749,270
32,S A. Grid,0.35666382760179555,270
32,Learnable,0.3246380364937261,270
64,SD,0.22545212006099324,270
64,S A. Diagonal,0.27494974224362245,270
64,S A. MultiDiagonal,0.2489112715605686,270
64,S A. Grid,0.2433202091542735,270
8,SD,0.49559024583375866,271
8,S A. Diagonal,0.5344806052564072,271
8,S A. MultiDiagonal,0.5246072583190653,271
8,S A. Grid,0.536226247742585,271
8,Learnable,0.5294383508800082,271
16,SD,0.41362392285051963,271
16,S A. Diagonal,0.45461538708042015,271
16,S A. MultiDiagonal,0.4285931401681659,271
16,S A. Grid,0.4417753946250619,271
16,Learnable,0.435536572206893,271
32,SD,0.32579033053528167,271
32,S A. Diagonal,0.36208007581670426,271
32,S A. MultiDiagonal,0.3355499484168092,271
32,S A. Grid,0.3554112331989844,271
32,Learnable,0.30873585842958184,271
64,SD,0.221227704660248,271
64,S A. Diagonal,0.2589618429124998,271
64,S A. MultiDiagonal,0.24478144827799225,271
64,S A. Grid,0.24958229658464964,271
8,SD,0.5012374861963815,272
8,S A. Diagonal,0.5316082857735943,272
8,S A. MultiDiagonal,0.5214185988576951,272
8,S A. Grid,0.5292204818043065,272
8,Learnable,0.532112472787396,272
16,SD,0.4097325966397037,272
16,S A. Diagonal,0.4507413411058311,272
16,S A. MultiDiagonal,0.42426737760801086,272
16,S A. Grid,0.4397128882470442,272
16,Learnable,0.44566376556986387,272
32,SD,0.32783232525210526,272
32,S A. Diagonal,0.362360116607387,272
32,S A. MultiDiagonal,0.33388533103791734,272
32,S A. Grid,0.3485876495361866,272
32,Learnable,0.3357741822213199,272
64,SD,0.2222600679548651,272
64,S A. Diagonal,0.2686573096184232,272
64,S A. MultiDiagonal,0.24824454605053828,272
64,S A. Grid,0.2783300697724723,272
8,SD,0.49077862469350486,273
8,S A. Diagonal,0.5342385873144163,273
8,S A. MultiDiagonal,0.521189300263093,273
8,S A. Grid,0.5233383862643961,273
8,Learnable,0.5226837954599115,273
16,SD,0.4094700108625479,273
16,S A. Diagonal,0.45510088603075016,273
16,S A. MultiDiagonal,0.41459685817393244,273
16,S A. Grid,0.43512851334661307,273
16,Learnable,0.46777726034987743,273
32,SD,0.32407403973266113,273
32,S A. Diagonal,0.3617837648045198,273
32,S A. MultiDiagonal,0.34596299681059095,273
32,S A. Grid,0.3559297212843802,273
32,Learnable,0.3351634312904156,273
64,SD,0.2238968905410188,273
64,S A. Diagonal,0.26212709721101657,273
64,S A. MultiDiagonal,0.23616003343115718,273
64,S A. Grid,0.25642144468877326,273
8,SD,0.49166577058618405,274
8,S A. Diagonal,0.5328005753288231,274
8,S A. MultiDiagonal,0.5263066313203394,274
8,S A. Grid,0.5316709961838837,274
8,Learnable,0.5323170793420142,274
16,SD,0.4111782073000272,274
16,S A. Diagonal,0.45102938959524597,274
16,S A. MultiDiagonal,0.4266551241410614,274
16,S A. Grid,0.4363843209309156,274
16,Learnable,0.43039710413062393,274
32,SD,0.325540942043555,274
32,S A. Diagonal,0.36612613846009245,274
32,S A. MultiDiagonal,0.33046642059700354,274
32,S A. Grid,0.35257423517177633,274
32,Learnable,0.33191058594117306,274
64,SD,0.2266991099521758,274
64,S A. Diagonal,0.2671916873217794,274
64,S A. MultiDiagonal,0.2555958402689511,274
64,S A. Grid,0.24107813306707965,274
8,SD,0.489869151252088,275
8,S A. Diagonal,0.533725540265082,275
8,S A. MultiDiagonal,0.5287190644985027,275
8,S A. Grid,0.5428684240097323,275
8,Learnable,0.5013997079059859,275
16,SD,0.4110676238672703,275
16,S A. Diagonal,0.45103753286718484,275
16,S A. MultiDiagonal,0.4215070515593221,275
16,S A. Grid,0.43544780687673956,275
16,Learnable,0.43778036001205545,275
32,SD,0.32565360695562445,275
32,S A. Diagonal,0.3577323176670396,275
32,S A. MultiDiagonal,0.33527622810510904,275
32,S A. Grid,0.3585316326224088,275
32,Learnable,0.3125157793540007,275
64,SD,0.22087297019953786,275
64,S A. Diagonal,0.27868547398620264,275
64,S A. MultiDiagonal,0.251362758841462,275
64,S A. Grid,0.2519783362479475,275
8,SD,0.4867408899366993,276
8,S A. Diagonal,0.5357443674454746,276
8,S A. MultiDiagonal,0.5204514925122679,276
8,S A. Grid,0.5387564112608472,276
8,Learnable,0.5217365381410497,276
16,SD,0.4104105517118233,276
16,S A. Diagonal,0.4547050244192522,276
16,S A. MultiDiagonal,0.4214810186638918,276
16,S A. Grid,0.44209601442353474,276
16,Learnable,0.4452111516609232,276
32,SD,0.32554040209282187,276
32,S A. Diagonal,0.3619385494621098,276
32,S A. MultiDiagonal,0.33725390243739084,276
32,S A. Grid,0.3528659800322589,276
32,Learnable,0.30602013519393273,276
64,SD,0.222459229144724,276
64,S A. Diagonal,0.270922195449345,276
64,S A. MultiDiagonal,0.2440630238095352,276
64,S A. Grid,0.24362229793382348,276
8,SD,0.49116084061215093,277
8,S A. Diagonal,0.5328140154274323,277
8,S A. MultiDiagonal,0.5182730102175593,277
8,S A. Grid,0.5337777122166961,277
8,Learnable,0.523626663116,277
16,SD,0.41056557898824936,277
16,S A. Diagonal,0.45318850650762676,277
16,S A. MultiDiagonal,0.42217395765119414,277
16,S A. Grid,0.44309809166442665,277
16,Learnable,0.43890553062220194,277
32,SD,0.32525742551204695,277
32,S A. Diagonal,0.36277151711878686,277
32,S A. MultiDiagonal,0.3363528685554062,277
32,S A. Grid,0.35904326880247217,277
32,Learnable,0.30479857019824946,277
64,SD,0.21886730985716565,277
64,S A. Diagonal,0.25975827524279577,277
64,S A. MultiDiagonal,0.25857030679090426,277
64,S A. Grid,0.2494755888704182,277
8,SD,0.4871716664138302,278
8,S A. Diagonal,0.5406225964744289,278
8,S A. MultiDiagonal,0.5227614369057912,278
8,S A. Grid,0.5341618995615978,278
8,Learnable,0.5460448064771898,278
16,SD,0.4095096903747568,278
16,S A. Diagonal,0.45235259672133843,278
16,S A. MultiDiagonal,0.4268259624262861,278
16,S A. Grid,0.4497120530235784,278
16,Learnable,0.42388219801140975,278
32,SD,0.32679866041648786,278
32,S A. Diagonal,0.35974535519966855,278
32,S A. MultiDiagonal,0.33382502308477136,278
32,S A. Grid,0.3589525756795489,278
32,Learnable,0.3306936636938601,278
64,SD,0.23022045977439334,278
64,S A. Diagonal,0.27209311030632066,278
64,S A. MultiDiagonal,0.2451687691494454,278
64,S A. Grid,0.2365902975101992,278
8,SD,0.487311726957031,279
8,S A. Diagonal,0.5348778088262106,279
8,S A. MultiDiagonal,0.5269635876719478,279
8,S A. Grid,0.5325588146872834,279
8,Learnable,0.5578481718011786,279
16,SD,0.41276380013720365,279
16,S A. Diagonal,0.4507000453432971,279
16,S A. MultiDiagonal,0.4220496798357119,279
16,S A. Grid,0.43685575946803357,279
16,Learnable,0.43886980049377045,279
32,SD,0.3298311486554944,279
32,S A. Diagonal,0.3625151714238718,279
32,S A. MultiDiagonal,0.33119817873897567,279
32,S A. Grid,0.35067000229138656,279
32,Learnable,0.3044112379806696,279
64,SD,0.21637100827046432,279
64,S A. Diagonal,0.2621759564206681,279
64,S A. MultiDiagonal,0.24421995099426735,279
64,S A. Grid,0.2436238258261847,279
8,SD,0.4893325507453995,280
8,S A. Diagonal,0.5424688712270259,280
8,S A. MultiDiagonal,0.5207253284531506,280
8,S A. Grid,0.5343534455170715,280
8,Learnable,0.5295568014515352,280
16,SD,0.4139352017345235,280
16,S A. Diagonal,0.4462826501879307,280
16,S A. MultiDiagonal,0.4308145072097923,280
16,S A. Grid,0.44376457113492157,280
16,Learnable,0.4321592484180252,280
32,SD,0.32681879010588166,280
32,S A. Diagonal,0.36137978241892366,280
32,S A. MultiDiagonal,0.3345887819384985,280
32,S A. Grid,0.3498560528062744,280
32,Learnable,0.32167758612294683,280
64,SD,0.2243489991430273,280
64,S A. Diagonal,0.26528111451237685,280
64,S A. MultiDiagonal,0.23932565719720914,280
64,S A. Grid,0.23792807583430944,280
8,SD,0.4873941051052426,281
8,S A. Diagonal,0.5362978057374708,281
8,S A. MultiDiagonal,0.536107535804036,281
8,S A. Grid,0.520149819660184,281
8,Learnable,0.5309914566353939,281
16,SD,0.4139559107359776,281
16,S A. Diagonal,0.4600298557911979,281
16,S A. MultiDiagonal,0.4315663256376985,281
16,S A. Grid,0.44173751043806664,281
16,Learnable,0.4385833805794891,281
32,SD,0.3276044190457926,281
32,S A. Diagonal,0.3635969556293554,281
32,S A. MultiDiagonal,0.33980524431849896,281
32,S A. Grid,0.35494767056209053,281
32,Learnable,0.3336002926783457,281
64,SD,0.22358295064193465,281
64,S A. Diagonal,0.2660068010582562,281
64,S A. MultiDiagonal,0.24347775635844854,281
64,S A. Grid,0.24621155427039165,281
8,SD,0.4963382526857725,282
8,S A. Diagonal,0.5386474249177668,282
8,S A. MultiDiagonal,0.5293890230595234,282
8,S A. Grid,0.5289154787891308,282
8,Learnable,0.529062901399713,282
16,SD,0.4082870200681206,282
16,S A. Diagonal,0.448746634532766,282
16,S A. MultiDiagonal,0.41863944989204216,282
16,S A. Grid,0.4372936885216495,282
16,Learnable,0.4372787835758395,282
32,SD,0.327555249323207,282
32,S A. Diagonal,0.3603236201528467,282
32,S A. MultiDiagonal,0.33185663094221585,282
32,S A. Grid,0.3539976814532063,282
32,Learnable,0.30132361977043365,282
64,SD,0.21728170141616962,282
64,S A. Diagonal,0.26161121516837876,282
64,S A. MultiDiagonal,0.24467843197541755,282
64,S A. Grid,0.25478122718244617,282
8,SD,0.4866929113817865,283
8,S A. Diagonal,0.5359322027569883,283
8,S A. MultiDiagonal,0.5256229451620593,283
8,S A. Grid,0.5337835533027548,283
8,Learnable,0.5231419745043379,283
16,SD,0.4072028354084986,283
16,S A. Diagonal,0.44399626631932537,283
16,S A. MultiDiagonal,0.42196893803375823,283
16,S A. Grid,0.4415191373749051,283
16,Learnable,0.4283282927967307,283
32,SD,0.32274645071261476,283
32,S A. Diagonal,0.36182699875395696,283
32,S A. MultiDiagonal,0.3382304853408088,283
32,S A. Grid,0.3591493576447279,283
32,Learnable,0.3242273585767736,283
64,SD,0.22181891442469376,283
64,S A. Diagonal,0.2640468477205145,283
64,S A. MultiDiagonal,0.24528629245941547,283
64,S A. Grid,0.24959757116341863,283
8,SD,0.4876938238868261,284
8,S A. Diagonal,0.5381892399936756,284
8,S A. MultiDiagonal,0.5262802621726903,284
8,S A. Grid,0.539737259424041,284
8,Learnable,0.5328687421083387,284
16,SD,0.40874891850532935,284
16,S A. Diagonal,0.45421914365632365,284
16,S A. MultiDiagonal,0.41594629866197647,284
16,S A. Grid,0.4373002180462625,284
16,Learnable,0.4574419730395377,284
32,SD,0.3250185156810361,284
32,S A. Diagonal,0.36375628635788626,284
32,S A. MultiDiagonal,0.34441690970896394,284
32,S A. Grid,0.3566411915843372,284
32,Learnable,0.3177386056122046,284
64,SD,0.21639484902559325,284
64,S A. Diagonal,0.2571218155441618,284
64,S A. MultiDiagonal,0.2526872905498473,284
64,S A. Grid,0.25291612061725555,284
8,SD,0.4885631320741638,285
8,S A. Diagonal,0.5480152625975699,285
8,S A. MultiDiagonal,0.5213123827805387,285
8,S A. Grid,0.5377039895442073,285
8,Learnable,0.4950315712577609,285
16,SD,0.4176169956223032,285
16,S A. Diagonal,0.454206749206294,285
16,S A. MultiDiagonal,0.4282378702413555,285
16,S A. Grid,0.43446007834682987,285
16,Learnable,0.4266050213782732,285
32,SD,0.3281797161974685,285
32,S A. Diagonal,0.36146661809062697,285
32,S A. MultiDiagonal,0.3400234387868146,285
32,S A. Grid,0.3514121859894029,285
32,Learnable,0.32106197463901276,285
64,SD,0.22052127013676345,285
64,S A. Diagonal,0.2721334158450715,285
64,S A. MultiDiagonal,0.2516758690367241,285
64,S A. Grid,0.2546532644943996,285
8,SD,0.4905244272786761,286
8,S A. Diagonal,0.5443822772537049,286
8,S A. MultiDiagonal,0.5193569458596305,286
8,S A. Grid,0.539347502685259,286
8,Learnable,0.5005495418910679,286
16,SD,0.4144630764761169,286
16,S A. Diagonal,0.44907182375766513,286
16,S A. MultiDiagonal,0.42569365516885926,286
16,S A. Grid,0.4373108084249625,286
16,Learnable,0.43536966685491546,286
32,SD,0.32530681259228955,286
32,S A. Diagonal,0.36065010707458484,286
32,S A. MultiDiagonal,0.33541734026309367,286
32,S A. Grid,0.3504398432476311,286
32,Learnable,0.33109400963131935,286
64,SD,0.21332593011979203,286
64,S A. Diagonal,0.2543542998326338,286
64,S A. MultiDiagonal,0.25215205212014097,286
64,S A. Grid,0.25195879861774967,286
8,SD,0.4901015698269827,287
8,S A. Diagonal,0.5397563828793979,287
8,S A. MultiDiagonal,0.5162311526206054,287
8,S A. Grid,0.5232853177350397,287
8,Learnable,0.5289457089463793,287
16,SD,0.4136116771456775,287
16,S A. Diagonal,0.4541131696611289,287
16,S A. MultiDiagonal,0.42730026761573014,287
16,S A. Grid,0.4385688945157516,287
16,Learnable,0.44508432111271146,287
32,SD,0.3244678207164017,287
32,S A. Diagonal,0.3620149457664188,287
32,S A. MultiDiagonal,0.3368604148553046,287
32,S A. Grid,0.35077063304154005,287
32,Learnable,0.3094792578383264,287
64,SD,0.2267979932541596,287
64,S A. Diagonal,0.26115828665154744,287
64,S A. MultiDiagonal,0.24561664437425879,287
64,S A. Grid,0.23563135705940685,287
8,SD,0.49146417064051473,288
8,S A. Diagonal,0.533604193508767,288
8,S A. MultiDiagonal,0.5176017943287959,288
8,S A. Grid,0.529203807172296,288
8,Learnable,0.52930091709809,288
16,SD,0.4094902802442617,288
16,S A. Diagonal,0.4545579036555609,288
16,S A. MultiDiagonal,0.43506024332762516,288
16,S A. Grid,0.442739804852718,288
16,Learnable,0.47557402572267193,288
32,SD,0.32601222422302906,288
32,S A. Diagonal,0.3610447331516381,288
32,S A. MultiDiagonal,0.33475793709234936,288
32,S A. Grid,0.3597212851813464,288
32,Learnable,0.3217726457281336,288
64,SD,0.22815510164677408,288
64,S A. Diagonal,0.2727177015825548,288
64,S A. MultiDiagonal,0.24048457431602493,288
64,S A. Grid,0.242405699466126,288
8,SD,0.48679719099717106,289
8,S A. Diagonal,0.5413860904889757,289
8,S A. MultiDiagonal,0.5244267866233063,289
8,S A. Grid,0.5260565624010006,289
8,Learnable,0.5397695581828322,289
16,SD,0.41829530437846413,289
16,S A. Diagonal,0.4582742122760476,289
16,S A. MultiDiagonal,0.416376204524209,289
16,S A. Grid,0.4434138780136778,289
16,Learnable,0.42646849270746634,289
32,SD,0.3236951165731206,289
32,S A. Diagonal,0.3603859866347545,289
32,S A. MultiDiagonal,0.33261767661530084,289
32,S A. Grid,0.35339359705502527,289
32,Learnable,0.3162964123634293,289
64,SD,0.21854018873795752,289
64,S A. Diagonal,0.26358474747626953,289
64,S A. MultiDiagonal,0.2402377495037692,289
64,S A. Grid,0.25524536925619534,289
8,SD,0.49328934838080424,290
8,S A. Diagonal,0.548170449132123,290
8,S A. MultiDiagonal,0.5142165535723721,290
8,S A. Grid,0.5412006382750556,290
8,Learnable,0.518661098881589,290
16,SD,0.41105680886415985,290
16,S A. Diagonal,0.45353891171229194,290
16,S A. MultiDiagonal,0.43285642710041544,290
16,S A. Grid,0.4408348463951871,290
16,Learnable,0.4338838181640315,290
32,SD,0.3268068729052243,290
32,S A. Diagonal,0.36038722904020926,290
32,S A. MultiDiagonal,0.33428464166722166,290
32,S A. Grid,0.35682223808694913,290
32,Learnable,0.3184061779902738,290
64,SD,0.22146421699253782,290
64,S A. Diagonal,0.2563541037242887,290
64,S A. MultiDiagonal,0.2500346808470516,290
64,S A. Grid,0.24966125918429405,290
8,SD,0.4890438132884915,291
8,S A. Diagonal,0.5343378191780463,291
8,S A. MultiDiagonal,0.5272449448134768,291
8,S A. Grid,0.5295444371301001,291
8,Learnable,0.533783105887674,291
16,SD,0.407480223915032,291
16,S A. Diagonal,0.449859821790403,291
16,S A. MultiDiagonal,0.4332010175195192,291
16,S A. Grid,0.44177280039305816,291
16,Learnable,0.43305719890010086,291
32,SD,0.3212412049555205,291
32,S A. Diagonal,0.36511971066266075,291
32,S A. MultiDiagonal,0.3339291931504383,291
32,S A. Grid,0.35449733239075054,291
32,Learnable,0.3141214630678413,291
64,SD,0.21632974713326575,291
64,S A. Diagonal,0.2596794721695677,291
64,S A. MultiDiagonal,0.2515163249310242,291
64,S A. Grid,0.24496822090240816,291
8,SD,0.4938331477913188,292
8,S A. Diagonal,0.5395790429808333,292
8,S A. MultiDiagonal,0.5356574304129723,292
8,S A. Grid,0.5356572435162488,292
8,Learnable,0.5345610565685532,292
16,SD,0.4112721183512749,292
16,S A. Diagonal,0.45546011511990403,292
16,S A. MultiDiagonal,0.43062849100933076,292
16,S A. Grid,0.43918895922331336,292
16,Learnable,0.460781299442316,292
32,SD,0.32649408139790576,292
32,S A. Diagonal,0.36711555176608535,292
32,S A. MultiDiagonal,0.33713357383760617,292
32,S A. Grid,0.3522146079257643,292
32,Learnable,0.32668886681503606,292
64,SD,0.232603231348005,292
64,S A. Diagonal,0.2538013211712235,292
64,S A. MultiDiagonal,0.23881390044750572,292
64,S A. Grid,0.2404114715021523,292
8,SD,0.4877991000736505,293
8,S A. Diagonal,0.5329888777575496,293
8,S A. MultiDiagonal,0.5151845822953567,293
8,S A. Grid,0.5350236290080755,293
8,Learnable,0.5257662429161575,293
16,SD,0.4101726964691043,293
16,S A. Diagonal,0.452916768777357,293
16,S A. MultiDiagonal,0.4281234703910173,293
16,S A. Grid,0.4422211367115504,293
16,Learnable,0.46471793032164127,293
32,SD,0.3275110192950092,293
32,S A. Diagonal,0.3580930301832424,293
32,S A. MultiDiagonal,0.3357547441916936,293
32,S A. Grid,0.3496458707664516,293
32,Learnable,0.3250733141630242,293
64,SD,0.21982344999056092,293
64,S A. Diagonal,0.26460772587865267,293
64,S A. MultiDiagonal,0.23941413269833312,293
64,S A. Grid,0.24621974615113676,293
8,SD,0.49950350367325524,294
8,S A. Diagonal,0.5367022825733567,294
8,S A. MultiDiagonal,0.5286530364809294,294
8,S A. Grid,0.5254488906247299,294
8,Learnable,0.5419922266179672,294
16,SD,0.40896515235641934,294
16,S A. Diagonal,0.4511395939969643,294
16,S A. MultiDiagonal,0.42206478588875807,294
16,S A. Grid,0.43491371034535425,294
16,Learnable,0.4443975016158125,294
32,SD,0.3271488190233902,294
32,S A. Diagonal,0.36119176135176123,294
32,S A. MultiDiagonal,0.3421253111985304,294
32,S A. Grid,0.35039401665841086,294
32,Learnable,0.30896808352982114,294
64,SD,0.22390148964878867,294
64,S A. Diagonal,0.2655901865570348,294
64,S A. MultiDiagonal,0.24126262359457046,294
64,S A. Grid,0.23655325064621546,294
8,SD,0.48864937626447896,295
8,S A. Diagonal,0.5363658354658786,295
8,S A. MultiDiagonal,0.5324403081114977,295
8,S A. Grid,0.5324023820687745,295
8,Learnable,0.5103876144880374,295
16,SD,0.4063508215646964,295
16,S A. Diagonal,0.45499818284281635,295
16,S A. MultiDiagonal,0.4207636650208691,295
16,S A. Grid,0.4326842409160916,295
16,Learnable,0.4465782588670764,295
32,SD,0.3293760177907876,295
32,S A. Diagonal,0.36678954658282,295
32,S A. MultiDiagonal,0.3448744386920405,295
32,S A. Grid,0.3622206744126564,295
32,Learnable,0.3228468839800489,295
64,SD,0.21631865615118706,295
64,S A. Diagonal,0.27541142953539055,295
64,S A. MultiDiagonal,0.24274784853366876,295
64,S A. Grid,0.2447339536508561,295
8,SD,0.49072161370139294,296
8,S A. Diagonal,0.5383042181944413,296
8,S A. MultiDiagonal,0.520324420938122,296
8,S A. Grid,0.5308324942196652,296
8,Learnable,0.5202882042134667,296
16,SD,0.4135681834616539,296
16,S A. Diagonal,0.44990844663247764,296
16,S A. MultiDiagonal,0.4297538791820394,296
16,S A. Grid,0.4423740160549457,296
16,Learnable,0.4588532651468524,296
32,SD,0.325962143443082,296
32,S A. Diagonal,0.36718166521398365,296
32,S A. MultiDiagonal,0.3326506955487708,296
32,S A. Grid,0.35170704674085146,296
32,Learnable,0.32422939857749067,296
64,SD,0.2204270603277873,296
64,S A. Diagonal,0.26856173649743703,296
64,S A. MultiDiagonal,0.26049149813317823,296
64,S A. Grid,0.2543490391610247,296
8,SD,0.49289928737662414,297
8,S A. Diagonal,0.5439635301137007,297
8,S A. MultiDiagonal,0.52429927760132,297
8,S A. Grid,0.5199473772427083,297
8,Learnable,0.5346705180411433,297
16,SD,0.41212234731649755,297
16,S A. Diagonal,0.46227584068030186,297
16,S A. MultiDiagonal,0.4269071063947793,297
16,S A. Grid,0.4395618659133236,297
16,Learnable,0.43665313712570125,297
32,SD,0.3280872880518366,297
32,S A. Diagonal,0.3648789230021094,297
32,S A. MultiDiagonal,0.3417713776205437,297
32,S A. Grid,0.35239655616728943,297
32,Learnable,0.3257182112689356,297
64,SD,0.22458492877178413,297
64,S A. Diagonal,0.2638562316605516,297
64,S A. MultiDiagonal,0.23447004504997027,297
64,S A. Grid,0.2364279716934319,297
8,SD,0.49202167739672975,298
8,S A. Diagonal,0.5372641358297036,298
8,S A. MultiDiagonal,0.5191418054526329,298
8,S A. Grid,0.5342644907700848,298
8,Learnable,0.5397844052985146,298
16,SD,0.4089724896563409,298
16,S A. Diagonal,0.44486407669860073,298
16,S A. MultiDiagonal,0.41731514844530593,298
16,S A. Grid,0.43681631884930067,298
16,Learnable,0.42927206044457517,298
32,SD,0.326381367060543,298
32,S A. Diagonal,0.3628761300200604,298
32,S A. MultiDiagonal,0.33615387341521863,298
32,S A. Grid,0.3503100875238334,298
32,Learnable,0.32972197904271616,298
64,SD,0.21875667380760244,298
64,S A. Diagonal,0.26290996817869366,298
64,S A. MultiDiagonal,0.2443106478042326,298
64,S A. Grid,0.2546781263011998,298
8,SD,0.48340115203671996,299
8,S A. Diagonal,0.5347310784123795,299
8,S A. MultiDiagonal,0.5215600535913834,299
8,S A. Grid,0.5249816817188333,299
8,Learnable,0.5432055797149643,299
16,SD,0.419082384792105,299
16,S A. Diagonal,0.45152893695735397,299
16,S A. MultiDiagonal,0.4297581187443815,299
16,S A. Grid,0.44635776378570524,299
16,Learnable,0.4448176472990472,299
32,SD,0.3232551540215545,299
32,S A. Diagonal,0.3669309780169485,299
32,S A. MultiDiagonal,0.3327032975285781,299
32,S A. Grid,0.35539458633098864,299
32,Learnable,0.30933909397708326,299
64,SD,0.22194012112412134,299
64,S A. Diagonal,0.2645495083632708,299
64,S A. MultiDiagonal,0.24173695020243538,299
64,S A. Grid,0.24754670586251426,299
8,SD,0.4905175422631761,300
8,S A. Diagonal,0.5394752627760393,300
8,S A. MultiDiagonal,0.5208618228658057,300
8,S A. Grid,0.5386054642240804,300
8,Learnable,0.5609785541135943,300
16,SD,0.4147540523783996,300
16,S A. Diagonal,0.45021808206765823,300
16,S A. MultiDiagonal,0.427020752548918,300
16,S A. Grid,0.4384931801374917,300
16,Learnable,0.4449680302207727,300
32,SD,0.32340572355941555,300
32,S A. Diagonal,0.36552836518596166,300
32,S A. MultiDiagonal,0.3529314776244103,300
32,S A. Grid,0.35704772471877827,300
32,Learnable,0.32399851658312506,300
64,SD,0.216751090136167,300
64,S A. Diagonal,0.2759860180512812,300
64,S A. MultiDiagonal,0.24296923775835888,300
64,S A. Grid,0.24316398087004587,300
8,SD,0.4953440667056727,301
8,S A. Diagonal,0.5371510737350401,301
8,S A. MultiDiagonal,0.5236267520461042,301
8,S A. Grid,0.526234724811783,301
8,Learnable,0.5310930012014394,301
16,SD,0.4135233116395539,301
16,S A. Diagonal,0.4465728076186281,301
16,S A. MultiDiagonal,0.4308541079111235,301
16,S A. Grid,0.44204065169850915,301
16,Learnable,0.4595714812363441,301
32,SD,0.32612035501652453,301
32,S A. Diagonal,0.3658526092668528,301
32,S A. MultiDiagonal,0.3422058381073899,301
32,S A. Grid,0.35543012818085185,301
32,Learnable,0.31711368033150605,301
64,SD,0.21816287679107896,301
64,S A. Diagonal,0.2740449356027032,301
64,S A. MultiDiagonal,0.23973693841533888,301
64,S A. Grid,0.25851337051741663,301
8,SD,0.4903796389972848,302
8,S A. Diagonal,0.537035859771683,302
8,S A. MultiDiagonal,0.5258858262852579,302
8,S A. Grid,0.532714221364947,302
8,Learnable,0.5259826595831725,302
16,SD,0.40710743868332366,302
16,S A. Diagonal,0.4550775475802098,302
16,S A. MultiDiagonal,0.42747493429230243,302
16,S A. Grid,0.442422818279236,302
16,Learnable,0.44151760329781947,302
32,SD,0.32805443222182257,302
32,S A. Diagonal,0.3606684807415026,302
32,S A. MultiDiagonal,0.3348170835100633,302
32,S A. Grid,0.3522016378520532,302
32,Learnable,0.3321047133967916,302
64,SD,0.22437940119121477,302
64,S A. Diagonal,0.2709918335950976,302
64,S A. MultiDiagonal,0.24417040444530352,302
64,S A. Grid,0.2447045154731849,302
8,SD,0.4915397902437822,303
8,S A. Diagonal,0.541594505243135,303
8,S A. MultiDiagonal,0.5204601318035084,303
8,S A. Grid,0.5378626620879179,303
8,Learnable,0.5129127128881086,303
16,SD,0.4070461221050985,303
16,S A. Diagonal,0.4561888178812272,303
16,S A. MultiDiagonal,0.42363426504998025,303
16,S A. Grid,0.44269071400599724,303
16,Learnable,0.42753006927807197,303
32,SD,0.32432403499297924,303
32,S A. Diagonal,0.35862775756951915,303
32,S A. MultiDiagonal,0.33511828485693235,303
32,S A. Grid,0.35971310746901136,303
32,Learnable,0.319068493617886,303
64,SD,0.2288990238602813,303
64,S A. Diagonal,0.24721099904046007,303
64,S A. MultiDiagonal,0.24784000981904375,303
64,S A. Grid,0.2559780010173887,303
8,SD,0.4871014792011809,304
8,S A. Diagonal,0.541061339635478,304
8,S A. MultiDiagonal,0.5257718129510452,304
8,S A. Grid,0.535136144898355,304
8,Learnable,0.5351957158959763,304
16,SD,0.4132408130914012,304
16,S A. Diagonal,0.4519570472781891,304
16,S A. MultiDiagonal,0.42295073134436834,304
16,S A. Grid,0.4447602571033506,304
16,Learnable,0.42752807236608953,304
32,SD,0.3267511471624761,304
32,S A. Diagonal,0.3634255838441326,304
32,S A. MultiDiagonal,0.33725948277599654,304
32,S A. Grid,0.3536151189086036,304
32,Learnable,0.31082760721250385,304
64,SD,0.21679375853871305,304
64,S A. Diagonal,0.2551483423161573,304
64,S A. MultiDiagonal,0.24241503708647757,304
64,S A. Grid,0.24992285646096918,304
8,SD,0.4945311142797404,305
8,S A. Diagonal,0.540296145217884,305
8,S A. MultiDiagonal,0.528609881598348,305
8,S A. Grid,0.5357130275949803,305
8,Learnable,0.5228201726734754,305
16,SD,0.4125024195892016,305
16,S A. Diagonal,0.44729875407166975,305
16,S A. MultiDiagonal,0.4221156914920315,305
16,S A. Grid,0.44555728112769644,305
16,Learnable,0.4261374517359786,305
32,SD,0.32638975623121236,305
32,S A. Diagonal,0.36269605144935113,305
32,S A. MultiDiagonal,0.33747118363334927,305
32,S A. Grid,0.34970842047212375,305
32,Learnable,0.33420423821796374,305
64,SD,0.22682975040737144,305
64,S A. Diagonal,0.26572957306536615,305
64,S A. MultiDiagonal,0.24311352963546903,305
64,S A. Grid,0.24101722471223921,305
8,SD,0.4904844564580644,306
8,S A. Diagonal,0.5364735300134849,306
8,S A. MultiDiagonal,0.5335678637871069,306
8,S A. Grid,0.5349997098862347,306
8,Learnable,0.5322555401977835,306
16,SD,0.4086554560658159,306
16,S A. Diagonal,0.4534225549777978,306
16,S A. MultiDiagonal,0.4262793391894514,306
16,S A. Grid,0.4404921923013564,306
16,Learnable,0.4280396060405003,306
32,SD,0.3259164603391873,306
32,S A. Diagonal,0.36150626731419055,306
32,S A. MultiDiagonal,0.3485534104262643,306
32,S A. Grid,0.3450454531762983,306
32,Learnable,0.2996783994448734,306
64,SD,0.22241242187368343,306
64,S A. Diagonal,0.2612626325945365,306
64,S A. MultiDiagonal,0.25071910164114947,306
64,S A. Grid,0.2536951433337214,306
8,SD,0.498224641066758,307
8,S A. Diagonal,0.5308044417533341,307
8,S A. MultiDiagonal,0.5292960265709955,307
8,S A. Grid,0.5355631071970087,307
8,Learnable,0.5485143270620554,307
16,SD,0.4144369194094534,307
16,S A. Diagonal,0.4543711466818748,307
16,S A. MultiDiagonal,0.425327013106932,307
16,S A. Grid,0.43851917848226607,307
16,Learnable,0.43286938501934064,307
32,SD,0.32603891282377767,307
32,S A. Diagonal,0.3615811024314278,307
32,S A. MultiDiagonal,0.33873614837601423,307
32,S A. Grid,0.3495417061330631,307
32,Learnable,0.32696970021810823,307
64,SD,0.21592322243006468,307
64,S A. Diagonal,0.2586310395249316,307
64,S A. MultiDiagonal,0.24038316151029746,307
64,S A. Grid,0.2526249068763686,307
8,SD,0.48927264847792457,308
8,S A. Diagonal,0.5366588992772745,308
8,S A. MultiDiagonal,0.52453042035727,308
8,S A. Grid,0.5312219819332684,308
8,Learnable,0.5409058768866928,308
16,SD,0.41545767125895916,308
16,S A. Diagonal,0.45441602538593134,308
16,S A. MultiDiagonal,0.41856622202984234,308
16,S A. Grid,0.43375993437677596,308
16,Learnable,0.4670725449068847,308
32,SD,0.3255563579047316,308
32,S A. Diagonal,0.36208202061591416,308
32,S A. MultiDiagonal,0.3386368886653891,308
32,S A. Grid,0.35751568645470255,308
32,Learnable,0.3190711474702279,308
64,SD,0.22159428136974882,308
64,S A. Diagonal,0.2620603115563277,308
64,S A. MultiDiagonal,0.23957888030148605,308
64,S A. Grid,0.25815070084211844,308
8,SD,0.49965469322303235,309
8,S A. Diagonal,0.5376728518024213,309
8,S A. MultiDiagonal,0.5202040340758461,309
8,S A. Grid,0.5367722332136945,309
8,Learnable,0.5337377487116758,309
16,SD,0.40793109214045736,309
16,S A. Diagonal,0.45338255310791997,309
16,S A. MultiDiagonal,0.4187316566955835,309
16,S A. Grid,0.44440884064715896,309
16,Learnable,0.4271993231180184,309
32,SD,0.3261439893285586,309
32,S A. Diagonal,0.36556261557426534,309
32,S A. MultiDiagonal,0.34367566364971097,309
32,S A. Grid,0.34562227824664726,309
32,Learnable,0.315276823659544,309
64,SD,0.21282327385751718,309
64,S A. Diagonal,0.273195617859541,309
64,S A. MultiDiagonal,0.2382111058993266,309
64,S A. Grid,0.24670333128789135,309
8,SD,0.49222951901715084,310
8,S A. Diagonal,0.5373693985195414,310
8,S A. MultiDiagonal,0.5175659971487055,310
8,S A. Grid,0.5227325816081319,310
8,Learnable,0.5391995865304384,310
16,SD,0.4110914090406773,310
16,S A. Diagonal,0.4521378283139887,310
16,S A. MultiDiagonal,0.4250094281483758,310
16,S A. Grid,0.44201080519453567,310
16,Learnable,0.42595766593847917,310
32,SD,0.32385843289852634,310
32,S A. Diagonal,0.36211736054942134,310
32,S A. MultiDiagonal,0.3345350748354331,310
32,S A. Grid,0.348215332748116,310
32,Learnable,0.32221992708837016,310
64,SD,0.2367810458787239,310
64,S A. Diagonal,0.27024717267889775,310
64,S A. MultiDiagonal,0.2540639465749671,310
64,S A. Grid,0.2520675364938493,310
8,SD,0.4859882977745035,311
8,S A. Diagonal,0.5350423837271667,311
8,S A. MultiDiagonal,0.5091253490149765,311
8,S A. Grid,0.5359266213755518,311
8,Learnable,0.542396766547594,311
16,SD,0.40942814708777364,311
16,S A. Diagonal,0.454538205970566,311
16,S A. MultiDiagonal,0.42355214663182505,311
16,S A. Grid,0.43743161547847614,311
16,Learnable,0.44291055552284964,311
32,SD,0.3259299079195776,311
32,S A. Diagonal,0.35767876133617127,311
32,S A. MultiDiagonal,0.33922539061912815,311
32,S A. Grid,0.350561043435772,311
32,Learnable,0.3305433472251545,311
64,SD,0.22038409177162885,311
64,S A. Diagonal,0.2594481877952239,311
64,S A. MultiDiagonal,0.2511127821105095,311
64,S A. Grid,0.24388710808604588,311
8,SD,0.4927855773204909,312
8,S A. Diagonal,0.536116800075026,312
8,S A. MultiDiagonal,0.5196161857188228,312
8,S A. Grid,0.5384672440548366,312
8,Learnable,0.5407367559024342,312
16,SD,0.40944426309897924,312
16,S A. Diagonal,0.4529702572855799,312
16,S A. MultiDiagonal,0.4284922493431877,312
16,S A. Grid,0.4383637060419098,312
16,Learnable,0.4407097120218153,312
32,SD,0.3219079361689001,312
32,S A. Diagonal,0.3587051256389444,312
32,S A. MultiDiagonal,0.3428195408457508,312
32,S A. Grid,0.3497136748972096,312
32,Learnable,0.3208179711802168,312
64,SD,0.2207733203434408,312
64,S A. Diagonal,0.26095116970147914,312
64,S A. MultiDiagonal,0.24281557393134373,312
64,S A. Grid,0.25216872165032334,312
8,SD,0.49095231244037296,313
8,S A. Diagonal,0.5371182135281838,313
8,S A. MultiDiagonal,0.5206950620848815,313
8,S A. Grid,0.5287255542796514,313
8,Learnable,0.5355966017492029,313
16,SD,0.4077016716417834,313
16,S A. Diagonal,0.4536382766430787,313
16,S A. MultiDiagonal,0.4216962647805082,313
16,S A. Grid,0.4377539951139325,313
16,Learnable,0.4442338254553746,313
32,SD,0.3266448778766934,313
32,S A. Diagonal,0.36405849371798527,313
32,S A. MultiDiagonal,0.3359869352783585,313
32,S A. Grid,0.35511935008441786,313
32,Learnable,0.3367734688917552,313
64,SD,0.22385654024483773,313
64,S A. Diagonal,0.2520816322917447,313
64,S A. MultiDiagonal,0.25112809989434204,313
64,S A. Grid,0.2661394979927946,313
8,SD,0.49526339374867556,314
8,S A. Diagonal,0.5333210114411631,314
8,S A. MultiDiagonal,0.5277162270461877,314
8,S A. Grid,0.535684127571307,314
8,Learnable,0.5419933647099298,314
16,SD,0.41335102992499045,314
16,S A. Diagonal,0.45536001155380507,314
16,S A. MultiDiagonal,0.42886837077465356,314
16,S A. Grid,0.44039491330513447,314
16,Learnable,0.42056626836505934,314
32,SD,0.3275930561804889,314
32,S A. Diagonal,0.35603663218727216,314
32,S A. MultiDiagonal,0.3370313008189082,314
32,S A. Grid,0.356463049087536,314
32,Learnable,0.3162553015573346,314
64,SD,0.2170071644947527,314
64,S A. Diagonal,0.2645384163367919,314
64,S A. MultiDiagonal,0.25257388696119887,314
64,S A. Grid,0.2983162976738431,314
8,SD,0.48905357379173253,315
8,S A. Diagonal,0.5403573983172737,315
8,S A. MultiDiagonal,0.5247720051784414,315
8,S A. Grid,0.5261901428695106,315
8,Learnable,0.5417041499125201,315
16,SD,0.40716866879089236,315
16,S A. Diagonal,0.45352237925717187,315
16,S A. MultiDiagonal,0.42067080516470934,315
16,S A. Grid,0.44300750515099085,315
16,Learnable,0.43400941897137657,315
32,SD,0.32569006488828534,315
32,S A. Diagonal,0.3630417745338637,315
32,S A. MultiDiagonal,0.33225908388255976,315
32,S A. Grid,0.3479602805106692,315
32,Learnable,0.3293410092344666,315
64,SD,0.2317316686015638,315
64,S A. Diagonal,0.26259971774066404,315
64,S A. MultiDiagonal,0.24367755597044613,315
64,S A. Grid,0.2475794134549364,315
8,SD,0.49177348030552415,316
8,S A. Diagonal,0.5375348890914659,316
8,S A. MultiDiagonal,0.5223097472181845,316
8,S A. Grid,0.5314206341890958,316
8,Learnable,0.5316704681433394,316
16,SD,0.4095472244672093,316
16,S A. Diagonal,0.45135561220758713,316
16,S A. MultiDiagonal,0.42959658339247286,316
16,S A. Grid,0.44305876944832734,316
16,Learnable,0.46401017498967434,316
32,SD,0.32495070481240884,316
32,S A. Diagonal,0.35696587767289,316
32,S A. MultiDiagonal,0.34489374774177356,316
32,S A. Grid,0.34978493059211035,316
32,Learnable,0.3250422334933565,316
64,SD,0.2199169659640371,316
64,S A. Diagonal,0.25303964896092845,316
64,S A. MultiDiagonal,0.25474022265038815,316
64,S A. Grid,0.24855819925816436,316
8,SD,0.49362499508484436,317
8,S A. Diagonal,0.5406331878894121,317
8,S A. MultiDiagonal,0.5195230783756042,317
8,S A. Grid,0.5246683630681923,317
8,Learnable,0.5529716129239343,317
16,SD,0.41134293547910883,317
16,S A. Diagonal,0.44463892398938054,317
16,S A. MultiDiagonal,0.4201751639142769,317
16,S A. Grid,0.4415298363566168,317
16,Learnable,0.44070417257991606,317
32,SD,0.32360472197562784,317
32,S A. Diagonal,0.36012638786054507,317
32,S A. MultiDiagonal,0.3368123697043759,317
32,S A. Grid,0.35983310773473975,317
32,Learnable,0.3081744987822404,317
64,SD,0.22923682998898798,317
64,S A. Diagonal,0.2671445187029339,317
64,S A. MultiDiagonal,0.2417172577942493,317
64,S A. Grid,0.26046118994339723,317
8,SD,0.49233945448374605,318
8,S A. Diagonal,0.5388987003965405,318
8,S A. MultiDiagonal,0.5277370334187133,318
8,S A. Grid,0.5395538448263438,318
8,Learnable,0.5305581279060914,318
16,SD,0.4102654806242458,318
16,S A. Diagonal,0.45605065406878903,318
16,S A. MultiDiagonal,0.42121702791550847,318
16,S A. Grid,0.4423764121477616,318
16,Learnable,0.41742234971753023,318
32,SD,0.32381967534980083,318
32,S A. Diagonal,0.3627431863683943,318
32,S A. MultiDiagonal,0.3319315203502827,318
32,S A. Grid,0.35333254401220404,318
32,Learnable,0.31926216466103546,318
64,SD,0.233644085378073,318
64,S A. Diagonal,0.2650623546891313,318
64,S A. MultiDiagonal,0.25214032241915996,318
64,S A. Grid,0.241461255290293,318
8,SD,0.4938289912237872,319
8,S A. Diagonal,0.542473684093663,319
8,S A. MultiDiagonal,0.516457195475641,319
8,S A. Grid,0.5338594367688897,319
8,Learnable,0.5370432835664685,319
16,SD,0.4067396518068893,319
16,S A. Diagonal,0.4487686693482793,319
16,S A. MultiDiagonal,0.41731040083548293,319
16,S A. Grid,0.43696016708913676,319
16,Learnable,0.4277156497151176,319
32,SD,0.3242136346454464,319
32,S A. Diagonal,0.3575417467190143,319
32,S A. MultiDiagonal,0.33039308001862927,319
32,S A. Grid,0.3563605538589797,319
32,Learnable,0.3210665658335486,319
64,SD,0.2240171542513825,319
64,S A. Diagonal,0.27315283468297563,319
64,S A. MultiDiagonal,0.2377028967861891,319
64,S A. Grid,0.24488730366984918,319
8,SD,0.48446319549230926,320
8,S A. Diagonal,0.5363620116554417,320
8,S A. MultiDiagonal,0.5321751207029164,320
8,S A. Grid,0.5337194657219911,320
8,Learnable,0.49390204873296173,320
16,SD,0.41055836811196256,320
16,S A. Diagonal,0.4518773588506715,320
16,S A. MultiDiagonal,0.4157373590633269,320
16,S A. Grid,0.44654820567241627,320
16,Learnable,0.4455541286106237,320
32,SD,0.3288236900791519,320
32,S A. Diagonal,0.36208591206129503,320
32,S A. MultiDiagonal,0.33226521008724813,320
32,S A. Grid,0.3541064947551942,320
32,Learnable,0.3261998892386897,320
64,SD,0.22623262296046642,320
64,S A. Diagonal,0.26595923051220116,320
64,S A. MultiDiagonal,0.24302239564867462,320
64,S A. Grid,0.2542957027178643,320
8,SD,0.49026514881548683,321
8,S A. Diagonal,0.5433392510882955,321
8,S A. MultiDiagonal,0.5183867603504697,321
8,S A. Grid,0.532456500179235,321
8,Learnable,0.510639207248023,321
16,SD,0.40950313498561874,321
16,S A. Diagonal,0.4572994520233632,321
16,S A. MultiDiagonal,0.4245586979081247,321
16,S A. Grid,0.43921973540972803,321
16,Learnable,0.4232351556272579,321
32,SD,0.3261855158044427,321
32,S A. Diagonal,0.3574354343074023,321
32,S A. MultiDiagonal,0.3317208244217435,321
32,S A. Grid,0.35041850619573045,321
32,Learnable,0.3250423081357943,321
64,SD,0.2200049824646309,321
64,S A. Diagonal,0.25888395201520903,321
64,S A. MultiDiagonal,0.24854961531457492,321
64,S A. Grid,0.24813786662590648,321
8,SD,0.4963558960796655,322
8,S A. Diagonal,0.5401994008081854,322
8,S A. MultiDiagonal,0.5318491674401075,322
8,S A. Grid,0.5288366124404126,322
8,Learnable,0.543067824775356,322
16,SD,0.4109044977392753,322
16,S A. Diagonal,0.4491420726222442,322
16,S A. MultiDiagonal,0.4193425130051027,322
16,S A. Grid,0.438694481482242,322
16,Learnable,0.42710603313597356,322
32,SD,0.326353505317972,322
32,S A. Diagonal,0.36228744299513094,322
32,S A. MultiDiagonal,0.336633028052191,322
32,S A. Grid,0.3510446616756068,322
32,Learnable,0.3415947274274828,322
64,SD,0.218937563181252,322
64,S A. Diagonal,0.2572218837491485,322
64,S A. MultiDiagonal,0.24114075030488663,322
64,S A. Grid,0.25065640803793976,322
8,SD,0.49607301488344896,323
8,S A. Diagonal,0.5355815760609377,323
8,S A. MultiDiagonal,0.5255052035014532,323
8,S A. Grid,0.5307416654438333,323
8,Learnable,0.542339236583358,323
16,SD,0.4085229921834601,323
16,S A. Diagonal,0.4486620886144358,323
16,S A. MultiDiagonal,0.4228144454848813,323
16,S A. Grid,0.4370051194761031,323
16,Learnable,0.43213179431731596,323
32,SD,0.3251971844310646,323
32,S A. Diagonal,0.3602152636735481,323
32,S A. MultiDiagonal,0.33456715291791184,323
32,S A. Grid,0.34872982662489227,323
32,Learnable,0.32848817363831384,323
64,SD,0.21434590933611813,323
64,S A. Diagonal,0.26572675132537144,323
64,S A. MultiDiagonal,0.25334893567901473,323
64,S A. Grid,0.2537365301232859,323
8,SD,0.48939575915758904,324
8,S A. Diagonal,0.5354180799316249,324
8,S A. MultiDiagonal,0.5268867374730984,324
8,S A. Grid,0.5360775590311022,324
8,Learnable,0.5356986873025363,324
16,SD,0.41055656935191,324
16,S A. Diagonal,0.4606005305729819,324
16,S A. MultiDiagonal,0.4163484352431318,324
16,S A. Grid,0.4371407829541882,324
16,Learnable,0.46193030734767404,324
32,SD,0.3266849398832832,324
32,S A. Diagonal,0.3632857307812386,324
32,S A. MultiDiagonal,0.33399408309011647,324
32,S A. Grid,0.3588365542711141,324
32,Learnable,0.3199824945939157,324
64,SD,0.22524083455601782,324
64,S A. Diagonal,0.24852429135468349,324
64,S A. MultiDiagonal,0.241091396121837,324
64,S A. Grid,0.2636065522723672,324
8,SD,0.48951212746339656,325
8,S A. Diagonal,0.5388269026958201,325
8,S A. MultiDiagonal,0.5237190092192855,325
8,S A. Grid,0.5337819587655023,325
8,Learnable,0.5025978720157624,325
16,SD,0.4095814912700828,325
16,S A. Diagonal,0.4572124948879591,325
16,S A. MultiDiagonal,0.4359626154991218,325
16,S A. Grid,0.4380875005475855,325
16,Learnable,0.44123808721182073,325
32,SD,0.3263769042057074,325
32,S A. Diagonal,0.361109604140739,325
32,S A. MultiDiagonal,0.3315684182290953,325
32,S A. Grid,0.3496168843032476,325
32,Learnable,0.3174724981366678,325
64,SD,0.2260614629247629,325
64,S A. Diagonal,0.2700078288198219,325
64,S A. MultiDiagonal,0.24151840730810398,325
64,S A. Grid,0.2516571780124774,325
8,SD,0.49239928047311565,326
8,S A. Diagonal,0.5386924038513423,326
8,S A. MultiDiagonal,0.5097732081703021,326
8,S A. Grid,0.5295983712192162,326
8,Learnable,0.5424455942560764,326
16,SD,0.414540561390995,326
16,S A. Diagonal,0.45253124191661454,326
16,S A. MultiDiagonal,0.41525055450284076,326
16,S A. Grid,0.4388587744811744,326
16,Learnable,0.43925724720838666,326
32,SD,0.3262096493888853,326
32,S A. Diagonal,0.3660528183766052,326
32,S A. MultiDiagonal,0.3343361798568634,326
32,S A. Grid,0.3592815737319513,326
32,Learnable,0.3264676080511285,326
64,SD,0.22372441913850608,326
64,S A. Diagonal,0.28064888932111964,326
64,S A. MultiDiagonal,0.23899159030665582,326
64,S A. Grid,0.26063731865369627,326
8,SD,0.49749435141514514,327
8,S A. Diagonal,0.5369677325881013,327
8,S A. MultiDiagonal,0.51934033176202,327
8,S A. Grid,0.5372760120792269,327
8,Learnable,0.5317289222208078,327
16,SD,0.40944161565989756,327
16,S A. Diagonal,0.46440132745831986,327
16,S A. MultiDiagonal,0.4238932499742388,327
16,S A. Grid,0.4400891202393211,327
16,Learnable,0.4611585129252677,327
32,SD,0.3272076816680286,327
32,S A. Diagonal,0.36716536930677957,327
32,S A. MultiDiagonal,0.34082728354825326,327
32,S A. Grid,0.3467324972334306,327
32,Learnable,0.31944546308029503,327
64,SD,0.22388150293663547,327
64,S A. Diagonal,0.27200413939101986,327
64,S A. MultiDiagonal,0.24294649957516362,327
64,S A. Grid,0.24401302600171923,327
8,SD,0.48370180518960393,328
8,S A. Diagonal,0.5446955521033472,328
8,S A. MultiDiagonal,0.5140637943889683,328
8,S A. Grid,0.5320666666005922,328
8,Learnable,0.5427472588751623,328
16,SD,0.41113969060551825,328
16,S A. Diagonal,0.4530383163044943,328
16,S A. MultiDiagonal,0.42371877153343857,328
16,S A. Grid,0.4497917481440686,328
16,Learnable,0.45245416722113896,328
32,SD,0.32590348915717976,328
32,S A. Diagonal,0.36505732700125015,328
32,S A. MultiDiagonal,0.338120506637398,328
32,S A. Grid,0.35348385174167607,328
32,Learnable,0.302113695415141,328
64,SD,0.21441821756673543,328
64,S A. Diagonal,0.2657191218627428,328
64,S A. MultiDiagonal,0.24912519783220632,328
64,S A. Grid,0.25498915695767876,328
8,SD,0.49190434262682614,329
8,S A. Diagonal,0.5341832982837666,329
8,S A. MultiDiagonal,0.5187345138177407,329
8,S A. Grid,0.530916253411026,329
8,Learnable,0.5398439132837104,329
16,SD,0.40993465465111373,329
16,S A. Diagonal,0.4496311161998059,329
16,S A. MultiDiagonal,0.4338753344729769,329
16,S A. Grid,0.44586537862494624,329
16,Learnable,0.4462115320214734,329
32,SD,0.32765152370700606,329
32,S A. Diagonal,0.361436816734049,329
32,S A. MultiDiagonal,0.33043447803080755,329
32,S A. Grid,0.35331840919221846,329
32,Learnable,0.31367462721392836,329
64,SD,0.21742143720713258,329
64,S A. Diagonal,0.25878342766915724,329
64,S A. MultiDiagonal,0.23811578344611511,329
64,S A. Grid,0.24812423625863766,329
8,SD,0.4897931226784913,330
8,S A. Diagonal,0.5359919066433473,330
8,S A. MultiDiagonal,0.5282372778110426,330
8,S A. Grid,0.5373462345911859,330
8,Learnable,0.5624815870764889,330
16,SD,0.41500633443906054,330
16,S A. Diagonal,0.4519481341241214,330
16,S A. MultiDiagonal,0.43071060917516746,330
16,S A. Grid,0.4414167215210802,330
16,Learnable,0.4422918854890783,330
32,SD,0.32614504493006524,330
32,S A. Diagonal,0.36441670821891964,330
32,S A. MultiDiagonal,0.33071707682760826,330
32,S A. Grid,0.3489775466420134,330
32,Learnable,0.3164283173816584,330
64,SD,0.2181882538379237,330
64,S A. Diagonal,0.2671220411118479,330
64,S A. MultiDiagonal,0.23064146390305115,330
64,S A. Grid,0.24555413581563568,330
8,SD,0.5006398211758919,331
8,S A. Diagonal,0.5383945666600418,331
8,S A. MultiDiagonal,0.5239574176785324,331
8,S A. Grid,0.5226047361767112,331
8,Learnable,0.53757585111794,331
16,SD,0.41094014394864814,331
16,S A. Diagonal,0.45898206516574,331
16,S A. MultiDiagonal,0.4339540108149658,331
16,S A. Grid,0.4397146164925845,331
16,Learnable,0.45623243323611745,331
32,SD,0.3246829674778726,331
32,S A. Diagonal,0.3608397502221006,331
32,S A. MultiDiagonal,0.3462819137755655,331
32,S A. Grid,0.3514991547372887,331
32,Learnable,0.31425576816810974,331
64,SD,0.2313516407838875,331
64,S A. Diagonal,0.2611540780201458,331
64,S A. MultiDiagonal,0.25331800240569713,331
64,S A. Grid,0.2534400413820706,331
8,SD,0.4885331497390908,332
8,S A. Diagonal,0.5407102958934492,332
8,S A. MultiDiagonal,0.5230291247724118,332
8,S A. Grid,0.5270480516044934,332
8,Learnable,0.5410882796778946,332
16,SD,0.4158115134882628,332
16,S A. Diagonal,0.45968661138507283,332
16,S A. MultiDiagonal,0.4310288826333097,332
16,S A. Grid,0.43548304369727775,332
16,Learnable,0.43364617825685947,332
32,SD,0.3245068498377284,332
32,S A. Diagonal,0.36380797950391014,332
32,S A. MultiDiagonal,0.34051275307281353,332
32,S A. Grid,0.35015919297257087,332
32,Learnable,0.30263727647986605,332
64,SD,0.22035547946191497,332
64,S A. Diagonal,0.26520430471158735,332
64,S A. MultiDiagonal,0.24210165886623056,332
64,S A. Grid,0.24357462957466047,332
8,SD,0.4933006352021311,333
8,S A. Diagonal,0.543773734375104,333
8,S A. MultiDiagonal,0.531670076330956,333
8,S A. Grid,0.5266718515009956,333
8,Learnable,0.5428524114248062,333
16,SD,0.4142801329547324,333
16,S A. Diagonal,0.4536321444677054,333
16,S A. MultiDiagonal,0.41950521911031613,333
16,S A. Grid,0.44987470186341594,333
16,Learnable,0.4498793872940991,333
32,SD,0.32531187851571663,333
32,S A. Diagonal,0.3639257090510352,333
32,S A. MultiDiagonal,0.33169069585447114,333
32,S A. Grid,0.3538670395678213,333
32,Learnable,0.32076577300601955,333
64,SD,0.2259993130879776,333
64,S A. Diagonal,0.2683663387138102,333
64,S A. MultiDiagonal,0.24989208449105815,333
64,S A. Grid,0.23892175638850996,333
8,SD,0.4889709280701636,334
8,S A. Diagonal,0.5423867085460429,334
8,S A. MultiDiagonal,0.5187091074317033,334
8,S A. Grid,0.5320990226782613,334
8,Learnable,0.5206197100902523,334
16,SD,0.4104915769521347,334
16,S A. Diagonal,0.4543741874659446,334
16,S A. MultiDiagonal,0.4278450459674442,334
16,S A. Grid,0.4493310058664205,334
16,Learnable,0.4258282091966592,334
32,SD,0.33119223810956966,334
32,S A. Diagonal,0.36052407993030655,334
32,S A. MultiDiagonal,0.34225329648167535,334
32,S A. Grid,0.3531599276042544,334
32,Learnable,0.33565087437263436,334
64,SD,0.22858688626813062,334
64,S A. Diagonal,0.2674862963334249,334
64,S A. MultiDiagonal,0.2720410713872635,334
64,S A. Grid,0.2562110160996448,334
8,SD,0.48675545119974756,335
8,S A. Diagonal,0.5363242694545228,335
8,S A. MultiDiagonal,0.5274236022342255,335
8,S A. Grid,0.5417667459162823,335
8,Learnable,0.5344162709795441,335
16,SD,0.41076619711994744,335
16,S A. Diagonal,0.4561420812490481,335
16,S A. MultiDiagonal,0.41760874220850897,335
16,S A. Grid,0.4386136840289249,335
16,Learnable,0.4242026904569343,335
32,SD,0.3264030931420196,335
32,S A. Diagonal,0.3641870763913962,335
32,S A. MultiDiagonal,0.3333226611900232,335
32,S A. Grid,0.36135236376083224,335
32,Learnable,0.3190865359134838,335
64,SD,0.22399346326644443,335
64,S A. Diagonal,0.2723353142638178,335
64,S A. MultiDiagonal,0.24981045791616996,335
64,S A. Grid,0.25082243662258713,335
8,SD,0.48796956069673336,336
8,S A. Diagonal,0.5358009336075089,336
8,S A. MultiDiagonal,0.518942303618433,336
8,S A. Grid,0.5275016523606836,336
8,Learnable,0.5096955886310471,336
16,SD,0.41027813692384796,336
16,S A. Diagonal,0.4485947878067046,336
16,S A. MultiDiagonal,0.42707481608187703,336
16,S A. Grid,0.44555226437295364,336
16,Learnable,0.4240844267214405,336
32,SD,0.32474143396507094,336
32,S A. Diagonal,0.36760415270194097,336
32,S A. MultiDiagonal,0.3381392727149781,336
32,S A. Grid,0.351791561021087,336
32,Learnable,0.3386694001775774,336
64,SD,0.2172596975275384,336
64,S A. Diagonal,0.25879367177785895,336
64,S A. MultiDiagonal,0.24448439237696912,336
64,S A. Grid,0.24336619001156184,336
8,SD,0.4968027024282246,337
8,S A. Diagonal,0.5373483061674588,337
8,S A. MultiDiagonal,0.5218657293035025,337
8,S A. Grid,0.5358216030805287,337
8,Learnable,0.5373648655484101,337
16,SD,0.4137940973888845,337
16,S A. Diagonal,0.4548336572926044,337
16,S A. MultiDiagonal,0.42519120019588896,337
16,S A. Grid,0.4429775576200684,337
16,Learnable,0.44141251470647763,337
32,SD,0.3235154375681012,337
32,S A. Diagonal,0.3602107124999803,337
32,S A. MultiDiagonal,0.3391944491588372,337
32,S A. Grid,0.34639417394523,337
32,Learnable,0.3135673821675815,337
64,SD,0.22202847675110451,337
64,S A. Diagonal,0.26797512091578585,337
64,S A. MultiDiagonal,0.2446501316464874,337
64,S A. Grid,0.2407859402386585,337
8,SD,0.4828636904697224,338
8,S A. Diagonal,0.5402304363920888,338
8,S A. MultiDiagonal,0.5203676580170985,338
8,S A. Grid,0.5321319249950913,338
8,Learnable,0.534294966446137,338
16,SD,0.4094616384321068,338
16,S A. Diagonal,0.4565563766030204,338
16,S A. MultiDiagonal,0.4284438135912634,338
16,S A. Grid,0.44285620344862875,338
16,Learnable,0.46892889884431915,338
32,SD,0.32972511045286196,338
32,S A. Diagonal,0.36442835432651005,338
32,S A. MultiDiagonal,0.3399532805941011,338
32,S A. Grid,0.34549685352471515,338
32,Learnable,0.3080452221500399,338
64,SD,0.2284019916544194,338
64,S A. Diagonal,0.27859292407048214,338
64,S A. MultiDiagonal,0.25296525018216715,338
64,S A. Grid,0.2615709508703204,338
8,SD,0.4861577428387829,339
8,S A. Diagonal,0.5351544782550282,339
8,S A. MultiDiagonal,0.5200674729578085,339
8,S A. Grid,0.536030975784169,339
8,Learnable,0.5391418802536542,339
16,SD,0.41356215527280715,339
16,S A. Diagonal,0.45431983747579185,339
16,S A. MultiDiagonal,0.41394017188168597,339
16,S A. Grid,0.4373450399520231,339
16,Learnable,0.4334388770336857,339
32,SD,0.32748583568662604,339
32,S A. Diagonal,0.3589320076139594,339
32,S A. MultiDiagonal,0.33514840755255265,339
32,S A. Grid,0.3512309089847199,339
32,Learnable,0.3314993986683909,339
64,SD,0.21970360920365026,339
64,S A. Diagonal,0.2625170326502032,339
64,S A. MultiDiagonal,0.2467569975789553,339
64,S A. Grid,0.2392040070090707,339
8,SD,0.49743093793325277,340
8,S A. Diagonal,0.5381998274766573,340
8,S A. MultiDiagonal,0.5162830393129061,340
8,S A. Grid,0.5252100932740899,340
8,Learnable,0.5501068919910723,340
16,SD,0.4122631183023102,340
16,S A. Diagonal,0.45427313543738806,340
16,S A. MultiDiagonal,0.42094990855393477,340
16,S A. Grid,0.4427235637689947,340
16,Learnable,0.4416500416238358,340
32,SD,0.32534810949264964,340
32,S A. Diagonal,0.3661921763034125,340
32,S A. MultiDiagonal,0.33926319082483286,340
32,S A. Grid,0.3528752196089061,340
32,Learnable,0.31428128197637417,340
64,SD,0.22479302446112404,340
64,S A. Diagonal,0.2723192136831136,340
64,S A. MultiDiagonal,0.24013010555017156,340
64,S A. Grid,0.23727177786337628,340
8,SD,0.49688288945385084,341
8,S A. Diagonal,0.5368056795292504,341
8,S A. MultiDiagonal,0.5215865647142673,341
8,S A. Grid,0.5373012889784543,341
8,Learnable,0.540802688962471,341
16,SD,0.41202174024826477,341
16,S A. Diagonal,0.4540931514966747,341
16,S A. MultiDiagonal,0.42549045881618625,341
16,S A. Grid,0.4407543531717531,341
16,Learnable,0.47463400199170414,341
32,SD,0.3242699464535267,341
32,S A. Diagonal,0.36227523816499974,341
32,S A. MultiDiagonal,0.3312961432878504,341
32,S A. Grid,0.35074999874709856,341
32,Learnable,0.3195331785834964,341
64,SD,0.2165422746684126,341
64,S A. Diagonal,0.25767088434127733,341
64,S A. MultiDiagonal,0.23836675587540745,341
64,S A. Grid,0.2546454463888075,341
8,SD,0.49578401978725056,342
8,S A. Diagonal,0.5375192613658824,342
8,S A. MultiDiagonal,0.526294735509347,342
8,S A. Grid,0.5394902086233737,342
8,Learnable,0.5326099659947594,342
16,SD,0.4108315422571648,342
16,S A. Diagonal,0.45411427350058364,342
16,S A. MultiDiagonal,0.43181883283852934,342
16,S A. Grid,0.4381901506274222,342
16,Learnable,0.43661301547815035,342
32,SD,0.33209589712331306,342
32,S A. Diagonal,0.368721653150237,342
32,S A. MultiDiagonal,0.33467829299162144,342
32,S A. Grid,0.35452583202382165,342
32,Learnable,0.3219607771736742,342
64,SD,0.22589217515301205,342
64,S A. Diagonal,0.26461707218337155,342
64,S A. MultiDiagonal,0.23999306698783762,342
64,S A. Grid,0.2511378107100797,342
8,SD,0.4950167061798425,343
8,S A. Diagonal,0.535191624019931,343
8,S A. MultiDiagonal,0.519465282114222,343
8,S A. Grid,0.5295545171496049,343
8,Learnable,0.5448651187140288,343
16,SD,0.4125221035990695,343
16,S A. Diagonal,0.45725756411993845,343
16,S A. MultiDiagonal,0.42778496845280256,343
16,S A. Grid,0.44408268241766435,343
16,Learnable,0.4356702647107148,343
32,SD,0.3279201272620361,343
32,S A. Diagonal,0.3651129403594615,343
32,S A. MultiDiagonal,0.334190684896838,343
32,S A. Grid,0.35287321916683384,343
32,Learnable,0.3096754033461715,343
64,SD,0.2207878725465039,343
64,S A. Diagonal,0.2695400288126825,343
64,S A. MultiDiagonal,0.2391079707008352,343
64,S A. Grid,0.24715192466985644,343
8,SD,0.4948962264664922,344
8,S A. Diagonal,0.5350648857803414,344
8,S A. MultiDiagonal,0.5213050568040426,344
8,S A. Grid,0.5318394553311674,344
8,Learnable,0.5060700081837207,344
16,SD,0.4040386668126561,344
16,S A. Diagonal,0.4529984235434552,344
16,S A. MultiDiagonal,0.42619328371075993,344
16,S A. Grid,0.44595028132647896,344
16,Learnable,0.4475370336137148,344
32,SD,0.32705636836872454,344
32,S A. Diagonal,0.36146628421113886,344
32,S A. MultiDiagonal,0.33423271724692366,344
32,S A. Grid,0.34764130529299336,344
32,Learnable,0.3179819822769874,344
64,SD,0.22183198265421494,344
64,S A. Diagonal,0.2664585303685428,344
64,S A. MultiDiagonal,0.24803250299073817,344
64,S A. Grid,0.26671989275413416,344
8,SD,0.4873413905607089,345
8,S A. Diagonal,0.5420370860464019,345
8,S A. MultiDiagonal,0.5276005338326232,345
8,S A. Grid,0.5152694802013309,345
8,Learnable,0.5401656847541816,345
16,SD,0.41239648458628697,345
16,S A. Diagonal,0.4531888295440606,345
16,S A. MultiDiagonal,0.4212398818373717,345
16,S A. Grid,0.44486418753379464,345
16,Learnable,0.4425848445493482,345
32,SD,0.3272018423055164,345
32,S A. Diagonal,0.3620238877622266,345
32,S A. MultiDiagonal,0.3437914497199241,345
32,S A. Grid,0.3470466246144462,345
32,Learnable,0.31206964722685376,345
64,SD,0.21716072555834534,345
64,S A. Diagonal,0.2585522558130757,345
64,S A. MultiDiagonal,0.23787142167141026,345
64,S A. Grid,0.2530886562431425,345
8,SD,0.49219796166319496,346
8,S A. Diagonal,0.5357018920113369,346
8,S A. MultiDiagonal,0.5252703277445211,346
8,S A. Grid,0.5344932263457467,346
8,Learnable,0.5020526833715708,346
16,SD,0.4076237982362476,346
16,S A. Diagonal,0.4608172776034414,346
16,S A. MultiDiagonal,0.42266093450794556,346
16,S A. Grid,0.4377254882312916,346
16,Learnable,0.44771527469277755,346
32,SD,0.32386665119934277,346
32,S A. Diagonal,0.3635912120055873,346
32,S A. MultiDiagonal,0.3345147201375224,346
32,S A. Grid,0.34678207886737367,346
32,Learnable,0.3150874224924601,346
64,SD,0.2225969652495893,346
64,S A. Diagonal,0.2665403995104853,346
64,S A. MultiDiagonal,0.23300382842729317,346
64,S A. Grid,0.23694832815639538,346
8,SD,0.4917043433132776,347
8,S A. Diagonal,0.5317783776465659,347
8,S A. MultiDiagonal,0.5282906198967234,347
8,S A. Grid,0.5339543897289359,347
8,Learnable,0.5436526322524231,347
16,SD,0.41651855223860157,347
16,S A. Diagonal,0.4510993964894054,347
16,S A. MultiDiagonal,0.419952048591178,347
16,S A. Grid,0.4462339424903645,347
16,Learnable,0.4410916683269437,347
32,SD,0.32939974790078774,347
32,S A. Diagonal,0.3635485710210564,347
32,S A. MultiDiagonal,0.3331906186641007,347
32,S A. Grid,0.3534443467340179,347
32,Learnable,0.31373462120918605,347
64,SD,0.2191565150376155,347
64,S A. Diagonal,0.25742475440745194,347
64,S A. MultiDiagonal,0.23677996032571008,347
64,S A. Grid,0.2534420409188248,347
8,SD,0.4979198193176104,348
8,S A. Diagonal,0.5457315234646085,348
8,S A. MultiDiagonal,0.5133100612648082,348
8,S A. Grid,0.5343410720046824,348
8,Learnable,0.5045428279880826,348
16,SD,0.41123282843897624,348
16,S A. Diagonal,0.45631507735854443,348
16,S A. MultiDiagonal,0.4263833933429771,348
16,S A. Grid,0.43565001920085494,348
16,Learnable,0.46900745569226965,348
32,SD,0.3260561900549129,348
32,S A. Diagonal,0.3671461265027677,348
32,S A. MultiDiagonal,0.33835878033790545,348
32,S A. Grid,0.3540490342360263,348
32,Learnable,0.33806620065761905,348
64,SD,0.2242078855345123,348
64,S A. Diagonal,0.26024405561399266,348
64,S A. MultiDiagonal,0.2566082564639728,348
64,S A. Grid,0.24265295178197643,348
8,SD,0.4883046059123192,349
8,S A. Diagonal,0.5377104569379427,349
8,S A. MultiDiagonal,0.51721263723759,349
8,S A. Grid,0.5335667783668065,349
8,Learnable,0.5339322762282983,349
16,SD,0.41330794112923297,349
16,S A. Diagonal,0.4489943384676342,349
16,S A. MultiDiagonal,0.4246986269789535,349
16,S A. Grid,0.44712429561468275,349
16,Learnable,0.46450122126015936,349
32,SD,0.32521921323043035,349
32,S A. Diagonal,0.3676810682575883,349
32,S A. MultiDiagonal,0.34083261899462625,349
32,S A. Grid,0.3475163078876735,349
32,Learnable,0.32431580860663,349
64,SD,0.23822528729525805,349
64,S A. Diagonal,0.2770641964326832,349
64,S A. MultiDiagonal,0.24390690546193466,349
64,S A. Grid,0.2383843747985586,349
8,SD,0.488379156141764,350
8,S A. Diagonal,0.5357731323829762,350
8,S A. MultiDiagonal,0.5353386996981621,350
8,S A. Grid,0.5281052184465802,350
8,Learnable,0.5450356579627698,350
16,SD,0.4130922233793392,350
16,S A. Diagonal,0.4501913961099381,350
16,S A. MultiDiagonal,0.4317595108505294,350
16,S A. Grid,0.4430679460822141,350
16,Learnable,0.43550773452207947,350
32,SD,0.3286374202030401,350
32,S A. Diagonal,0.36412353785079155,350
32,S A. MultiDiagonal,0.32859814265890797,350
32,S A. Grid,0.35034328008827625,350
32,Learnable,0.3263568883326655,350
64,SD,0.227801474208165,350
64,S A. Diagonal,0.2692452959120052,350
64,S A. MultiDiagonal,0.24498021196745884,350
64,S A. Grid,0.25047781028865423,350
8,SD,0.4944976568414007,351
8,S A. Diagonal,0.5417662753887343,351
8,S A. MultiDiagonal,0.518876704469424,351
8,S A. Grid,0.5297236836501126,351
8,Learnable,0.5085397078036916,351
16,SD,0.4104119201466172,351
16,S A. Diagonal,0.4523537298659972,351
16,S A. MultiDiagonal,0.4336299802937316,351
16,S A. Grid,0.44017255375516406,351
16,Learnable,0.45710726055826123,351
32,SD,0.3298237706178063,351
32,S A. Diagonal,0.3610456368224021,351
32,S A. MultiDiagonal,0.3371111268834414,351
32,S A. Grid,0.3538280976685093,351
32,Learnable,0.32944347360733167,351
64,SD,0.21886179966181118,351
64,S A. Diagonal,0.2563359060468547,351
64,S A. MultiDiagonal,0.23832351683641184,351
64,S A. Grid,0.24290159527319385,351
8,SD,0.49235924589664,352
8,S A. Diagonal,0.5435493859073828,352
8,S A. MultiDiagonal,0.5201080632807217,352
8,S A. Grid,0.5314011229476899,352
8,Learnable,0.5339363748030698,352
16,SD,0.41176138373255516,352
16,S A. Diagonal,0.4556231855149373,352
16,S A. MultiDiagonal,0.41346791465234506,352
16,S A. Grid,0.438119248693022,352
16,Learnable,0.43420688783525796,352
32,SD,0.32390948937290237,352
32,S A. Diagonal,0.36487476871114255,352
32,S A. MultiDiagonal,0.3324487571072219,352
32,S A. Grid,0.3538345487865097,352
32,Learnable,0.3209992051022594,352
64,SD,0.22462568316811654,352
64,S A. Diagonal,0.26738114506540034,352
64,S A. MultiDiagonal,0.2389237925448129,352
64,S A. Grid,0.2456435722365138,352
8,SD,0.4953791893912195,353
8,S A. Diagonal,0.5303209932650577,353
8,S A. MultiDiagonal,0.5256472311836606,353
8,S A. Grid,0.5271983221984691,353
8,Learnable,0.5431059181213345,353
16,SD,0.4148994288158974,353
16,S A. Diagonal,0.4513135024282614,353
16,S A. MultiDiagonal,0.42428436004253794,353
16,S A. Grid,0.4420850134140916,353
16,Learnable,0.4516145819110564,353
32,SD,0.3268797179737515,353
32,S A. Diagonal,0.3605338518162017,353
32,S A. MultiDiagonal,0.332772971262059,353
32,S A. Grid,0.35334002541861353,353
32,Learnable,0.3081646262524033,353
64,SD,0.23070552296882663,353
64,S A. Diagonal,0.26744329800213473,353
64,S A. MultiDiagonal,0.24309055476887648,353
64,S A. Grid,0.24425091585017444,353
8,SD,0.48995356325357714,354
8,S A. Diagonal,0.5340223456978419,354
8,S A. MultiDiagonal,0.5213386395626133,354
8,S A. Grid,0.5333956721183482,354
8,Learnable,0.5504891951064786,354
16,SD,0.40955973016255776,354
16,S A. Diagonal,0.45475765834700366,354
16,S A. MultiDiagonal,0.42594530984490064,354
16,S A. Grid,0.4371064268312659,354
16,Learnable,0.43317538444950665,354
32,SD,0.32443068273590386,354
32,S A. Diagonal,0.3626682291555457,354
32,S A. MultiDiagonal,0.3434930368988378,354
32,S A. Grid,0.34935111523282575,354
32,Learnable,0.31122796432541877,354
64,SD,0.21611160698218085,354
64,S A. Diagonal,0.26074509139159546,354
64,S A. MultiDiagonal,0.23250807083664912,354
64,S A. Grid,0.2393028140747584,354
8,SD,0.49212850512480466,355
8,S A. Diagonal,0.5443440141200736,355
8,S A. MultiDiagonal,0.5219647559099516,355
8,S A. Grid,0.5222016606858394,355
8,Learnable,0.5370485510562633,355
16,SD,0.4104010163503523,355
16,S A. Diagonal,0.4550902701376699,355
16,S A. MultiDiagonal,0.4227744798687484,355
16,S A. Grid,0.4318219408738077,355
16,Learnable,0.42814027526185744,355
32,SD,0.32542591521594244,355
32,S A. Diagonal,0.3634664291609093,355
32,S A. MultiDiagonal,0.3394466377172358,355
32,S A. Grid,0.3572389081031173,355
32,Learnable,0.31579875278445657,355
64,SD,0.21564876556214851,355
64,S A. Diagonal,0.2529406375964591,355
64,S A. MultiDiagonal,0.245520257996117,355
64,S A. Grid,0.23832543041527,355
8,SD,0.4905129727215758,356
8,S A. Diagonal,0.5385722224184566,356
8,S A. MultiDiagonal,0.5342608269453011,356
8,S A. Grid,0.5303867918300483,356
8,Learnable,0.54104676177389,356
16,SD,0.41789384964670934,356
16,S A. Diagonal,0.4494716354705453,356
16,S A. MultiDiagonal,0.41855660904988634,356
16,S A. Grid,0.44202557960153216,356
16,Learnable,0.438930632850689,356
32,SD,0.32641267633824783,356
32,S A. Diagonal,0.361265008362606,356
32,S A. MultiDiagonal,0.33569346823202284,356
32,S A. Grid,0.35946950686304546,356
32,Learnable,0.3203394194169283,356
64,SD,0.22287579754453554,356
64,S A. Diagonal,0.26564051056393584,356
64,S A. MultiDiagonal,0.2458380925314761,356
64,S A. Grid,0.2461149536704547,356
8,SD,0.48463089508863455,357
8,S A. Diagonal,0.535606904333604,357
8,S A. MultiDiagonal,0.5263808684064148,357
8,S A. Grid,0.5265871564797808,357
8,Learnable,0.5349932727821384,357
16,SD,0.4084702272254218,357
16,S A. Diagonal,0.4538526347384553,357
16,S A. MultiDiagonal,0.42699815767219296,357
16,S A. Grid,0.4433998170011512,357
16,Learnable,0.4504128715919494,357
32,SD,0.3275619219767073,357
32,S A. Diagonal,0.3624603210410473,357
32,S A. MultiDiagonal,0.3416190372055625,357
32,S A. Grid,0.3454853032120558,357
32,Learnable,0.3073259488560616,357
64,SD,0.23244401390448682,357
64,S A. Diagonal,0.2574288286165411,357
64,S A. MultiDiagonal,0.23986232470946794,357
64,S A. Grid,0.24728169818879345,357
8,SD,0.489311928666655,358
8,S A. Diagonal,0.5366003659716523,358
8,S A. MultiDiagonal,0.5214441679949752,358
8,S A. Grid,0.533982369204917,358
8,Learnable,0.5139490956281874,358
16,SD,0.40876089607434973,358
16,S A. Diagonal,0.45577262736973834,358
16,S A. MultiDiagonal,0.43884460787492835,358
16,S A. Grid,0.43892299048278605,358
16,Learnable,0.4411621555780986,358
32,SD,0.32520908540845117,358
32,S A. Diagonal,0.35879237330087804,358
32,S A. MultiDiagonal,0.33522926516492685,358
32,S A. Grid,0.34940435127093195,358
32,Learnable,0.3189389738706062,358
64,SD,0.21904651553011112,358
64,S A. Diagonal,0.26527936684588455,358
64,S A. MultiDiagonal,0.24114193051962052,358
64,S A. Grid,0.25063005202715644,358
8,SD,0.4897340356935951,359
8,S A. Diagonal,0.5358508077667204,359
8,S A. MultiDiagonal,0.5309522451820223,359
8,S A. Grid,0.5255681922776003,359
8,Learnable,0.49870108706192534,359
16,SD,0.4124779234458655,359
16,S A. Diagonal,0.45243463576994647,359
16,S A. MultiDiagonal,0.4275841244182187,359
16,S A. Grid,0.4374025113899741,359
16,Learnable,0.4184724428415377,359
32,SD,0.3250544116957341,359
32,S A. Diagonal,0.3602533296388509,359
32,S A. MultiDiagonal,0.34384156308008074,359
32,S A. Grid,0.34826057385969966,359
32,Learnable,0.33111070826020567,359
64,SD,0.21943129930855665,359
64,S A. Diagonal,0.25267917552779484,359
64,S A. MultiDiagonal,0.25244601289455,359
64,S A. Grid,0.23612568801209483,359
8,SD,0.48829649920481843,360
8,S A. Diagonal,0.5426664429440615,360
8,S A. MultiDiagonal,0.5289549703492358,360
8,S A. Grid,0.538064834610522,360
8,Learnable,0.5438898405338316,360
16,SD,0.40673691294303005,360
16,S A. Diagonal,0.44928534759763317,360
16,S A. MultiDiagonal,0.41838337809978043,360
16,S A. Grid,0.446553264115105,360
16,Learnable,0.43468542668030485,360
32,SD,0.32892209437622383,360
32,S A. Diagonal,0.36322406097294946,360
32,S A. MultiDiagonal,0.3383518145927057,360
32,S A. Grid,0.35379120729093866,360
32,Learnable,0.32435516041638324,360
64,SD,0.22152150848454838,360
64,S A. Diagonal,0.27247522676358366,360
64,S A. MultiDiagonal,0.23484477576214335,360
64,S A. Grid,0.2341753670616906,360
8,SD,0.4846467828866312,361
8,S A. Diagonal,0.5431258052058616,361
8,S A. MultiDiagonal,0.5336575357533263,361
8,S A. Grid,0.5277815073891924,361
8,Learnable,0.5342603339129289,361
16,SD,0.410274014527845,361
16,S A. Diagonal,0.45464732318829115,361
16,S A. MultiDiagonal,0.4209384549897943,361
16,S A. Grid,0.4443970355261534,361
16,Learnable,0.42058792458569877,361
32,SD,0.3293233313529543,361
32,S A. Diagonal,0.36217576411214364,361
32,S A. MultiDiagonal,0.3289777245692811,361
32,S A. Grid,0.34963702249476875,361
32,Learnable,0.33343272969768656,361
64,SD,0.22101760487224717,361
64,S A. Diagonal,0.2567465457942873,361
64,S A. MultiDiagonal,0.23722797028794418,361
64,S A. Grid,0.23711898961270542,361
8,SD,0.49510945438479803,362
8,S A. Diagonal,0.5415695255791736,362
8,S A. MultiDiagonal,0.5201559722871373,362
8,S A. Grid,0.5334169868882499,362
8,Learnable,0.5480650419532614,362
16,SD,0.4083262789373696,362
16,S A. Diagonal,0.4505948670839458,362
16,S A. MultiDiagonal,0.4156612340061429,362
16,S A. Grid,0.44266556569225457,362
16,Learnable,0.4313201312858262,362
32,SD,0.32444717971051584,362
32,S A. Diagonal,0.36160159050613505,362
32,S A. MultiDiagonal,0.33855877586153404,362
32,S A. Grid,0.35062280139010105,362
32,Learnable,0.3062175921346059,362
64,SD,0.21478489700021045,362
64,S A. Diagonal,0.264141300856072,362
64,S A. MultiDiagonal,0.24322837890508425,362
64,S A. Grid,0.23936004273032987,362
8,SD,0.49495633819611307,363
8,S A. Diagonal,0.5336723409048955,363
8,S A. MultiDiagonal,0.5301935941617577,363
8,S A. Grid,0.5360940627837965,363
8,Learnable,0.5234163211360552,363
16,SD,0.41381022714453614,363
16,S A. Diagonal,0.44996789307697554,363
16,S A. MultiDiagonal,0.4223180680841738,363
16,S A. Grid,0.4447603485300785,363
16,Learnable,0.45041967302667824,363
32,SD,0.3279753933691372,363
32,S A. Diagonal,0.362382027784933,363
32,S A. MultiDiagonal,0.33563387696285085,363
32,S A. Grid,0.35211793755739074,363
32,Learnable,0.3147908683780666,363
64,SD,0.22218208301656478,363
64,S A. Diagonal,0.25774124896593703,363
64,S A. MultiDiagonal,0.23347541826729734,363
64,S A. Grid,0.2567367455276983,363
8,SD,0.49476212947380255,364
8,S A. Diagonal,0.5364347467868087,364
8,S A. MultiDiagonal,0.5338991963900889,364
8,S A. Grid,0.5269007092086452,364
8,Learnable,0.5452772719576393,364
16,SD,0.4116782803711695,364
16,S A. Diagonal,0.4652038427033724,364
16,S A. MultiDiagonal,0.41999415677111873,364
16,S A. Grid,0.4446894871828654,364
16,Learnable,0.44585136976380285,364
32,SD,0.32583883125130386,364
32,S A. Diagonal,0.3596029977770695,364
32,S A. MultiDiagonal,0.334827409579343,364
32,S A. Grid,0.35342808058938774,364
32,Learnable,0.297894998353728,364
64,SD,0.22301309216090806,364
64,S A. Diagonal,0.26269976681176604,364
64,S A. MultiDiagonal,0.23871516615408253,364
64,S A. Grid,0.25689418955011056,364
8,SD,0.4865652234234828,365
8,S A. Diagonal,0.5373635227290583,365
8,S A. MultiDiagonal,0.5259986855214114,365
8,S A. Grid,0.5329497646798037,365
8,Learnable,0.5368514201350671,365
16,SD,0.4143180008641511,365
16,S A. Diagonal,0.45892073928026345,365
16,S A. MultiDiagonal,0.4296385620276756,365
16,S A. Grid,0.4410579647796358,365
16,Learnable,0.4698808629552086,365
32,SD,0.32596282822412254,365
32,S A. Diagonal,0.3621134722411723,365
32,S A. MultiDiagonal,0.32929866350704995,365
32,S A. Grid,0.3544288051064628,365
32,Learnable,0.32673496489415954,365
64,SD,0.21850560149826856,365
64,S A. Diagonal,0.2488872716479187,365
64,S A. MultiDiagonal,0.25051763127925847,365
64,S A. Grid,0.24591627923260173,365
8,SD,0.48766485104084983,366
8,S A. Diagonal,0.5397832864056321,366
8,S A. MultiDiagonal,0.5131460315360508,366
8,S A. Grid,0.5279132523140058,366
8,Learnable,0.5370785593907285,366
16,SD,0.41109786842586754,366
16,S A. Diagonal,0.45196991788639107,366
16,S A. MultiDiagonal,0.42527506544199445,366
16,S A. Grid,0.4409525425012043,366
16,Learnable,0.43544976410187525,366
32,SD,0.32464010595228826,366
32,S A. Diagonal,0.36534435293652373,366
32,S A. MultiDiagonal,0.3455675772159737,366
32,S A. Grid,0.3537080935816844,366
32,Learnable,0.3349203288916963,366
64,SD,0.22392038331037156,366
64,S A. Diagonal,0.25945038926142056,366
64,S A. MultiDiagonal,0.24898336960579254,366
64,S A. Grid,0.24161552387676616,366
8,SD,0.490930290763697,367
8,S A. Diagonal,0.541255363451786,367
8,S A. MultiDiagonal,0.5138464791781983,367
8,S A. Grid,0.5358415691128211,367
8,Learnable,0.5303230481893886,367
16,SD,0.4063815918455944,367
16,S A. Diagonal,0.45984384838386466,367
16,S A. MultiDiagonal,0.42576329235855914,367
16,S A. Grid,0.44211837485904554,367
16,Learnable,0.4426241808460888,367
32,SD,0.32599813263047095,367
32,S A. Diagonal,0.36065343825762386,367
32,S A. MultiDiagonal,0.3336538796822446,367
32,S A. Grid,0.3530357364200693,367
32,Learnable,0.32638899964850254,367
64,SD,0.2179043352395146,367
64,S A. Diagonal,0.26501465005840147,367
64,S A. MultiDiagonal,0.24121780551793676,367
64,S A. Grid,0.25701015601825766,367
8,SD,0.49683485752796985,368
8,S A. Diagonal,0.5391553710956427,368
8,S A. MultiDiagonal,0.5245449366662369,368
8,S A. Grid,0.5305883038569614,368
8,Learnable,0.5100211130639245,368
16,SD,0.40902252531377425,368
16,S A. Diagonal,0.45288416310385277,368
16,S A. MultiDiagonal,0.42760586476239937,368
16,S A. Grid,0.4387214303145559,368
16,Learnable,0.43562041763757553,368
32,SD,0.3274035122330876,368
32,S A. Diagonal,0.36053045590647875,368
32,S A. MultiDiagonal,0.3321137603156609,368
32,S A. Grid,0.35031847357584023,368
32,Learnable,0.31097865413577686,368
64,SD,0.21529263378120933,368
64,S A. Diagonal,0.2679454135103738,368
64,S A. MultiDiagonal,0.24730748270224792,368
64,S A. Grid,0.24447907405857616,368
8,SD,0.5019187621967149,369
8,S A. Diagonal,0.5332025256888571,369
8,S A. MultiDiagonal,0.5121778079137174,369
8,S A. Grid,0.5394501354351359,369
8,Learnable,0.5212373570313462,369
16,SD,0.4090766797041629,369
16,S A. Diagonal,0.45454054938748734,369
16,S A. MultiDiagonal,0.4300235579017518,369
16,S A. Grid,0.44163096037640404,369
16,Learnable,0.4373466143154003,369
32,SD,0.3252005171039667,369
32,S A. Diagonal,0.36052207368993733,369
32,S A. MultiDiagonal,0.33333631574366795,369
32,S A. Grid,0.35635133059105994,369
32,Learnable,0.31872340551730766,369
64,SD,0.21176275921482426,369
64,S A. Diagonal,0.25268390727958023,369
64,S A. MultiDiagonal,0.25220838026856585,369
64,S A. Grid,0.23834999613481883,369
8,SD,0.48694049342233786,370
8,S A. Diagonal,0.5380397090752118,370
8,S A. MultiDiagonal,0.5190548924548744,370
8,S A. Grid,0.5242588289223745,370
8,Learnable,0.5378835073619447,370
16,SD,0.4132815823161041,370
16,S A. Diagonal,0.4548551999765688,370
16,S A. MultiDiagonal,0.43194678646900525,370
16,S A. Grid,0.44428308209431827,370
16,Learnable,0.43905126466200617,370
32,SD,0.32620499106845413,370
32,S A. Diagonal,0.36277108436181427,370
32,S A. MultiDiagonal,0.3359880922976876,370
32,S A. Grid,0.3538435018227921,370
32,Learnable,0.3179692305075147,370
64,SD,0.2293966672443435,370
64,S A. Diagonal,0.27289914952941774,370
64,S A. MultiDiagonal,0.2400348664862169,370
64,S A. Grid,0.2509590996592422,370
8,SD,0.49405833598142257,371
8,S A. Diagonal,0.5400734521890186,371
8,S A. MultiDiagonal,0.5297081132861118,371
8,S A. Grid,0.5348863374428944,371
8,Learnable,0.539813810920619,371
16,SD,0.412296541281976,371
16,S A. Diagonal,0.44805770378839876,371
16,S A. MultiDiagonal,0.42179573558567085,371
16,S A. Grid,0.439079328735333,371
16,Learnable,0.4231390795456053,371
32,SD,0.32636217872486817,371
32,S A. Diagonal,0.36116676626953415,371
32,S A. MultiDiagonal,0.33178475168050103,371
32,S A. Grid,0.3538646780747789,371
32,Learnable,0.32403009777141395,371
64,SD,0.22080547102614562,371
64,S A. Diagonal,0.2631674335181772,371
64,S A. MultiDiagonal,0.25138755162645676,371
64,S A. Grid,0.2516840140826549,371
8,SD,0.49009434760792797,372
8,S A. Diagonal,0.530432617307715,372
8,S A. MultiDiagonal,0.5139475028819755,372
8,S A. Grid,0.5303532420682393,372
8,Learnable,0.5245715643493404,372
16,SD,0.4132922948683376,372
16,S A. Diagonal,0.45475940073017257,372
16,S A. MultiDiagonal,0.42267142558198034,372
16,S A. Grid,0.44338077405717774,372
16,Learnable,0.45224438810510564,372
32,SD,0.329610017170694,372
32,S A. Diagonal,0.3652039858419419,372
32,S A. MultiDiagonal,0.34320668083034617,372
32,S A. Grid,0.3527870894740078,372
32,Learnable,0.3277460429682068,372
64,SD,0.22156863356600318,372
64,S A. Diagonal,0.2680879013614552,372
64,S A. MultiDiagonal,0.24331104487159178,372
64,S A. Grid,0.23333295285686506,372
8,SD,0.4891863374310214,373
8,S A. Diagonal,0.5426287417268951,373
8,S A. MultiDiagonal,0.5167639785299912,373
8,S A. Grid,0.5233411366126302,373
8,Learnable,0.5448721526426306,373
16,SD,0.4140338559712107,373
16,S A. Diagonal,0.46230738255444725,373
16,S A. MultiDiagonal,0.42938238955726504,373
16,S A. Grid,0.4417119884227483,373
16,Learnable,0.4614184818487498,373
32,SD,0.32721627043957024,373
32,S A. Diagonal,0.35852359099852593,373
32,S A. MultiDiagonal,0.3386559801043373,373
32,S A. Grid,0.349779709797601,373
32,Learnable,0.3209496287084376,373
64,SD,0.222278782093167,373
64,S A. Diagonal,0.2596410118875195,373
64,S A. MultiDiagonal,0.23825047658483484,373
64,S A. Grid,0.24321482261464392,373
8,SD,0.4988790431828334,374
8,S A. Diagonal,0.5409633245647559,374
8,S A. MultiDiagonal,0.5169811484116182,374
8,S A. Grid,0.5349361642894531,374
8,Learnable,0.5512528149076996,374
16,SD,0.41168363532077,374
16,S A. Diagonal,0.45435608788896165,374
16,S A. MultiDiagonal,0.4250129326564669,374
16,S A. Grid,0.4409336030618995,374
16,Learnable,0.44816378540184143,374
32,SD,0.32728592713038374,374
32,S A. Diagonal,0.3685589852356339,374
32,S A. MultiDiagonal,0.3347118084302521,374
32,S A. Grid,0.34892623539077916,374
32,Learnable,0.3217270158575258,374
64,SD,0.2192249333997058,374
64,S A. Diagonal,0.2732955556608567,374
64,S A. MultiDiagonal,0.2662448463785255,374
64,S A. Grid,0.24629508149446497,374
8,SD,0.4895193108445346,375
8,S A. Diagonal,0.5394178235871688,375
8,S A. MultiDiagonal,0.5334928888841435,375
8,S A. Grid,0.5383537182486381,375
8,Learnable,0.5391191160940192,375
16,SD,0.40691916875584366,375
16,S A. Diagonal,0.4494871219980631,375
16,S A. MultiDiagonal,0.424991783353515,375
16,S A. Grid,0.44089286410462936,375
16,Learnable,0.4286643010607979,375
32,SD,0.3285716230356149,375
32,S A. Diagonal,0.3647952035640099,375
32,S A. MultiDiagonal,0.33182205518118724,375
32,S A. Grid,0.35077687964719106,375
32,Learnable,0.30270354461755905,375
64,SD,0.23354919378137937,375
64,S A. Diagonal,0.26752319029688015,375
64,S A. MultiDiagonal,0.24252869144890066,375
64,S A. Grid,0.24115895967539736,375
8,SD,0.4934988581459618,376
8,S A. Diagonal,0.5477958615060008,376
8,S A. MultiDiagonal,0.5209423511875293,376
8,S A. Grid,0.5314118627083739,376
8,Learnable,0.5387299132796177,376
16,SD,0.41196405066634023,376
16,S A. Diagonal,0.45233310972352325,376
16,S A. MultiDiagonal,0.42640443505211534,376
16,S A. Grid,0.44270882610962425,376
16,Learnable,0.414507461020009,376
32,SD,0.32783803954491186,376
32,S A. Diagonal,0.36748614350663644,376
32,S A. MultiDiagonal,0.33281787617852154,376
32,S A. Grid,0.35377315088382516,376
32,Learnable,0.30679277215633044,376
64,SD,0.22446888859448094,376
64,S A. Diagonal,0.26817801091145416,376
64,S A. MultiDiagonal,0.2505017233764201,376
64,S A. Grid,0.257836731375186,376
8,SD,0.48938113118691423,377
8,S A. Diagonal,0.5383765712184132,377
8,S A. MultiDiagonal,0.5294500061234901,377
8,S A. Grid,0.53962331057155,377
8,Learnable,0.5369791161876019,377
16,SD,0.41202853471475115,377
16,S A. Diagonal,0.4557711034178455,377
16,S A. MultiDiagonal,0.4257269232941191,377
16,S A. Grid,0.44634405655272436,377
16,Learnable,0.42980750744477825,377
32,SD,0.3258761343832264,377
32,S A. Diagonal,0.3643950586365763,377
32,S A. MultiDiagonal,0.3320296166959366,377
32,S A. Grid,0.3562917840727552,377
32,Learnable,0.32661959075394226,377
64,SD,0.22271595012988912,377
64,S A. Diagonal,0.2747667808245475,377
64,S A. MultiDiagonal,0.24580784383006865,377
64,S A. Grid,0.256982779506715,377
8,SD,0.49037329783649,378
8,S A. Diagonal,0.5373795160842263,378
8,S A. MultiDiagonal,0.5298073292481901,378
8,S A. Grid,0.5241612143342015,378
8,Learnable,0.5426350705246488,378
16,SD,0.411154471654151,378
16,S A. Diagonal,0.45398518787355513,378
16,S A. MultiDiagonal,0.43148460890320484,378
16,S A. Grid,0.4448803108681597,378
16,Learnable,0.4451641712025246,378
32,SD,0.32505368939035323,378
32,S A. Diagonal,0.36035551722073966,378
32,S A. MultiDiagonal,0.3414002956095814,378
32,S A. Grid,0.3506531625903105,378
32,Learnable,0.311793366759109,378
64,SD,0.21098672101319665,378
64,S A. Diagonal,0.270897941061701,378
64,S A. MultiDiagonal,0.25123116324995487,378
64,S A. Grid,0.2522729164332084,378
8,SD,0.4918978387243703,379
8,S A. Diagonal,0.5339822825183137,379
8,S A. MultiDiagonal,0.5253625135623338,379
8,S A. Grid,0.5377458275607927,379
8,Learnable,0.53794221325037,379
16,SD,0.41011651166225616,379
16,S A. Diagonal,0.4493943959555292,379
16,S A. MultiDiagonal,0.42477268251036493,379
16,S A. Grid,0.4433173141057878,379
16,Learnable,0.4399749829977857,379
32,SD,0.32883994554024293,379
32,S A. Diagonal,0.3636436022952352,379
32,S A. MultiDiagonal,0.34757187875542994,379
32,S A. Grid,0.35385550759645723,379
32,Learnable,0.31759628516398225,379
64,SD,0.22171446926599844,379
64,S A. Diagonal,0.2572590399172161,379
64,S A. MultiDiagonal,0.24702446727610444,379
64,S A. Grid,0.23750714359392888,379
8,SD,0.49392873006373117,380
8,S A. Diagonal,0.5503149590519387,380
8,S A. MultiDiagonal,0.5120087923277139,380
8,S A. Grid,0.5321965402295311,380
8,Learnable,0.5292656348085795,380
16,SD,0.4171194325112587,380
16,S A. Diagonal,0.44923900674575107,380
16,S A. MultiDiagonal,0.4246326922302428,380
16,S A. Grid,0.44188883214612384,380
16,Learnable,0.4628843628322242,380
32,SD,0.32668009286604804,380
32,S A. Diagonal,0.36527281028532366,380
32,S A. MultiDiagonal,0.33766906426982896,380
32,S A. Grid,0.34906944672566587,380
32,Learnable,0.3021425834588719,380
64,SD,0.22897438518967417,380
64,S A. Diagonal,0.27424464157367867,380
64,S A. MultiDiagonal,0.25233813326529136,380
64,S A. Grid,0.2468718880977352,380
8,SD,0.4921217725285638,381
8,S A. Diagonal,0.5428097985665813,381
8,S A. MultiDiagonal,0.5243170496713233,381
8,S A. Grid,0.5296206392662254,381
8,Learnable,0.5383694471944607,381
16,SD,0.4073954202147448,381
16,S A. Diagonal,0.45505743202112076,381
16,S A. MultiDiagonal,0.43334657399702947,381
16,S A. Grid,0.4408952286907736,381
16,Learnable,0.4390171281511183,381
32,SD,0.32307370231201205,381
32,S A. Diagonal,0.36439497090299844,381
32,S A. MultiDiagonal,0.33757466481422793,381
32,S A. Grid,0.3582530852917313,381
32,Learnable,0.32291055277921565,381
64,SD,0.2250898114579098,381
64,S A. Diagonal,0.25876340540986176,381
64,S A. MultiDiagonal,0.2422355697389471,381
64,S A. Grid,0.2522578374928831,381
8,SD,0.49326489675251745,382
8,S A. Diagonal,0.5433932623067819,382
8,S A. MultiDiagonal,0.5253813068238294,382
8,S A. Grid,0.5321908691308088,382
8,Learnable,0.5422484143720244,382
16,SD,0.412624857274478,382
16,S A. Diagonal,0.4479447532658292,382
16,S A. MultiDiagonal,0.4271856098309908,382
16,S A. Grid,0.4457793616434938,382
16,Learnable,0.42463432512576926,382
32,SD,0.3251497539904974,382
32,S A. Diagonal,0.35968463904038545,382
32,S A. MultiDiagonal,0.3397576087778885,382
32,S A. Grid,0.3527636784904707,382
32,Learnable,0.3317238176970702,382
64,SD,0.2156551380123008,382
64,S A. Diagonal,0.25454167219197565,382
64,S A. MultiDiagonal,0.23733483689282278,382
64,S A. Grid,0.2606335302767844,382
8,SD,0.486017390430696,383
8,S A. Diagonal,0.5390679722923033,383
8,S A. MultiDiagonal,0.5141629159061086,383
8,S A. Grid,0.5383567527061836,383
8,Learnable,0.5473375299722604,383
16,SD,0.41195269550398045,383
16,S A. Diagonal,0.45773259861585136,383
16,S A. MultiDiagonal,0.43264939645403633,383
16,S A. Grid,0.44298999689830043,383
16,Learnable,0.42311870263117457,383
32,SD,0.32534529145168356,383
32,S A. Diagonal,0.3617767342343232,383
32,S A. MultiDiagonal,0.3352374854217892,383
32,S A. Grid,0.35466307102464967,383
32,Learnable,0.3159253060509053,383
64,SD,0.22817302098991948,383
64,S A. Diagonal,0.2671046535196319,383
64,S A. MultiDiagonal,0.2447301534760401,383
64,S A. Grid,0.23821101003209869,383
8,SD,0.4954622686787394,384
8,S A. Diagonal,0.5384720512339446,384
8,S A. MultiDiagonal,0.5302505861714595,384
8,S A. Grid,0.530634041297956,384
8,Learnable,0.5423256363934978,384
16,SD,0.4124748277209633,384
16,S A. Diagonal,0.4513481224283006,384
16,S A. MultiDiagonal,0.4353420612089815,384
16,S A. Grid,0.4391125893830355,384
16,Learnable,0.4382998465266433,384
32,SD,0.32612319058776507,384
32,S A. Diagonal,0.35760957902167173,384
32,S A. MultiDiagonal,0.33938961976256055,384
32,S A. Grid,0.3559309706148253,384
32,Learnable,0.3173236888887048,384
64,SD,0.22293139702693857,384
64,S A. Diagonal,0.26371418859205453,384
64,S A. MultiDiagonal,0.2467176941901037,384
64,S A. Grid,0.24355870740273372,384
8,SD,0.48785855825938285,385
8,S A. Diagonal,0.539775677885012,385
8,S A. MultiDiagonal,0.5233786995276639,385
8,S A. Grid,0.5275815560025171,385
8,Learnable,0.536349566738009,385
16,SD,0.4140791179225946,385
16,S A. Diagonal,0.4489762026209616,385
16,S A. MultiDiagonal,0.4278058807223808,385
16,S A. Grid,0.4416709413287535,385
16,Learnable,0.4529102346363707,385
32,SD,0.32739632762441684,385
32,S A. Diagonal,0.36504818603828765,385
32,S A. MultiDiagonal,0.343846012895677,385
32,S A. Grid,0.3508679865928571,385
32,Learnable,0.3217933175615957,385
64,SD,0.2166376112726133,385
64,S A. Diagonal,0.25478019065205126,385
64,S A. MultiDiagonal,0.24555503931310266,385
64,S A. Grid,0.24531929998190616,385
8,SD,0.4878306175180463,386
8,S A. Diagonal,0.5337592092503559,386
8,S A. MultiDiagonal,0.5319424632733097,386
8,S A. Grid,0.5379132763163023,386
8,Learnable,0.5376633259491583,386
16,SD,0.41234356423893526,386
16,S A. Diagonal,0.45232972866460275,386
16,S A. MultiDiagonal,0.43373688780183783,386
16,S A. Grid,0.4390615938306154,386
16,Learnable,0.43671755974480325,386
32,SD,0.3235514393818779,386
32,S A. Diagonal,0.36277769257465586,386
32,S A. MultiDiagonal,0.3340411650964608,386
32,S A. Grid,0.3641014560779514,386
32,Learnable,0.3393738233799597,386
64,SD,0.23170117519261102,386
64,S A. Diagonal,0.2665494328159674,386
64,S A. MultiDiagonal,0.2488328281492918,386
64,S A. Grid,0.23652518781661958,386
8,SD,0.4913020574499215,387
8,S A. Diagonal,0.5376903329332177,387
8,S A. MultiDiagonal,0.5317433391900166,387
8,S A. Grid,0.5379474332997021,387
8,Learnable,0.545144782297913,387
16,SD,0.4103326765034002,387
16,S A. Diagonal,0.45685162427946063,387
16,S A. MultiDiagonal,0.43283542132862646,387
16,S A. Grid,0.44322690104846557,387
16,Learnable,0.42954122527467054,387
32,SD,0.3258213363179073,387
32,S A. Diagonal,0.3588023736379638,387
32,S A. MultiDiagonal,0.33638817659642295,387
32,S A. Grid,0.35056615812455405,387
32,Learnable,0.3133252619021517,387
64,SD,0.22218300094697718,387
64,S A. Diagonal,0.25642861780364423,387
64,S A. MultiDiagonal,0.24121257980327868,387
64,S A. Grid,0.23969454623835773,387
8,SD,0.48127942035503546,388
8,S A. Diagonal,0.5345346528168062,388
8,S A. MultiDiagonal,0.5319160728505484,388
8,S A. Grid,0.5310508146268728,388
8,Learnable,0.524690596122689,388
16,SD,0.41313933480277343,388
16,S A. Diagonal,0.4561059245919004,388
16,S A. MultiDiagonal,0.41784913091191017,388
16,S A. Grid,0.4394969837396745,388
16,Learnable,0.445113684753295,388
32,SD,0.3226292892536163,388
32,S A. Diagonal,0.3626354668700358,388
32,S A. MultiDiagonal,0.33995385119995014,388
32,S A. Grid,0.35154574093926977,388
32,Learnable,0.3173067407826521,388
64,SD,0.21939084408726875,388
64,S A. Diagonal,0.2617338856984022,388
64,S A. MultiDiagonal,0.23579382216354516,388
64,S A. Grid,0.2502791925456358,388
8,SD,0.48705081815685947,389
8,S A. Diagonal,0.5420983045629139,389
8,S A. MultiDiagonal,0.5265671898410932,389
8,S A. Grid,0.5256999403024272,389
8,Learnable,0.5407971046970071,389
16,SD,0.4101048410771061,389
16,S A. Diagonal,0.4484625235545802,389
16,S A. MultiDiagonal,0.4307250474134943,389
16,S A. Grid,0.4409061030048185,389
16,Learnable,0.4350398290580454,389
32,SD,0.325297646999549,389
32,S A. Diagonal,0.35922867774639566,389
32,S A. MultiDiagonal,0.34192924904405897,389
32,S A. Grid,0.35144306693954974,389
32,Learnable,0.32299912428195277,389
64,SD,0.21978674051107927,389
64,S A. Diagonal,0.2725334210076371,389
64,S A. MultiDiagonal,0.25927115755464736,389
64,S A. Grid,0.23432389668586423,389
8,SD,0.48611581376474666,390
8,S A. Diagonal,0.5381546728323594,390
8,S A. MultiDiagonal,0.5230747698237143,390
8,S A. Grid,0.5356688974130673,390
8,Learnable,0.5461386966594712,390
16,SD,0.40623975010927776,390
16,S A. Diagonal,0.45740844431328564,390
16,S A. MultiDiagonal,0.4179641592449211,390
16,S A. Grid,0.44428672281029247,390
16,Learnable,0.43772695018589985,390
32,SD,0.32664962771882233,390
32,S A. Diagonal,0.36309579231618594,390
32,S A. MultiDiagonal,0.33509362308115725,390
32,S A. Grid,0.3444158149875799,390
32,Learnable,0.31156533252113505,390
64,SD,0.227034097547865,390
64,S A. Diagonal,0.26874556638861935,390
64,S A. MultiDiagonal,0.25265823372016827,390
64,S A. Grid,0.25441356627251605,390
8,SD,0.49478974262896724,391
8,S A. Diagonal,0.5419510063234678,391
8,S A. MultiDiagonal,0.5214183684296362,391
8,S A. Grid,0.5377992569181996,391
8,Learnable,0.5359162269593797,391
16,SD,0.40789159985736023,391
16,S A. Diagonal,0.45630642730892335,391
16,S A. MultiDiagonal,0.4261734199709547,391
16,S A. Grid,0.44464690668488566,391
16,Learnable,0.44093329980944174,391
32,SD,0.3270053640131967,391
32,S A. Diagonal,0.3629586458282186,391
32,S A. MultiDiagonal,0.34216756399295783,391
32,S A. Grid,0.36013192165528113,391
32,Learnable,0.33536434538442617,391
64,SD,0.22549591582243725,391
64,S A. Diagonal,0.2593691161100735,391
64,S A. MultiDiagonal,0.23944929626455316,391
64,S A. Grid,0.2608489461885429,391
8,SD,0.4847618047379626,392
8,S A. Diagonal,0.5395245041415956,392
8,S A. MultiDiagonal,0.5263832845014502,392
8,S A. Grid,0.5253293165740455,392
8,Learnable,0.5387637722235362,392
16,SD,0.4193750288145706,392
16,S A. Diagonal,0.44954726444696025,392
16,S A. MultiDiagonal,0.4295030953901542,392
16,S A. Grid,0.4413517100717548,392
16,Learnable,0.473469406089593,392
32,SD,0.3270148496612363,392
32,S A. Diagonal,0.3610472102576867,392
32,S A. MultiDiagonal,0.33158189900840884,392
32,S A. Grid,0.3487384737332462,392
32,Learnable,0.3230651571543065,392
64,SD,0.2149715606804208,392
64,S A. Diagonal,0.258322874955945,392
64,S A. MultiDiagonal,0.2435024511078439,392
64,S A. Grid,0.24708504733726355,392
8,SD,0.49209545406657307,393
8,S A. Diagonal,0.5446624115116485,393
8,S A. MultiDiagonal,0.5243609757792299,393
8,S A. Grid,0.5330538256829132,393
8,Learnable,0.529869477946431,393
16,SD,0.4087664107358141,393
16,S A. Diagonal,0.4595325495735543,393
16,S A. MultiDiagonal,0.423213284866413,393
16,S A. Grid,0.44226029820349333,393
16,Learnable,0.46703262839135545,393
32,SD,0.32481832635677044,393
32,S A. Diagonal,0.3619427995522677,393
32,S A. MultiDiagonal,0.3331529034938221,393
32,S A. Grid,0.35141615664478587,393
32,Learnable,0.3145193241863102,393
64,SD,0.22832857790138444,393
64,S A. Diagonal,0.26949692807315273,393
64,S A. MultiDiagonal,0.24813591137796492,393
64,S A. Grid,0.27097060351871033,393
8,SD,0.48528690152439374,394
8,S A. Diagonal,0.5370366537633867,394
8,S A. MultiDiagonal,0.5232209447395707,394
8,S A. Grid,0.5220193152622241,394
8,Learnable,0.5285397102219365,394
16,SD,0.4132166064042311,394
16,S A. Diagonal,0.4566495854140079,394
16,S A. MultiDiagonal,0.4206187225085643,394
16,S A. Grid,0.4413662145659084,394
16,Learnable,0.42369429760751603,394
32,SD,0.32737643354497636,394
32,S A. Diagonal,0.36215845236916655,394
32,S A. MultiDiagonal,0.33758987650085664,394
32,S A. Grid,0.35554187782846636,394
32,Learnable,0.3290915686176994,394
64,SD,0.21748832005857974,394
64,S A. Diagonal,0.2682614670280046,394
64,S A. MultiDiagonal,0.24952980100307523,394
64,S A. Grid,0.26350209384443346,394
8,SD,0.48723303157282294,395
8,S A. Diagonal,0.5346499491079668,395
8,S A. MultiDiagonal,0.5267046944845427,395
8,S A. Grid,0.5279444387763061,395
8,Learnable,0.5151783802762031,395
16,SD,0.41119754096793065,395
16,S A. Diagonal,0.4567299806821553,395
16,S A. MultiDiagonal,0.42146896020517555,395
16,S A. Grid,0.44420936368897945,395
16,Learnable,0.4462777637383487,395
32,SD,0.3250567827124139,395
32,S A. Diagonal,0.3617542891262793,395
32,S A. MultiDiagonal,0.3355125201819596,395
32,S A. Grid,0.34497500384200774,395
32,Learnable,0.3069373495798489,395
64,SD,0.2208584685158017,395
64,S A. Diagonal,0.26219345837930763,395
64,S A. MultiDiagonal,0.23474658550773647,395
64,S A. Grid,0.2396197432479057,395
8,SD,0.4908971104008967,396
8,S A. Diagonal,0.5432546189677449,396
8,S A. MultiDiagonal,0.5338805003243909,396
8,S A. Grid,0.5272247849292787,396
8,Learnable,0.522312307344851,396
16,SD,0.41240104357390256,396
16,S A. Diagonal,0.45514665950585376,396
16,S A. MultiDiagonal,0.4171127871592461,396
16,S A. Grid,0.4410598808942143,396
16,Learnable,0.4446003207387289,396
32,SD,0.3259282544275921,396
32,S A. Diagonal,0.366482124767563,396
32,S A. MultiDiagonal,0.33469134679212187,396
32,S A. Grid,0.3443893212756473,396
32,Learnable,0.3308809069791838,396
64,SD,0.21675103883391483,396
64,S A. Diagonal,0.2589044115536484,396
64,S A. MultiDiagonal,0.24316258386047018,396
64,S A. Grid,0.24043576193686797,396
8,SD,0.4961547908214982,397
8,S A. Diagonal,0.5375856361902005,397
8,S A. MultiDiagonal,0.5286132166206735,397
8,S A. Grid,0.5341211392045528,397
8,Learnable,0.5374506408996912,397
16,SD,0.4113207768507906,397
16,S A. Diagonal,0.4473381378855949,397
16,S A. MultiDiagonal,0.4162877558370351,397
16,S A. Grid,0.44499497879566946,397
16,Learnable,0.44184476532022254,397
32,SD,0.3228902234938624,397
32,S A. Diagonal,0.36272891354971637,397
32,S A. MultiDiagonal,0.331363221932753,397
32,S A. Grid,0.35811633277753063,397
32,Learnable,0.32160112405565944,397
64,SD,0.21571721219515894,397
64,S A. Diagonal,0.25913960530381713,397
64,S A. MultiDiagonal,0.24604628090124836,397
64,S A. Grid,0.2430127692289149,397
8,SD,0.49025263814023634,398
8,S A. Diagonal,0.5380341039799141,398
8,S A. MultiDiagonal,0.5164844881654931,398
8,S A. Grid,0.5338890761235994,398
8,Learnable,0.5068562615460167,398
16,SD,0.40918478344729603,398
16,S A. Diagonal,0.45463905763892054,398
16,S A. MultiDiagonal,0.4290366712806626,398
16,S A. Grid,0.44339788616348635,398
16,Learnable,0.435998393367152,398
32,SD,0.3298122887989611,398
32,S A. Diagonal,0.3626171580062564,398
32,S A. MultiDiagonal,0.33957096772068385,398
32,S A. Grid,0.3496559054775935,398
32,Learnable,0.32741621353891537,398
64,SD,0.21267261389386227,398
64,S A. Diagonal,0.2704078258177075,398
64,S A. MultiDiagonal,0.24185378759149528,398
64,S A. Grid,0.23995573787039648,398
8,SD,0.48848098042650445,399
8,S A. Diagonal,0.5351373899929655,399
8,S A. MultiDiagonal,0.5153279898028502,399
8,S A. Grid,0.5243606285384699,399
8,Learnable,0.5641007201126655,399
16,SD,0.4085663776837445,399
16,S A. Diagonal,0.45279185954671114,399
16,S A. MultiDiagonal,0.41872438469206885,399
16,S A. Grid,0.4404894121075002,399
16,Learnable,0.46384050264874915,399
32,SD,0.32631379280680817,399
32,S A. Diagonal,0.3631979067890727,399
32,S A. MultiDiagonal,0.3358020631260006,399
32,S A. Grid,0.35215073992506885,399
32,Learnable,0.31030592558215403,399
64,SD,0.21526966693084415,399
64,S A. Diagonal,0.25811319477489714,399
64,S A. MultiDiagonal,0.25104440455749977,399
64,S A. Grid,0.2455076367290977,399
8,SD,0.4969330010714288,400
8,S A. Diagonal,0.5388319098810868,400
8,S A. MultiDiagonal,0.5064011289945031,400
8,S A. Grid,0.5302764651343219,400
8,Learnable,0.5457861655258182,400
16,SD,0.4096903151272794,400
16,S A. Diagonal,0.44989494162829624,400
16,S A. MultiDiagonal,0.42320633463151447,400
16,S A. Grid,0.4429156866491659,400
16,Learnable,0.46028736008974824,400
32,SD,0.32804226884226423,400
32,S A. Diagonal,0.3624065455708669,400
32,S A. MultiDiagonal,0.34059970656185085,400
32,S A. Grid,0.3484301693898013,400
32,Learnable,0.31584784582545344,400
64,SD,0.21476022512558612,400
64,S A. Diagonal,0.25933121812013243,400
64,S A. MultiDiagonal,0.2409911712950278,400
64,S A. Grid,0.23315600672329712,400
8,SD,0.49078048674789165,401
8,S A. Diagonal,0.5380011339192565,401
8,S A. MultiDiagonal,0.5298425709367413,401
8,S A. Grid,0.5268072658044379,401
8,Learnable,0.532351052548927,401
16,SD,0.4104262109279122,401
16,S A. Diagonal,0.45129662336289905,401
16,S A. MultiDiagonal,0.4169128120961997,401
16,S A. Grid,0.4411839277791629,401
16,Learnable,0.44038011844696817,401
32,SD,0.32731327142360356,401
32,S A. Diagonal,0.35985273198716583,401
32,S A. MultiDiagonal,0.3362955586433369,401
32,S A. Grid,0.3487462730937655,401
32,Learnable,0.3136464516834367,401
64,SD,0.23363211530655598,401
64,S A. Diagonal,0.2519735312479143,401
64,S A. MultiDiagonal,0.2478376250779034,401
64,S A. Grid,0.23972231624202966,401
8,SD,0.4905071551494033,402
8,S A. Diagonal,0.5334932306936144,402
8,S A. MultiDiagonal,0.5350091313281363,402
8,S A. Grid,0.5346998618645732,402
8,Learnable,0.5407959780093998,402
16,SD,0.4136806008933787,402
16,S A. Diagonal,0.4574442267589518,402
16,S A. MultiDiagonal,0.4149074767957071,402
16,S A. Grid,0.4378503668691018,402
16,Learnable,0.42992376550887146,402
32,SD,0.3207650130100092,402
32,S A. Diagonal,0.36292084649241374,402
32,S A. MultiDiagonal,0.33917427951573526,402
32,S A. Grid,0.352750388380976,402
32,Learnable,0.32662196086357087,402
64,SD,0.21752709212161261,402
64,S A. Diagonal,0.2685353245020298,402
64,S A. MultiDiagonal,0.24066391708997353,402
64,S A. Grid,0.2430803595392075,402
8,SD,0.4891571146472312,403
8,S A. Diagonal,0.5353410471566088,403
8,S A. MultiDiagonal,0.5147207979507986,403
8,S A. Grid,0.5257727420207391,403
8,Learnable,0.5327849805660005,403
16,SD,0.4101952654692419,403
16,S A. Diagonal,0.4527909467111773,403
16,S A. MultiDiagonal,0.42738544375844634,403
16,S A. Grid,0.44262167345187237,403
16,Learnable,0.43621236384777734,403
32,SD,0.32794711563475815,403
32,S A. Diagonal,0.3599252610737211,403
32,S A. MultiDiagonal,0.34092452341281926,403
32,S A. Grid,0.34958500256750347,403
32,Learnable,0.30494633047347297,403
64,SD,0.2159902736897158,403
64,S A. Diagonal,0.2548853342321165,403
64,S A. MultiDiagonal,0.2367850336784757,403
64,S A. Grid,0.26756547953376353,403
8,SD,0.4926814694788144,404
8,S A. Diagonal,0.5357712983076177,404
8,S A. MultiDiagonal,0.5246661352357617,404
8,S A. Grid,0.528377773576,404
8,Learnable,0.5370589520520149,404
16,SD,0.414803894444092,404
16,S A. Diagonal,0.4499771697580922,404
16,S A. MultiDiagonal,0.416619396278993,404
16,S A. Grid,0.44104395597773927,404
16,Learnable,0.4415520838475211,404
32,SD,0.3288805257505329,404
32,S A. Diagonal,0.36311984461276425,404
32,S A. MultiDiagonal,0.34077332046028913,404
32,S A. Grid,0.3557825269456165,404
32,Learnable,0.319686220154295,404
64,SD,0.22619900927721873,404
64,S A. Diagonal,0.2709872587220246,404
64,S A. MultiDiagonal,0.24343324434148644,404
64,S A. Grid,0.23791904707603026,404
8,SD,0.49409324914569963,405
8,S A. Diagonal,0.5381141718764565,405
8,S A. MultiDiagonal,0.5161456848947066,405
8,S A. Grid,0.5250425285776478,405
8,Learnable,0.534202981803151,405
16,SD,0.4091759949038666,405
16,S A. Diagonal,0.4580571213212138,405
16,S A. MultiDiagonal,0.4275729678845882,405
16,S A. Grid,0.4415361424206973,405
16,Learnable,0.42057065447214154,405
32,SD,0.3252883028951812,405
32,S A. Diagonal,0.36224782543137846,405
32,S A. MultiDiagonal,0.3411013839396191,405
32,S A. Grid,0.3525044263014382,405
32,Learnable,0.3129925684264543,405
64,SD,0.23171474103031167,405
64,S A. Diagonal,0.27201897751437304,405
64,S A. MultiDiagonal,0.23795578932652717,405
64,S A. Grid,0.2450984003078399,405
8,SD,0.4923175722215291,406
8,S A. Diagonal,0.5350987950167747,406
8,S A. MultiDiagonal,0.5280788915231027,406
8,S A. Grid,0.5346236169067737,406
8,Learnable,0.5485668476474933,406
16,SD,0.4107317783371629,406
16,S A. Diagonal,0.44929409281295485,406
16,S A. MultiDiagonal,0.4364656527705225,406
16,S A. Grid,0.44272593326531184,406
16,Learnable,0.4282035217687625,406
32,SD,0.3252299981671293,406
32,S A. Diagonal,0.3656585028804231,406
32,S A. MultiDiagonal,0.3352818447556367,406
32,S A. Grid,0.3498025968525107,406
32,Learnable,0.32575506932651266,406
64,SD,0.2287595255113814,406
64,S A. Diagonal,0.26567779150897985,406
64,S A. MultiDiagonal,0.254377936942474,406
64,S A. Grid,0.24011632347587172,406
8,SD,0.48895722420814336,407
8,S A. Diagonal,0.5380401261635288,407
8,S A. MultiDiagonal,0.5260964236466082,407
8,S A. Grid,0.5290356855169629,407
8,Learnable,0.543210853745143,407
16,SD,0.4114200323515522,407
16,S A. Diagonal,0.45227260718405526,407
16,S A. MultiDiagonal,0.43005699760096255,407
16,S A. Grid,0.4400858698338929,407
16,Learnable,0.45027067565258583,407
32,SD,0.3273671260305616,407
32,S A. Diagonal,0.3591700647475299,407
32,S A. MultiDiagonal,0.339744943473433,407
32,S A. Grid,0.34958186441192113,407
32,Learnable,0.3167168463331188,407
64,SD,0.22034208570400315,407
64,S A. Diagonal,0.260997503101816,407
64,S A. MultiDiagonal,0.25569603706371624,407
64,S A. Grid,0.23819006467141754,407
8,SD,0.4874484858098633,408
8,S A. Diagonal,0.5423693973858236,408
8,S A. MultiDiagonal,0.524852266301485,408
8,S A. Grid,0.52779944010911,408
8,Learnable,0.5370791811156095,408
16,SD,0.41374022482480166,408
16,S A. Diagonal,0.45030666956986903,408
16,S A. MultiDiagonal,0.41637400119381063,408
16,S A. Grid,0.4425060617211378,408
16,Learnable,0.4343943256974858,408
32,SD,0.323562880091482,408
32,S A. Diagonal,0.3657087998190328,408
32,S A. MultiDiagonal,0.3424157748511633,408
32,S A. Grid,0.3519627895214919,408
32,Learnable,0.31266666669917176,408
64,SD,0.23620898899118797,408
64,S A. Diagonal,0.2632793852242553,408
64,S A. MultiDiagonal,0.24929195834178222,408
64,S A. Grid,0.2599816025781918,408
8,SD,0.4914463419636198,409
8,S A. Diagonal,0.5359023915622163,409
8,S A. MultiDiagonal,0.5211666181630217,409
8,S A. Grid,0.5423908714739113,409
8,Learnable,0.5066687777896063,409
16,SD,0.41795721471537933,409
16,S A. Diagonal,0.4532071935269827,409
16,S A. MultiDiagonal,0.4316539881806597,409
16,S A. Grid,0.44063391870152957,409
16,Learnable,0.45153857270333564,409
32,SD,0.32775266601580433,409
32,S A. Diagonal,0.36211226864566004,409
32,S A. MultiDiagonal,0.334820284684747,409
32,S A. Grid,0.3513515550389857,409
32,Learnable,0.32258746778211816,409
64,SD,0.2144916144877023,409
64,S A. Diagonal,0.27022780670378854,409
64,S A. MultiDiagonal,0.24488030808337502,409
64,S A. Grid,0.24995069288956687,409
8,SD,0.49049194515624256,410
8,S A. Diagonal,0.5372115850589287,410
8,S A. MultiDiagonal,0.5336938399311721,410
8,S A. Grid,0.5332610025376868,410
8,Learnable,0.545273966110358,410
16,SD,0.41056528295651395,410
16,S A. Diagonal,0.4554268923171004,410
16,S A. MultiDiagonal,0.42375950318034505,410
16,S A. Grid,0.4424934964839547,410
16,Learnable,0.4562832374882611,410
32,SD,0.3243831599132542,410
32,S A. Diagonal,0.3631590642098099,410
32,S A. MultiDiagonal,0.33294749313217886,410
32,S A. Grid,0.3562540731344461,410
32,Learnable,0.31816576266519564,410
64,SD,0.2190969757034858,410
64,S A. Diagonal,0.255628060253749,410
64,S A. MultiDiagonal,0.24048567810748459,410
64,S A. Grid,0.24728663238215573,410
8,SD,0.4956155865389964,411
8,S A. Diagonal,0.5385631547938433,411
8,S A. MultiDiagonal,0.5259711640131014,411
8,S A. Grid,0.5277587610922131,411
8,Learnable,0.5456881720820734,411
16,SD,0.41239928859141195,411
16,S A. Diagonal,0.4468692135795518,411
16,S A. MultiDiagonal,0.4175381252055834,411
16,S A. Grid,0.4460014927691567,411
16,Learnable,0.451086137436656,411
32,SD,0.32397138397459213,411
32,S A. Diagonal,0.36792125239753326,411
32,S A. MultiDiagonal,0.33591829694861286,411
32,S A. Grid,0.35135461184106065,411
32,Learnable,0.3212544004863126,411
64,SD,0.2182616907363232,411
64,S A. Diagonal,0.2535977678854511,411
64,S A. MultiDiagonal,0.2540285995113759,411
64,S A. Grid,0.251127297400041,411
8,SD,0.48546712658570096,412
8,S A. Diagonal,0.5420222346377824,412
8,S A. MultiDiagonal,0.5287333213559641,412
8,S A. Grid,0.5266865697600293,412
8,Learnable,0.5415331425316232,412
16,SD,0.4080955651471681,412
16,S A. Diagonal,0.45397528929101727,412
16,S A. MultiDiagonal,0.41741294449738064,412
16,S A. Grid,0.43886803534920654,412
16,Learnable,0.43133929181009734,412
32,SD,0.3282888097943396,412
32,S A. Diagonal,0.3634925632924876,412
32,S A. MultiDiagonal,0.33594823177821853,412
32,S A. Grid,0.35370572417315227,412
32,Learnable,0.3228452333588806,412
64,SD,0.2203278793537513,412
64,S A. Diagonal,0.2629223187307267,412
64,S A. MultiDiagonal,0.23891126874548652,412
64,S A. Grid,0.23833171913738468,412
8,SD,0.4889382153670023,413
8,S A. Diagonal,0.5362833155173715,413
8,S A. MultiDiagonal,0.524806928725976,413
8,S A. Grid,0.5295325156557769,413
8,Learnable,0.5275292985540906,413
16,SD,0.40911236963975744,413
16,S A. Diagonal,0.4524880848575036,413
16,S A. MultiDiagonal,0.4270117885477564,413
16,S A. Grid,0.4376931326296753,413
16,Learnable,0.43467604040174823,413
32,SD,0.32689002261263184,413
32,S A. Diagonal,0.36084344445527083,413
32,S A. MultiDiagonal,0.33231496505997427,413
32,S A. Grid,0.34659122042560353,413
32,Learnable,0.3155426508731294,413
64,SD,0.23293443853877957,413
64,S A. Diagonal,0.261595599988403,413
64,S A. MultiDiagonal,0.2481236937291244,413
64,S A. Grid,0.23962735175943375,413
8,SD,0.4901893196965245,414
8,S A. Diagonal,0.5395783209662325,414
8,S A. MultiDiagonal,0.5246309973109323,414
8,S A. Grid,0.5404387147543112,414
8,Learnable,0.5356831424997837,414
16,SD,0.4079869576658958,414
16,S A. Diagonal,0.45626672352344116,414
16,S A. MultiDiagonal,0.43312342763104006,414
16,S A. Grid,0.4393364078785981,414
16,Learnable,0.44308740892705323,414
32,SD,0.3277675019831624,414
32,S A. Diagonal,0.3661871253436358,414
32,S A. MultiDiagonal,0.33834021050102225,414
32,S A. Grid,0.35274342929939495,414
32,Learnable,0.310933207772351,414
64,SD,0.22406731391841211,414
64,S A. Diagonal,0.2650750108824269,414
64,S A. MultiDiagonal,0.2493651739226087,414
64,S A. Grid,0.26064346297593094,414
8,SD,0.4938134713372846,415
8,S A. Diagonal,0.5429688564095327,415
8,S A. MultiDiagonal,0.5150679044343506,415
8,S A. Grid,0.5383293432625931,415
8,Learnable,0.5057659336196556,415
16,SD,0.4066160125750716,415
16,S A. Diagonal,0.45166257192082115,415
16,S A. MultiDiagonal,0.4331433909455747,415
16,S A. Grid,0.4440129994467613,415
16,Learnable,0.44318757556735666,415
32,SD,0.32733237765000656,415
32,S A. Diagonal,0.3653781998216583,415
32,S A. MultiDiagonal,0.3352293293380986,415
32,S A. Grid,0.3580391913322585,415
32,Learnable,0.31818300686349976,415
64,SD,0.22067394166449167,415
64,S A. Diagonal,0.27962892868365513,415
64,S A. MultiDiagonal,0.24558352188793114,415
64,S A. Grid,0.24447984065266368,415
8,SD,0.49324348451012096,416
8,S A. Diagonal,0.5374455709781063,416
8,S A. MultiDiagonal,0.5170961309951032,416
8,S A. Grid,0.5371171228897769,416
8,Learnable,0.5455433543347102,416
16,SD,0.40683314572988405,416
16,S A. Diagonal,0.4525086506234064,416
16,S A. MultiDiagonal,0.429557264129617,416
16,S A. Grid,0.43695177367974514,416
16,Learnable,0.4335397267656068,416
32,SD,0.32770422048707065,416
32,S A. Diagonal,0.3611905780462813,416
32,S A. MultiDiagonal,0.3389026725425554,416
32,S A. Grid,0.353119554963271,416
32,Learnable,0.3188999077794527,416
64,SD,0.22851310576552483,416
64,S A. Diagonal,0.2731137485086618,416
64,S A. MultiDiagonal,0.2358718973043074,416
64,S A. Grid,0.2530950198082799,416
8,SD,0.49403079620378676,417
8,S A. Diagonal,0.5403532154717582,417
8,S A. MultiDiagonal,0.5125575187495035,417
8,S A. Grid,0.5256112718176118,417
8,Learnable,0.5391984057627504,417
16,SD,0.41217029262006194,417
16,S A. Diagonal,0.45650397344566773,417
16,S A. MultiDiagonal,0.42900948603653055,417
16,S A. Grid,0.4402432353312209,417
16,Learnable,0.44417085747428536,417
32,SD,0.32621288002300997,417
32,S A. Diagonal,0.36103202247322563,417
32,S A. MultiDiagonal,0.3337666256449394,417
32,S A. Grid,0.35612954813088676,417
32,Learnable,0.32464031122356823,417
64,SD,0.2184379483473651,417
64,S A. Diagonal,0.2515078934566381,417
64,S A. MultiDiagonal,0.2577207948039254,417
64,S A. Grid,0.24269034510808074,417
8,SD,0.49104175119315335,418
8,S A. Diagonal,0.5390528545812182,418
8,S A. MultiDiagonal,0.5185838188942353,418
8,S A. Grid,0.5213376227701336,418
8,Learnable,0.5446078428298287,418
16,SD,0.4094401646556367,418
16,S A. Diagonal,0.4530545332176534,418
16,S A. MultiDiagonal,0.4194322343360765,418
16,S A. Grid,0.44006330682450057,418
16,Learnable,0.4407942340027719,418
32,SD,0.3281073584072094,418
32,S A. Diagonal,0.36152708103471065,418
32,S A. MultiDiagonal,0.34315615713578745,418
32,S A. Grid,0.3526456492170475,418
32,Learnable,0.3243022016492839,418
64,SD,0.22673502495434938,418
64,S A. Diagonal,0.25317441621865894,418
64,S A. MultiDiagonal,0.2393768053565415,418
64,S A. Grid,0.25316029074913593,418
8,SD,0.4904864097581957,419
8,S A. Diagonal,0.5387260323234191,419
8,S A. MultiDiagonal,0.5225789951158254,419
8,S A. Grid,0.5392350939032938,419
8,Learnable,0.5293889847234228,419
16,SD,0.41070219777968997,419
16,S A. Diagonal,0.4530950382758935,419
16,S A. MultiDiagonal,0.4240325728059712,419
16,S A. Grid,0.44384522590592423,419
16,Learnable,0.4187331639347933,419
32,SD,0.32481176951879437,419
32,S A. Diagonal,0.3645805359497924,419
32,S A. MultiDiagonal,0.335034684537858,419
32,S A. Grid,0.35835824680510825,419
32,Learnable,0.33583013321053506,419
64,SD,0.2233182688923543,419
64,S A. Diagonal,0.26507930816463926,419
64,S A. MultiDiagonal,0.2436263731560082,419
64,S A. Grid,0.2452747632847786,419
8,SD,0.48913314590216894,420
8,S A. Diagonal,0.5388540354053829,420
8,S A. MultiDiagonal,0.5200626324333307,420
8,S A. Grid,0.5378219274962523,420
8,Learnable,0.5382892576628859,420
16,SD,0.4079791270424733,420
16,S A. Diagonal,0.45778236411458934,420
16,S A. MultiDiagonal,0.4216999782413972,420
16,S A. Grid,0.4376222777243376,420
16,Learnable,0.4274022357872238,420
32,SD,0.32505185956464777,420
32,S A. Diagonal,0.3590981870281584,420
32,S A. MultiDiagonal,0.3349519443252182,420
32,S A. Grid,0.3546841764807821,420
32,Learnable,0.3103116764419454,420
64,SD,0.2188867816454669,420
64,S A. Diagonal,0.2530779630094515,420
64,S A. MultiDiagonal,0.25908407588552856,420
64,S A. Grid,0.25165871693581504,420
8,SD,0.49778353470247255,421
8,S A. Diagonal,0.5426701266986058,421
8,S A. MultiDiagonal,0.5310004625228605,421
8,S A. Grid,0.5363845548294737,421
8,Learnable,0.5403422413151119,421
16,SD,0.41050203308754785,421
16,S A. Diagonal,0.4501791328791582,421
16,S A. MultiDiagonal,0.43208537657856066,421
16,S A. Grid,0.43926952317078005,421
16,Learnable,0.4316805927504555,421
32,SD,0.32349731048193275,421
32,S A. Diagonal,0.3673787667057222,421
32,S A. MultiDiagonal,0.33515757083073827,421
32,S A. Grid,0.3552354490930629,421
32,Learnable,0.31078175490101695,421
64,SD,0.22305964538794776,421
64,S A. Diagonal,0.25963387495669477,421
64,S A. MultiDiagonal,0.24168463376924867,421
64,S A. Grid,0.24282483721906767,421
8,SD,0.4909276982196479,422
8,S A. Diagonal,0.5351078067099893,422
8,S A. MultiDiagonal,0.5201681246674548,422
8,S A. Grid,0.5342492597415287,422
8,Learnable,0.5508677095224904,422
16,SD,0.41293359864876406,422
16,S A. Diagonal,0.4481284470355593,422
16,S A. MultiDiagonal,0.4210733293700374,422
16,S A. Grid,0.44316967300012056,422
16,Learnable,0.43116660256655504,422
32,SD,0.32559171288436667,422
32,S A. Diagonal,0.3605758389529562,422
32,S A. MultiDiagonal,0.33602804255875157,422
32,S A. Grid,0.35189269086509756,422
32,Learnable,0.3193158236789987,422
64,SD,0.22673144751064567,422
64,S A. Diagonal,0.2702302210700215,422
64,S A. MultiDiagonal,0.24670761884972103,422
64,S A. Grid,0.25120412640692075,422
8,SD,0.4881493781376142,423
8,S A. Diagonal,0.5359980636255737,423
8,S A. MultiDiagonal,0.5275352107434097,423
8,S A. Grid,0.53770729420272,423
8,Learnable,0.5195114315761376,423
16,SD,0.40799707374492655,423
16,S A. Diagonal,0.4527594686174441,423
16,S A. MultiDiagonal,0.4336705262348378,423
16,S A. Grid,0.43746532482105466,423
16,Learnable,0.4437522666184498,423
32,SD,0.3251238538091147,423
32,S A. Diagonal,0.36169738020284126,423
32,S A. MultiDiagonal,0.3404180181021206,423
32,S A. Grid,0.35353452586358075,423
32,Learnable,0.3256566150726164,423
64,SD,0.22140425594820312,423
64,S A. Diagonal,0.257877430279725,423
64,S A. MultiDiagonal,0.2634212425732837,423
64,S A. Grid,0.2545271221347187,423
8,SD,0.4883494910582673,424
8,S A. Diagonal,0.5409972216346158,424
8,S A. MultiDiagonal,0.5165734907964933,424
8,S A. Grid,0.5342180393876039,424
8,Learnable,0.5407473202079134,424
16,SD,0.4108734475460253,424
16,S A. Diagonal,0.45588456202703226,424
16,S A. MultiDiagonal,0.42592132695168977,424
16,S A. Grid,0.43988045537230713,424
16,Learnable,0.42771933820265506,424
32,SD,0.32428855313961846,424
32,S A. Diagonal,0.36248402368924776,424
32,S A. MultiDiagonal,0.3439585074749737,424
32,S A. Grid,0.35019074376841386,424
32,Learnable,0.31339058031023487,424
64,SD,0.22907034492413597,424
64,S A. Diagonal,0.27019203352530957,424
64,S A. MultiDiagonal,0.24820610150049816,424
64,S A. Grid,0.24037403278084996,424
8,SD,0.489399886741013,425
8,S A. Diagonal,0.5425031753778519,425
8,S A. MultiDiagonal,0.5185380991092335,425
8,S A. Grid,0.5361274637660739,425
8,Learnable,0.5426267296819012,425
16,SD,0.409027792146228,425
16,S A. Diagonal,0.45530223027966266,425
16,S A. MultiDiagonal,0.4322989269187753,425
16,S A. Grid,0.43782156390559923,425
16,Learnable,0.4357135538048374,425
32,SD,0.3289509408962046,425
32,S A. Diagonal,0.36260821648689845,425
32,S A. MultiDiagonal,0.335576883241792,425
32,S A. Grid,0.3427293748408624,425
32,Learnable,0.32025800812214184,425
64,SD,0.2245805908555932,425
64,S A. Diagonal,0.2654049104531418,425
64,S A. MultiDiagonal,0.24581998147171827,425
64,S A. Grid,0.2583008040334816,425
8,SD,0.49045481180662887,426
8,S A. Diagonal,0.5378534357005004,426
8,S A. MultiDiagonal,0.526486119466476,426
8,S A. Grid,0.5198255831403005,426
8,Learnable,0.5241713818407918,426
16,SD,0.41531578364762534,426
16,S A. Diagonal,0.4505787102249451,426
16,S A. MultiDiagonal,0.42659728207662945,426
16,S A. Grid,0.4465269806423199,426
16,Learnable,0.44709526848150793,426
32,SD,0.3254880936822291,426
32,S A. Diagonal,0.35731792872853896,426
32,S A. MultiDiagonal,0.34302728798474025,426
32,S A. Grid,0.35379541396653624,426
32,Learnable,0.32222733457944,426
64,SD,0.22225489630148282,426
64,S A. Diagonal,0.258778075696705,426
64,S A. MultiDiagonal,0.2566172104728932,426
64,S A. Grid,0.24224685627068387,426
8,SD,0.487233366028046,427
8,S A. Diagonal,0.5357001204186469,427
8,S A. MultiDiagonal,0.5096865493087226,427
8,S A. Grid,0.517158826470015,427
8,Learnable,0.5388224282965048,427
16,SD,0.4098316311034714,427
16,S A. Diagonal,0.4521687672681786,427
16,S A. MultiDiagonal,0.43208592907077625,427
16,S A. Grid,0.4424746403692144,427
16,Learnable,0.42703680454370674,427
32,SD,0.32552343850037035,427
32,S A. Diagonal,0.3611149884556717,427
32,S A. MultiDiagonal,0.33542254758125234,427
32,S A. Grid,0.3543068503869237,427
32,Learnable,0.34306341043150157,427
64,SD,0.21460884789802367,427
64,S A. Diagonal,0.27490399253942416,427
64,S A. MultiDiagonal,0.24219384933380728,427
64,S A. Grid,0.2473452314046547,427
8,SD,0.4946807498070326,428
8,S A. Diagonal,0.5384660816469609,428
8,S A. MultiDiagonal,0.5207464583986263,428
8,S A. Grid,0.5360351330708436,428
8,Learnable,0.5323913755677203,428
16,SD,0.41319450331181656,428
16,S A. Diagonal,0.4478764830866536,428
16,S A. MultiDiagonal,0.4237475357291469,428
16,S A. Grid,0.4437317097453177,428
16,Learnable,0.4361007857346701,428
32,SD,0.3279706365640689,428
32,S A. Diagonal,0.3591415312698112,428
32,S A. MultiDiagonal,0.33642212830339185,428
32,S A. Grid,0.34973399142950434,428
32,Learnable,0.30821295845745145,428
64,SD,0.22053797881473383,428
64,S A. Diagonal,0.26663372481841696,428
64,S A. MultiDiagonal,0.2542122641999961,428
64,S A. Grid,0.25048917665760273,428
8,SD,0.4869346159955465,429
8,S A. Diagonal,0.5375751630266027,429
8,S A. MultiDiagonal,0.5208349608512427,429
8,S A. Grid,0.5301359795238451,429
8,Learnable,0.545541898108615,429
16,SD,0.4110162020058296,429
16,S A. Diagonal,0.45710757528308016,429
16,S A. MultiDiagonal,0.4224627128879077,429
16,S A. Grid,0.43760656939486087,429
16,Learnable,0.4252316041657266,429
32,SD,0.32359146597487864,429
32,S A. Diagonal,0.36252948693963993,429
32,S A. MultiDiagonal,0.33710145382427137,429
32,S A. Grid,0.366424323862916,429
32,Learnable,0.32610481195704877,429
64,SD,0.21110547161737434,429
64,S A. Diagonal,0.2788788857093312,429
64,S A. MultiDiagonal,0.23574656549316195,429
64,S A. Grid,0.24371239888311452,429
8,SD,0.49021863330742876,430
8,S A. Diagonal,0.5380356285644954,430
8,S A. MultiDiagonal,0.5221610535204584,430
8,S A. Grid,0.5274712614284199,430
8,Learnable,0.5438033478382703,430
16,SD,0.4082395497616109,430
16,S A. Diagonal,0.45133963005355804,430
16,S A. MultiDiagonal,0.42023983101319196,430
16,S A. Grid,0.441756022142128,430
16,Learnable,0.44283427622825977,430
32,SD,0.32376680940493563,430
32,S A. Diagonal,0.3627373358405921,430
32,S A. MultiDiagonal,0.3383916752430288,430
32,S A. Grid,0.34405493790642216,430
32,Learnable,0.3202680970708531,430
64,SD,0.22283830896253215,430
64,S A. Diagonal,0.2674160930874084,430
64,S A. MultiDiagonal,0.24632697741250253,430
64,S A. Grid,0.2482296922164651,430
8,SD,0.4846627932685343,431
8,S A. Diagonal,0.5356337333250444,431
8,S A. MultiDiagonal,0.52155612449954,431
8,S A. Grid,0.5354001066010968,431
8,Learnable,0.5466990346581988,431
16,SD,0.4083140040572498,431
16,S A. Diagonal,0.4542708522590642,431
16,S A. MultiDiagonal,0.4288905308430648,431
16,S A. Grid,0.44158168392252106,431
16,Learnable,0.4450506216512167,431
32,SD,0.3278935350847762,431
32,S A. Diagonal,0.36063657522324655,431
32,S A. MultiDiagonal,0.3377958430833248,431
32,S A. Grid,0.3461760910290502,431
32,Learnable,0.3095063954134968,431
64,SD,0.22285055803403753,431
64,S A. Diagonal,0.27614503827077314,431
64,S A. MultiDiagonal,0.23846349721463378,431
64,S A. Grid,0.24304781153367017,431
8,SD,0.48925633398477575,432
8,S A. Diagonal,0.5451567677372585,432
8,S A. MultiDiagonal,0.5243584643967897,432
8,S A. Grid,0.5317582409239086,432
8,Learnable,0.4993202174820144,432
16,SD,0.4092719540676377,432
16,S A. Diagonal,0.45589085757722775,432
16,S A. MultiDiagonal,0.42396167636883775,432
16,S A. Grid,0.44207507705730925,432
16,Learnable,0.46159719590900217,432
32,SD,0.3268296123020063,432
32,S A. Diagonal,0.3622064642030003,432
32,S A. MultiDiagonal,0.34158436846484397,432
32,S A. Grid,0.3557768940947104,432
32,Learnable,0.3241933378567055,432
64,SD,0.21918269862289144,432
64,S A. Diagonal,0.2694619879714459,432
64,S A. MultiDiagonal,0.24113477534214967,432
64,S A. Grid,0.24829007186561003,432
8,SD,0.49221606607294677,433
8,S A. Diagonal,0.5345009605122296,433
8,S A. MultiDiagonal,0.5213996135824848,433
8,S A. Grid,0.5402910950110551,433
8,Learnable,0.5368438154581422,433
16,SD,0.40937553223784523,433
16,S A. Diagonal,0.45622825266594935,433
16,S A. MultiDiagonal,0.42573608049296013,433
16,S A. Grid,0.4368301449616062,433
16,Learnable,0.42042561931718064,433
32,SD,0.32297950019599836,433
32,S A. Diagonal,0.3641664892302361,433
32,S A. MultiDiagonal,0.33150449090786926,433
32,S A. Grid,0.3566295869567443,433
32,Learnable,0.3383710103272503,433
64,SD,0.22411199441488078,433
64,S A. Diagonal,0.2709148545463134,433
64,S A. MultiDiagonal,0.23961687489049002,433
64,S A. Grid,0.25391597582915715,433
8,SD,0.48760785392909506,434
8,S A. Diagonal,0.5359046682802403,434
8,S A. MultiDiagonal,0.5205334583504788,434
8,S A. Grid,0.5300723889358705,434
8,Learnable,0.5398743088949499,434
16,SD,0.4152004048408563,434
16,S A. Diagonal,0.4600530359701722,434
16,S A. MultiDiagonal,0.4242568196696388,434
16,S A. Grid,0.43728207093166155,434
16,Learnable,0.46604137248931554,434
32,SD,0.32578037539335414,434
32,S A. Diagonal,0.3604410251880204,434
32,S A. MultiDiagonal,0.33567953312854026,434
32,S A. Grid,0.355382102466266,434
32,Learnable,0.3229049762506597,434
64,SD,0.22163315114465162,434
64,S A. Diagonal,0.2652717826113052,434
64,S A. MultiDiagonal,0.24156183033072265,434
64,S A. Grid,0.258514626392638,434
8,SD,0.4910416875465615,435
8,S A. Diagonal,0.5400823561960659,435
8,S A. MultiDiagonal,0.5242001589964812,435
8,S A. Grid,0.5381619168205745,435
8,Learnable,0.4959196174923509,435
16,SD,0.41790289552079596,435
16,S A. Diagonal,0.4531031781968706,435
16,S A. MultiDiagonal,0.4212801160009004,435
16,S A. Grid,0.4381000670195187,435
16,Learnable,0.42973089854935875,435
32,SD,0.32503515853976506,435
32,S A. Diagonal,0.3624556385163502,435
32,S A. MultiDiagonal,0.3369724500650337,435
32,S A. Grid,0.3556606791585756,435
32,Learnable,0.3258401935549093,435
64,SD,0.22158556242053756,435
64,S A. Diagonal,0.26142086697422806,435
64,S A. MultiDiagonal,0.23756281598152734,435
64,S A. Grid,0.2498691116512149,435
8,SD,0.4977258885646433,436
8,S A. Diagonal,0.5412610835256216,436
8,S A. MultiDiagonal,0.5194994950128828,436
8,S A. Grid,0.5339728521475838,436
8,Learnable,0.4977963261558511,436
16,SD,0.41380037438215783,436
16,S A. Diagonal,0.4572275508775158,436
16,S A. MultiDiagonal,0.4221048241509318,436
16,S A. Grid,0.442690594081125,436
16,Learnable,0.449128476793498,436
32,SD,0.32639816724929016,436
32,S A. Diagonal,0.36400850812357843,436
32,S A. MultiDiagonal,0.33076252868280254,436
32,S A. Grid,0.3508634969174329,436
32,Learnable,0.32270584583875506,436
64,SD,0.21817300714106064,436
64,S A. Diagonal,0.2639571243157567,436
64,S A. MultiDiagonal,0.25648597025359016,436
64,S A. Grid,0.2407498096349725,436
8,SD,0.5022249723198359,437
8,S A. Diagonal,0.5335677214307316,437
8,S A. MultiDiagonal,0.5165516590569362,437
8,S A. Grid,0.5335863181784557,437
8,Learnable,0.5119865931412351,437
16,SD,0.4118118076663449,437
16,S A. Diagonal,0.4536487423082114,437
16,S A. MultiDiagonal,0.4319381719326072,437
16,S A. Grid,0.436283502661892,437
16,Learnable,0.4261785733805405,437
32,SD,0.3262961855934324,437
32,S A. Diagonal,0.36245082729621425,437
32,S A. MultiDiagonal,0.34363753572906675,437
32,S A. Grid,0.35345669197999885,437
32,Learnable,0.3158060665441472,437
64,SD,0.22629139092020678,437
64,S A. Diagonal,0.25313618935170523,437
64,S A. MultiDiagonal,0.25306120408847316,437
64,S A. Grid,0.23970932701819092,437
8,SD,0.49574956107202406,438
8,S A. Diagonal,0.5413350924383471,438
8,S A. MultiDiagonal,0.5210069121890427,438
8,S A. Grid,0.5355489980177579,438
8,Learnable,0.5190622042737263,438
16,SD,0.4197845210621683,438
16,S A. Diagonal,0.4561009146649459,438
16,S A. MultiDiagonal,0.43731749479796267,438
16,S A. Grid,0.4404754321922098,438
16,Learnable,0.44676454608939786,438
32,SD,0.32677145313791967,438
32,S A. Diagonal,0.3605629766733822,438
32,S A. MultiDiagonal,0.3352304975438186,438
32,S A. Grid,0.34935583262230696,438
32,Learnable,0.3324241905181645,438
64,SD,0.22867654951532224,438
64,S A. Diagonal,0.2621416229499574,438
64,S A. MultiDiagonal,0.2523059447513891,438
64,S A. Grid,0.2404688906245595,438
8,SD,0.488864491645135,439
8,S A. Diagonal,0.5353590550603461,439
8,S A. MultiDiagonal,0.5293478588691494,439
8,S A. Grid,0.5317107015553537,439
8,Learnable,0.5487675234758309,439
16,SD,0.4108714288525217,439
16,S A. Diagonal,0.4547783008082086,439
16,S A. MultiDiagonal,0.4262625065741711,439
16,S A. Grid,0.43844029576018495,439
16,Learnable,0.4317995670964591,439
32,SD,0.32935029185321923,439
32,S A. Diagonal,0.3601331328401254,439
32,S A. MultiDiagonal,0.34373328275673676,439
32,S A. Grid,0.3501665625343986,439
32,Learnable,0.30696847322034776,439
64,SD,0.2246205482147133,439
64,S A. Diagonal,0.2714212816242148,439
64,S A. MultiDiagonal,0.24383676222042278,439
64,S A. Grid,0.24375776411286226,439
8,SD,0.4817464998311106,440
8,S A. Diagonal,0.5414906882541705,440
8,S A. MultiDiagonal,0.521802685987661,440
8,S A. Grid,0.5322432487570081,440
8,Learnable,0.5073998078372484,440
16,SD,0.40872878280592984,440
16,S A. Diagonal,0.4513804659399916,440
16,S A. MultiDiagonal,0.4270200345532926,440
16,S A. Grid,0.44883564213530125,440
16,Learnable,0.43246272703261074,440
32,SD,0.3248593370765676,440
32,S A. Diagonal,0.3658057496143838,440
32,S A. MultiDiagonal,0.34175067611830817,440
32,S A. Grid,0.3544229233917229,440
32,Learnable,0.32774345029044716,440
64,SD,0.22218224687332402,440
64,S A. Diagonal,0.28183802130008595,440
64,S A. MultiDiagonal,0.24557820172303255,440
64,S A. Grid,0.23847405027691376,440
8,SD,0.4947148234643714,441
8,S A. Diagonal,0.5395137185887714,441
8,S A. MultiDiagonal,0.5204790268875413,441
8,S A. Grid,0.5300798463096678,441
8,Learnable,0.5443109401554098,441
16,SD,0.4107200692696093,441
16,S A. Diagonal,0.4545824330974894,441
16,S A. MultiDiagonal,0.43166483766166786,441
16,S A. Grid,0.43955433441166397,441
16,Learnable,0.4234604408919438,441
32,SD,0.32523358935422936,441
32,S A. Diagonal,0.36410626249664013,441
32,S A. MultiDiagonal,0.3383345609466882,441
32,S A. Grid,0.3522698445234286,441
32,Learnable,0.33646285215946503,441
64,SD,0.21970829874899178,441
64,S A. Diagonal,0.2613320432844651,441
64,S A. MultiDiagonal,0.24268693046881257,441
64,S A. Grid,0.23552727977843502,441
8,SD,0.4975264968058307,442
8,S A. Diagonal,0.5409844488255664,442
8,S A. MultiDiagonal,0.522068759271509,442
8,S A. Grid,0.5239635438633545,442
8,Learnable,0.5475008358188993,442
16,SD,0.41604246406108253,442
16,S A. Diagonal,0.4529058697992553,442
16,S A. MultiDiagonal,0.4216943932639283,442
16,S A. Grid,0.44144616992386676,442
16,Learnable,0.44582508340760496,442
32,SD,0.3274432127561072,442
32,S A. Diagonal,0.3619274747893625,442
32,S A. MultiDiagonal,0.337141567803328,442
32,S A. Grid,0.3486813381761318,442
32,Learnable,0.3372582377964456,442
64,SD,0.223968275859967,442
64,S A. Diagonal,0.2704487358570773,442
64,S A. MultiDiagonal,0.2419359296268976,442
64,S A. Grid,0.2559731837021107,442
8,SD,0.493192720073815,443
8,S A. Diagonal,0.542149051910737,443
8,S A. MultiDiagonal,0.5237322838101921,443
8,S A. Grid,0.5289141330903082,443
8,Learnable,0.5211956424980075,443
16,SD,0.40698352607671545,443
16,S A. Diagonal,0.45508734225375036,443
16,S A. MultiDiagonal,0.42231344326078246,443
16,S A. Grid,0.4404519609240274,443
16,Learnable,0.46476757735206764,443
32,SD,0.3276194808223519,443
32,S A. Diagonal,0.3609702135917037,443
32,S A. MultiDiagonal,0.3448145558344421,443
32,S A. Grid,0.34441898774920154,443
32,Learnable,0.3281881059094107,443
64,SD,0.21862273629917406,443
64,S A. Diagonal,0.26136064838286827,443
64,S A. MultiDiagonal,0.2519597696197031,443
64,S A. Grid,0.24289747621928115,443
8,SD,0.49002044551592727,444
8,S A. Diagonal,0.5340569427219828,444
8,S A. MultiDiagonal,0.5231636585854081,444
8,S A. Grid,0.5324808711759936,444
8,Learnable,0.5418652750966585,444
16,SD,0.4096115469380117,444
16,S A. Diagonal,0.45342175725200007,444
16,S A. MultiDiagonal,0.42992243260332197,444
16,S A. Grid,0.44071887717516783,444
16,Learnable,0.44664769120507763,444
32,SD,0.3222048201760256,444
32,S A. Diagonal,0.3612766484295107,444
32,S A. MultiDiagonal,0.33673811081875116,444
32,S A. Grid,0.3552128395200821,444
32,Learnable,0.31579286281398034,444
64,SD,0.2258031451122482,444
64,S A. Diagonal,0.28557881811271474,444
64,S A. MultiDiagonal,0.24726277745711733,444
64,S A. Grid,0.2529650234539007,444
8,SD,0.48728757503595765,445
8,S A. Diagonal,0.5376620138186037,445
8,S A. MultiDiagonal,0.5277817187055085,445
8,S A. Grid,0.5211266183084157,445
8,Learnable,0.5129034258464084,445
16,SD,0.4096723159157957,445
16,S A. Diagonal,0.46049217060553826,445
16,S A. MultiDiagonal,0.4210903514811851,445
16,S A. Grid,0.4444823488300113,445
16,Learnable,0.435750697374203,445
32,SD,0.3249131558836682,445
32,S A. Diagonal,0.35916658932203915,445
32,S A. MultiDiagonal,0.3409046122586007,445
32,S A. Grid,0.34965411984527656,445
32,Learnable,0.31863084747480763,445
64,SD,0.21448456791381482,445
64,S A. Diagonal,0.26879403643967476,445
64,S A. MultiDiagonal,0.23320773343275814,445
64,S A. Grid,0.236512384868158,445
8,SD,0.4937126086087627,446
8,S A. Diagonal,0.5383833629517809,446
8,S A. MultiDiagonal,0.5252503247708434,446
8,S A. Grid,0.5322474412826692,446
8,Learnable,0.5424682894789694,446
16,SD,0.40846461774279774,446
16,S A. Diagonal,0.4576011624351932,446
16,S A. MultiDiagonal,0.4269773723832974,446
16,S A. Grid,0.4461176637920098,446
16,Learnable,0.43199316734757487,446
32,SD,0.325644939187807,446
32,S A. Diagonal,0.36505238562686215,446
32,S A. MultiDiagonal,0.34120279990524605,446
32,S A. Grid,0.3573068727765202,446
32,Learnable,0.31474880033634106,446
64,SD,0.21611485449296106,446
64,S A. Diagonal,0.2592505383235859,446
64,S A. MultiDiagonal,0.23343140585234828,446
64,S A. Grid,0.26153329271046155,446
8,SD,0.4923021902689676,447
8,S A. Diagonal,0.5387780945127649,447
8,S A. MultiDiagonal,0.5316273774950179,447
8,S A. Grid,0.5376176876832475,447
8,Learnable,0.5047068026563049,447
16,SD,0.41236202109640163,447
16,S A. Diagonal,0.45376582094169354,447
16,S A. MultiDiagonal,0.4285556174235945,447
16,S A. Grid,0.44148586190243183,447
16,Learnable,0.4391709904032611,447
32,SD,0.32566022462337135,447
32,S A. Diagonal,0.3592039683017001,447
32,S A. MultiDiagonal,0.3390102790156111,447
32,S A. Grid,0.3572410852899833,447
32,Learnable,0.31387011878750926,447
64,SD,0.22363803836035756,447
64,S A. Diagonal,0.2559534449347949,447
64,S A. MultiDiagonal,0.24016219230577102,447
64,S A. Grid,0.24204099687369535,447
8,SD,0.4957184868255315,448
8,S A. Diagonal,0.5403317190009794,448
8,S A. MultiDiagonal,0.5197014031342253,448
8,S A. Grid,0.5258901210974661,448
8,Learnable,0.5366935775093096,448
16,SD,0.41241758337060214,448
16,S A. Diagonal,0.4499426988921045,448
16,S A. MultiDiagonal,0.4194200111560044,448
16,S A. Grid,0.4409613990515712,448
16,Learnable,0.4434641925188186,448
32,SD,0.3268216714297263,448
32,S A. Diagonal,0.3634842051214382,448
32,S A. MultiDiagonal,0.3380909255990899,448
32,S A. Grid,0.3581965776983942,448
32,Learnable,0.3199396616019168,448
64,SD,0.22774601816204607,448
64,S A. Diagonal,0.2541141170372037,448
64,S A. MultiDiagonal,0.23852463888036476,448
64,S A. Grid,0.24309402155631962,448
8,SD,0.49442119698509274,449
8,S A. Diagonal,0.5374994792405846,449
8,S A. MultiDiagonal,0.5129037598592916,449
8,S A. Grid,0.5308880047627806,449
8,Learnable,0.5410793963357297,449
16,SD,0.4100671447774368,449
16,S A. Diagonal,0.4550551789269004,449
16,S A. MultiDiagonal,0.4240630178794318,449
16,S A. Grid,0.44304963007210324,449
16,Learnable,0.4354167066620318,449
32,SD,0.32437499550341076,449
32,S A. Diagonal,0.36001028829290216,449
32,S A. MultiDiagonal,0.33543930387921683,449
32,S A. Grid,0.34886439568859506,449
32,Learnable,0.3342487651462289,449
64,SD,0.22787898945511514,449
64,S A. Diagonal,0.2546093165918694,449
64,S A. MultiDiagonal,0.24990123607090525,449
64,S A. Grid,0.24740582545759005,449
8,SD,0.4960983481925343,450
8,S A. Diagonal,0.5384598053488985,450
8,S A. MultiDiagonal,0.5297725245637901,450
8,S A. Grid,0.5330734109147114,450
8,Learnable,0.531371320547372,450
16,SD,0.4148146440688141,450
16,S A. Diagonal,0.4513071663361957,450
16,S A. MultiDiagonal,0.42515807992757904,450
16,S A. Grid,0.4465738975768653,450
16,Learnable,0.4254689804546509,450
32,SD,0.3253694082839624,450
32,S A. Diagonal,0.35920824633773873,450
32,S A. MultiDiagonal,0.3349293434794652,450
32,S A. Grid,0.3502966261237038,450
32,Learnable,0.33644772279130897,450
64,SD,0.21672244678652772,450
64,S A. Diagonal,0.26958038016304137,450
64,S A. MultiDiagonal,0.2630587073629733,450
64,S A. Grid,0.2419252571093588,450
8,SD,0.4916030232937773,451
8,S A. Diagonal,0.5434374538350738,451
8,S A. MultiDiagonal,0.5180057454090363,451
8,S A. Grid,0.5281593082497379,451
8,Learnable,0.5385612638187461,451
16,SD,0.4122793290980734,451
16,S A. Diagonal,0.45052287951908765,451
16,S A. MultiDiagonal,0.4232902994015344,451
16,S A. Grid,0.44525063500091333,451
16,Learnable,0.4396934848277953,451
32,SD,0.3287718717580952,451
32,S A. Diagonal,0.3637594459269504,451
32,S A. MultiDiagonal,0.3328673038985338,451
32,S A. Grid,0.358448042608127,451
32,Learnable,0.3280117558340416,451
64,SD,0.22453219570555194,451
64,S A. Diagonal,0.2657500271598483,451
64,S A. MultiDiagonal,0.23994460320598643,451
64,S A. Grid,0.24574425071078734,451
8,SD,0.48605861519608284,452
8,S A. Diagonal,0.5374818777405306,452
8,S A. MultiDiagonal,0.5182777714799172,452
8,S A. Grid,0.5244449958213526,452
8,Learnable,0.4982413247944021,452
16,SD,0.4100187471475871,452
16,S A. Diagonal,0.4549383772573904,452
16,S A. MultiDiagonal,0.43067969997666306,452
16,S A. Grid,0.44161804691971296,452
16,Learnable,0.43442701031204567,452
32,SD,0.32621677260351367,452
32,S A. Diagonal,0.35678819527339883,452
32,S A. MultiDiagonal,0.33590186975945746,452
32,S A. Grid,0.3550159953533398,452
32,Learnable,0.32094173284592514,452
64,SD,0.22147019795232287,452
64,S A. Diagonal,0.26070924942151313,452
64,S A. MultiDiagonal,0.24244036017591417,452
64,S A. Grid,0.24274651136013664,452
8,SD,0.4972416765352649,453
8,S A. Diagonal,0.5365719042132693,453
8,S A. MultiDiagonal,0.5193014408920131,453
8,S A. Grid,0.5313952427564078,453
8,Learnable,0.5510750084107746,453
16,SD,0.4056168741469492,453
16,S A. Diagonal,0.4506281544815589,453
16,S A. MultiDiagonal,0.4291236668788113,453
16,S A. Grid,0.4398054970727057,453
16,Learnable,0.4350469325246563,453
32,SD,0.32653062253833737,453
32,S A. Diagonal,0.3651745330124514,453
32,S A. MultiDiagonal,0.33573168431713585,453
32,S A. Grid,0.3541092250169697,453
32,Learnable,0.3063572727625452,453
64,SD,0.22122683390734113,453
64,S A. Diagonal,0.2640189706440565,453
64,S A. MultiDiagonal,0.2527171927656295,453
64,S A. Grid,0.25041966465469356,453
8,SD,0.4934952381015985,454
8,S A. Diagonal,0.542846917965635,454
8,S A. MultiDiagonal,0.517316064545039,454
8,S A. Grid,0.530958341986646,454
8,Learnable,0.5427582187967486,454
16,SD,0.41038053958126997,454
16,S A. Diagonal,0.45033847822527884,454
16,S A. MultiDiagonal,0.42224856389151183,454
16,S A. Grid,0.43828288602159116,454
16,Learnable,0.4401493709086242,454
32,SD,0.3289446803912655,454
32,S A. Diagonal,0.3617542042249703,454
32,S A. MultiDiagonal,0.3403599015053401,454
32,S A. Grid,0.3509713192204164,454
32,Learnable,0.33450977166895346,454
64,SD,0.2221920224185731,454
64,S A. Diagonal,0.25168979019458415,454
64,S A. MultiDiagonal,0.24134334681114006,454
64,S A. Grid,0.23704355052547987,454
8,SD,0.4865475171534269,455
8,S A. Diagonal,0.5375744331616397,455
8,S A. MultiDiagonal,0.5236049547165358,455
8,S A. Grid,0.5345213503238208,455
8,Learnable,0.49771517319713116,455
16,SD,0.4108387456103648,455
16,S A. Diagonal,0.45662215011039264,455
16,S A. MultiDiagonal,0.4367676808045289,455
16,S A. Grid,0.4362232368144924,455
16,Learnable,0.43057669725298037,455
32,SD,0.3247281237944733,455
32,S A. Diagonal,0.3625581711306799,455
32,S A. MultiDiagonal,0.33877909088921526,455
32,S A. Grid,0.3561148952413541,455
32,Learnable,0.3362352587690657,455
64,SD,0.21525400489331376,455
64,S A. Diagonal,0.24988657630086616,455
64,S A. MultiDiagonal,0.24140935429976773,455
64,S A. Grid,0.26028487057179284,455
8,SD,0.4860048231921872,456
8,S A. Diagonal,0.5441071424937045,456
8,S A. MultiDiagonal,0.5218897151559377,456
8,S A. Grid,0.5305001956049196,456
8,Learnable,0.5360933628558782,456
16,SD,0.4100041222799529,456
16,S A. Diagonal,0.4531406693465265,456
16,S A. MultiDiagonal,0.4288485940006467,456
16,S A. Grid,0.44223401460653167,456
16,Learnable,0.45926673377374655,456
32,SD,0.3295975056667855,456
32,S A. Diagonal,0.36360893128239014,456
32,S A. MultiDiagonal,0.3306758696018046,456
32,S A. Grid,0.35149182834503234,456
32,Learnable,0.3191148450474175,456
64,SD,0.2202485180101322,456
64,S A. Diagonal,0.2635301424347514,456
64,S A. MultiDiagonal,0.24017511532137423,456
64,S A. Grid,0.25444524483047815,456
8,SD,0.4936737644328686,457
8,S A. Diagonal,0.5369055553540208,457
8,S A. MultiDiagonal,0.5246090287682252,457
8,S A. Grid,0.5316430401566962,457
8,Learnable,0.5308373628696457,457
16,SD,0.4083485544239417,457
16,S A. Diagonal,0.45441333310588805,457
16,S A. MultiDiagonal,0.42547838130321114,457
16,S A. Grid,0.43790301569954837,457
16,Learnable,0.44834909282313773,457
32,SD,0.3225325196562054,457
32,S A. Diagonal,0.3662859027828394,457
32,S A. MultiDiagonal,0.3464816977873695,457
32,S A. Grid,0.3536252807327175,457
32,Learnable,0.3321877325277749,457
64,SD,0.21332707744204799,457
64,S A. Diagonal,0.2688042648844208,457
64,S A. MultiDiagonal,0.24944394186490593,457
64,S A. Grid,0.24691257903936728,457
8,SD,0.49503195693176166,458
8,S A. Diagonal,0.5388147089002646,458
8,S A. MultiDiagonal,0.5198437348319378,458
8,S A. Grid,0.5257412591195743,458
8,Learnable,0.5575172836839026,458
16,SD,0.41048936012983583,458
16,S A. Diagonal,0.4521571092447003,458
16,S A. MultiDiagonal,0.42215784643923826,458
16,S A. Grid,0.4362715321110757,458
16,Learnable,0.44013853292999583,458
32,SD,0.32951007150757705,458
32,S A. Diagonal,0.35681433356228964,458
32,S A. MultiDiagonal,0.33752400526788273,458
32,S A. Grid,0.346561426367502,458
32,Learnable,0.30828271071171076,458
64,SD,0.2209665708894818,458
64,S A. Diagonal,0.2681445259608892,458
64,S A. MultiDiagonal,0.2538190563208423,458
64,S A. Grid,0.2502649882347595,458
8,SD,0.49057828209606336,459
8,S A. Diagonal,0.5429082818955759,459
8,S A. MultiDiagonal,0.5194321688106698,459
8,S A. Grid,0.5219853534125432,459
8,Learnable,0.5158094274492877,459
16,SD,0.4124340286551874,459
16,S A. Diagonal,0.4469855201006647,459
16,S A. MultiDiagonal,0.4247681732516761,459
16,S A. Grid,0.4384484331384327,459
16,Learnable,0.44177571017355205,459
32,SD,0.32632500955284094,459
32,S A. Diagonal,0.3612829354663,459
32,S A. MultiDiagonal,0.34522179455807206,459
32,S A. Grid,0.3537585390010585,459
32,Learnable,0.3162280994779108,459
64,SD,0.2197554091461199,459
64,S A. Diagonal,0.274007490254877,459
64,S A. MultiDiagonal,0.25943404595358077,459
64,S A. Grid,0.23448332065918265,459
8,SD,0.49491959264350704,460
8,S A. Diagonal,0.5378210195374451,460
8,S A. MultiDiagonal,0.5276955725243977,460
8,S A. Grid,0.5302731395352791,460
8,Learnable,0.5466650601924699,460
16,SD,0.4063660784966132,460
16,S A. Diagonal,0.4565128688897676,460
16,S A. MultiDiagonal,0.4229360095454066,460
16,S A. Grid,0.43767759088468183,460
16,Learnable,0.4295397064873701,460
32,SD,0.32413450475564043,460
32,S A. Diagonal,0.36644082577241915,460
32,S A. MultiDiagonal,0.34805089625737085,460
32,S A. Grid,0.35045557945775485,460
32,Learnable,0.32022673851562455,460
64,SD,0.21513659785490163,460
64,S A. Diagonal,0.24807955601628318,460
64,S A. MultiDiagonal,0.2425945566254195,460
64,S A. Grid,0.2603603950231043,460
8,SD,0.4934697795882294,461
8,S A. Diagonal,0.5383663236299611,461
8,S A. MultiDiagonal,0.5134522086183922,461
8,S A. Grid,0.5377663515799755,461
8,Learnable,0.5282681277212492,461
16,SD,0.4091498983396192,461
16,S A. Diagonal,0.46134571311648104,461
16,S A. MultiDiagonal,0.4207428465553308,461
16,S A. Grid,0.43578547897917286,461
16,Learnable,0.4512207767303112,461
32,SD,0.32382330351486843,461
32,S A. Diagonal,0.36364608388663,461
32,S A. MultiDiagonal,0.33956681684090906,461
32,S A. Grid,0.3533758583543598,461
32,Learnable,0.3216085038268196,461
64,SD,0.21483090424642126,461
64,S A. Diagonal,0.2618219748098187,461
64,S A. MultiDiagonal,0.23758826460346386,461
64,S A. Grid,0.25145008781870787,461
8,SD,0.49601078479683813,462
8,S A. Diagonal,0.5386802220871135,462
8,S A. MultiDiagonal,0.5227395110859901,462
8,S A. Grid,0.5241893194740577,462
8,Learnable,0.5345171481612925,462
16,SD,0.4098800642948732,462
16,S A. Diagonal,0.4510279186166818,462
16,S A. MultiDiagonal,0.42247668399243665,462
16,S A. Grid,0.44553489411927294,462
16,Learnable,0.43090301859505464,462
32,SD,0.3272457574953732,462
32,S A. Diagonal,0.36284083032599457,462
32,S A. MultiDiagonal,0.3434221633826409,462
32,S A. Grid,0.35342837442946984,462
32,Learnable,0.31628961890806945,462
64,SD,0.22066165596389387,462
64,S A. Diagonal,0.2483512336554481,462
64,S A. MultiDiagonal,0.2603941251973359,462
64,S A. Grid,0.24317086028565638,462
8,SD,0.49792880682738677,463
8,S A. Diagonal,0.5414294098536782,463
8,S A. MultiDiagonal,0.5336852785983862,463
8,S A. Grid,0.5352595883027786,463
8,Learnable,0.5307866412154282,463
16,SD,0.4149562022078075,463
16,S A. Diagonal,0.457771139726541,463
16,S A. MultiDiagonal,0.4335220498436768,463
16,S A. Grid,0.4419676551639513,463
16,Learnable,0.4168813675638011,463
32,SD,0.32577826617201777,463
32,S A. Diagonal,0.35943670390098337,463
32,S A. MultiDiagonal,0.3417037454104147,463
32,S A. Grid,0.3474674671001342,463
32,Learnable,0.3133741480829842,463
64,SD,0.21976574618442446,463
64,S A. Diagonal,0.2763231831493488,463
64,S A. MultiDiagonal,0.25951437400604793,463
64,S A. Grid,0.24382835267630099,463
8,SD,0.5006724607299885,464
8,S A. Diagonal,0.5393508980061472,464
8,S A. MultiDiagonal,0.5161878310571534,464
8,S A. Grid,0.5292969213788262,464
8,Learnable,0.5244788273543708,464
16,SD,0.41010644239683836,464
16,S A. Diagonal,0.4486164074443465,464
16,S A. MultiDiagonal,0.41915829081809464,464
16,S A. Grid,0.4418090041706789,464
16,Learnable,0.4564030666197371,464
32,SD,0.32516848837159507,464
32,S A. Diagonal,0.3661492706393564,464
32,S A. MultiDiagonal,0.33283566953793253,464
32,S A. Grid,0.3436583581970075,464
32,Learnable,0.3194202906439593,464
64,SD,0.21923518280944762,464
64,S A. Diagonal,0.2539565014035481,464
64,S A. MultiDiagonal,0.24865978819765666,464
64,S A. Grid,0.2513833758581901,464
8,SD,0.48895205085029053,465
8,S A. Diagonal,0.5392018189589214,465
8,S A. MultiDiagonal,0.5190570935068274,465
8,S A. Grid,0.5309420657757739,465
8,Learnable,0.533346040284878,465
16,SD,0.40688642915304707,465
16,S A. Diagonal,0.451977502851391,465
16,S A. MultiDiagonal,0.42540395297124517,465
16,S A. Grid,0.4437878969776383,465
16,Learnable,0.4450861974352388,465
32,SD,0.3249070264695588,465
32,S A. Diagonal,0.36348853087871175,465
32,S A. MultiDiagonal,0.33220340947651833,465
32,S A. Grid,0.34820976760349587,465
32,Learnable,0.3192773203615919,465
64,SD,0.218233308150462,465
64,S A. Diagonal,0.26218881798909677,465
64,S A. MultiDiagonal,0.24916747462777938,465
64,S A. Grid,0.2456145623564543,465
8,SD,0.4867477847293251,466
8,S A. Diagonal,0.5357943028220437,466
8,S A. MultiDiagonal,0.5204624256052698,466
8,S A. Grid,0.5227291542145001,466
8,Learnable,0.5453487981127049,466
16,SD,0.408709531422248,466
16,S A. Diagonal,0.4480361015360873,466
16,S A. MultiDiagonal,0.43639817692513994,466
16,S A. Grid,0.44115708849869445,466
16,Learnable,0.43973098641794595,466
32,SD,0.3248945697705686,466
32,S A. Diagonal,0.3627715444736854,466
32,S A. MultiDiagonal,0.33427023538817285,466
32,S A. Grid,0.3551305482213748,466
32,Learnable,0.3244867729027591,466
64,SD,0.21259502723100362,466
64,S A. Diagonal,0.2592049110004327,466
64,S A. MultiDiagonal,0.23795886918818118,466
64,S A. Grid,0.24795711798577397,466
8,SD,0.48694524038676845,467
8,S A. Diagonal,0.545664406185418,467
8,S A. MultiDiagonal,0.52256964158367,467
8,S A. Grid,0.527400747371539,467
8,Learnable,0.5465403835949273,467
16,SD,0.4173955167991453,467
16,S A. Diagonal,0.4501702019435332,467
16,S A. MultiDiagonal,0.4242756671685667,467
16,S A. Grid,0.4392832710129873,467
16,Learnable,0.43825274960876925,467
32,SD,0.3230001489127081,467
32,S A. Diagonal,0.36314933947187117,467
32,S A. MultiDiagonal,0.33699424052711924,467
32,S A. Grid,0.3503807137733686,467
32,Learnable,0.31592332205583995,467
64,SD,0.21922994276290572,467
64,S A. Diagonal,0.25765070373336924,467
64,S A. MultiDiagonal,0.2541035648826277,467
64,S A. Grid,0.23882635144537467,467
8,SD,0.4956818768245797,468
8,S A. Diagonal,0.5436033816764545,468
8,S A. MultiDiagonal,0.5145376303489839,468
8,S A. Grid,0.5313136981363101,468
8,Learnable,0.5328478869458255,468
16,SD,0.41011994696268184,468
16,S A. Diagonal,0.45438722361000733,468
16,S A. MultiDiagonal,0.4240344651190591,468
16,S A. Grid,0.4382305509872234,468
16,Learnable,0.4442758043181306,468
32,SD,0.3276666775474422,468
32,S A. Diagonal,0.3632801042998043,468
32,S A. MultiDiagonal,0.33750396936553306,468
32,S A. Grid,0.3472824376644046,468
32,Learnable,0.3312859740003765,468
64,SD,0.21821200701553475,468
64,S A. Diagonal,0.26298850215528774,468
64,S A. MultiDiagonal,0.24902709877896373,468
64,S A. Grid,0.2718772846670235,468
8,SD,0.4926167437520986,469
8,S A. Diagonal,0.5408880944690851,469
8,S A. MultiDiagonal,0.5312027595182626,469
8,S A. Grid,0.5351800767900308,469
8,Learnable,0.5298271863830148,469
16,SD,0.40888554534468036,469
16,S A. Diagonal,0.4569391171540593,469
16,S A. MultiDiagonal,0.43384702250269513,469
16,S A. Grid,0.43085269053802056,469
16,Learnable,0.43241230072053083,469
32,SD,0.32759988528774653,469
32,S A. Diagonal,0.3605147762018638,469
32,S A. MultiDiagonal,0.33336368162607516,469
32,S A. Grid,0.3540075959333893,469
32,Learnable,0.3230196173969562,469
64,SD,0.2302194066638066,469
64,S A. Diagonal,0.2621238385943902,469
64,S A. MultiDiagonal,0.2558713063646474,469
64,S A. Grid,0.2447866236191631,469
8,SD,0.4959043019287488,470
8,S A. Diagonal,0.534251023530276,470
8,S A. MultiDiagonal,0.5222972748223661,470
8,S A. Grid,0.5297826235603741,470
8,Learnable,0.5416887540757184,470
16,SD,0.4111855789371731,470
16,S A. Diagonal,0.4537155666548377,470
16,S A. MultiDiagonal,0.4222282363148102,470
16,S A. Grid,0.4437521872780114,470
16,Learnable,0.4449648928214233,470
32,SD,0.3279948250909004,470
32,S A. Diagonal,0.36290933516597135,470
32,S A. MultiDiagonal,0.3457290420865522,470
32,S A. Grid,0.35056851048419846,470
32,Learnable,0.31781724343713824,470
64,SD,0.21510905864795057,470
64,S A. Diagonal,0.2534283236600566,470
64,S A. MultiDiagonal,0.24713843876819452,470
64,S A. Grid,0.2386354842977469,470
8,SD,0.493545165360723,471
8,S A. Diagonal,0.5337689877651773,471
8,S A. MultiDiagonal,0.5246021423605275,471
8,S A. Grid,0.5246319658568288,471
8,Learnable,0.5403444642436063,471
16,SD,0.40699955055640047,471
16,S A. Diagonal,0.4459010447764391,471
16,S A. MultiDiagonal,0.41925400258216844,471
16,S A. Grid,0.44351228107086027,471
16,Learnable,0.4463613006773993,471
32,SD,0.32418045393982814,471
32,S A. Diagonal,0.36548256617515884,471
32,S A. MultiDiagonal,0.34692863672370294,471
32,S A. Grid,0.3511204553830115,471
32,Learnable,0.31908174297452413,471
64,SD,0.22076417552831357,471
64,S A. Diagonal,0.2553120635746366,471
64,S A. MultiDiagonal,0.2638928015525136,471
64,S A. Grid,0.24207634502725395,471
8,SD,0.48985049445120177,472
8,S A. Diagonal,0.5413454896018571,472
8,S A. MultiDiagonal,0.5307168430774292,472
8,S A. Grid,0.523498751229202,472
8,Learnable,0.5172318150232131,472
16,SD,0.4095249506372336,472
16,S A. Diagonal,0.4510523454918217,472
16,S A. MultiDiagonal,0.4292707563507129,472
16,S A. Grid,0.4429335033818873,472
16,Learnable,0.4517956428366893,472
32,SD,0.32433311319361424,472
32,S A. Diagonal,0.36582043501272754,472
32,S A. MultiDiagonal,0.34250181734061647,472
32,S A. Grid,0.3571016673726397,472
32,Learnable,0.33007335569020935,472
64,SD,0.21723606611775031,472
64,S A. Diagonal,0.2773070486449144,472
64,S A. MultiDiagonal,0.2403598033466985,472
64,S A. Grid,0.27094741852901216,472
8,SD,0.490769698449217,473
8,S A. Diagonal,0.5437491386949324,473
8,S A. MultiDiagonal,0.5240633674769822,473
8,S A. Grid,0.5283502451561088,473
8,Learnable,0.5035778586490708,473
16,SD,0.40952486284646444,473
16,S A. Diagonal,0.45586702321903194,473
16,S A. MultiDiagonal,0.4180630195975028,473
16,S A. Grid,0.4466099279297356,473
16,Learnable,0.42043775782635956,473
32,SD,0.3256878193860913,473
32,S A. Diagonal,0.36346011557760854,473
32,S A. MultiDiagonal,0.3306973955477781,473
32,S A. Grid,0.35185699663421866,473
32,Learnable,0.32342227676567437,473
64,SD,0.2267340338280728,473
64,S A. Diagonal,0.2622808385631532,473
64,S A. MultiDiagonal,0.25354139296341316,473
64,S A. Grid,0.2540311384173474,473
8,SD,0.49329015121025344,474
8,S A. Diagonal,0.5439592817500819,474
8,S A. MultiDiagonal,0.5329531499224756,474
8,S A. Grid,0.522407770003017,474
8,Learnable,0.5052300870013609,474
16,SD,0.41045797486960317,474
16,S A. Diagonal,0.46002497371320294,474
16,S A. MultiDiagonal,0.42718619892845416,474
16,S A. Grid,0.4448492211556112,474
16,Learnable,0.4400594467161597,474
32,SD,0.3270301629296347,474
32,S A. Diagonal,0.36122191108316143,474
32,S A. MultiDiagonal,0.3461519937712288,474
32,S A. Grid,0.34189951119320894,474
32,Learnable,0.3201789317234295,474
64,SD,0.22082748507382888,474
64,S A. Diagonal,0.26235829392196747,474
64,S A. MultiDiagonal,0.24690404372060504,474
64,S A. Grid,0.24988789941550485,474
8,SD,0.49416498925425645,475
8,S A. Diagonal,0.5410907151747836,475
8,S A. MultiDiagonal,0.5198461991035854,475
8,S A. Grid,0.5355934504446984,475
8,Learnable,0.5398391862927736,475
16,SD,0.4095433717635554,475
16,S A. Diagonal,0.45199203835889445,475
16,S A. MultiDiagonal,0.4282172924633384,475
16,S A. Grid,0.44512560659242784,475
16,Learnable,0.43978038009144005,475
32,SD,0.325305603041694,475
32,S A. Diagonal,0.3611385771919062,475
32,S A. MultiDiagonal,0.33380699554196847,475
32,S A. Grid,0.34973901910727656,475
32,Learnable,0.32132258922597606,475
64,SD,0.21141108554732932,475
64,S A. Diagonal,0.27008458083411896,475
64,S A. MultiDiagonal,0.24517902037416583,475
64,S A. Grid,0.2515569507074382,475
8,SD,0.48378679365933125,476
8,S A. Diagonal,0.5324855707547484,476
8,S A. MultiDiagonal,0.5295936064933568,476
8,S A. Grid,0.5322794891018238,476
8,Learnable,0.5339789335114506,476
16,SD,0.4149956364135212,476
16,S A. Diagonal,0.44886923009107826,476
16,S A. MultiDiagonal,0.4232177411124627,476
16,S A. Grid,0.4520174586321287,476
16,Learnable,0.42504999032654933,476
32,SD,0.3236499911720084,476
32,S A. Diagonal,0.36354844651872087,476
32,S A. MultiDiagonal,0.33855725030741607,476
32,S A. Grid,0.355076135306541,476
32,Learnable,0.3188396187076631,476
64,SD,0.22926674426955204,476
64,S A. Diagonal,0.2725169623673585,476
64,S A. MultiDiagonal,0.2383175944921693,476
64,S A. Grid,0.24199203044859194,476
8,SD,0.4875147828650305,477
8,S A. Diagonal,0.5396121659853583,477
8,S A. MultiDiagonal,0.522806670024508,477
8,S A. Grid,0.5319333119000522,477
8,Learnable,0.5415984707994871,477
16,SD,0.4136859145503651,477
16,S A. Diagonal,0.4565356328118467,477
16,S A. MultiDiagonal,0.432357414449538,477
16,S A. Grid,0.4475966674382165,477
16,Learnable,0.43850801021398633,477
32,SD,0.32789619465883724,477
32,S A. Diagonal,0.3607856676262446,477
32,S A. MultiDiagonal,0.332310994233274,477
32,S A. Grid,0.3491917301108489,477
32,Learnable,0.32424409539072735,477
64,SD,0.2208891934186467,477
64,S A. Diagonal,0.2678818609597445,477
64,S A. MultiDiagonal,0.24024328710401902,477
64,S A. Grid,0.2511944823946937,477
8,SD,0.4888464142833391,478
8,S A. Diagonal,0.539033396755685,478
8,S A. MultiDiagonal,0.5229672313877383,478
8,S A. Grid,0.5326083559757133,478
8,Learnable,0.529852608088414,478
16,SD,0.4106648919115664,478
16,S A. Diagonal,0.4499057944414837,478
16,S A. MultiDiagonal,0.41984838170664524,478
16,S A. Grid,0.44542705181869613,478
16,Learnable,0.42635965975470486,478
32,SD,0.32390394679960877,478
32,S A. Diagonal,0.3680554773164668,478
32,S A. MultiDiagonal,0.3429686640193846,478
32,S A. Grid,0.3486297151682141,478
32,Learnable,0.3237698568220279,478
64,SD,0.2165017409995479,478
64,S A. Diagonal,0.25275731356714676,478
64,S A. MultiDiagonal,0.24673023859353457,478
64,S A. Grid,0.23991775706484822,478
8,SD,0.4944175050215068,479
8,S A. Diagonal,0.536074078705437,479
8,S A. MultiDiagonal,0.5280335835758474,479
8,S A. Grid,0.523398704185575,479
8,Learnable,0.5120390934004114,479
16,SD,0.40939434893572646,479
16,S A. Diagonal,0.4607922040805733,479
16,S A. MultiDiagonal,0.4273006939683437,479
16,S A. Grid,0.44568063236821065,479
16,Learnable,0.4390546925384941,479
32,SD,0.32639496965432035,479
32,S A. Diagonal,0.3642906889613383,479
32,S A. MultiDiagonal,0.3346449576144865,479
32,S A. Grid,0.36112466249313446,479
32,Learnable,0.32212111384040365,479
64,SD,0.2237533836005835,479
64,S A. Diagonal,0.2580422667674134,479
64,S A. MultiDiagonal,0.25983438656484537,479
64,S A. Grid,0.24555482940392678,479
8,SD,0.4921124540272499,480
8,S A. Diagonal,0.539253325803836,480
8,S A. MultiDiagonal,0.5311142119851447,480
8,S A. Grid,0.5325630628447267,480
8,Learnable,0.5293676056726986,480
16,SD,0.4154951159139628,480
16,S A. Diagonal,0.4558522241866322,480
16,S A. MultiDiagonal,0.42579056452200903,480
16,S A. Grid,0.44200701484466004,480
16,Learnable,0.433035082457477,480
32,SD,0.3232416500946209,480
32,S A. Diagonal,0.3607204651329088,480
32,S A. MultiDiagonal,0.33167980668999514,480
32,S A. Grid,0.3627164112733265,480
32,Learnable,0.3378550481929933,480
64,SD,0.22170490743283938,480
64,S A. Diagonal,0.26899674897004394,480
64,S A. MultiDiagonal,0.24871243582650132,480
64,S A. Grid,0.237394272612795,480
8,SD,0.49505044491322636,481
8,S A. Diagonal,0.5327713563582379,481
8,S A. MultiDiagonal,0.5312751385341967,481
8,S A. Grid,0.5365221033589704,481
8,Learnable,0.5372440072173681,481
16,SD,0.4112825565250019,481
16,S A. Diagonal,0.45031774580981077,481
16,S A. MultiDiagonal,0.42213347644835103,481
16,S A. Grid,0.4435795866246931,481
16,Learnable,0.4266412798927445,481
32,SD,0.3251084785603359,481
32,S A. Diagonal,0.3578655442697157,481
32,S A. MultiDiagonal,0.33145238396387133,481
32,S A. Grid,0.34590844323213826,481
32,Learnable,0.3248928740386574,481
64,SD,0.21936698003707594,481
64,S A. Diagonal,0.2748806155237039,481
64,S A. MultiDiagonal,0.24177519798136163,481
64,S A. Grid,0.24894178561213937,481
8,SD,0.48829168757563157,482
8,S A. Diagonal,0.5400542340662262,482
8,S A. MultiDiagonal,0.5258014606257678,482
8,S A. Grid,0.5367414581875346,482
8,Learnable,0.5115597873968575,482
16,SD,0.4102259156744889,482
16,S A. Diagonal,0.4519848260587236,482
16,S A. MultiDiagonal,0.4312039897218951,482
16,S A. Grid,0.43856353955394234,482
16,Learnable,0.4308072186723656,482
32,SD,0.32795674995104557,482
32,S A. Diagonal,0.3620763985283602,482
32,S A. MultiDiagonal,0.33198276502501634,482
32,S A. Grid,0.3551055466948728,482
32,Learnable,0.3182324683745698,482
64,SD,0.21001994804606458,482
64,S A. Diagonal,0.2590129651699691,482
64,S A. MultiDiagonal,0.25155495851117493,482
64,S A. Grid,0.2418160891210692,482
8,SD,0.49462882348353876,483
8,S A. Diagonal,0.5398773123492332,483
8,S A. MultiDiagonal,0.5267373273191331,483
8,S A. Grid,0.5319983967875761,483
8,Learnable,0.48630364408519683,483
16,SD,0.4111829619707078,483
16,S A. Diagonal,0.44549116460411975,483
16,S A. MultiDiagonal,0.4193037322641894,483
16,S A. Grid,0.4374881331633372,483
16,Learnable,0.44269280271566747,483
32,SD,0.3293026523483754,483
32,S A. Diagonal,0.36131503371826346,483
32,S A. MultiDiagonal,0.33677678436036884,483
32,S A. Grid,0.35128688163230887,483
32,Learnable,0.3170919993139713,483
64,SD,0.22549124558518102,483
64,S A. Diagonal,0.2759329389203976,483
64,S A. MultiDiagonal,0.249591013856517,483
64,S A. Grid,0.25101698692070445,483
8,SD,0.4930576635299301,484
8,S A. Diagonal,0.542194705117576,484
8,S A. MultiDiagonal,0.5258675291242627,484
8,S A. Grid,0.5312957968029637,484
8,Learnable,0.5325095528571737,484
16,SD,0.407181853868935,484
16,S A. Diagonal,0.45383054041052817,484
16,S A. MultiDiagonal,0.4335426826296413,484
16,S A. Grid,0.4434768279123884,484
16,Learnable,0.44009422692368905,484
32,SD,0.32463288449179856,484
32,S A. Diagonal,0.3587890308183951,484
32,S A. MultiDiagonal,0.3327758914761104,484
32,S A. Grid,0.35286263749220825,484
32,Learnable,0.3262079811589933,484
64,SD,0.22662174812862163,484
64,S A. Diagonal,0.27350281353131745,484
64,S A. MultiDiagonal,0.2604289256737842,484
64,S A. Grid,0.24313777705286418,484
8,SD,0.4892160808638651,485
8,S A. Diagonal,0.5427922642298663,485
8,S A. MultiDiagonal,0.5313176492439882,485
8,S A. Grid,0.5314928163908539,485
8,Learnable,0.5069661868081814,485
16,SD,0.4111465479348081,485
16,S A. Diagonal,0.45171048860184443,485
16,S A. MultiDiagonal,0.41679772107812885,485
16,S A. Grid,0.44426100888176595,485
16,Learnable,0.4702670948643748,485
32,SD,0.32735804569294213,485
32,S A. Diagonal,0.3631384726205983,485
32,S A. MultiDiagonal,0.33712301317462173,485
32,S A. Grid,0.3581801483803354,485
32,Learnable,0.3300683548494137,485
64,SD,0.2330521625470086,485
64,S A. Diagonal,0.2551446297504875,485
64,S A. MultiDiagonal,0.2476157553739286,485
64,S A. Grid,0.24474606784841257,485
8,SD,0.4888326364705486,486
8,S A. Diagonal,0.5480104943504283,486
8,S A. MultiDiagonal,0.5188517762125674,486
8,S A. Grid,0.5340146728015605,486
8,Learnable,0.547310188854362,486
16,SD,0.4139082138740861,486
16,S A. Diagonal,0.45346824724610313,486
16,S A. MultiDiagonal,0.4196440589506454,486
16,S A. Grid,0.4427181039475354,486
16,Learnable,0.4439720063745141,486
32,SD,0.32582073659569544,486
32,S A. Diagonal,0.3635086587206988,486
32,S A. MultiDiagonal,0.33245143053726034,486
32,S A. Grid,0.3531054928006628,486
32,Learnable,0.3201048076402354,486
64,SD,0.24038250233513286,486
64,S A. Diagonal,0.2614829972850837,486
64,S A. MultiDiagonal,0.2561294268399637,486
64,S A. Grid,0.24890385908288196,486
8,SD,0.4942852487810064,487
8,S A. Diagonal,0.5393668675777311,487
8,S A. MultiDiagonal,0.5183427008985158,487
8,S A. Grid,0.5337352539651049,487
8,Learnable,0.5438617825115631,487
16,SD,0.4114426638162237,487
16,S A. Diagonal,0.4512224523703449,487
16,S A. MultiDiagonal,0.4160694737140861,487
16,S A. Grid,0.4396906809419792,487
16,Learnable,0.4398327236178481,487
32,SD,0.330235209579872,487
32,S A. Diagonal,0.36158115434577687,487
32,S A. MultiDiagonal,0.3398346933942977,487
32,S A. Grid,0.34873360107072726,487
32,Learnable,0.32175205370256643,487
64,SD,0.23117612593935843,487
64,S A. Diagonal,0.27626035815360994,487
64,S A. MultiDiagonal,0.2423154891776732,487
64,S A. Grid,0.25346458867461463,487
8,SD,0.4850666525900367,488
8,S A. Diagonal,0.5446633487284438,488
8,S A. MultiDiagonal,0.5163964966802623,488
8,S A. Grid,0.5323348211746013,488
8,Learnable,0.5347222113087772,488
16,SD,0.4092781216897745,488
16,S A. Diagonal,0.4541253757248194,488
16,S A. MultiDiagonal,0.4192690597499098,488
16,S A. Grid,0.44164640068106337,488
16,Learnable,0.437687562562369,488
32,SD,0.32657041327362396,488
32,S A. Diagonal,0.36080905485989234,488
32,S A. MultiDiagonal,0.34122885952953186,488
32,S A. Grid,0.3506821327949323,488
32,Learnable,0.33397681115488365,488
64,SD,0.22396804516130106,488
64,S A. Diagonal,0.2698989267587737,488
64,S A. MultiDiagonal,0.25201913079746174,488
64,S A. Grid,0.2502926958059738,488
8,SD,0.4949614197192795,489
8,S A. Diagonal,0.5388068081417545,489
8,S A. MultiDiagonal,0.522055810471326,489
8,S A. Grid,0.5366384151114463,489
8,Learnable,0.5336385814783722,489
16,SD,0.4115231144820273,489
16,S A. Diagonal,0.4562111269357083,489
16,S A. MultiDiagonal,0.4344233394294755,489
16,S A. Grid,0.4389193940058993,489
16,Learnable,0.43564353818458723,489
32,SD,0.3239558035348135,489
32,S A. Diagonal,0.3627954976719602,489
32,S A. MultiDiagonal,0.33214457121507734,489
32,S A. Grid,0.3478431984366662,489
32,Learnable,0.32214953374957744,489
64,SD,0.22434260807596895,489
64,S A. Diagonal,0.2564307256223608,489
64,S A. MultiDiagonal,0.2511343315247568,489
64,S A. Grid,0.24172915289533833,489
8,SD,0.49026522529822614,490
8,S A. Diagonal,0.5353984594083134,490
8,S A. MultiDiagonal,0.5142576466188884,490
8,S A. Grid,0.5352441059132975,490
8,Learnable,0.5201225063889047,490
16,SD,0.40608154107675026,490
16,S A. Diagonal,0.46006737607517384,490
16,S A. MultiDiagonal,0.42698373252331034,490
16,S A. Grid,0.4432801860170752,490
16,Learnable,0.41932074632805033,490
32,SD,0.32979983353055176,490
32,S A. Diagonal,0.3585238206628439,490
32,S A. MultiDiagonal,0.33576571988601006,490
32,S A. Grid,0.35060477598803585,490
32,Learnable,0.33149681720758684,490
64,SD,0.22748400753501483,490
64,S A. Diagonal,0.2586529435712251,490
64,S A. MultiDiagonal,0.2501674720338054,490
64,S A. Grid,0.25340194994031334,490
8,SD,0.4858377581541794,491
8,S A. Diagonal,0.546784550898888,491
8,S A. MultiDiagonal,0.5141789825576573,491
8,S A. Grid,0.5340391798517694,491
8,Learnable,0.5432304735906641,491
16,SD,0.41020253640782994,491
16,S A. Diagonal,0.4430932064499837,491
16,S A. MultiDiagonal,0.41692364126584225,491
16,S A. Grid,0.44404315985727555,491
16,Learnable,0.45110993196697413,491
32,SD,0.32235654844739825,491
32,S A. Diagonal,0.36789488503466405,491
32,S A. MultiDiagonal,0.3391835270000686,491
32,S A. Grid,0.3594148641908815,491
32,Learnable,0.3146772038982226,491
64,SD,0.21302233529994574,491
64,S A. Diagonal,0.2735513183653872,491
64,S A. MultiDiagonal,0.2356540059173453,491
64,S A. Grid,0.2540261708987974,491
8,SD,0.49102822992185413,492
8,S A. Diagonal,0.5424001052530385,492
8,S A. MultiDiagonal,0.5265274233349264,492
8,S A. Grid,0.5306215646482707,492
8,Learnable,0.5526402320797011,492
16,SD,0.4061521624580414,492
16,S A. Diagonal,0.4461480262687959,492
16,S A. MultiDiagonal,0.4295842834390962,492
16,S A. Grid,0.43952790988524904,492
16,Learnable,0.42775278965426144,492
32,SD,0.32572653945532615,492
32,S A. Diagonal,0.3639823394479406,492
32,S A. MultiDiagonal,0.3414400098458385,492
32,S A. Grid,0.3531683535438036,492
32,Learnable,0.32311289087104333,492
64,SD,0.22188701643264708,492
64,S A. Diagonal,0.27205723787746683,492
64,S A. MultiDiagonal,0.2371218380220921,492
64,S A. Grid,0.24012688981259436,492
8,SD,0.4909856231511316,493
8,S A. Diagonal,0.5358440194175174,493
8,S A. MultiDiagonal,0.5165457691547062,493
8,S A. Grid,0.5256723062088534,493
8,Learnable,0.5391905887106783,493
16,SD,0.41344389961448796,493
16,S A. Diagonal,0.45308481125949784,493
16,S A. MultiDiagonal,0.42542021660899343,493
16,S A. Grid,0.43426465419879334,493
16,Learnable,0.4541393790898912,493
32,SD,0.3303169179698431,493
32,S A. Diagonal,0.3659871353055969,493
32,S A. MultiDiagonal,0.3367912684658898,493
32,S A. Grid,0.3511785578791803,493
32,Learnable,0.3206504767374032,493
64,SD,0.21467026562794292,493
64,S A. Diagonal,0.272254927264022,493
64,S A. MultiDiagonal,0.24913388561643074,493
64,S A. Grid,0.2485406829226544,493
8,SD,0.4852766998754828,494
8,S A. Diagonal,0.5333230370613773,494
8,S A. MultiDiagonal,0.5293093656778644,494
8,S A. Grid,0.5253531455173674,494
8,Learnable,0.48942273814538767,494
16,SD,0.4161125062143033,494
16,S A. Diagonal,0.45361536471459146,494
16,S A. MultiDiagonal,0.41611820722141646,494
16,S A. Grid,0.4351233407498901,494
16,Learnable,0.4560825191048482,494
32,SD,0.3266445712332742,494
32,S A. Diagonal,0.3653839490549943,494
32,S A. MultiDiagonal,0.34000565091161766,494
32,S A. Grid,0.3531620693000366,494
32,Learnable,0.31351298715638554,494
64,SD,0.2235393360264903,494
64,S A. Diagonal,0.25653210686077477,494
64,S A. MultiDiagonal,0.241196744112292,494
64,S A. Grid,0.23653658971712455,494
8,SD,0.48680035807676614,495
8,S A. Diagonal,0.543101617468467,495
8,S A. MultiDiagonal,0.5199846878673708,495
8,S A. Grid,0.5301998555731613,495
8,Learnable,0.5434974431721751,495
16,SD,0.4121588412979269,495
16,S A. Diagonal,0.45260041010745705,495
16,S A. MultiDiagonal,0.4236437010557673,495
16,S A. Grid,0.43527694504142633,495
16,Learnable,0.43527263413336065,495
32,SD,0.3254418119546112,495
32,S A. Diagonal,0.3654700910770171,495
32,S A. MultiDiagonal,0.3435189173011426,495
32,S A. Grid,0.35588224424622694,495
32,Learnable,0.3377756993845296,495
64,SD,0.22911652952704406,495
64,S A. Diagonal,0.26239957592088164,495
64,S A. MultiDiagonal,0.2448196023434349,495
64,S A. Grid,0.2402434492417216,495
8,SD,0.49338918514739755,496
8,S A. Diagonal,0.5426682915724558,496
8,S A. MultiDiagonal,0.5251003778971902,496
8,S A. Grid,0.5281440561545551,496
8,Learnable,0.5443464673188978,496
16,SD,0.4124717004544718,496
16,S A. Diagonal,0.45740449045116655,496
16,S A. MultiDiagonal,0.4247354128740948,496
16,S A. Grid,0.4449732927340492,496
16,Learnable,0.4284700135381204,496
32,SD,0.32582386885088005,496
32,S A. Diagonal,0.36070434489426234,496
32,S A. MultiDiagonal,0.33544399495564203,496
32,S A. Grid,0.35353400230569837,496
32,Learnable,0.33794735494149303,496
64,SD,0.22311242080839008,496
64,S A. Diagonal,0.25891521042708565,496
64,S A. MultiDiagonal,0.24948501601089113,496
64,S A. Grid,0.23609421748649637,496
8,SD,0.4847452510930974,497
8,S A. Diagonal,0.5346252653153666,497
8,S A. MultiDiagonal,0.5196149469082469,497
8,S A. Grid,0.5303794170500529,497
8,Learnable,0.5372098689859455,497
16,SD,0.41161234163855387,497
16,S A. Diagonal,0.451931576068225,497
16,S A. MultiDiagonal,0.41657075455993503,497
16,S A. Grid,0.43818052225971116,497
16,Learnable,0.4367954579173506,497
32,SD,0.3226650093808334,497
32,S A. Diagonal,0.36552597465802894,497
32,S A. MultiDiagonal,0.33583166839163353,497
32,S A. Grid,0.35193003631122743,497
32,Learnable,0.3217356053541444,497
64,SD,0.22142002644053704,497
64,S A. Diagonal,0.26520333853660133,497
64,S A. MultiDiagonal,0.24574646682026677,497
64,S A. Grid,0.24340574270262932,497
8,SD,0.4878524416369635,498
8,S A. Diagonal,0.5398960350380397,498
8,S A. MultiDiagonal,0.5300317672316353,498
8,S A. Grid,0.5246710887900674,498
8,Learnable,0.5334778201778646,498
16,SD,0.41175214586304376,498
16,S A. Diagonal,0.45308981279564303,498
16,S A. MultiDiagonal,0.43009753465609574,498
16,S A. Grid,0.4401399610672086,498
16,Learnable,0.4163550893543534,498
32,SD,0.3286034597743681,498
32,S A. Diagonal,0.3618506756049781,498
32,S A. MultiDiagonal,0.33586123507966326,498
32,S A. Grid,0.3522255499219471,498
32,Learnable,0.31384684429679055,498
64,SD,0.22475821790388,498
64,S A. Diagonal,0.2616089189363099,498
64,S A. MultiDiagonal,0.24260726451503103,498
64,S A. Grid,0.24290835597420168,498
8,SD,0.49260365537673745,499
8,S A. Diagonal,0.5382699238589012,499
8,S A. MultiDiagonal,0.5302596164890545,499
8,S A. Grid,0.5420252763144771,499
8,Learnable,0.5380904900742687,499
16,SD,0.41030072877764384,499
16,S A. Diagonal,0.4457161233230737,499
16,S A. MultiDiagonal,0.4249968163969667,499
16,S A. Grid,0.4365150466955655,499
16,Learnable,0.45265608570451055,499
32,SD,0.3255814605185417,499
32,S A. Diagonal,0.36060464190313796,499
32,S A. MultiDiagonal,0.34163205837339355,499
32,S A. Grid,0.35458024223939266,499
32,Learnable,0.31575731741959934,499
64,SD,0.22658575715009857,499
64,S A. Diagonal,0.2681864027849054,499
64,S A. MultiDiagonal,0.24669187034347484,499
64,S A. Grid,0.2495642697875661,499
8,SD,0.48693320377176613,500
8,S A. Diagonal,0.5418603428473135,500
8,S A. MultiDiagonal,0.5161636156341376,500
8,S A. Grid,0.5320445166606359,500
8,Learnable,0.5405312167963103,500
16,SD,0.41224784056287456,500
16,S A. Diagonal,0.45085781753382925,500
16,S A. MultiDiagonal,0.42083688076707837,500
16,S A. Grid,0.439503709341245,500
16,Learnable,0.4705093658049532,500
32,SD,0.3237503622803042,500
32,S A. Diagonal,0.364315360097199,500
32,S A. MultiDiagonal,0.33174351361998894,500
32,S A. Grid,0.34788455727839807,500
32,Learnable,0.3331937907799003,500
64,SD,0.21608921879306364,500
64,S A. Diagonal,0.2494179994907034,500
64,S A. MultiDiagonal,0.2654679606459591,500
64,S A. Grid,0.259025143337944,500
8,SD,0.48596030782669564,501
8,S A. Diagonal,0.5472564696039867,501
8,S A. MultiDiagonal,0.5254085463466253,501
8,S A. Grid,0.5312835838424034,501
8,Learnable,0.5113128541831382,501
16,SD,0.40901162905915933,501
16,S A. Diagonal,0.45373300863283667,501
16,S A. MultiDiagonal,0.4194324616214815,501
16,S A. Grid,0.4419086263973252,501
16,Learnable,0.42673393302295337,501
32,SD,0.3291571405982895,501
32,S A. Diagonal,0.3655629978655905,501
32,S A. MultiDiagonal,0.3287831386830775,501
32,S A. Grid,0.3466729445028244,501
32,Learnable,0.33122361187460814,501
64,SD,0.21495635061746401,501
64,S A. Diagonal,0.26050309535136185,501
64,S A. MultiDiagonal,0.2406140307567177,501
64,S A. Grid,0.24815988251631738,501
8,SD,0.4851501534583074,502
8,S A. Diagonal,0.5307366237619306,502
8,S A. MultiDiagonal,0.5285581723686877,502
8,S A. Grid,0.5376920737412068,502
8,Learnable,0.54536377898164,502
16,SD,0.4048702066056378,502
16,S A. Diagonal,0.4505869216626135,502
16,S A. MultiDiagonal,0.4282964071641725,502
16,S A. Grid,0.44407208435534684,502
16,Learnable,0.445270678771945,502
32,SD,0.32883593090350904,502
32,S A. Diagonal,0.3604881606809327,502
32,S A. MultiDiagonal,0.333981836955499,502
32,S A. Grid,0.3616086388590586,502
32,Learnable,0.32842666672809306,502
64,SD,0.22035010855980947,502
64,S A. Diagonal,0.2647489138665846,502
64,S A. MultiDiagonal,0.24171789462841586,502
64,S A. Grid,0.2614596260999257,502
8,SD,0.4903441443640309,503
8,S A. Diagonal,0.5357066489211221,503
8,S A. MultiDiagonal,0.5127669142675567,503
8,S A. Grid,0.5293598116186613,503
8,Learnable,0.5220262937762924,503
16,SD,0.4165517184689982,503
16,S A. Diagonal,0.454394885800807,503
16,S A. MultiDiagonal,0.4262248354525403,503
16,S A. Grid,0.44322596997471025,503
16,Learnable,0.4424561418200727,503
32,SD,0.3275608645514724,503
32,S A. Diagonal,0.36058974301614666,503
32,S A. MultiDiagonal,0.3386761627030589,503
32,S A. Grid,0.3468870859131751,503
32,Learnable,0.31391056390762034,503
64,SD,0.22715550315138003,503
64,S A. Diagonal,0.2529751468500951,503
64,S A. MultiDiagonal,0.23593650512287223,503
64,S A. Grid,0.24592895454816682,503
8,SD,0.4913832134120833,504
8,S A. Diagonal,0.5349365114743241,504
8,S A. MultiDiagonal,0.5217499710256621,504
8,S A. Grid,0.5233580313190469,504
8,Learnable,0.5456135982852204,504
16,SD,0.41081206364267164,504
16,S A. Diagonal,0.45100118095288855,504
16,S A. MultiDiagonal,0.43374031795218004,504
16,S A. Grid,0.43594438088403864,504
16,Learnable,0.42784150142379546,504
32,SD,0.3276102953993268,504
32,S A. Diagonal,0.36319430441257305,504
32,S A. MultiDiagonal,0.3381541308652609,504
32,S A. Grid,0.35190243929453635,504
32,Learnable,0.3267166398350494,504
64,SD,0.2128957339151599,504
64,S A. Diagonal,0.26433437706165896,504
64,S A. MultiDiagonal,0.23827449755682917,504
64,S A. Grid,0.24594434495838838,504
8,SD,0.4860858535002772,505
8,S A. Diagonal,0.5405052245625594,505
8,S A. MultiDiagonal,0.5164797925957978,505
8,S A. Grid,0.5348610272573117,505
8,Learnable,0.5056039708414437,505
16,SD,0.4166386326099568,505
16,S A. Diagonal,0.4504968633972408,505
16,S A. MultiDiagonal,0.4332793806420326,505
16,S A. Grid,0.43824459176711816,505
16,Learnable,0.44404689161493294,505
32,SD,0.32630027502866643,505
32,S A. Diagonal,0.3613888767684894,505
32,S A. MultiDiagonal,0.33807858570737603,505
32,S A. Grid,0.35081757432451854,505
32,Learnable,0.3196657799517016,505
64,SD,0.22467348414648863,505
64,S A. Diagonal,0.2693074038288063,505
64,S A. MultiDiagonal,0.26808762194606706,505
64,S A. Grid,0.24396907314888472,505
8,SD,0.48515366322977843,506
8,S A. Diagonal,0.535966322809774,506
8,S A. MultiDiagonal,0.5312403688061885,506
8,S A. Grid,0.5285672586543193,506
8,Learnable,0.5100859249693563,506
16,SD,0.41413116718045784,506
16,S A. Diagonal,0.4605664346912717,506
16,S A. MultiDiagonal,0.418699604932966,506
16,S A. Grid,0.4435318623927133,506
16,Learnable,0.42680376085535465,506
32,SD,0.3287619092487898,506
32,S A. Diagonal,0.36024210873875395,506
32,S A. MultiDiagonal,0.3331157252102424,506
32,S A. Grid,0.3555280250383576,506
32,Learnable,0.30994004246290896,506
64,SD,0.22138939350140838,506
64,S A. Diagonal,0.2689732161303687,506
64,S A. MultiDiagonal,0.2525263978467573,506
64,S A. Grid,0.24119318818568736,506
8,SD,0.4984921524630629,507
8,S A. Diagonal,0.5390111865558609,507
8,S A. MultiDiagonal,0.514673435370656,507
8,S A. Grid,0.5347148460398692,507
8,Learnable,0.5365907142217458,507
16,SD,0.4120578924436369,507
16,S A. Diagonal,0.4566255427722139,507
16,S A. MultiDiagonal,0.4227284212642536,507
16,S A. Grid,0.440877816054344,507
16,Learnable,0.42802253718120303,507
32,SD,0.3278097847416386,507
32,S A. Diagonal,0.36410193502206933,507
32,S A. MultiDiagonal,0.32929459184471777,507
32,S A. Grid,0.3538289702116113,507
32,Learnable,0.3185383667489238,507
64,SD,0.23206111924267742,507
64,S A. Diagonal,0.25372507420517654,507
64,S A. MultiDiagonal,0.2412834508539086,507
64,S A. Grid,0.24174393882932904,507
8,SD,0.497331054464221,508
8,S A. Diagonal,0.5333912776634633,508
8,S A. MultiDiagonal,0.5138932449750897,508
8,S A. Grid,0.536677121888642,508
8,Learnable,0.5388283668509625,508
16,SD,0.4088610671177444,508
16,S A. Diagonal,0.4514566570859262,508
16,S A. MultiDiagonal,0.4236460849942496,508
16,S A. Grid,0.4455835697115226,508
16,Learnable,0.4417007330171274,508
32,SD,0.3256138608848711,508
32,S A. Diagonal,0.3593026133598529,508
32,S A. MultiDiagonal,0.3403748799967875,508
32,S A. Grid,0.352985268357319,508
32,Learnable,0.3279653734747229,508
64,SD,0.22213038058944576,508
64,S A. Diagonal,0.2671078394180841,508
64,S A. MultiDiagonal,0.23848530484677982,508
64,S A. Grid,0.25630747644346064,508
8,SD,0.4922455920973774,509
8,S A. Diagonal,0.5389033948723183,509
8,S A. MultiDiagonal,0.5270664016864697,509
8,S A. Grid,0.5320149767018162,509
8,Learnable,0.5224133301249079,509
16,SD,0.4082325279648047,509
16,S A. Diagonal,0.44936279077839925,509
16,S A. MultiDiagonal,0.4349903104071739,509
16,S A. Grid,0.44201972656364974,509
16,Learnable,0.4561133050291568,509
32,SD,0.32327414089659057,509
32,S A. Diagonal,0.3623314033452345,509
32,S A. MultiDiagonal,0.3473413802871679,509
32,S A. Grid,0.35168694755447655,509
32,Learnable,0.3203256124223362,509
64,SD,0.2228133730724294,509
64,S A. Diagonal,0.26401278447948306,509
64,S A. MultiDiagonal,0.2517308338396461,509
64,S A. Grid,0.2693629917171438,509
8,SD,0.4867791917180452,510
8,S A. Diagonal,0.5385080003028513,510
8,S A. MultiDiagonal,0.5249852060361753,510
8,S A. Grid,0.5188791860541977,510
8,Learnable,0.5346284714438148,510
16,SD,0.40991005989820106,510
16,S A. Diagonal,0.4524761122546535,510
16,S A. MultiDiagonal,0.4263184691344629,510
16,S A. Grid,0.4414881705876772,510
16,Learnable,0.43977946801090617,510
32,SD,0.3292466585602616,510
32,S A. Diagonal,0.3600903622612873,510
32,S A. MultiDiagonal,0.33414617615022285,510
32,S A. Grid,0.3558616721552396,510
32,Learnable,0.3110656485924589,510
64,SD,0.21996545956778296,510
64,S A. Diagonal,0.2722095047165894,510
64,S A. MultiDiagonal,0.24778416017686494,510
64,S A. Grid,0.24177785385083578,510
8,SD,0.49487798577400116,511
8,S A. Diagonal,0.5407891130670929,511
8,S A. MultiDiagonal,0.5103470788712609,511
8,S A. Grid,0.5330421249856934,511
8,Learnable,0.534218518656712,511
16,SD,0.40866420514341234,511
16,S A. Diagonal,0.4550039622022039,511
16,S A. MultiDiagonal,0.42035625531930265,511
16,S A. Grid,0.44256325460455115,511
16,Learnable,0.4375711444751902,511
32,SD,0.3251218579591293,511
32,S A. Diagonal,0.3665279775266105,511
32,S A. MultiDiagonal,0.34569651162644577,511
32,S A. Grid,0.36384030997165606,511
32,Learnable,0.3318440874209592,511
64,SD,0.22600249998883784,511
64,S A. Diagonal,0.2573202917547576,511
64,S A. MultiDiagonal,0.242067432867604,511
64,S A. Grid,0.2420705581336211,511
8,SD,0.4909593644858627,512
8,S A. Diagonal,0.5377239386478776,512
8,S A. MultiDiagonal,0.5179421211610405,512
8,S A. Grid,0.5324850547570922,512
8,Learnable,0.52326689328514,512
16,SD,0.4105927684762166,512
16,S A. Diagonal,0.45321607958430254,512
16,S A. MultiDiagonal,0.42873088312381413,512
16,S A. Grid,0.44147629739800703,512
16,Learnable,0.4608486872980252,512
32,SD,0.3241471749527627,512
32,S A. Diagonal,0.3632695236434047,512
32,S A. MultiDiagonal,0.3361503117174892,512
32,S A. Grid,0.35411901912135846,512
32,Learnable,0.3173914642374309,512
64,SD,0.21960404224532337,512
64,S A. Diagonal,0.2717085345350109,512
64,S A. MultiDiagonal,0.2626518711308946,512
64,S A. Grid,0.24168819393223684,512
8,SD,0.48067433839740686,513
8,S A. Diagonal,0.532198754008681,513
8,S A. MultiDiagonal,0.5288831562507872,513
8,S A. Grid,0.5367190834944826,513
8,Learnable,0.5313739619551289,513
16,SD,0.41086975790589864,513
16,S A. Diagonal,0.45090050853602004,513
16,S A. MultiDiagonal,0.43113686899365117,513
16,S A. Grid,0.4457153830187397,513
16,Learnable,0.4674548831255104,513
32,SD,0.32612096021038633,513
32,S A. Diagonal,0.36587925055705756,513
32,S A. MultiDiagonal,0.3374977497752038,513
32,S A. Grid,0.34844230984904323,513
32,Learnable,0.32632748036311476,513
64,SD,0.21407663391341125,513
64,S A. Diagonal,0.2667700258967898,513
64,S A. MultiDiagonal,0.24126041172906657,513
64,S A. Grid,0.24028780912296271,513
8,SD,0.4925914988697423,514
8,S A. Diagonal,0.5386255689049662,514
8,S A. MultiDiagonal,0.521621544919256,514
8,S A. Grid,0.5318688721386303,514
8,Learnable,0.559094785444649,514
16,SD,0.4129558448280265,514
16,S A. Diagonal,0.45114422257859305,514
16,S A. MultiDiagonal,0.4284691552856852,514
16,S A. Grid,0.4428278815368061,514
16,Learnable,0.44665983475832494,514
32,SD,0.3227104016992759,514
32,S A. Diagonal,0.36291650424837896,514
32,S A. MultiDiagonal,0.33622839448960623,514
32,S A. Grid,0.35255691624861885,514
32,Learnable,0.3203911916609004,514
64,SD,0.22098140969547797,514
64,S A. Diagonal,0.26900956214428856,514
64,S A. MultiDiagonal,0.23426403762462744,514
64,S A. Grid,0.241294723809841,514
8,SD,0.4827754554765632,515
8,S A. Diagonal,0.5439658407347984,515
8,S A. MultiDiagonal,0.5257898388965732,515
8,S A. Grid,0.5377176768492057,515
8,Learnable,0.550906313250662,515
16,SD,0.4049776896674815,515
16,S A. Diagonal,0.44936251804568894,515
16,S A. MultiDiagonal,0.4212671425948189,515
16,S A. Grid,0.44183906927583444,515
16,Learnable,0.4503282899469065,515
32,SD,0.3247363123508192,515
32,S A. Diagonal,0.359497650295021,515
32,S A. MultiDiagonal,0.33960957069620595,515
32,S A. Grid,0.35120258894800127,515
32,Learnable,0.30289277962110217,515
64,SD,0.2195379351268098,515
64,S A. Diagonal,0.2554820514873671,515
64,S A. MultiDiagonal,0.2598293059367571,515
64,S A. Grid,0.23390638901525582,515
8,SD,0.49201134504846084,516
8,S A. Diagonal,0.5469319169778045,516
8,S A. MultiDiagonal,0.5225880097125024,516
8,S A. Grid,0.5393131151453987,516
8,Learnable,0.5273266599660902,516
16,SD,0.41105152490957264,516
16,S A. Diagonal,0.4558564766436757,516
16,S A. MultiDiagonal,0.42263012213891765,516
16,S A. Grid,0.43838190242862524,516
16,Learnable,0.42876869554305075,516
32,SD,0.32645231656971174,516
32,S A. Diagonal,0.36019935957976656,516
32,S A. MultiDiagonal,0.335262404526123,516
32,S A. Grid,0.355684621547262,516
32,Learnable,0.3279167343721418,516
64,SD,0.22036790396357805,516
64,S A. Diagonal,0.26562433430967075,516
64,S A. MultiDiagonal,0.24268847451865716,516
64,S A. Grid,0.2419546587500039,516
8,SD,0.48913991065825974,517
8,S A. Diagonal,0.537597760184662,517
8,S A. MultiDiagonal,0.5206673361416397,517
8,S A. Grid,0.5298513380644279,517
8,Learnable,0.5413752043768949,517
16,SD,0.4133854906404424,517
16,S A. Diagonal,0.4582873231637008,517
16,S A. MultiDiagonal,0.4268712060183415,517
16,S A. Grid,0.44612999414738597,517
16,Learnable,0.47198767971130723,517
32,SD,0.3282547870512169,517
32,S A. Diagonal,0.36077049277947004,517
32,S A. MultiDiagonal,0.3307104249717255,517
32,S A. Grid,0.35346458091993266,517
32,Learnable,0.3288033712767069,517
64,SD,0.22000785622082797,517
64,S A. Diagonal,0.2695478054897665,517
64,S A. MultiDiagonal,0.2516514521867973,517
64,S A. Grid,0.25472071612923963,517
8,SD,0.4909438038783556,518
8,S A. Diagonal,0.5333181397602218,518
8,S A. MultiDiagonal,0.523977067488028,518
8,S A. Grid,0.5289364971485307,518
8,Learnable,0.5151041288263392,518
16,SD,0.41310166103792045,518
16,S A. Diagonal,0.4491674739496525,518
16,S A. MultiDiagonal,0.4241864491238915,518
16,S A. Grid,0.44573756918210283,518
16,Learnable,0.4622181281740948,518
32,SD,0.32473326222662785,518
32,S A. Diagonal,0.3629829829655596,518
32,S A. MultiDiagonal,0.3418417651725275,518
32,S A. Grid,0.35705801569882484,518
32,Learnable,0.33145281910637236,518
64,SD,0.22406714446559045,518
64,S A. Diagonal,0.2482537378117956,518
64,S A. MultiDiagonal,0.24641831110278598,518
64,S A. Grid,0.2526726183804589,518
8,SD,0.48969623669420814,519
8,S A. Diagonal,0.535404959802339,519
8,S A. MultiDiagonal,0.5240460803643976,519
8,S A. Grid,0.5319142086378639,519
8,Learnable,0.5421402029436105,519
16,SD,0.41440329335816256,519
16,S A. Diagonal,0.44902664941328635,519
16,S A. MultiDiagonal,0.42976752718070255,519
16,S A. Grid,0.4411806691288136,519
16,Learnable,0.4285975998642366,519
32,SD,0.3259961342866163,519
32,S A. Diagonal,0.3626816506688837,519
32,S A. MultiDiagonal,0.3346705898856698,519
32,S A. Grid,0.3452546028350134,519
32,Learnable,0.30671172350569875,519
64,SD,0.22601831164403585,519
64,S A. Diagonal,0.25737027683348335,519
64,S A. MultiDiagonal,0.24265663687907885,519
64,S A. Grid,0.24588148256501302,519
8,SD,0.49163366459625846,520
8,S A. Diagonal,0.5369813024634075,520
8,S A. MultiDiagonal,0.5286006564256763,520
8,S A. Grid,0.529333636717929,520
8,Learnable,0.5047569622162991,520
16,SD,0.4137635624887854,520
16,S A. Diagonal,0.45868110114830024,520
16,S A. MultiDiagonal,0.42800952485163857,520
16,S A. Grid,0.440922538206756,520
16,Learnable,0.4409997653251856,520
32,SD,0.327097232751653,520
32,S A. Diagonal,0.35841628586312757,520
32,S A. MultiDiagonal,0.344924255370846,520
32,S A. Grid,0.35175184289882655,520
32,Learnable,0.3279387476038542,520
64,SD,0.21281251979404506,520
64,S A. Diagonal,0.27901610989923536,520
64,S A. MultiDiagonal,0.24685854476566937,520
64,S A. Grid,0.24713429816459798,520
8,SD,0.48725397912461355,521
8,S A. Diagonal,0.5392894943785751,521
8,S A. MultiDiagonal,0.5223796495244319,521
8,S A. Grid,0.5282034656394005,521
8,Learnable,0.5127776485928599,521
16,SD,0.414871108562482,521
16,S A. Diagonal,0.457349185234298,521
16,S A. MultiDiagonal,0.41991124309319255,521
16,S A. Grid,0.44902398484757877,521
16,Learnable,0.42965163697304276,521
32,SD,0.32876418876279906,521
32,S A. Diagonal,0.3624636235904185,521
32,S A. MultiDiagonal,0.3383905002949995,521
32,S A. Grid,0.35308660531435054,521
32,Learnable,0.31916063271403616,521
64,SD,0.22496565457319442,521
64,S A. Diagonal,0.2696334743369818,521
64,S A. MultiDiagonal,0.23864731474627698,521
64,S A. Grid,0.23928928345940198,521
8,SD,0.4940553280245711,522
8,S A. Diagonal,0.5376227706330936,522
8,S A. MultiDiagonal,0.5313110503425419,522
8,S A. Grid,0.5302423744063934,522
8,Learnable,0.49948047340893265,522
16,SD,0.4134738910802989,522
16,S A. Diagonal,0.4517820749811048,522
16,S A. MultiDiagonal,0.41934030263561295,522
16,S A. Grid,0.43913390489254644,522
16,Learnable,0.43944291415352915,522
32,SD,0.3275262953683785,522
32,S A. Diagonal,0.36428708898530515,522
32,S A. MultiDiagonal,0.33090396728019944,522
32,S A. Grid,0.35405565333564737,522
32,Learnable,0.3119334000896919,522
64,SD,0.22207562149830362,522
64,S A. Diagonal,0.28171844897295206,522
64,S A. MultiDiagonal,0.2531626471259211,522
64,S A. Grid,0.25065510951668263,522
8,SD,0.48516488734124497,523
8,S A. Diagonal,0.5415744896493787,523
8,S A. MultiDiagonal,0.5203541541682097,523
8,S A. Grid,0.5363928973362355,523
8,Learnable,0.49754579592922565,523
16,SD,0.40768904774835835,523
16,S A. Diagonal,0.4640221902199585,523
16,S A. MultiDiagonal,0.4276089428764752,523
16,S A. Grid,0.4387040653325207,523
16,Learnable,0.45130813523500013,523
32,SD,0.32647306996313863,523
32,S A. Diagonal,0.3599628617632459,523
32,S A. MultiDiagonal,0.33540879141994023,523
32,S A. Grid,0.35404950436360005,523
32,Learnable,0.32457496078654907,523
64,SD,0.22350286435446598,523
64,S A. Diagonal,0.2597617714488383,523
64,S A. MultiDiagonal,0.24560798444905824,523
64,S A. Grid,0.248370879786366,523
8,SD,0.4883261480010195,524
8,S A. Diagonal,0.5356231704315646,524
8,S A. MultiDiagonal,0.522609041248515,524
8,S A. Grid,0.5297652569533409,524
8,Learnable,0.5362587330764901,524
16,SD,0.4096649406977454,524
16,S A. Diagonal,0.45147318469219294,524
16,S A. MultiDiagonal,0.42617440561520226,524
16,S A. Grid,0.44282526885375906,524
16,Learnable,0.4442543730195726,524
32,SD,0.3236345364765551,524
32,S A. Diagonal,0.3619710054355969,524
32,S A. MultiDiagonal,0.3332276774830373,524
32,S A. Grid,0.3513292162286067,524
32,Learnable,0.3160847269750304,524
64,SD,0.22047951208507266,524
64,S A. Diagonal,0.25914686002632914,524
64,S A. MultiDiagonal,0.25022759436425784,524
64,S A. Grid,0.24665259005412965,524
8,SD,0.4987307904462098,525
8,S A. Diagonal,0.5376805867113837,525
8,S A. MultiDiagonal,0.5203364546880384,525
8,S A. Grid,0.5310732234911062,525
8,Learnable,0.5345282238984123,525
16,SD,0.4058501955286201,525
16,S A. Diagonal,0.4551827444169845,525
16,S A. MultiDiagonal,0.4281209170105901,525
16,S A. Grid,0.43909615792644496,525
16,Learnable,0.4425428211436186,525
32,SD,0.3274252266263052,525
32,S A. Diagonal,0.3606052660208615,525
32,S A. MultiDiagonal,0.33361622884702485,525
32,S A. Grid,0.35259078351603523,525
32,Learnable,0.34420262079370584,525
64,SD,0.21647115886554458,525
64,S A. Diagonal,0.2663036243870108,525
64,S A. MultiDiagonal,0.250690300631376,525
64,S A. Grid,0.23293755039628813,525
8,SD,0.4973490670535096,526
8,S A. Diagonal,0.5423939590558106,526
8,S A. MultiDiagonal,0.5160488165623587,526
8,S A. Grid,0.5264964240710432,526
8,Learnable,0.5331716890543108,526
16,SD,0.4184364139375165,526
16,S A. Diagonal,0.45207280695455576,526
16,S A. MultiDiagonal,0.42503143060339216,526
16,S A. Grid,0.4453756361991863,526
16,Learnable,0.4254321329203884,526
32,SD,0.32661529545632595,526
32,S A. Diagonal,0.36445065676897126,526
32,S A. MultiDiagonal,0.3328035822843795,526
32,S A. Grid,0.35138177722200326,526
32,Learnable,0.32055015529943165,526
64,SD,0.21996264078656402,526
64,S A. Diagonal,0.26550774882210304,526
64,S A. MultiDiagonal,0.25427247807570835,526
64,S A. Grid,0.23984360604636767,526
8,SD,0.49892897647049406,527
8,S A. Diagonal,0.5357663044225786,527
8,S A. MultiDiagonal,0.5178359714581692,527
8,S A. Grid,0.5275019531444398,527
8,Learnable,0.5229526346138095,527
16,SD,0.41146195782380546,527
16,S A. Diagonal,0.4505638526371745,527
16,S A. MultiDiagonal,0.42078111942637914,527
16,S A. Grid,0.44120834432394357,527
16,Learnable,0.4532685367550136,527
32,SD,0.3254940728704959,527
32,S A. Diagonal,0.36211005022461984,527
32,S A. MultiDiagonal,0.3414467166273403,527
32,S A. Grid,0.3497227127780108,527
32,Learnable,0.31778640363819227,527
64,SD,0.22213607009496988,527
64,S A. Diagonal,0.25465330176685624,527
64,S A. MultiDiagonal,0.2505434401189937,527
64,S A. Grid,0.2362993251185893,527
8,SD,0.49773618186296575,528
8,S A. Diagonal,0.5419720949142446,528
8,S A. MultiDiagonal,0.5159851623014285,528
8,S A. Grid,0.5280202826623537,528
8,Learnable,0.5412568709015364,528
16,SD,0.40863069713222344,528
16,S A. Diagonal,0.45287872415790253,528
16,S A. MultiDiagonal,0.43448086110913525,528
16,S A. Grid,0.43731180509664047,528
16,Learnable,0.44223746719065266,528
32,SD,0.3272612723334054,528
32,S A. Diagonal,0.36030632041889277,528
32,S A. MultiDiagonal,0.335421227997793,528
32,S A. Grid,0.3528999776861631,528
32,Learnable,0.30761515803047923,528
64,SD,0.2141065565999818,528
64,S A. Diagonal,0.2809035465155806,528
64,S A. MultiDiagonal,0.2477137682931322,528
64,S A. Grid,0.2449693303839739,528
8,SD,0.48752033351557233,529
8,S A. Diagonal,0.5375771179444933,529
8,S A. MultiDiagonal,0.5285646488094651,529
8,S A. Grid,0.5349252645334766,529
8,Learnable,0.5399929290113578,529
16,SD,0.41200561504993516,529
16,S A. Diagonal,0.45121533307678163,529
16,S A. MultiDiagonal,0.43173205534816117,529
16,S A. Grid,0.44091545702472934,529
16,Learnable,0.4434640167062932,529
32,SD,0.3270773931633374,529
32,S A. Diagonal,0.363579042709024,529
32,S A. MultiDiagonal,0.33863877263494413,529
32,S A. Grid,0.34589922640364934,529
32,Learnable,0.3356259868788324,529
64,SD,0.22152139290610676,529
64,S A. Diagonal,0.2654121184385026,529
64,S A. MultiDiagonal,0.2555946222491062,529
64,S A. Grid,0.24900170010662923,529
8,SD,0.49260278223894727,530
8,S A. Diagonal,0.5430531115238796,530
8,S A. MultiDiagonal,0.521226893270663,530
8,S A. Grid,0.5301131522573141,530
8,Learnable,0.5437235755410653,530
16,SD,0.40628117128834196,530
16,S A. Diagonal,0.44935575207616857,530
16,S A. MultiDiagonal,0.4177721334274007,530
16,S A. Grid,0.4469158654730952,530
16,Learnable,0.44121865254359505,530
32,SD,0.32383531419415057,530
32,S A. Diagonal,0.3616190654571471,530
32,S A. MultiDiagonal,0.3354067655185295,530
32,S A. Grid,0.3493551253986951,530
32,Learnable,0.32003601625367845,530
64,SD,0.2222124489955184,530
64,S A. Diagonal,0.26132384780373485,530
64,S A. MultiDiagonal,0.253203879668944,530
64,S A. Grid,0.2413422590249401,530
8,SD,0.48574086462737265,531
8,S A. Diagonal,0.5437841920655989,531
8,S A. MultiDiagonal,0.5139500218966708,531
8,S A. Grid,0.5377572158847468,531
8,Learnable,0.5318117058856796,531
16,SD,0.4133192566608934,531
16,S A. Diagonal,0.45523441258948494,531
16,S A. MultiDiagonal,0.42019474529583634,531
16,S A. Grid,0.4447034146495803,531
16,Learnable,0.4614572769978505,531
32,SD,0.3253356598716187,531
32,S A. Diagonal,0.363319731801858,531
32,S A. MultiDiagonal,0.3370681861247109,531
32,S A. Grid,0.35836890004450184,531
32,Learnable,0.3205847527292703,531
64,SD,0.21582407433669826,531
64,S A. Diagonal,0.27018624599108343,531
64,S A. MultiDiagonal,0.258911579937269,531
64,S A. Grid,0.24271174864624337,531
8,SD,0.4931342205098602,532
8,S A. Diagonal,0.5343026235185445,532
8,S A. MultiDiagonal,0.5188742347258462,532
8,S A. Grid,0.5382006559297159,532
8,Learnable,0.5303928218751841,532
16,SD,0.4180964492468872,532
16,S A. Diagonal,0.45173587453016084,532
16,S A. MultiDiagonal,0.43182676720171853,532
16,S A. Grid,0.4407679184491848,532
16,Learnable,0.43184205571655115,532
32,SD,0.32205243317958776,532
32,S A. Diagonal,0.35923263161186875,532
32,S A. MultiDiagonal,0.3332415305053349,532
32,S A. Grid,0.34780541573866813,532
32,Learnable,0.3194616565118299,532
64,SD,0.21800987066014205,532
64,S A. Diagonal,0.27422209230728034,532
64,S A. MultiDiagonal,0.24598539127838775,532
64,S A. Grid,0.2435724617338118,532
8,SD,0.48631843304922556,533
8,S A. Diagonal,0.5346058693423014,533
8,S A. MultiDiagonal,0.515513049637397,533
8,S A. Grid,0.5317870430008171,533
8,Learnable,0.5474540561368835,533
16,SD,0.4101939757078329,533
16,S A. Diagonal,0.45238158046144383,533
16,S A. MultiDiagonal,0.4229537938024333,533
16,S A. Grid,0.44034816310657704,533
16,Learnable,0.42566417548041,533
32,SD,0.3259730120318796,533
32,S A. Diagonal,0.35896015371716783,533
32,S A. MultiDiagonal,0.33405979554401233,533
32,S A. Grid,0.35623553920577977,533
32,Learnable,0.3212012100114833,533
64,SD,0.2244153452754409,533
64,S A. Diagonal,0.27660547039934574,533
64,S A. MultiDiagonal,0.25089694776849375,533
64,S A. Grid,0.23495519165715156,533
8,SD,0.4932530248713438,534
8,S A. Diagonal,0.5395518562254281,534
8,S A. MultiDiagonal,0.5247175413060167,534
8,S A. Grid,0.524117591412768,534
8,Learnable,0.5096058629152117,534
16,SD,0.4083897307711112,534
16,S A. Diagonal,0.4542526201435983,534
16,S A. MultiDiagonal,0.4251302986889515,534
16,S A. Grid,0.4374298338234755,534
16,Learnable,0.4686353902368079,534
32,SD,0.3266853924439527,534
32,S A. Diagonal,0.3608887613489689,534
32,S A. MultiDiagonal,0.3320718967444223,534
32,S A. Grid,0.3487332390717179,534
32,Learnable,0.335364934265554,534
64,SD,0.23183730690967233,534
64,S A. Diagonal,0.26667870011267064,534
64,S A. MultiDiagonal,0.24698440709849456,534
64,S A. Grid,0.2538635855098116,534
8,SD,0.48803363134946126,535
8,S A. Diagonal,0.533662755838299,535
8,S A. MultiDiagonal,0.5210292748362539,535
8,S A. Grid,0.5209801513426426,535
8,Learnable,0.537762658123629,535
16,SD,0.4133590823706904,535
16,S A. Diagonal,0.4508518503277646,535
16,S A. MultiDiagonal,0.42153848046545,535
16,S A. Grid,0.44318727606270336,535
16,Learnable,0.43106676412859235,535
32,SD,0.3273187526325285,535
32,S A. Diagonal,0.36119139294264313,535
32,S A. MultiDiagonal,0.33978489545187535,535
32,S A. Grid,0.3570354713661372,535
32,Learnable,0.3219120451876318,535
64,SD,0.22076049977001955,535
64,S A. Diagonal,0.2737522289355393,535
64,S A. MultiDiagonal,0.25940140170156545,535
64,S A. Grid,0.2347917476147408,535
8,SD,0.48270036383466086,536
8,S A. Diagonal,0.5479929333071888,536
8,S A. MultiDiagonal,0.5189863163785047,536
8,S A. Grid,0.5341257007973298,536
8,Learnable,0.5035123735042732,536
16,SD,0.4117359127179623,536
16,S A. Diagonal,0.45339350649454346,536
16,S A. MultiDiagonal,0.4266901988874069,536
16,S A. Grid,0.4402284743103279,536
16,Learnable,0.4434854883893233,536
32,SD,0.3236648950955282,536
32,S A. Diagonal,0.3572768704356408,536
32,S A. MultiDiagonal,0.33834199785072994,536
32,S A. Grid,0.3461084468877138,536
32,Learnable,0.30630219191552294,536
64,SD,0.22195144615657333,536
64,S A. Diagonal,0.2580597717986954,536
64,S A. MultiDiagonal,0.2382264932385083,536
64,S A. Grid,0.24034151469715334,536
8,SD,0.48970612614371534,537
8,S A. Diagonal,0.5311220760589872,537
8,S A. MultiDiagonal,0.5184444517938891,537
8,S A. Grid,0.5373230548590885,537
8,Learnable,0.5051045848453606,537
16,SD,0.4121771967614871,537
16,S A. Diagonal,0.44866583662829634,537
16,S A. MultiDiagonal,0.42949354968354597,537
16,S A. Grid,0.43964287069855557,537
16,Learnable,0.42938886662194287,537
32,SD,0.32753722103290955,537
32,S A. Diagonal,0.36326577364635204,537
32,S A. MultiDiagonal,0.3435860375736183,537
32,S A. Grid,0.352795848458863,537
32,Learnable,0.3304800399449427,537
64,SD,0.2201193619570551,537
64,S A. Diagonal,0.25870622754311634,537
64,S A. MultiDiagonal,0.24113553227074902,537
64,S A. Grid,0.26184863502185024,537
8,SD,0.4942345444769486,538
8,S A. Diagonal,0.5344541521140441,538
8,S A. MultiDiagonal,0.5131083087646507,538
8,S A. Grid,0.5328491763150811,538
8,Learnable,0.5453184282830301,538
16,SD,0.4077572611677496,538
16,S A. Diagonal,0.45588158443832905,538
16,S A. MultiDiagonal,0.4209670188772053,538
16,S A. Grid,0.44023216899353224,538
16,Learnable,0.4535373812580905,538
32,SD,0.32569835988525275,538
32,S A. Diagonal,0.364699159881669,538
32,S A. MultiDiagonal,0.33548089824216165,538
32,S A. Grid,0.3541461114799933,538
32,Learnable,0.3201505600512237,538
64,SD,0.21763113039149487,538
64,S A. Diagonal,0.26367261022737454,538
64,S A. MultiDiagonal,0.2344606232567248,538
64,S A. Grid,0.23981857822715055,538
8,SD,0.48651859521640195,539
8,S A. Diagonal,0.5379657880725118,539
8,S A. MultiDiagonal,0.5231447370719501,539
8,S A. Grid,0.5314468382198787,539
8,Learnable,0.5415862796875597,539
16,SD,0.41038926340915527,539
16,S A. Diagonal,0.45243580431514874,539
16,S A. MultiDiagonal,0.4283044683410472,539
16,S A. Grid,0.44296990188962737,539
16,Learnable,0.42685532834135775,539
32,SD,0.3251754723693616,539
32,S A. Diagonal,0.3617251264037611,539
32,S A. MultiDiagonal,0.3361373638844381,539
32,S A. Grid,0.3528149400803602,539
32,Learnable,0.3327667332007649,539
64,SD,0.21647538946279163,539
64,S A. Diagonal,0.26738013467172755,539
64,S A. MultiDiagonal,0.2509049957578756,539
64,S A. Grid,0.24599210426025397,539
8,SD,0.4887801900611246,540
8,S A. Diagonal,0.5362981373704555,540
8,S A. MultiDiagonal,0.5223041376545104,540
8,S A. Grid,0.5151063260438253,540
8,Learnable,0.5315925595571193,540
16,SD,0.4093854779045846,540
16,S A. Diagonal,0.45637589001802137,540
16,S A. MultiDiagonal,0.4265819073254135,540
16,S A. Grid,0.4456882231664603,540
16,Learnable,0.44912257653381576,540
32,SD,0.3239824486240881,540
32,S A. Diagonal,0.36307824625500706,540
32,S A. MultiDiagonal,0.33478644631624876,540
32,S A. Grid,0.3481138242522937,540
32,Learnable,0.318691265511389,540
64,SD,0.22470548609166174,540
64,S A. Diagonal,0.26763721210240754,540
64,S A. MultiDiagonal,0.23790762468226845,540
64,S A. Grid,0.248611813823381,540
8,SD,0.48548472177367863,541
8,S A. Diagonal,0.5355290104705581,541
8,S A. MultiDiagonal,0.5135279900062686,541
8,S A. Grid,0.5266906496243784,541
8,Learnable,0.5414253227407904,541
16,SD,0.4094722947245804,541
16,S A. Diagonal,0.4532799058736716,541
16,S A. MultiDiagonal,0.42313391388701627,541
16,S A. Grid,0.4478644993085097,541
16,Learnable,0.4385840800429205,541
32,SD,0.32526735927731765,541
32,S A. Diagonal,0.36175958081720316,541
32,S A. MultiDiagonal,0.3390631258705018,541
32,S A. Grid,0.3525078981520672,541
32,Learnable,0.3230133828640972,541
64,SD,0.22610283430201053,541
64,S A. Diagonal,0.263884685594559,541
64,S A. MultiDiagonal,0.2667198321624217,541
64,S A. Grid,0.2443314359035534,541
8,SD,0.4906430004615939,542
8,S A. Diagonal,0.5460764977786,542
8,S A. MultiDiagonal,0.5283849124943519,542
8,S A. Grid,0.5308187925807827,542
8,Learnable,0.5317051380351201,542
16,SD,0.41441859324951347,542
16,S A. Diagonal,0.4538985061365595,542
16,S A. MultiDiagonal,0.4251212775889822,542
16,S A. Grid,0.4383701507067947,542
16,Learnable,0.43482473251647874,542
32,SD,0.3249086553829851,542
32,S A. Diagonal,0.3676206831803866,542
32,S A. MultiDiagonal,0.3301758320084846,542
32,S A. Grid,0.3528377925317082,542
32,Learnable,0.3112465866042065,542
64,SD,0.22203013253469667,542
64,S A. Diagonal,0.26417081345777516,542
64,S A. MultiDiagonal,0.2386574687691958,542
64,S A. Grid,0.23807394957670197,542
8,SD,0.48724787852097146,543
8,S A. Diagonal,0.5362014978710078,543
8,S A. MultiDiagonal,0.5192555634852353,543
8,S A. Grid,0.5316959482324461,543
8,Learnable,0.5387158823907954,543
16,SD,0.4096606714267499,543
16,S A. Diagonal,0.4504524026607761,543
16,S A. MultiDiagonal,0.4195938446693467,543
16,S A. Grid,0.44735578223969696,543
16,Learnable,0.4289346041675215,543
32,SD,0.3257158599102977,543
32,S A. Diagonal,0.3655180581501493,543
32,S A. MultiDiagonal,0.33447328526527365,543
32,S A. Grid,0.3529178214573895,543
32,Learnable,0.3235014731418175,543
64,SD,0.21929430262272528,543
64,S A. Diagonal,0.2585793601485934,543
64,S A. MultiDiagonal,0.2390213237585927,543
64,S A. Grid,0.24156125653046276,543
8,SD,0.4838093792769693,544
8,S A. Diagonal,0.54037131158603,544
8,S A. MultiDiagonal,0.5234264310233938,544
8,S A. Grid,0.5314768437494221,544
8,Learnable,0.5092721800964966,544
16,SD,0.4086120706955797,544
16,S A. Diagonal,0.45552844540235005,544
16,S A. MultiDiagonal,0.4287871231258477,544
16,S A. Grid,0.4408525536689618,544
16,Learnable,0.440398842447309,544
32,SD,0.3302776950822903,544
32,S A. Diagonal,0.36424714046475537,544
32,S A. MultiDiagonal,0.3315103065010905,544
32,S A. Grid,0.3525154177847458,544
32,Learnable,0.3195820886710757,544
64,SD,0.21111388176833187,544
64,S A. Diagonal,0.2720883901658733,544
64,S A. MultiDiagonal,0.25654097864742154,544
64,S A. Grid,0.24624333488461975,544
8,SD,0.4961413622792784,545
8,S A. Diagonal,0.5439640333520095,545
8,S A. MultiDiagonal,0.5236026279603379,545
8,S A. Grid,0.5321466820818439,545
8,Learnable,0.5225985125940218,545
16,SD,0.4123870129937683,545
16,S A. Diagonal,0.45557019475657734,545
16,S A. MultiDiagonal,0.42622151052701635,545
16,S A. Grid,0.44110204408952386,545
16,Learnable,0.4372867618039834,545
32,SD,0.3251742597204812,545
32,S A. Diagonal,0.3642844309320129,545
32,S A. MultiDiagonal,0.34689803069067165,545
32,S A. Grid,0.3575611639286624,545
32,Learnable,0.31883418291578525,545
64,SD,0.22745517679141225,545
64,S A. Diagonal,0.2839595055855924,545
64,S A. MultiDiagonal,0.251956055251754,545
64,S A. Grid,0.2530738275641987,545
8,SD,0.498886933756274,546
8,S A. Diagonal,0.5411496320863598,546
8,S A. MultiDiagonal,0.526768987638601,546
8,S A. Grid,0.5283072705491286,546
8,Learnable,0.5386544372548581,546
16,SD,0.4050913485302017,546
16,S A. Diagonal,0.4578691005536341,546
16,S A. MultiDiagonal,0.42177694141990657,546
16,S A. Grid,0.4497994840484957,546
16,Learnable,0.4430576823950914,546
32,SD,0.32586683630913704,546
32,S A. Diagonal,0.3662741712380212,546
32,S A. MultiDiagonal,0.33605530115463444,546
32,S A. Grid,0.3558347307043441,546
32,Learnable,0.3202264768956895,546
64,SD,0.2176237091184738,546
64,S A. Diagonal,0.26350897489960473,546
64,S A. MultiDiagonal,0.23972084827350176,546
64,S A. Grid,0.26515505208741474,546
8,SD,0.4941499180689595,547
8,S A. Diagonal,0.5387968499652096,547
8,S A. MultiDiagonal,0.5168718456316922,547
8,S A. Grid,0.5281110723012216,547
8,Learnable,0.482267664320549,547
16,SD,0.40913299997355856,547
16,S A. Diagonal,0.45394624434158326,547
16,S A. MultiDiagonal,0.42319548684763547,547
16,S A. Grid,0.4358093792874362,547
16,Learnable,0.4292640791391116,547
32,SD,0.32523130137238776,547
32,S A. Diagonal,0.3639890802148704,547
32,S A. MultiDiagonal,0.33754834217716284,547
32,S A. Grid,0.3588273838009194,547
32,Learnable,0.3229760350656996,547
64,SD,0.21864994709834104,547
64,S A. Diagonal,0.256694075216792,547
64,S A. MultiDiagonal,0.2405001592803044,547
64,S A. Grid,0.25159571789862833,547
8,SD,0.4880234002708586,548
8,S A. Diagonal,0.5381324895834456,548
8,S A. MultiDiagonal,0.5303559052098146,548
8,S A. Grid,0.5306662403248662,548
8,Learnable,0.55024954505372,548
16,SD,0.4097399850850222,548
16,S A. Diagonal,0.4554773498761063,548
16,S A. MultiDiagonal,0.4329674229224495,548
16,S A. Grid,0.44206755292500927,548
16,Learnable,0.42752776386027475,548
32,SD,0.3252359542598007,548
32,S A. Diagonal,0.3643289638478759,548
32,S A. MultiDiagonal,0.3351513448885471,548
32,S A. Grid,0.3587944924335258,548
32,Learnable,0.3138177744781919,548
64,SD,0.21936357928770608,548
64,S A. Diagonal,0.26910325859832057,548
64,S A. MultiDiagonal,0.24564141122045283,548
64,S A. Grid,0.23645837175503537,548
8,SD,0.4868552681103233,549
8,S A. Diagonal,0.5337579381061343,549
8,S A. MultiDiagonal,0.5161887738793568,549
8,S A. Grid,0.5377241375752474,549
8,Learnable,0.529270155425386,549
16,SD,0.41256487064299924,549
16,S A. Diagonal,0.45505849987517927,549
16,S A. MultiDiagonal,0.436325192856711,549
16,S A. Grid,0.43747501728047955,549
16,Learnable,0.43141688390796995,549
32,SD,0.32797875496985524,549
32,S A. Diagonal,0.36257810468718565,549
32,S A. MultiDiagonal,0.3383046032245232,549
32,S A. Grid,0.35992116390409307,549
32,Learnable,0.3174427631696203,549
64,SD,0.22978473929445767,549
64,S A. Diagonal,0.2681655364356007,549
64,S A. MultiDiagonal,0.2522849530929628,549
64,S A. Grid,0.24475597044323516,549
8,SD,0.4886572345757747,550
8,S A. Diagonal,0.5404834138757963,550
8,S A. MultiDiagonal,0.5234750016719714,550
8,S A. Grid,0.5150745202825677,550
8,Learnable,0.5686276296571751,550
16,SD,0.4101171631385613,550
16,S A. Diagonal,0.4474140552261356,550
16,S A. MultiDiagonal,0.419338991601804,550
16,S A. Grid,0.4367324724457649,550
16,Learnable,0.43554448039848004,550
32,SD,0.3234259973508735,550
32,S A. Diagonal,0.3604744104991966,550
32,S A. MultiDiagonal,0.33617703935890303,550
32,S A. Grid,0.35489041700375445,550
32,Learnable,0.30876714491040336,550
64,SD,0.21572895487515714,550
64,S A. Diagonal,0.2637696076751637,550
64,S A. MultiDiagonal,0.2545356336250726,550
64,S A. Grid,0.23543364894262717,550
8,SD,0.4894639646831373,551
8,S A. Diagonal,0.5396450848805574,551
8,S A. MultiDiagonal,0.5191417671906883,551
8,S A. Grid,0.5338414895452567,551
8,Learnable,0.5408084028708994,551
16,SD,0.41733739831643635,551
16,S A. Diagonal,0.45071786773742445,551
16,S A. MultiDiagonal,0.43051232258957295,551
16,S A. Grid,0.44680903274769923,551
16,Learnable,0.44274114251508906,551
32,SD,0.323878018358239,551
32,S A. Diagonal,0.3634121925810778,551
32,S A. MultiDiagonal,0.33416473075911335,551
32,S A. Grid,0.36221743679815344,551
32,Learnable,0.31679941539510265,551
64,SD,0.22935575803903713,551
64,S A. Diagonal,0.269254267888979,551
64,S A. MultiDiagonal,0.2449670183435263,551
64,S A. Grid,0.24587587903069025,551
8,SD,0.5015315547688817,552
8,S A. Diagonal,0.5448072404563866,552
8,S A. MultiDiagonal,0.5373498545450474,552
8,S A. Grid,0.5340791905521335,552
8,Learnable,0.5272449690086756,552
16,SD,0.4141090098211004,552
16,S A. Diagonal,0.44780633096594846,552
16,S A. MultiDiagonal,0.41904783361696013,552
16,S A. Grid,0.43746529228914577,552
16,Learnable,0.44958217848332616,552
32,SD,0.32509740186408964,552
32,S A. Diagonal,0.36416193544077075,552
32,S A. MultiDiagonal,0.3302353677188626,552
32,S A. Grid,0.3576730102232953,552
32,Learnable,0.3308267343444252,552
64,SD,0.23594256448976708,552
64,S A. Diagonal,0.27291684623892976,552
64,S A. MultiDiagonal,0.2409706182455855,552
64,S A. Grid,0.2723180534619265,552
8,SD,0.4926354328235853,553
8,S A. Diagonal,0.5357157827671317,553
8,S A. MultiDiagonal,0.5191601236096145,553
8,S A. Grid,0.5370419057503971,553
8,Learnable,0.542450131368942,553
16,SD,0.4119242456813048,553
16,S A. Diagonal,0.45591831664639604,553
16,S A. MultiDiagonal,0.4305770023096482,553
16,S A. Grid,0.4434216219851367,553
16,Learnable,0.439411294530937,553
32,SD,0.3257545391605822,553
32,S A. Diagonal,0.36062094112845555,553
32,S A. MultiDiagonal,0.3325295571795594,553
32,S A. Grid,0.3533203165238472,553
32,Learnable,0.32002702609420214,553
64,SD,0.23633535404217615,553
64,S A. Diagonal,0.2544268883311183,553
64,S A. MultiDiagonal,0.24277927378176878,553
64,S A. Grid,0.24817568991689815,553
8,SD,0.4968064263515616,554
8,S A. Diagonal,0.5402375542634757,554
8,S A. MultiDiagonal,0.5154998316788144,554
8,S A. Grid,0.5341650813706309,554
8,Learnable,0.5520064231636794,554
16,SD,0.41043760436416066,554
16,S A. Diagonal,0.4538206056171986,554
16,S A. MultiDiagonal,0.42183840209793255,554
16,S A. Grid,0.4383906098767397,554
16,Learnable,0.4412135876104963,554
32,SD,0.32500968132955066,554
32,S A. Diagonal,0.3661626324097647,554
32,S A. MultiDiagonal,0.3400099106624367,554
32,S A. Grid,0.35355165921867243,554
32,Learnable,0.31815262808658185,554
64,SD,0.2167374874421196,554
64,S A. Diagonal,0.2588801775553606,554
64,S A. MultiDiagonal,0.249627146044861,554
64,S A. Grid,0.25280951891367515,554
8,SD,0.4951729082919396,555
8,S A. Diagonal,0.535838845992102,555
8,S A. MultiDiagonal,0.5166849187285736,555
8,S A. Grid,0.5256022659323247,555
8,Learnable,0.5175405404617068,555
16,SD,0.41357971651975844,555
16,S A. Diagonal,0.456990251065033,555
16,S A. MultiDiagonal,0.4197173800136572,555
16,S A. Grid,0.4435582494794421,555
16,Learnable,0.44483373758434436,555
32,SD,0.3267878383906479,555
32,S A. Diagonal,0.3658228497937104,555
32,S A. MultiDiagonal,0.3370194837520121,555
32,S A. Grid,0.35327403272248015,555
32,Learnable,0.3204208933676982,555
64,SD,0.22124237698249316,555
64,S A. Diagonal,0.2764472390930928,555
64,S A. MultiDiagonal,0.2338329892549966,555
64,S A. Grid,0.24578339284599338,555
8,SD,0.4944584172432639,556
8,S A. Diagonal,0.5397561620143834,556
8,S A. MultiDiagonal,0.5191562362786382,556
8,S A. Grid,0.5247565115590985,556
8,Learnable,0.5286621122566157,556
16,SD,0.4096964818168053,556
16,S A. Diagonal,0.4509268920085938,556
16,S A. MultiDiagonal,0.4212359570007631,556
16,S A. Grid,0.44169935533611965,556
16,Learnable,0.4480418474742321,556
32,SD,0.3209822378076557,556
32,S A. Diagonal,0.35890864809749323,556
32,S A. MultiDiagonal,0.3368820498629517,556
32,S A. Grid,0.35802052376416293,556
32,Learnable,0.3189704141683038,556
64,SD,0.22300829667218106,556
64,S A. Diagonal,0.2725332864266184,556
64,S A. MultiDiagonal,0.2329790214462409,556
64,S A. Grid,0.24399472725050186,556
8,SD,0.48823784790896435,557
8,S A. Diagonal,0.5323440945307345,557
8,S A. MultiDiagonal,0.5101992224127981,557
8,S A. Grid,0.5369602991580391,557
8,Learnable,0.5134158257298366,557
16,SD,0.40929442455712545,557
16,S A. Diagonal,0.45536468873245806,557
16,S A. MultiDiagonal,0.4156071525748693,557
16,S A. Grid,0.44060724857018835,557
16,Learnable,0.4315227264092139,557
32,SD,0.32539368495118015,557
32,S A. Diagonal,0.3630191167740371,557
32,S A. MultiDiagonal,0.3377677133415974,557
32,S A. Grid,0.35600255672458825,557
32,Learnable,0.33293066136245303,557
64,SD,0.21284744785132087,557
64,S A. Diagonal,0.2616268603801885,557
64,S A. MultiDiagonal,0.2552247166708169,557
64,S A. Grid,0.23946233098019598,557
8,SD,0.4961524627625712,558
8,S A. Diagonal,0.5380790543431416,558
8,S A. MultiDiagonal,0.5293604847706035,558
8,S A. Grid,0.538612060517057,558
8,Learnable,0.5285534749490557,558
16,SD,0.40969112505333094,558
16,S A. Diagonal,0.4543240972212982,558
16,S A. MultiDiagonal,0.4352818561903703,558
16,S A. Grid,0.44625071505213987,558
16,Learnable,0.4480334478159916,558
32,SD,0.32611595735423476,558
32,S A. Diagonal,0.3673636769523703,558
32,S A. MultiDiagonal,0.33379428035227976,558
32,S A. Grid,0.34559142276118116,558
32,Learnable,0.3389854570177916,558
64,SD,0.22366394205098616,558
64,S A. Diagonal,0.2716576316196708,558
64,S A. MultiDiagonal,0.24841664845596198,558
64,S A. Grid,0.2534592872933846,558
8,SD,0.485876674341048,559
8,S A. Diagonal,0.5462261022449244,559
8,S A. MultiDiagonal,0.5242668944928256,559
8,S A. Grid,0.5215776323544719,559
8,Learnable,0.5511360878826742,559
16,SD,0.41086282706399857,559
16,S A. Diagonal,0.4546376744452663,559
16,S A. MultiDiagonal,0.4270616540744794,559
16,S A. Grid,0.43801200614092456,559
16,Learnable,0.43836963392650236,559
32,SD,0.32468788456581066,559
32,S A. Diagonal,0.36065473869234,559
32,S A. MultiDiagonal,0.3299336457889639,559
32,S A. Grid,0.35040001312579344,559
32,Learnable,0.3286773158022067,559
64,SD,0.21536330354268218,559
64,S A. Diagonal,0.26610993440734115,559
64,S A. MultiDiagonal,0.24502421505374591,559
64,S A. Grid,0.2414813053627245,559
8,SD,0.48659629636464674,560
8,S A. Diagonal,0.5376323002788211,560
8,S A. MultiDiagonal,0.5187550210189932,560
8,S A. Grid,0.5331787016263285,560
8,Learnable,0.5281557983139825,560
16,SD,0.4097688742890012,560
16,S A. Diagonal,0.4464564374857233,560
16,S A. MultiDiagonal,0.42586678659545324,560
16,S A. Grid,0.4408678282361988,560
16,Learnable,0.4675426385784721,560
32,SD,0.32422014226924073,560
32,S A. Diagonal,0.3607842313141021,560
32,S A. MultiDiagonal,0.33612945420462603,560
32,S A. Grid,0.34432026202798194,560
32,Learnable,0.31848905987751297,560
64,SD,0.22270831594855642,560
64,S A. Diagonal,0.25628963393790766,560
64,S A. MultiDiagonal,0.2533713507155714,560
64,S A. Grid,0.2435165517360422,560
8,SD,0.49042210733994807,561
8,S A. Diagonal,0.5395091190474198,561
8,S A. MultiDiagonal,0.5295754521491409,561
8,S A. Grid,0.5371554602125803,561
8,Learnable,0.5402525234493508,561
16,SD,0.4104993913497573,561
16,S A. Diagonal,0.4580970427335195,561
16,S A. MultiDiagonal,0.42296596211527343,561
16,S A. Grid,0.44292994827774423,561
16,Learnable,0.4424842690564468,561
32,SD,0.32452940128043134,561
32,S A. Diagonal,0.36161504744160733,561
32,S A. MultiDiagonal,0.3392041875288815,561
32,S A. Grid,0.34916681421069357,561
32,Learnable,0.31805487364734064,561
64,SD,0.22312694054423657,561
64,S A. Diagonal,0.2664633009628186,561
64,S A. MultiDiagonal,0.2517292457496746,561
64,S A. Grid,0.23682353540058262,561
8,SD,0.4914573006610921,562
8,S A. Diagonal,0.5346157806806157,562
8,S A. MultiDiagonal,0.5259042126099029,562
8,S A. Grid,0.5287734083410172,562
8,Learnable,0.5029505481895372,562
16,SD,0.41258241839370663,562
16,S A. Diagonal,0.45210153116116736,562
16,S A. MultiDiagonal,0.42568357173842564,562
16,S A. Grid,0.4452595194987719,562
16,Learnable,0.4356316536082468,562
32,SD,0.32543490794288216,562
32,S A. Diagonal,0.36307162954969024,562
32,S A. MultiDiagonal,0.3420592927301187,562
32,S A. Grid,0.349023944460946,562
32,Learnable,0.3183312209314343,562
64,SD,0.2222465534908751,562
64,S A. Diagonal,0.2710372250630725,562
64,S A. MultiDiagonal,0.2487239337707135,562
64,S A. Grid,0.248269489674391,562
8,SD,0.4890531855443576,563
8,S A. Diagonal,0.5381620579666505,563
8,S A. MultiDiagonal,0.516208292833774,563
8,S A. Grid,0.535671131722552,563
8,Learnable,0.5416159590426936,563
16,SD,0.4082744676376804,563
16,S A. Diagonal,0.4570084990366912,563
16,S A. MultiDiagonal,0.4333642709840016,563
16,S A. Grid,0.44817281039291335,563
16,Learnable,0.4372643866217033,563
32,SD,0.32530346905707586,563
32,S A. Diagonal,0.3632781145133415,563
32,S A. MultiDiagonal,0.3398134163565985,563
32,S A. Grid,0.3474669505516082,563
32,Learnable,0.31031811566094036,563
64,SD,0.2242505960821606,563
64,S A. Diagonal,0.26595177583205876,563
64,S A. MultiDiagonal,0.24298160192734158,563
64,S A. Grid,0.24867204410870053,563
8,SD,0.491080915079119,564
8,S A. Diagonal,0.5333176849096717,564
8,S A. MultiDiagonal,0.521219388295896,564
8,S A. Grid,0.5309553303449281,564
8,Learnable,0.5474599875163253,564
16,SD,0.41527709207183006,564
16,S A. Diagonal,0.45432042847186654,564
16,S A. MultiDiagonal,0.4241831088228989,564
16,S A. Grid,0.4392778273056476,564
16,Learnable,0.44810419178703775,564
32,SD,0.32410876544659584,564
32,S A. Diagonal,0.36567540907732565,564
32,S A. MultiDiagonal,0.3395654257120647,564
32,S A. Grid,0.3546628851408544,564
32,Learnable,0.3209969130010457,564
64,SD,0.2235600561350635,564
64,S A. Diagonal,0.2551882341160495,564
64,S A. MultiDiagonal,0.24282775261643358,564
64,S A. Grid,0.2544287572673715,564
8,SD,0.48972556277131096,565
8,S A. Diagonal,0.5403603259831828,565
8,S A. MultiDiagonal,0.5207274161698258,565
8,S A. Grid,0.5331917125676966,565
8,Learnable,0.5342576324677919,565
16,SD,0.4109151481453256,565
16,S A. Diagonal,0.45484128538452495,565
16,S A. MultiDiagonal,0.4294720184908353,565
16,S A. Grid,0.4416034599426967,565
16,Learnable,0.42874540359805957,565
32,SD,0.3257286648007053,565
32,S A. Diagonal,0.3575089940700806,565
32,S A. MultiDiagonal,0.3320652892552693,565
32,S A. Grid,0.3485880037865031,565
32,Learnable,0.3232719331407486,565
64,SD,0.21598133061940303,565
64,S A. Diagonal,0.26162150721595007,565
64,S A. MultiDiagonal,0.23879472247692474,565
64,S A. Grid,0.24245654324778632,565
8,SD,0.49203080425888956,566
8,S A. Diagonal,0.5399484941950227,566
8,S A. MultiDiagonal,0.5304912281780588,566
8,S A. Grid,0.5206811048630088,566
8,Learnable,0.5442064266069755,566
16,SD,0.4131712085922492,566
16,S A. Diagonal,0.4542357861317119,566
16,S A. MultiDiagonal,0.4239173113500937,566
16,S A. Grid,0.4400946921801184,566
16,Learnable,0.44786233992303814,566
32,SD,0.3248974056171062,566
32,S A. Diagonal,0.36348019529961856,566
32,S A. MultiDiagonal,0.3386943510425206,566
32,S A. Grid,0.35809194923715554,566
32,Learnable,0.3087742484880114,566
64,SD,0.22461983014088516,566
64,S A. Diagonal,0.2696040189218072,566
64,S A. MultiDiagonal,0.24247493645713325,566
64,S A. Grid,0.24443716676611188,566
8,SD,0.4874497106096138,567
8,S A. Diagonal,0.5371731945946694,567
8,S A. MultiDiagonal,0.5135995460255647,567
8,S A. Grid,0.523548648082673,567
8,Learnable,0.5386064704642105,567
16,SD,0.41241545167942883,567
16,S A. Diagonal,0.44968694707481166,567
16,S A. MultiDiagonal,0.42231228748940997,567
16,S A. Grid,0.44292229230689767,567
16,Learnable,0.4374470759284762,567
32,SD,0.3266975159626875,567
32,S A. Diagonal,0.36131760316854433,567
32,S A. MultiDiagonal,0.3372067427910679,567
32,S A. Grid,0.35288048099793373,567
32,Learnable,0.32765348344421624,567
64,SD,0.22239030766294973,567
64,S A. Diagonal,0.26312723026914603,567
64,S A. MultiDiagonal,0.24486520493699349,567
64,S A. Grid,0.23958297913846027,567
8,SD,0.49409538581448503,568
8,S A. Diagonal,0.5416859562596226,568
8,S A. MultiDiagonal,0.5151642700621633,568
8,S A. Grid,0.5282438482064298,568
8,Learnable,0.5393193128540003,568
16,SD,0.4089379514503074,568
16,S A. Diagonal,0.45638602190376376,568
16,S A. MultiDiagonal,0.4244950646521618,568
16,S A. Grid,0.4374495094673201,568
16,Learnable,0.44768190691472465,568
32,SD,0.3269672077502679,568
32,S A. Diagonal,0.3638902096807636,568
32,S A. MultiDiagonal,0.3361073114739944,568
32,S A. Grid,0.35698489888089213,568
32,Learnable,0.3029599084757857,568
64,SD,0.2217857836714008,568
64,S A. Diagonal,0.2745068592970414,568
64,S A. MultiDiagonal,0.25682666414823524,568
64,S A. Grid,0.26391395334606615,568
8,SD,0.4959348766260325,569
8,S A. Diagonal,0.5413438338776462,569
8,S A. MultiDiagonal,0.5215396434629537,569
8,S A. Grid,0.5319961302359392,569
8,Learnable,0.5120880342296135,569
16,SD,0.4118339123249106,569
16,S A. Diagonal,0.4440359081694638,569
16,S A. MultiDiagonal,0.43681748321092756,569
16,S A. Grid,0.44760483090185793,569
16,Learnable,0.43882424566113504,569
32,SD,0.3268642190691225,569
32,S A. Diagonal,0.3611501702439611,569
32,S A. MultiDiagonal,0.33245436718060994,569
32,S A. Grid,0.3519136054913771,569
32,Learnable,0.312467105792008,569
64,SD,0.23494878948217876,569
64,S A. Diagonal,0.27522344478706623,569
64,S A. MultiDiagonal,0.22970310655013784,569
64,S A. Grid,0.25436237671096373,569
8,SD,0.48739414148707194,570
8,S A. Diagonal,0.5323579333771371,570
8,S A. MultiDiagonal,0.5178390407400298,570
8,S A. Grid,0.527415533615685,570
8,Learnable,0.4961506272409277,570
16,SD,0.4114048370859784,570
16,S A. Diagonal,0.4573452738718657,570
16,S A. MultiDiagonal,0.41541020148750685,570
16,S A. Grid,0.4460763848258372,570
16,Learnable,0.474024247933323,570
32,SD,0.3242566129148539,570
32,S A. Diagonal,0.36468651627344745,570
32,S A. MultiDiagonal,0.332418239156142,570
32,S A. Grid,0.3545307096128017,570
32,Learnable,0.31800395882528687,570
64,SD,0.21986044351322612,570
64,S A. Diagonal,0.2642075661958627,570
64,S A. MultiDiagonal,0.24056837695364297,570
64,S A. Grid,0.25678408949767534,570
8,SD,0.4874006901226725,571
8,S A. Diagonal,0.5409852496038691,571
8,S A. MultiDiagonal,0.5143739167590043,571
8,S A. Grid,0.5281300316533513,571
8,Learnable,0.5259882469515119,571
16,SD,0.40741689516680635,571
16,S A. Diagonal,0.45229813418590625,571
16,S A. MultiDiagonal,0.4193344892018404,571
16,S A. Grid,0.4376462227203688,571
16,Learnable,0.4307198450903202,571
32,SD,0.3242933504022063,571
32,S A. Diagonal,0.35832540574447935,571
32,S A. MultiDiagonal,0.33675770340255345,571
32,S A. Grid,0.35660572637145926,571
32,Learnable,0.3225560916973971,571
64,SD,0.22240541584143234,571
64,S A. Diagonal,0.2593964974707273,571
64,S A. MultiDiagonal,0.25403153089251435,571
64,S A. Grid,0.24292530193757528,571
8,SD,0.49403301058145194,572
8,S A. Diagonal,0.5404966713428194,572
8,S A. MultiDiagonal,0.5179801953640658,572
8,S A. Grid,0.5245180646638057,572
8,Learnable,0.5467282696806832,572
16,SD,0.40883008475154825,572
16,S A. Diagonal,0.45273287090443604,572
16,S A. MultiDiagonal,0.42186921221925466,572
16,S A. Grid,0.4455823304532752,572
16,Learnable,0.4392963380011283,572
32,SD,0.32738996682793875,572
32,S A. Diagonal,0.3636791917923161,572
32,S A. MultiDiagonal,0.3375860423835827,572
32,S A. Grid,0.35785777773887906,572
32,Learnable,0.32094596688133414,572
64,SD,0.21781646240698235,572
64,S A. Diagonal,0.2692317584727897,572
64,S A. MultiDiagonal,0.24324737870879348,572
64,S A. Grid,0.2367242259207985,572
8,SD,0.4954716868916342,573
8,S A. Diagonal,0.5374641030102919,573
8,S A. MultiDiagonal,0.5247971552686429,573
8,S A. Grid,0.5302040448950756,573
8,Learnable,0.5429319470101907,573
16,SD,0.4132986737089575,573
16,S A. Diagonal,0.45104060296803294,573
16,S A. MultiDiagonal,0.43038145072874734,573
16,S A. Grid,0.4401367398206374,573
16,Learnable,0.4429889547374285,573
32,SD,0.32338241456795774,573
32,S A. Diagonal,0.3642767342305645,573
32,S A. MultiDiagonal,0.33460631833813625,573
32,S A. Grid,0.35334637194211804,573
32,Learnable,0.3284352067286826,573
64,SD,0.23271384257768085,573
64,S A. Diagonal,0.24840776730901787,573
64,S A. MultiDiagonal,0.26497184138093016,573
64,S A. Grid,0.2461994156949927,573
8,SD,0.49235339864261424,574
8,S A. Diagonal,0.534518630958692,574
8,S A. MultiDiagonal,0.5212168449726566,574
8,S A. Grid,0.5282076564784575,574
8,Learnable,0.5484351388103046,574
16,SD,0.4106851208314922,574
16,S A. Diagonal,0.44833931436289176,574
16,S A. MultiDiagonal,0.4220304820575373,574
16,S A. Grid,0.43614694871465065,574
16,Learnable,0.43151299356828954,574
32,SD,0.3236794081651784,574
32,S A. Diagonal,0.3597331898184639,574
32,S A. MultiDiagonal,0.3429384783337999,574
32,S A. Grid,0.3514394441622901,574
32,Learnable,0.3135093914422301,574
64,SD,0.22023880404232224,574
64,S A. Diagonal,0.25515408879222184,574
64,S A. MultiDiagonal,0.26775470346544816,574
64,S A. Grid,0.23424228989085208,574
8,SD,0.49279544227587424,575
8,S A. Diagonal,0.5395225635727611,575
8,S A. MultiDiagonal,0.520657189406499,575
8,S A. Grid,0.5227191007741872,575
8,Learnable,0.5304192903632248,575
16,SD,0.41341348665292754,575
16,S A. Diagonal,0.45074725216162576,575
16,S A. MultiDiagonal,0.4187970055604789,575
16,S A. Grid,0.4407886373042369,575
16,Learnable,0.44082802560246004,575
32,SD,0.3247911243581092,575
32,S A. Diagonal,0.36249817331785983,575
32,S A. MultiDiagonal,0.34792539264475575,575
32,S A. Grid,0.3434435410897212,575
32,Learnable,0.3143946910107187,575
64,SD,0.220596057274119,575
64,S A. Diagonal,0.27430127114538244,575
64,S A. MultiDiagonal,0.23931802422190218,575
64,S A. Grid,0.24858278096334632,575
8,SD,0.49316707498782875,576
8,S A. Diagonal,0.5384167624036655,576
8,S A. MultiDiagonal,0.5205777035044659,576
8,S A. Grid,0.5306009079438528,576
8,Learnable,0.5422976211205442,576
16,SD,0.41451855052542297,576
16,S A. Diagonal,0.4494986132691684,576
16,S A. MultiDiagonal,0.4279453919564621,576
16,S A. Grid,0.4449396463336136,576
16,Learnable,0.43666108866218833,576
32,SD,0.3254979328914382,576
32,S A. Diagonal,0.3593226727303243,576
32,S A. MultiDiagonal,0.33944788248869595,576
32,S A. Grid,0.352122160175706,576
32,Learnable,0.3199237845647297,576
64,SD,0.234375377318839,576
64,S A. Diagonal,0.2686376409758133,576
64,S A. MultiDiagonal,0.23620116926123153,576
64,S A. Grid,0.25136890440676607,576
8,SD,0.49222210038742664,577
8,S A. Diagonal,0.5355092120932436,577
8,S A. MultiDiagonal,0.5214571476780734,577
8,S A. Grid,0.538856214980418,577
8,Learnable,0.5320310945319278,577
16,SD,0.4139631827618936,577
16,S A. Diagonal,0.45295959659360935,577
16,S A. MultiDiagonal,0.4239744093133099,577
16,S A. Grid,0.4446862893296594,577
16,Learnable,0.46433513988176167,577
32,SD,0.32801662272689025,577
32,S A. Diagonal,0.3621093176775967,577
32,S A. MultiDiagonal,0.33830539196531456,577
32,S A. Grid,0.3487858330944676,577
32,Learnable,0.29906910414501126,577
64,SD,0.2166911171654928,577
64,S A. Diagonal,0.26404325923769817,577
64,S A. MultiDiagonal,0.24195467345627314,577
64,S A. Grid,0.24666970272748084,577
8,SD,0.4945975677887862,578
8,S A. Diagonal,0.5407309829407785,578
8,S A. MultiDiagonal,0.5275921070129085,578
8,S A. Grid,0.5408029387939228,578
8,Learnable,0.5402784835515837,578
16,SD,0.4124501243610376,578
16,S A. Diagonal,0.449836711341406,578
16,S A. MultiDiagonal,0.4351960229440657,578
16,S A. Grid,0.4409041620659476,578
16,Learnable,0.4419521207657149,578
32,SD,0.32599075756984247,578
32,S A. Diagonal,0.36204766241787995,578
32,S A. MultiDiagonal,0.3340830967680483,578
32,S A. Grid,0.35699703840505004,578
32,Learnable,0.31267208519466383,578
64,SD,0.2203219102495989,578
64,S A. Diagonal,0.26866280503643797,578
64,S A. MultiDiagonal,0.2642167536701687,578
64,S A. Grid,0.23704460351230616,578
8,SD,0.49217288507984036,579
8,S A. Diagonal,0.5399186807591424,579
8,S A. MultiDiagonal,0.522774727598356,579
8,S A. Grid,0.5265654272634324,579
8,Learnable,0.5411605538494307,579
16,SD,0.41164181857279536,579
16,S A. Diagonal,0.4582580575964244,579
16,S A. MultiDiagonal,0.4257217210530635,579
16,S A. Grid,0.4373240928905149,579
16,Learnable,0.43761080071800484,579
32,SD,0.327926244522292,579
32,S A. Diagonal,0.36187825771182813,579
32,S A. MultiDiagonal,0.33261827940718935,579
32,S A. Grid,0.3483816523324732,579
32,Learnable,0.31292941863227,579
64,SD,0.21799836671763634,579
64,S A. Diagonal,0.2814552596256038,579
64,S A. MultiDiagonal,0.24158729602652548,579
64,S A. Grid,0.25700652101530796,579
8,SD,0.5001227329964272,580
8,S A. Diagonal,0.538824490779893,580
8,S A. MultiDiagonal,0.5158797465325454,580
8,S A. Grid,0.5250926705563931,580
8,Learnable,0.5389253123235569,580
16,SD,0.41460610847800095,580
16,S A. Diagonal,0.4571673711464014,580
16,S A. MultiDiagonal,0.4368373394432691,580
16,S A. Grid,0.4352198008780028,580
16,Learnable,0.4624186061381045,580
32,SD,0.3259025074053231,580
32,S A. Diagonal,0.36324553964065864,580
32,S A. MultiDiagonal,0.3351164107665847,580
32,S A. Grid,0.3614753130511136,580
32,Learnable,0.3270340434048957,580
64,SD,0.22695282159195754,580
64,S A. Diagonal,0.2704361576661528,580
64,S A. MultiDiagonal,0.24316987126576817,580
64,S A. Grid,0.24299445546505977,580
8,SD,0.4846591120835444,581
8,S A. Diagonal,0.5411341590939349,581
8,S A. MultiDiagonal,0.5257973256354044,581
8,S A. Grid,0.5330957110746726,581
8,Learnable,0.5440290342503243,581
16,SD,0.41379645775991103,581
16,S A. Diagonal,0.4567861442141404,581
16,S A. MultiDiagonal,0.419574818502266,581
16,S A. Grid,0.4400867511266583,581
16,Learnable,0.42672311127339896,581
32,SD,0.3239225047445714,581
32,S A. Diagonal,0.3600490891907897,581
32,S A. MultiDiagonal,0.33811817640241215,581
32,S A. Grid,0.34927960385557183,581
32,Learnable,0.3281641793162915,581
64,SD,0.2146782859271784,581
64,S A. Diagonal,0.26438491808627,581
64,S A. MultiDiagonal,0.24248507356075347,581
64,S A. Grid,0.2399502091799233,581
8,SD,0.4909734107223968,582
8,S A. Diagonal,0.536686688821252,582
8,S A. MultiDiagonal,0.5311894375829362,582
8,S A. Grid,0.5220698146015714,582
8,Learnable,0.5526512685242078,582
16,SD,0.41200199949527305,582
16,S A. Diagonal,0.45221458925623925,582
16,S A. MultiDiagonal,0.4238398606859886,582
16,S A. Grid,0.4416010095154689,582
16,Learnable,0.4584789261353486,582
32,SD,0.32439502617238375,582
32,S A. Diagonal,0.3581935512713571,582
32,S A. MultiDiagonal,0.34054046554342976,582
32,S A. Grid,0.3467661851222169,582
32,Learnable,0.33905468820041496,582
64,SD,0.22954767135667395,582
64,S A. Diagonal,0.27632828355856104,582
64,S A. MultiDiagonal,0.25379945763734135,582
64,S A. Grid,0.24821070088381245,582
8,SD,0.49577481062003825,583
8,S A. Diagonal,0.5369253720807216,583
8,S A. MultiDiagonal,0.5210527342054119,583
8,S A. Grid,0.5314026951387254,583
8,Learnable,0.5447512670741108,583
16,SD,0.40942079825837024,583
16,S A. Diagonal,0.45089218348995747,583
16,S A. MultiDiagonal,0.4243863741927324,583
16,S A. Grid,0.43676515359411794,583
16,Learnable,0.4409221717034094,583
32,SD,0.32675097338581216,583
32,S A. Diagonal,0.3602842962215812,583
32,S A. MultiDiagonal,0.3330179120289049,583
32,S A. Grid,0.35554820692408173,583
32,Learnable,0.32049818414234155,583
64,SD,0.22803582370929784,583
64,S A. Diagonal,0.2684946801484923,583
64,S A. MultiDiagonal,0.24917143390738683,583
64,S A. Grid,0.2517090029912613,583
8,SD,0.48871182319991374,584
8,S A. Diagonal,0.5373461439448217,584
8,S A. MultiDiagonal,0.5160758251701726,584
8,S A. Grid,0.5355224952682425,584
8,Learnable,0.5430420793152394,584
16,SD,0.40851941429823846,584
16,S A. Diagonal,0.4456775304359328,584
16,S A. MultiDiagonal,0.43178702271915664,584
16,S A. Grid,0.4391545336251332,584
16,Learnable,0.44000401751026574,584
32,SD,0.32812178465888464,584
32,S A. Diagonal,0.3621845644370813,584
32,S A. MultiDiagonal,0.33852751172868345,584
32,S A. Grid,0.35366398018454837,584
32,Learnable,0.3219988194884902,584
64,SD,0.2212687919936083,584
64,S A. Diagonal,0.26729609144936933,584
64,S A. MultiDiagonal,0.2408577284087512,584
64,S A. Grid,0.25722507356411706,584
8,SD,0.5039453535222821,585
8,S A. Diagonal,0.5365283130856113,585
8,S A. MultiDiagonal,0.5262889970008932,585
8,S A. Grid,0.5402673645390532,585
8,Learnable,0.5373196673229896,585
16,SD,0.41481587862632113,585
16,S A. Diagonal,0.45397713360939873,585
16,S A. MultiDiagonal,0.4237645672679119,585
16,S A. Grid,0.44036832471831755,585
16,Learnable,0.438596950018997,585
32,SD,0.3259507397864647,585
32,S A. Diagonal,0.3626042080147025,585
32,S A. MultiDiagonal,0.33841200809857597,585
32,S A. Grid,0.3533979664082728,585
32,Learnable,0.31635907148287373,585
64,SD,0.22226434528704025,585
64,S A. Diagonal,0.2555109664076977,585
64,S A. MultiDiagonal,0.23967604703666107,585
64,S A. Grid,0.25547875722079205,585
8,SD,0.4885528020002106,586
8,S A. Diagonal,0.5315044440638041,586
8,S A. MultiDiagonal,0.5239794181076732,586
8,S A. Grid,0.5320114790700735,586
8,Learnable,0.5370543842681786,586
16,SD,0.4147540459992419,586
16,S A. Diagonal,0.45424475572323963,586
16,S A. MultiDiagonal,0.41831040793132857,586
16,S A. Grid,0.4415710636245568,586
16,Learnable,0.4464604623464685,586
32,SD,0.3243954180766505,586
32,S A. Diagonal,0.3623727153624623,586
32,S A. MultiDiagonal,0.3307640948616911,586
32,S A. Grid,0.35618999991063083,586
32,Learnable,0.326026256915395,586
64,SD,0.22228431865093845,586
64,S A. Diagonal,0.2598685453097994,586
64,S A. MultiDiagonal,0.23716910248762646,586
64,S A. Grid,0.3021458316461465,586
8,SD,0.49867990466395834,587
8,S A. Diagonal,0.5433939877601206,587
8,S A. MultiDiagonal,0.5178029605547257,587
8,S A. Grid,0.5344442273873474,587
8,Learnable,0.5376632939795334,587
16,SD,0.4190614325243528,587
16,S A. Diagonal,0.4610944905927166,587
16,S A. MultiDiagonal,0.427337767663425,587
16,S A. Grid,0.4439606758636503,587
16,Learnable,0.42780632009834285,587
32,SD,0.3254934930993679,587
32,S A. Diagonal,0.3610687005476768,587
32,S A. MultiDiagonal,0.33899346515024464,587
32,S A. Grid,0.3535462726902629,587
32,Learnable,0.3261995973007593,587
64,SD,0.22954490692355287,587
64,S A. Diagonal,0.28692567715077744,587
64,S A. MultiDiagonal,0.24828994188971015,587
64,S A. Grid,0.24275221073039316,587
8,SD,0.4888519151359566,588
8,S A. Diagonal,0.5383566074461028,588
8,S A. MultiDiagonal,0.5161386612065865,588
8,S A. Grid,0.5247658271978278,588
8,Learnable,0.5431039428640587,588
16,SD,0.4107042030973477,588
16,S A. Diagonal,0.4549605435176457,588
16,S A. MultiDiagonal,0.4231927183033412,588
16,S A. Grid,0.44738918943162154,588
16,Learnable,0.41938685726756797,588
32,SD,0.32423077321099003,588
32,S A. Diagonal,0.35933171846770096,588
32,S A. MultiDiagonal,0.33709487317931086,588
32,S A. Grid,0.3523571141475117,588
32,Learnable,0.32571207130474483,588
64,SD,0.22415973322368704,588
64,S A. Diagonal,0.27147522507441935,588
64,S A. MultiDiagonal,0.25100896786360827,588
64,S A. Grid,0.24703932393538686,588
8,SD,0.4927227237412886,589
8,S A. Diagonal,0.5426277702991502,589
8,S A. MultiDiagonal,0.532862420896678,589
8,S A. Grid,0.5296579555172395,589
8,Learnable,0.538130013651061,589
16,SD,0.4150796141691039,589
16,S A. Diagonal,0.44766887636106006,589
16,S A. MultiDiagonal,0.4182587025832122,589
16,S A. Grid,0.44170355120190075,589
16,Learnable,0.4352706865565974,589
32,SD,0.33056077890853364,589
32,S A. Diagonal,0.36277534136990264,589
32,S A. MultiDiagonal,0.3342520246772529,589
32,S A. Grid,0.3537219152021194,589
32,Learnable,0.32109755041504023,589
64,SD,0.22508434565978852,589
64,S A. Diagonal,0.26435198918329733,589
64,S A. MultiDiagonal,0.2605564518592963,589
64,S A. Grid,0.24459921371921156,589
8,SD,0.4865642833360163,590
8,S A. Diagonal,0.5375492581288037,590
8,S A. MultiDiagonal,0.5276181052232594,590
8,S A. Grid,0.5244169169086033,590
8,Learnable,0.5394403474752406,590
16,SD,0.4113121397108094,590
16,S A. Diagonal,0.45220497096550494,590
16,S A. MultiDiagonal,0.42263754175442253,590
16,S A. Grid,0.44328157522195555,590
16,Learnable,0.44182484817999224,590
32,SD,0.32692015022654586,590
32,S A. Diagonal,0.362289955597727,590
32,S A. MultiDiagonal,0.33440144498953417,590
32,S A. Grid,0.3548498504065017,590
32,Learnable,0.3271100429318111,590
64,SD,0.2189850432560097,590
64,S A. Diagonal,0.2665566572533107,590
64,S A. MultiDiagonal,0.24327059641825216,590
64,S A. Grid,0.23871099140667443,590
8,SD,0.48582641274511257,591
8,S A. Diagonal,0.5447377967947357,591
8,S A. MultiDiagonal,0.5199305146964096,591
8,S A. Grid,0.525666717904956,591
8,Learnable,0.570796875999206,591
16,SD,0.4130707878823769,591
16,S A. Diagonal,0.449487751588183,591
16,S A. MultiDiagonal,0.4322425939134844,591
16,S A. Grid,0.4408707709179588,591
16,Learnable,0.4546004393039938,591
32,SD,0.3227059863159032,591
32,S A. Diagonal,0.36288877259996344,591
32,S A. MultiDiagonal,0.3432975546117501,591
32,S A. Grid,0.3523976146279508,591
32,Learnable,0.32311198865577784,591
64,SD,0.22260890600713829,591
64,S A. Diagonal,0.25916873505726884,591
64,S A. MultiDiagonal,0.24825497825873438,591
64,S A. Grid,0.25298715321271315,591
8,SD,0.4944883186488903,592
8,S A. Diagonal,0.5396660204953053,592
8,S A. MultiDiagonal,0.5172763705309814,592
8,S A. Grid,0.5294318779761241,592
8,Learnable,0.5451145555674304,592
16,SD,0.41840291620009673,592
16,S A. Diagonal,0.4534533496223434,592
16,S A. MultiDiagonal,0.4201919483510532,592
16,S A. Grid,0.4422569077787808,592
16,Learnable,0.4384060047085748,592
32,SD,0.32831473299616665,592
32,S A. Diagonal,0.3636858382322443,592
32,S A. MultiDiagonal,0.33311518448560673,592
32,S A. Grid,0.3476376988644372,592
32,Learnable,0.32546377909894203,592
64,SD,0.22760648268766537,592
64,S A. Diagonal,0.2657507938421727,592
64,S A. MultiDiagonal,0.254552927066486,592
64,S A. Grid,0.24618022881812598,592
8,SD,0.48695735620169467,593
8,S A. Diagonal,0.5385237700498954,593
8,S A. MultiDiagonal,0.5276733501319341,593
8,S A. Grid,0.5294688176916141,593
8,Learnable,0.5252668218516768,593
16,SD,0.40866464944689773,593
16,S A. Diagonal,0.45116076495856533,593
16,S A. MultiDiagonal,0.41904780425845417,593
16,S A. Grid,0.44140509198836586,593
16,Learnable,0.4237257861348572,593
32,SD,0.3260071560079339,593
32,S A. Diagonal,0.36562252184484634,593
32,S A. MultiDiagonal,0.3433860866095945,593
32,S A. Grid,0.35166194412331875,593
32,Learnable,0.32810502835705646,593
64,SD,0.22204976922836817,593
64,S A. Diagonal,0.26076479135391273,593
64,S A. MultiDiagonal,0.2470477881199369,593
64,S A. Grid,0.26170059069065654,593
8,SD,0.4944564866194872,594
8,S A. Diagonal,0.5354342685932256,594
8,S A. MultiDiagonal,0.5277950504863839,594
8,S A. Grid,0.5247359207703693,594
8,Learnable,0.5276247050152922,594
16,SD,0.4094026823976466,594
16,S A. Diagonal,0.4562576122566165,594
16,S A. MultiDiagonal,0.41845103701440645,594
16,S A. Grid,0.4428696936725498,594
16,Learnable,0.4467678558147036,594
32,SD,0.326127469478216,594
32,S A. Diagonal,0.36382992640991285,594
32,S A. MultiDiagonal,0.3363705694811469,594
32,S A. Grid,0.35644343467016054,594
32,Learnable,0.33563780432356255,594
64,SD,0.21576716309309987,594
64,S A. Diagonal,0.2502718506265861,594
64,S A. MultiDiagonal,0.2529225131334908,594
64,S A. Grid,0.2534929884720621,594
8,SD,0.5010404394267927,595
8,S A. Diagonal,0.537299198378167,595
8,S A. MultiDiagonal,0.5262318344497101,595
8,S A. Grid,0.538913143048963,595
8,Learnable,0.5464235581730585,595
16,SD,0.4130183329405982,595
16,S A. Diagonal,0.4516732996070449,595
16,S A. MultiDiagonal,0.4193222261132132,595
16,S A. Grid,0.44206918154771624,595
16,Learnable,0.45847284567443736,595
32,SD,0.3289126824288846,595
32,S A. Diagonal,0.36071758639849516,595
32,S A. MultiDiagonal,0.340736144394887,595
32,S A. Grid,0.35560608588411735,595
32,Learnable,0.3298244482301401,595
64,SD,0.22012875028273585,595
64,S A. Diagonal,0.25834512626186984,595
64,S A. MultiDiagonal,0.24373873420185987,595
64,S A. Grid,0.24288454454894878,595
8,SD,0.48882796708156867,596
8,S A. Diagonal,0.5397849149529853,596
8,S A. MultiDiagonal,0.5214210311225633,596
8,S A. Grid,0.5187442036567933,596
8,Learnable,0.5393654875310616,596
16,SD,0.41121997968921736,596
16,S A. Diagonal,0.45558516185348236,596
16,S A. MultiDiagonal,0.42424078731743714,596
16,S A. Grid,0.44255183017636823,596
16,Learnable,0.42715191944214126,596
32,SD,0.32524901272229845,596
32,S A. Diagonal,0.3616543437501723,596
32,S A. MultiDiagonal,0.3321530565470153,596
32,S A. Grid,0.35789499674492714,596
32,Learnable,0.3176779923967671,596
64,SD,0.21980081801725607,596
64,S A. Diagonal,0.2729823957086712,596
64,S A. MultiDiagonal,0.24678050136246377,596
64,S A. Grid,0.23773080889441336,596
8,SD,0.49301500798145237,597
8,S A. Diagonal,0.5404388229182248,597
8,S A. MultiDiagonal,0.5182085554899187,597
8,S A. Grid,0.5308814121255838,597
8,Learnable,0.5113672649247822,597
16,SD,0.4139756009274985,597
16,S A. Diagonal,0.45225925888462043,597
16,S A. MultiDiagonal,0.4252881151117636,597
16,S A. Grid,0.44183245514014025,597
16,Learnable,0.43761781050310566,597
32,SD,0.3243633713333317,597
32,S A. Diagonal,0.3590017596527289,597
32,S A. MultiDiagonal,0.3370292997760855,597
32,S A. Grid,0.35563707628150176,597
32,Learnable,0.3210846749521661,597
64,SD,0.21245817981003595,597
64,S A. Diagonal,0.26605687063941597,597
64,S A. MultiDiagonal,0.25991829259397736,597
64,S A. Grid,0.26902493739029004,597
8,SD,0.48746995349432753,598
8,S A. Diagonal,0.5408044859093553,598
8,S A. MultiDiagonal,0.5226368212472764,598
8,S A. Grid,0.535383384727436,598
8,Learnable,0.5334766310320403,598
16,SD,0.4146413857036094,598
16,S A. Diagonal,0.45448094126834904,598
16,S A. MultiDiagonal,0.43116545863214784,598
16,S A. Grid,0.4406894543502712,598
16,Learnable,0.44026808849950955,598
32,SD,0.32946302352055246,598
32,S A. Diagonal,0.3633910029054967,598
32,S A. MultiDiagonal,0.3364442320634909,598
32,S A. Grid,0.35600695947048433,598
32,Learnable,0.3249705958484085,598
64,SD,0.21988606291428234,598
64,S A. Diagonal,0.2556483923351274,598
64,S A. MultiDiagonal,0.2590935017671262,598
64,S A. Grid,0.2444909559509082,598
8,SD,0.4881197438833571,599
8,S A. Diagonal,0.5415613907898714,599
8,S A. MultiDiagonal,0.5281098434507646,599
8,S A. Grid,0.5247972184965778,599
8,Learnable,0.5363698236376564,599
16,SD,0.41424144912833605,599
16,S A. Diagonal,0.4558060892523681,599
16,S A. MultiDiagonal,0.4228476050160714,599
16,S A. Grid,0.44016977346917363,599
16,Learnable,0.4366325532794028,599
32,SD,0.3238425232768868,599
32,S A. Diagonal,0.35796029710776683,599
32,S A. MultiDiagonal,0.3345400329598819,599
32,S A. Grid,0.34923972737212344,599
32,Learnable,0.33509534109462213,599
64,SD,0.21816662112396784,599
64,S A. Diagonal,0.2775146183337728,599
64,S A. MultiDiagonal,0.2547456541550334,599
64,S A. Grid,0.2390110889506329,599
8,SD,0.4881177041420408,600
8,S A. Diagonal,0.5417998391724456,600
8,S A. MultiDiagonal,0.5303933899373805,600
8,S A. Grid,0.533543107870441,600
8,Learnable,0.5349875464569778,600
16,SD,0.41271811725993623,600
16,S A. Diagonal,0.4520032810472404,600
16,S A. MultiDiagonal,0.4308503578530657,600
16,S A. Grid,0.4435378387474118,600
16,Learnable,0.43008509905844994,600
32,SD,0.3263942802369637,600
32,S A. Diagonal,0.3605407876672515,600
32,S A. MultiDiagonal,0.33736757476095736,600
32,S A. Grid,0.34974025583158974,600
32,Learnable,0.3248464475451747,600
64,SD,0.22340108768993322,600
64,S A. Diagonal,0.2551022091521849,600
64,S A. MultiDiagonal,0.2397390757483457,600
64,S A. Grid,0.24754249140349271,600
8,SD,0.49960434667673237,601
8,S A. Diagonal,0.541263191371228,601
8,S A. MultiDiagonal,0.5271787471746341,601
8,S A. Grid,0.5327473951517446,601
8,Learnable,0.5368488607685574,601
16,SD,0.41039405191116296,601
16,S A. Diagonal,0.45712556407227156,601
16,S A. MultiDiagonal,0.4339753048555196,601
16,S A. Grid,0.44665048677266395,601
16,Learnable,0.4397704510589499,601
32,SD,0.326193169477224,601
32,S A. Diagonal,0.3633509678218946,601
32,S A. MultiDiagonal,0.3330531593131877,601
32,S A. Grid,0.3506309151596562,601
32,Learnable,0.3262072912549655,601
64,SD,0.2350234817933198,601
64,S A. Diagonal,0.26834799166149054,601
64,S A. MultiDiagonal,0.24921016134780521,601
64,S A. Grid,0.24605732074104422,601
8,SD,0.4946664630938674,602
8,S A. Diagonal,0.5347331493975961,602
8,S A. MultiDiagonal,0.5165152027842685,602
8,S A. Grid,0.5322031873197142,602
8,Learnable,0.5123525070176547,602
16,SD,0.4079161696947589,602
16,S A. Diagonal,0.4530249161544402,602
16,S A. MultiDiagonal,0.42532786849808585,602
16,S A. Grid,0.4444726894266227,602
16,Learnable,0.4431264817690529,602
32,SD,0.3253326947572879,602
32,S A. Diagonal,0.3641235120705898,602
32,S A. MultiDiagonal,0.33665846767956614,602
32,S A. Grid,0.35017004246578354,602
32,Learnable,0.3141311900625671,602
64,SD,0.22563608874028537,602
64,S A. Diagonal,0.26917592271592244,602
64,S A. MultiDiagonal,0.25634199163033744,602
64,S A. Grid,0.24871055826017607,602
8,SD,0.4917193730936127,603
8,S A. Diagonal,0.5356440321359708,603
8,S A. MultiDiagonal,0.517745663805633,603
8,S A. Grid,0.5322376481857395,603
8,Learnable,0.543126634920046,603
16,SD,0.4103669467583389,603
16,S A. Diagonal,0.45165782703472435,603
16,S A. MultiDiagonal,0.4229484042910546,603
16,S A. Grid,0.4376235868282474,603
16,Learnable,0.4391664207791053,603
32,SD,0.3281454047582407,603
32,S A. Diagonal,0.36703683548484645,603
32,S A. MultiDiagonal,0.3404963053353132,603
32,S A. Grid,0.35353440264457725,603
32,Learnable,0.32286110410843366,603
64,SD,0.21805622231222813,603
64,S A. Diagonal,0.27488529677133183,603
64,S A. MultiDiagonal,0.25705958509269305,603
64,S A. Grid,0.250102508455114,603
8,SD,0.4866044596308804,604
8,S A. Diagonal,0.5377095335811509,604
8,S A. MultiDiagonal,0.5222848258325267,604
8,S A. Grid,0.5334685350247862,604
8,Learnable,0.5441105411182025,604
16,SD,0.40952461782286054,604
16,S A. Diagonal,0.45884176125428666,604
16,S A. MultiDiagonal,0.41482863397435593,604
16,S A. Grid,0.4476079922843478,604
16,Learnable,0.4424775137721969,604
32,SD,0.3298725920661255,604
32,S A. Diagonal,0.36411027181951466,604
32,S A. MultiDiagonal,0.33465969535083484,604
32,S A. Grid,0.3555357206266557,604
32,Learnable,0.33122726931800706,604
64,SD,0.2279265552133911,604
64,S A. Diagonal,0.26091444110803325,604
64,S A. MultiDiagonal,0.2342315945720605,604
64,S A. Grid,0.2508198322444831,604
8,SD,0.49072596001495555,605
8,S A. Diagonal,0.5451738609356339,605
8,S A. MultiDiagonal,0.5194864939099305,605
8,S A. Grid,0.509948680602966,605
8,Learnable,0.533133108904311,605
16,SD,0.4162949110130632,605
16,S A. Diagonal,0.45263469812345114,605
16,S A. MultiDiagonal,0.43537056278382696,605
16,S A. Grid,0.4385799848203296,605
16,Learnable,0.46264511968765804,605
32,SD,0.3259790893028908,605
32,S A. Diagonal,0.3596609564474502,605
32,S A. MultiDiagonal,0.33627132841751695,605
32,S A. Grid,0.36024125797691764,605
32,Learnable,0.3112978764865261,605
64,SD,0.23233753195585616,605
64,S A. Diagonal,0.2677694796690946,605
64,S A. MultiDiagonal,0.24086171565336878,605
64,S A. Grid,0.2679578569181693,605
8,SD,0.483113642878362,606
8,S A. Diagonal,0.5450121376067466,606
8,S A. MultiDiagonal,0.5320869753873163,606
8,S A. Grid,0.5406433617237715,606
8,Learnable,0.526737170581865,606
16,SD,0.41203602884480284,606
16,S A. Diagonal,0.45008552678676006,606
16,S A. MultiDiagonal,0.43323759403496764,606
16,S A. Grid,0.44216484638212006,606
16,Learnable,0.4439110424170323,606
32,SD,0.32499253871977457,606
32,S A. Diagonal,0.36672782673760435,606
32,S A. MultiDiagonal,0.3364153774550974,606
32,S A. Grid,0.35180290108752726,606
32,Learnable,0.31352712264405413,606
64,SD,0.224416649203941,606
64,S A. Diagonal,0.2593047342893336,606
64,S A. MultiDiagonal,0.23892683089856953,606
64,S A. Grid,0.2459517503100906,606
8,SD,0.49379224189475723,607
8,S A. Diagonal,0.544561912310784,607
8,S A. MultiDiagonal,0.5159928908769724,607
8,S A. Grid,0.5339515946893687,607
8,Learnable,0.5520030817265364,607
16,SD,0.40974232349756534,607
16,S A. Diagonal,0.45054704281718616,607
16,S A. MultiDiagonal,0.4199640038463247,607
16,S A. Grid,0.44181877535369074,607
16,Learnable,0.4269153087517551,607
32,SD,0.3269766417575392,607
32,S A. Diagonal,0.3637850604576027,607
32,S A. MultiDiagonal,0.3382597923192924,607
32,S A. Grid,0.3521374654673399,607
32,Learnable,0.3188162051390135,607
64,SD,0.23080406409526288,607
64,S A. Diagonal,0.2587984357521601,607
64,S A. MultiDiagonal,0.25189371117723125,607
64,S A. Grid,0.24589702933958096,607
8,SD,0.487501386047191,608
8,S A. Diagonal,0.5473741993230086,608
8,S A. MultiDiagonal,0.5080420666309603,608
8,S A. Grid,0.5251375314947963,608
8,Learnable,0.5382598425890621,608
16,SD,0.41484479077762637,608
16,S A. Diagonal,0.4576821346289913,608
16,S A. MultiDiagonal,0.42167311430413423,608
16,S A. Grid,0.44494897114814974,608
16,Learnable,0.443466829313006,608
32,SD,0.32456748628328225,608
32,S A. Diagonal,0.3654899857693892,608
32,S A. MultiDiagonal,0.34030176074042884,608
32,S A. Grid,0.35162148281610117,608
32,Learnable,0.32249516180715976,608
64,SD,0.22062359083520375,608
64,S A. Diagonal,0.2574825648997743,608
64,S A. MultiDiagonal,0.24440073846719534,608
64,S A. Grid,0.2373051154920281,608
8,SD,0.4956618617351392,609
8,S A. Diagonal,0.5373386541923921,609
8,S A. MultiDiagonal,0.5186252594747189,609
8,S A. Grid,0.5268326777810687,609
8,Learnable,0.539450590275859,609
16,SD,0.4065613413591951,609
16,S A. Diagonal,0.45829786639141346,609
16,S A. MultiDiagonal,0.4193244691954159,609
16,S A. Grid,0.44231803591032215,609
16,Learnable,0.446881392255216,609
32,SD,0.32567673613768555,609
32,S A. Diagonal,0.36664476915074795,609
32,S A. MultiDiagonal,0.3335609307443905,609
32,S A. Grid,0.35580629015870524,609
32,Learnable,0.2979751291143586,609
64,SD,0.2237580562238839,609
64,S A. Diagonal,0.274324620952976,609
64,S A. MultiDiagonal,0.24010921685123093,609
64,S A. Grid,0.24856478831693074,609
8,SD,0.4863032473872211,610
8,S A. Diagonal,0.5352871876173049,610
8,S A. MultiDiagonal,0.5176097406898211,610
8,S A. Grid,0.5337685043062227,610
8,Learnable,0.53429417155334,610
16,SD,0.4090402349590242,610
16,S A. Diagonal,0.4441880782886824,610
16,S A. MultiDiagonal,0.4260196201162037,610
16,S A. Grid,0.4374534985646366,610
16,Learnable,0.4379906806783296,610
32,SD,0.32771507660441723,610
32,S A. Diagonal,0.36391067537448146,610
32,S A. MultiDiagonal,0.34302907738769645,610
32,S A. Grid,0.3543493520979065,610
32,Learnable,0.327427958749797,610
64,SD,0.22028620022248396,610
64,S A. Diagonal,0.27091244180216295,610
64,S A. MultiDiagonal,0.23951427260916358,610
64,S A. Grid,0.24104447227873826,610
8,SD,0.4977621284822186,611
8,S A. Diagonal,0.5371575679886883,611
8,S A. MultiDiagonal,0.5197913199207413,611
8,S A. Grid,0.5323323714023432,611
8,Learnable,0.5676279585593405,611
16,SD,0.4125388949749012,611
16,S A. Diagonal,0.45100908453895217,611
16,S A. MultiDiagonal,0.4219673571335727,611
16,S A. Grid,0.4369093586584003,611
16,Learnable,0.42738660008183915,611
32,SD,0.32435112081462997,611
32,S A. Diagonal,0.3675056163415725,611
32,S A. MultiDiagonal,0.34018435555525883,611
32,S A. Grid,0.35337599407979164,611
32,Learnable,0.3155194032845977,611
64,SD,0.21355992706621948,611
64,S A. Diagonal,0.26200964170455626,611
64,S A. MultiDiagonal,0.24826072423864876,611
64,S A. Grid,0.23676805504196885,611
8,SD,0.49154835067234853,612
8,S A. Diagonal,0.5379312598328152,612
8,S A. MultiDiagonal,0.5235051552810149,612
8,S A. Grid,0.5352471339544549,612
8,Learnable,0.5397548169181522,612
16,SD,0.4134897395499639,612
16,S A. Diagonal,0.4547469866276028,612
16,S A. MultiDiagonal,0.41559213977383386,612
16,S A. Grid,0.43863987553964096,612
16,Learnable,0.43169245929612593,612
32,SD,0.3259955187139382,612
32,S A. Diagonal,0.3630751923661077,612
32,S A. MultiDiagonal,0.3345292369294676,612
32,S A. Grid,0.3557116221867552,612
32,Learnable,0.3244722248017311,612
64,SD,0.228727753914463,612
64,S A. Diagonal,0.2690037827246036,612
64,S A. MultiDiagonal,0.2330706844967379,612
64,S A. Grid,0.2440642679633923,612
8,SD,0.4967904758650214,613
8,S A. Diagonal,0.5421611085687128,613
8,S A. MultiDiagonal,0.5184255118925677,613
8,S A. Grid,0.5279895437785387,613
8,Learnable,0.5399894587200029,613
16,SD,0.41306844851063945,613
16,S A. Diagonal,0.45352752674088076,613
16,S A. MultiDiagonal,0.426807267735828,613
16,S A. Grid,0.4390672505583736,613
16,Learnable,0.46134353836043035,613
32,SD,0.32529170941901325,613
32,S A. Diagonal,0.36087599273621573,613
32,S A. MultiDiagonal,0.34925308867669297,613
32,S A. Grid,0.348088123802112,613
32,Learnable,0.33201854782740037,613
64,SD,0.2293446353809969,613
64,S A. Diagonal,0.2556192005776927,613
64,S A. MultiDiagonal,0.2514613808508545,613
64,S A. Grid,0.25252733639637376,613
8,SD,0.5016133793599981,614
8,S A. Diagonal,0.5314477006422549,614
8,S A. MultiDiagonal,0.5223000521076762,614
8,S A. Grid,0.5296099353491227,614
8,Learnable,0.5396624086035298,614
16,SD,0.40719857487072647,614
16,S A. Diagonal,0.451686280625834,614
16,S A. MultiDiagonal,0.41429202925419195,614
16,S A. Grid,0.4396779238017543,614
16,Learnable,0.4382047835789544,614
32,SD,0.3260440738756022,614
32,S A. Diagonal,0.358155621871344,614
32,S A. MultiDiagonal,0.3408198897431044,614
32,S A. Grid,0.3487930193780441,614
32,Learnable,0.3215847509454849,614
64,SD,0.2158053881997956,614
64,S A. Diagonal,0.26026469868881125,614
64,S A. MultiDiagonal,0.24140093406535246,614
64,S A. Grid,0.24238851623391175,614
8,SD,0.49706986765673666,615
8,S A. Diagonal,0.5350864406187295,615
8,S A. MultiDiagonal,0.5264987909394635,615
8,S A. Grid,0.5364813633287229,615
8,Learnable,0.5347486621379183,615
16,SD,0.4089161715489673,615
16,S A. Diagonal,0.45453790174435565,615
16,S A. MultiDiagonal,0.4310653800988927,615
16,S A. Grid,0.44396261958271543,615
16,Learnable,0.42716654231103734,615
32,SD,0.3262366625384585,615
32,S A. Diagonal,0.36031258744695216,615
32,S A. MultiDiagonal,0.3331055054505428,615
32,S A. Grid,0.35487626471836575,615
32,Learnable,0.31212570506709175,615
64,SD,0.22114297002236682,615
64,S A. Diagonal,0.2730666634665423,615
64,S A. MultiDiagonal,0.2360280809703279,615
64,S A. Grid,0.2624317817882102,615
8,SD,0.4913319918065927,616
8,S A. Diagonal,0.5348180821765586,616
8,S A. MultiDiagonal,0.5187761758777374,616
8,S A. Grid,0.5254982899251738,616
8,Learnable,0.5250714057415969,616
16,SD,0.413971535289061,616
16,S A. Diagonal,0.45483015441429075,616
16,S A. MultiDiagonal,0.4166896629587322,616
16,S A. Grid,0.44503977678608103,616
16,Learnable,0.44588948938306644,616
32,SD,0.32619271556939944,616
32,S A. Diagonal,0.3605453399845878,616
32,S A. MultiDiagonal,0.33251617448831383,616
32,S A. Grid,0.35321619364942786,616
32,Learnable,0.32350565328434755,616
64,SD,0.21900345629996978,616
64,S A. Diagonal,0.2624377095336414,616
64,S A. MultiDiagonal,0.25164978488258644,616
64,S A. Grid,0.2410263580337505,616
8,SD,0.49292873612815824,617
8,S A. Diagonal,0.540760397840699,617
8,S A. MultiDiagonal,0.5239494374139182,617
8,S A. Grid,0.5381919846588152,617
8,Learnable,0.5379844099360218,617
16,SD,0.40632466194048467,617
16,S A. Diagonal,0.446304237679348,617
16,S A. MultiDiagonal,0.42800452955554497,617
16,S A. Grid,0.4411394959732359,617
16,Learnable,0.4412354247318389,617
32,SD,0.32272543789859126,617
32,S A. Diagonal,0.3585778342132302,617
32,S A. MultiDiagonal,0.3370477064931179,617
32,S A. Grid,0.35619648580228347,617
32,Learnable,0.31883158500184483,617
64,SD,0.2252572765493697,617
64,S A. Diagonal,0.2823109873599621,617
64,S A. MultiDiagonal,0.2521562544640553,617
64,S A. Grid,0.2543746039839889,617
8,SD,0.4882384342963452,618
8,S A. Diagonal,0.5480705684602543,618
8,S A. MultiDiagonal,0.5135467695570476,618
8,S A. Grid,0.5279174309921038,618
8,Learnable,0.530037080818727,618
16,SD,0.4101883064229517,618
16,S A. Diagonal,0.44703698944618864,618
16,S A. MultiDiagonal,0.4243161794313624,618
16,S A. Grid,0.44962958132629083,618
16,Learnable,0.4247596181107029,618
32,SD,0.3243509879978549,618
32,S A. Diagonal,0.3646442189014991,618
32,S A. MultiDiagonal,0.33639441901802575,618
32,S A. Grid,0.34909240868859603,618
32,Learnable,0.327899636806401,618
64,SD,0.22851956508710797,618
64,S A. Diagonal,0.2654451297138275,618
64,S A. MultiDiagonal,0.25570272559059204,618
64,S A. Grid,0.2704404231625357,618
8,SD,0.4970452646857612,619
8,S A. Diagonal,0.5406929639882574,619
8,S A. MultiDiagonal,0.5313980561922269,619
8,S A. Grid,0.5373664232112515,619
8,Learnable,0.5300705531561775,619
16,SD,0.4134597392419973,619
16,S A. Diagonal,0.4545834037143931,619
16,S A. MultiDiagonal,0.43617641308482846,619
16,S A. Grid,0.4379937938844123,619
16,Learnable,0.4329981024430701,619
32,SD,0.3240926159624251,619
32,S A. Diagonal,0.35875018920198704,619
32,S A. MultiDiagonal,0.3328368204156473,619
32,S A. Grid,0.35364023655861576,619
32,Learnable,0.31874482622552636,619
64,SD,0.21248480970393777,619
64,S A. Diagonal,0.2799809067289431,619
64,S A. MultiDiagonal,0.24694059431046766,619
64,S A. Grid,0.2591344138777377,619
8,SD,0.4925466676790166,620
8,S A. Diagonal,0.5347333452673662,620
8,S A. MultiDiagonal,0.5182356639356889,620
8,S A. Grid,0.5359476762405238,620
8,Learnable,0.5415421011085971,620
16,SD,0.41529085319505454,620
16,S A. Diagonal,0.4572042108843888,620
16,S A. MultiDiagonal,0.42621970809064713,620
16,S A. Grid,0.4359230140778486,620
16,Learnable,0.44846235589073946,620
32,SD,0.3242579350445075,620
32,S A. Diagonal,0.36133899751148024,620
32,S A. MultiDiagonal,0.3430338856130599,620
32,S A. Grid,0.3506524019661653,620
32,Learnable,0.32427109906195006,620
64,SD,0.2296792181549621,620
64,S A. Diagonal,0.2818562260162007,620
64,S A. MultiDiagonal,0.251572273292886,620
64,S A. Grid,0.2540753290627351,620
8,SD,0.4942517580353495,621
8,S A. Diagonal,0.5379174057422121,621
8,S A. MultiDiagonal,0.5215347808519585,621
8,S A. Grid,0.5325038554486043,621
8,Learnable,0.5230383707721319,621
16,SD,0.40887171457975613,621
16,S A. Diagonal,0.445808889441611,621
16,S A. MultiDiagonal,0.43511487125673554,621
16,S A. Grid,0.4438962911798804,621
16,Learnable,0.42600477714308405,621
32,SD,0.32359355102784715,621
32,S A. Diagonal,0.36235726038282356,621
32,S A. MultiDiagonal,0.3347300506882343,621
32,S A. Grid,0.35406678644089634,621
32,Learnable,0.3091800173433885,621
64,SD,0.23926869817860122,621
64,S A. Diagonal,0.2590525462512444,621
64,S A. MultiDiagonal,0.25605081787766626,621
64,S A. Grid,0.242427561986942,621
8,SD,0.49615273452166947,622
8,S A. Diagonal,0.537834633944742,622
8,S A. MultiDiagonal,0.5294729949735059,622
8,S A. Grid,0.5323353405404877,622
8,Learnable,0.5394386995955743,622
16,SD,0.41010861690617195,622
16,S A. Diagonal,0.4519128178071529,622
16,S A. MultiDiagonal,0.42550485006134964,622
16,S A. Grid,0.44458146864631776,622
16,Learnable,0.4333324874201987,622
32,SD,0.32551768444369356,622
32,S A. Diagonal,0.35873524331500933,622
32,S A. MultiDiagonal,0.33251561592976425,622
32,S A. Grid,0.3483027096485788,622
32,Learnable,0.3205434152842551,622
64,SD,0.2247830760507279,622
64,S A. Diagonal,0.26450321288795475,622
64,S A. MultiDiagonal,0.24248958707437346,622
64,S A. Grid,0.25487820782486764,622
8,SD,0.49136519385459415,623
8,S A. Diagonal,0.5417831332507126,623
8,S A. MultiDiagonal,0.5226505058342807,623
8,S A. Grid,0.535441481934055,623
8,Learnable,0.543910526126219,623
16,SD,0.41735999251872963,623
16,S A. Diagonal,0.4511345572815926,623
16,S A. MultiDiagonal,0.42466533048113375,623
16,S A. Grid,0.4436844922341998,623
16,Learnable,0.4466854243686887,623
32,SD,0.3237262322893511,623
32,S A. Diagonal,0.36208632465007606,623
32,S A. MultiDiagonal,0.3371460713995138,623
32,S A. Grid,0.3491113435770796,623
32,Learnable,0.32296907664521857,623
64,SD,0.22368376288973538,623
64,S A. Diagonal,0.2644729378466627,623
64,S A. MultiDiagonal,0.24468756829986021,623
64,S A. Grid,0.25027204084627264,623
8,SD,0.48188610011383914,624
8,S A. Diagonal,0.5392637443302957,624
8,S A. MultiDiagonal,0.517029146006589,624
8,S A. Grid,0.5255581580826181,624
8,Learnable,0.5291820871866327,624
16,SD,0.4145326650097326,624
16,S A. Diagonal,0.4503440438675576,624
16,S A. MultiDiagonal,0.41926373201916645,624
16,S A. Grid,0.43691779499901356,624
16,Learnable,0.43222021033898894,624
32,SD,0.32749001187534343,624
32,S A. Diagonal,0.3642064523165931,624
32,S A. MultiDiagonal,0.32943308188778747,624
32,S A. Grid,0.3527908331751955,624
32,Learnable,0.3385640127467484,624
64,SD,0.22256384363723747,624
64,S A. Diagonal,0.25633358498567305,624
64,S A. MultiDiagonal,0.24874829863093273,624
64,S A. Grid,0.24161703949296415,624
8,SD,0.49028797320071893,625
8,S A. Diagonal,0.5364311327683648,625
8,S A. MultiDiagonal,0.5247247458210965,625
8,S A. Grid,0.5333620839887967,625
8,Learnable,0.5385050028636114,625
16,SD,0.41548036847002423,625
16,S A. Diagonal,0.4492548755426713,625
16,S A. MultiDiagonal,0.4204846904422559,625
16,S A. Grid,0.43699461866914524,625
16,Learnable,0.4327441408199688,625
32,SD,0.32523873456139973,625
32,S A. Diagonal,0.3584395712280317,625
32,S A. MultiDiagonal,0.3434009920743932,625
32,S A. Grid,0.34705579240600143,625
32,Learnable,0.32127955287426263,625
64,SD,0.21875614486395828,625
64,S A. Diagonal,0.2808884720548035,625
64,S A. MultiDiagonal,0.24080625317223014,625
64,S A. Grid,0.24412671810107442,625
8,SD,0.4883971696046925,626
8,S A. Diagonal,0.5353128621526909,626
8,S A. MultiDiagonal,0.5192478037960191,626
8,S A. Grid,0.5298201067045347,626
8,Learnable,0.5140108217079435,626
16,SD,0.4111517216395251,626
16,S A. Diagonal,0.45041207892404445,626
16,S A. MultiDiagonal,0.42511682374536597,626
16,S A. Grid,0.4415595237233658,626
16,Learnable,0.42368079161892686,626
32,SD,0.3253350641169306,626
32,S A. Diagonal,0.3663247325654388,626
32,S A. MultiDiagonal,0.33688663231429006,626
32,S A. Grid,0.357807404027945,626
32,Learnable,0.3326439743273273,626
64,SD,0.2287933418548701,626
64,S A. Diagonal,0.27119550369600953,626
64,S A. MultiDiagonal,0.24715700295835424,626
64,S A. Grid,0.25154849524706346,626
8,SD,0.4945530761143797,627
8,S A. Diagonal,0.5404304867874931,627
8,S A. MultiDiagonal,0.5130356814936269,627
8,S A. Grid,0.5339255939905482,627
8,Learnable,0.5252371342289447,627
16,SD,0.41171295361116855,627
16,S A. Diagonal,0.4461412739083151,627
16,S A. MultiDiagonal,0.42229322386791524,627
16,S A. Grid,0.439897609669869,627
16,Learnable,0.44406318392969224,627
32,SD,0.32559660297517945,627
32,S A. Diagonal,0.3580215194137045,627
32,S A. MultiDiagonal,0.3266453532944746,627
32,S A. Grid,0.34706487259120034,627
32,Learnable,0.29416577117751236,627
64,SD,0.22482064966485465,627
64,S A. Diagonal,0.2591409682132075,627
64,S A. MultiDiagonal,0.25404352352391485,627
64,S A. Grid,0.24799341601442426,627
8,SD,0.49324412641496806,628
8,S A. Diagonal,0.5418141610332063,628
8,S A. MultiDiagonal,0.5257275071867588,628
8,S A. Grid,0.5352128951160106,628
8,Learnable,0.5385796431668923,628
16,SD,0.4105324072477156,628
16,S A. Diagonal,0.451419690276456,628
16,S A. MultiDiagonal,0.42084384335889224,628
16,S A. Grid,0.4380158837551795,628
16,Learnable,0.41471139371872456,628
32,SD,0.32657301318896603,628
32,S A. Diagonal,0.3675137655062182,628
32,S A. MultiDiagonal,0.3349786699135461,628
32,S A. Grid,0.36104929220445886,628
32,Learnable,0.3366603298980241,628
64,SD,0.22129548913610728,628
64,S A. Diagonal,0.2578248165027424,628
64,S A. MultiDiagonal,0.23584726568613468,628
64,S A. Grid,0.24926728753975558,628
8,SD,0.48891352059785925,629
8,S A. Diagonal,0.5344420756339936,629
8,S A. MultiDiagonal,0.524880692934872,629
8,S A. Grid,0.5206695022679776,629
8,Learnable,0.5444592102410535,629
16,SD,0.41005621153288097,629
16,S A. Diagonal,0.4580575866519593,629
16,S A. MultiDiagonal,0.4320933468940179,629
16,S A. Grid,0.44316700805002895,629
16,Learnable,0.4312751611052762,629
32,SD,0.32593124112078614,629
32,S A. Diagonal,0.36311240010921386,629
32,S A. MultiDiagonal,0.33728247342112494,629
32,S A. Grid,0.3583724027993903,629
32,Learnable,0.3257253485865679,629
64,SD,0.21383567750706078,629
64,S A. Diagonal,0.26549023723245724,629
64,S A. MultiDiagonal,0.2345037083234499,629
64,S A. Grid,0.2590312381492414,629
8,SD,0.49372705818963014,630
8,S A. Diagonal,0.5388463930531325,630
8,S A. MultiDiagonal,0.5166022143851347,630
8,S A. Grid,0.5277931889108218,630
8,Learnable,0.53314262970548,630
16,SD,0.40889205213007873,630
16,S A. Diagonal,0.46022082680850973,630
16,S A. MultiDiagonal,0.42554263941859105,630
16,S A. Grid,0.4413576895337933,630
16,Learnable,0.4420161936139725,630
32,SD,0.32607292397479115,630
32,S A. Diagonal,0.36301591243848164,630
32,S A. MultiDiagonal,0.3317230850953457,630
32,S A. Grid,0.35182887219909725,630
32,Learnable,0.3164676395055021,630
64,SD,0.2185333608999407,630
64,S A. Diagonal,0.276725264451752,630
64,S A. MultiDiagonal,0.2456120812900946,630
64,S A. Grid,0.24219159130186957,630
8,SD,0.49071547554502926,631
8,S A. Diagonal,0.5393350135661396,631
8,S A. MultiDiagonal,0.5237333253024445,631
8,S A. Grid,0.5244365879313609,631
8,Learnable,0.5371147828439233,631
16,SD,0.41167200366854256,631
16,S A. Diagonal,0.4481077229715352,631
16,S A. MultiDiagonal,0.4295393786941974,631
16,S A. Grid,0.4425397628898827,631
16,Learnable,0.4262047450223676,631
32,SD,0.32622719297528796,631
32,S A. Diagonal,0.3588480159962531,631
32,S A. MultiDiagonal,0.3455737819338865,631
32,S A. Grid,0.34429354204037055,631
32,Learnable,0.3193513593247931,631
64,SD,0.22638955403180094,631
64,S A. Diagonal,0.26283716237241245,631
64,S A. MultiDiagonal,0.24927201561431284,631
64,S A. Grid,0.2430132425179346,631
8,SD,0.4945084627841802,632
8,S A. Diagonal,0.539502272521921,632
8,S A. MultiDiagonal,0.5232537065809829,632
8,S A. Grid,0.526435576811408,632
8,Learnable,0.5276279666201327,632
16,SD,0.40992649139302495,632
16,S A. Diagonal,0.45711005899751245,632
16,S A. MultiDiagonal,0.421719114378711,632
16,S A. Grid,0.43594666867266235,632
16,Learnable,0.4403209711809094,632
32,SD,0.3223889792536024,632
32,S A. Diagonal,0.36237845584815254,632
32,S A. MultiDiagonal,0.3344652654481759,632
32,S A. Grid,0.34955863967880507,632
32,Learnable,0.32311997743763793,632
64,SD,0.2226200748080644,632
64,S A. Diagonal,0.2599452132974201,632
64,S A. MultiDiagonal,0.2363478988037504,632
64,S A. Grid,0.24849475175504532,632
8,SD,0.4932605987247226,633
8,S A. Diagonal,0.5352273263170111,633
8,S A. MultiDiagonal,0.5256735497806528,633
8,S A. Grid,0.5304130579722104,633
8,Learnable,0.5161073216114732,633
16,SD,0.41069310630878,633
16,S A. Diagonal,0.4414917888190465,633
16,S A. MultiDiagonal,0.4298545664590612,633
16,S A. Grid,0.44400991325920947,633
16,Learnable,0.43370334645742026,633
32,SD,0.32361511828319445,633
32,S A. Diagonal,0.36218304492737763,633
32,S A. MultiDiagonal,0.3390155351835209,633
32,S A. Grid,0.3496511430538193,633
32,Learnable,0.3329906009957637,633
64,SD,0.21469769060641164,633
64,S A. Diagonal,0.264518780131542,633
64,S A. MultiDiagonal,0.23662497879091837,633
64,S A. Grid,0.2641159105538386,633
8,SD,0.48931234998268686,634
8,S A. Diagonal,0.5447919707691126,634
8,S A. MultiDiagonal,0.5221100913890402,634
8,S A. Grid,0.5296551855097928,634
8,Learnable,0.5323141390893139,634
16,SD,0.41045940906817857,634
16,S A. Diagonal,0.45004169603108146,634
16,S A. MultiDiagonal,0.42474928646261967,634
16,S A. Grid,0.44783754474025944,634
16,Learnable,0.45438684196658014,634
32,SD,0.32618722555442714,634
32,S A. Diagonal,0.36215922368582476,634
32,S A. MultiDiagonal,0.3428008515454507,634
32,S A. Grid,0.34861156468030485,634
32,Learnable,0.3022615878520215,634
64,SD,0.2227404785212639,634
64,S A. Diagonal,0.272721571495703,634
64,S A. MultiDiagonal,0.26216770581349425,634
64,S A. Grid,0.2451600490869976,634
8,SD,0.4906160745575135,635
8,S A. Diagonal,0.5431322566745739,635
8,S A. MultiDiagonal,0.523001829084025,635
8,S A. Grid,0.5398674599385893,635
8,Learnable,0.5377688911866556,635
16,SD,0.4054509156856766,635
16,S A. Diagonal,0.456087191036135,635
16,S A. MultiDiagonal,0.42204069934851407,635
16,S A. Grid,0.43276791713846563,635
16,Learnable,0.45775162140946624,635
32,SD,0.324955838034674,635
32,S A. Diagonal,0.3617743308829534,635
32,S A. MultiDiagonal,0.3389213015197413,635
32,S A. Grid,0.3536495130891644,635
32,Learnable,0.327484369492742,635
64,SD,0.2229314440212709,635
64,S A. Diagonal,0.27762355817763495,635
64,S A. MultiDiagonal,0.24278478165780837,635
64,S A. Grid,0.2427738190993501,635
8,SD,0.48135126599738043,636
8,S A. Diagonal,0.5405486532319598,636
8,S A. MultiDiagonal,0.5199246959415191,636
8,S A. Grid,0.5242222134028881,636
8,Learnable,0.5414888179436839,636
16,SD,0.4112094378780573,636
16,S A. Diagonal,0.4496990689612048,636
16,S A. MultiDiagonal,0.4269785694457981,636
16,S A. Grid,0.44428651855027834,636
16,Learnable,0.44591036814482626,636
32,SD,0.3235086736923494,636
32,S A. Diagonal,0.3596702167302061,636
32,S A. MultiDiagonal,0.3401009831324727,636
32,S A. Grid,0.3537696869660458,636
32,Learnable,0.3192042090127726,636
64,SD,0.22241489870139997,636
64,S A. Diagonal,0.24809474586303149,636
64,S A. MultiDiagonal,0.24296895891664155,636
64,S A. Grid,0.2600654853490387,636
8,SD,0.4894779163994627,637
8,S A. Diagonal,0.5407905979102748,637
8,S A. MultiDiagonal,0.5288689117521155,637
8,S A. Grid,0.5305621945595425,637
8,Learnable,0.5166345233381701,637
16,SD,0.4095701885761084,637
16,S A. Diagonal,0.45019029050314285,637
16,S A. MultiDiagonal,0.43664383243117727,637
16,S A. Grid,0.4413554235925211,637
16,Learnable,0.44657423047150907,637
32,SD,0.3277308445134673,637
32,S A. Diagonal,0.3595776133858428,637
32,S A. MultiDiagonal,0.33513318865723674,637
32,S A. Grid,0.35236840586852686,637
32,Learnable,0.3251080103826688,637
64,SD,0.22691676669307495,637
64,S A. Diagonal,0.2574641467351863,637
64,S A. MultiDiagonal,0.23684739619261935,637
64,S A. Grid,0.24382472197220645,637
8,SD,0.48961792501190116,638
8,S A. Diagonal,0.5432420910183603,638
8,S A. MultiDiagonal,0.5206245048824982,638
8,S A. Grid,0.5327119100765001,638
8,Learnable,0.5141088310765554,638
16,SD,0.41087441648185313,638
16,S A. Diagonal,0.4548393086600198,638
16,S A. MultiDiagonal,0.4254800594974734,638
16,S A. Grid,0.44288355709179844,638
16,Learnable,0.4332234046731356,638
32,SD,0.32745297820597297,638
32,S A. Diagonal,0.36128363856215917,638
32,S A. MultiDiagonal,0.33410211805366574,638
32,S A. Grid,0.3525597121778875,638
32,Learnable,0.31439123517035716,638
64,SD,0.22332871701964846,638
64,S A. Diagonal,0.2683543815410886,638
64,S A. MultiDiagonal,0.25133609528830814,638
64,S A. Grid,0.24281730413858077,638
8,SD,0.48652530749973477,639
8,S A. Diagonal,0.5377509134238995,639
8,S A. MultiDiagonal,0.5219007110501016,639
8,S A. Grid,0.5254671995567353,639
8,Learnable,0.5429438304650593,639
16,SD,0.41461703260139726,639
16,S A. Diagonal,0.45491174172369014,639
16,S A. MultiDiagonal,0.4329928020430842,639
16,S A. Grid,0.4438193308231926,639
16,Learnable,0.44844994759037504,639
32,SD,0.3296308640833658,639
32,S A. Diagonal,0.36092647194677907,639
32,S A. MultiDiagonal,0.32927195998728465,639
32,S A. Grid,0.3553385242218684,639
32,Learnable,0.32380440462222143,639
64,SD,0.22721875014611062,639
64,S A. Diagonal,0.28328343188309046,639
64,S A. MultiDiagonal,0.25130488498693937,639
64,S A. Grid,0.23854672535176108,639
8,SD,0.48368311934708114,640
8,S A. Diagonal,0.5384176049690708,640
8,S A. MultiDiagonal,0.5182142807327497,640
8,S A. Grid,0.5253552359000218,640
8,Learnable,0.532950483310021,640
16,SD,0.4165415347179069,640
16,S A. Diagonal,0.4537153020949839,640
16,S A. MultiDiagonal,0.4313999764956005,640
16,S A. Grid,0.44296446271023443,640
16,Learnable,0.4427449667387926,640
32,SD,0.32950874132086194,640
32,S A. Diagonal,0.3650161979721528,640
32,S A. MultiDiagonal,0.33373948673209575,640
32,S A. Grid,0.35476441914828644,640
32,Learnable,0.3212882400152844,640
64,SD,0.2170142687123267,640
64,S A. Diagonal,0.2748276220814624,640
64,S A. MultiDiagonal,0.24395006265849056,640
64,S A. Grid,0.2450116766655681,640
8,SD,0.49293394197378304,641
8,S A. Diagonal,0.5359234501182593,641
8,S A. MultiDiagonal,0.5323057827182269,641
8,S A. Grid,0.5301948582457753,641
8,Learnable,0.5354258643123571,641
16,SD,0.40784504746258454,641
16,S A. Diagonal,0.45153098518915746,641
16,S A. MultiDiagonal,0.4215739305279424,641
16,S A. Grid,0.44158036207850254,641
16,Learnable,0.4538516506731956,641
32,SD,0.3265206475073106,641
32,S A. Diagonal,0.3635750520605643,641
32,S A. MultiDiagonal,0.34371637679060796,641
32,S A. Grid,0.3549520410168799,641
32,Learnable,0.31373212791868804,641
64,SD,0.21980119969485482,641
64,S A. Diagonal,0.26325598253148264,641
64,S A. MultiDiagonal,0.23963829979928342,641
64,S A. Grid,0.24824878034476439,641
8,SD,0.4916474915266591,642
8,S A. Diagonal,0.5346730225944022,642
8,S A. MultiDiagonal,0.5301003170473902,642
8,S A. Grid,0.5251069960105951,642
8,Learnable,0.5324894468673207,642
16,SD,0.4059650641231842,642
16,S A. Diagonal,0.45251872341926613,642
16,S A. MultiDiagonal,0.43312877053612864,642
16,S A. Grid,0.4440766708861139,642
16,Learnable,0.4310702550822492,642
32,SD,0.32748853846530734,642
32,S A. Diagonal,0.3655553453371007,642
32,S A. MultiDiagonal,0.33870868711803864,642
32,S A. Grid,0.3558502438007193,642
32,Learnable,0.33157250144936645,642
64,SD,0.22002241554386515,642
64,S A. Diagonal,0.255489056323709,642
64,S A. MultiDiagonal,0.23942391164212906,642
64,S A. Grid,0.24415046244039684,642
8,SD,0.4937247189434269,643
8,S A. Diagonal,0.5376478418233339,643
8,S A. MultiDiagonal,0.5264737356287595,643
8,S A. Grid,0.5314063012278103,643
8,Learnable,0.5286326925721223,643
16,SD,0.41089988065376193,643
16,S A. Diagonal,0.45314888022727856,643
16,S A. MultiDiagonal,0.42814446694464137,643
16,S A. Grid,0.4435846817748525,643
16,Learnable,0.42074456010621164,643
32,SD,0.32526604440204865,643
32,S A. Diagonal,0.36541413605106027,643
32,S A. MultiDiagonal,0.3340824158931116,643
32,S A. Grid,0.36502696573942245,643
32,Learnable,0.3274252305190781,643
64,SD,0.22699292917365602,643
64,S A. Diagonal,0.25663111988424636,643
64,S A. MultiDiagonal,0.2521827181634363,643
64,S A. Grid,0.242398244708599,643
8,SD,0.5002191826973658,644
8,S A. Diagonal,0.5358882759287346,644
8,S A. MultiDiagonal,0.5193906772501129,644
8,S A. Grid,0.5267980071795412,644
8,Learnable,0.5411471927808451,644
16,SD,0.4097984077960389,644
16,S A. Diagonal,0.4540441082063319,644
16,S A. MultiDiagonal,0.4325866095309765,644
16,S A. Grid,0.43962641080357123,644
16,Learnable,0.4437059823042616,644
32,SD,0.3265018462105248,644
32,S A. Diagonal,0.3628967521340799,644
32,S A. MultiDiagonal,0.33184379720190704,644
32,S A. Grid,0.35015226988097803,644
32,Learnable,0.32909714508750615,644
64,SD,0.22557460582616484,644
64,S A. Diagonal,0.2723197847908612,644
64,S A. MultiDiagonal,0.2396057565399814,644
64,S A. Grid,0.2523589432813327,644
8,SD,0.4885810802781183,645
8,S A. Diagonal,0.5399060379894325,645
8,S A. MultiDiagonal,0.5273971936464203,645
8,S A. Grid,0.5252381095873188,645
8,Learnable,0.5414456455209697,645
16,SD,0.4118653705638798,645
16,S A. Diagonal,0.46081339837483604,645
16,S A. MultiDiagonal,0.4267831557624807,645
16,S A. Grid,0.4388508557036863,645
16,Learnable,0.4318043876317344,645
32,SD,0.3240873185554164,645
32,S A. Diagonal,0.3600190273676433,645
32,S A. MultiDiagonal,0.3416650748511865,645
32,S A. Grid,0.34451525576032854,645
32,Learnable,0.33388197500074196,645
64,SD,0.23082054072634836,645
64,S A. Diagonal,0.2602129111573779,645
64,S A. MultiDiagonal,0.25850503857856255,645
64,S A. Grid,0.25179644809268015,645
8,SD,0.4975319342166407,646
8,S A. Diagonal,0.5376093008045036,646
8,S A. MultiDiagonal,0.5204390168789174,646
8,S A. Grid,0.5427955062384473,646
8,Learnable,0.5389778026790545,646
16,SD,0.4099451900680866,646
16,S A. Diagonal,0.4587828389630074,646
16,S A. MultiDiagonal,0.42483272943979605,646
16,S A. Grid,0.4397504960047037,646
16,Learnable,0.42749201370310674,646
32,SD,0.32533353287172023,646
32,S A. Diagonal,0.3627271782493253,646
32,S A. MultiDiagonal,0.3307102832470764,646
32,S A. Grid,0.34831781522621164,646
32,Learnable,0.32271768305648735,646
64,SD,0.21754302855010296,646
64,S A. Diagonal,0.24854606590573683,646
64,S A. MultiDiagonal,0.24735149112082533,646
64,S A. Grid,0.25109992502482986,646
8,SD,0.49477966713978094,647
8,S A. Diagonal,0.5363925649275402,647
8,S A. MultiDiagonal,0.5237287487170845,647
8,S A. Grid,0.525760873514978,647
8,Learnable,0.536749318498537,647
16,SD,0.41538710839612536,647
16,S A. Diagonal,0.45537387151092446,647
16,S A. MultiDiagonal,0.41980326180939437,647
16,S A. Grid,0.44013716439965844,647
16,Learnable,0.4339693528493452,647
32,SD,0.3249645300905901,647
32,S A. Diagonal,0.3609085074055951,647
32,S A. MultiDiagonal,0.33857673854358683,647
32,S A. Grid,0.3585326907002399,647
32,Learnable,0.31458880502999714,647
64,SD,0.22592161660475812,647
64,S A. Diagonal,0.26212400058661595,647
64,S A. MultiDiagonal,0.2545330630580456,647
64,S A. Grid,0.2665855688987215,647
8,SD,0.49034827423619964,648
8,S A. Diagonal,0.5531680034695452,648
8,S A. MultiDiagonal,0.5180458578931608,648
8,S A. Grid,0.5299195082021366,648
8,Learnable,0.5478219079005935,648
16,SD,0.4066839762441993,648
16,S A. Diagonal,0.4565984811060614,648
16,S A. MultiDiagonal,0.4228596099950235,648
16,S A. Grid,0.4394817337497441,648
16,Learnable,0.4350636724477485,648
32,SD,0.3299405088577358,648
32,S A. Diagonal,0.36510806064676143,648
32,S A. MultiDiagonal,0.33438323357169847,648
32,S A. Grid,0.3562737375936657,648
32,Learnable,0.32286735256575383,648
64,SD,0.2271128965416128,648
64,S A. Diagonal,0.27945968136359894,648
64,S A. MultiDiagonal,0.2518591477356842,648
64,S A. Grid,0.2505278576777571,648
8,SD,0.49769777171498847,649
8,S A. Diagonal,0.5375540995399584,649
8,S A. MultiDiagonal,0.5165460399834695,649
8,S A. Grid,0.5367113294714075,649
8,Learnable,0.5285434557210931,649
16,SD,0.40544999406202487,649
16,S A. Diagonal,0.4543122903615133,649
16,S A. MultiDiagonal,0.4291488881524964,649
16,S A. Grid,0.442266707214492,649
16,Learnable,0.4479611350964069,649
32,SD,0.3250628787821335,649
32,S A. Diagonal,0.36064374634592533,649
32,S A. MultiDiagonal,0.3427220306510611,649
32,S A. Grid,0.3574668523940693,649
32,Learnable,0.3365108041894609,649
64,SD,0.21372224575209117,649
64,S A. Diagonal,0.2627962811302663,649
64,S A. MultiDiagonal,0.25439123825275506,649
64,S A. Grid,0.24288140080243095,649
8,SD,0.48331983368999,650
8,S A. Diagonal,0.5362653717546587,650
8,S A. MultiDiagonal,0.514955102839395,650
8,S A. Grid,0.52779272281215,650
8,Learnable,0.5447718634605726,650
16,SD,0.4093034136393512,650
16,S A. Diagonal,0.45162954223526824,650
16,S A. MultiDiagonal,0.4323822742456767,650
16,S A. Grid,0.43993971003251586,650
16,Learnable,0.4410360447017681,650
32,SD,0.32450243519297806,650
32,S A. Diagonal,0.3632090349031843,650
32,S A. MultiDiagonal,0.3436123386812306,650
32,S A. Grid,0.34894702690008583,650
32,Learnable,0.3100825131711391,650
64,SD,0.21834920216010575,650
64,S A. Diagonal,0.2585701955568849,650
64,S A. MultiDiagonal,0.23920589353776803,650
64,S A. Grid,0.2518575811082857,650
8,SD,0.4888813744053174,651
8,S A. Diagonal,0.535245105586118,651
8,S A. MultiDiagonal,0.5337601757904205,651
8,S A. Grid,0.517930724016657,651
8,Learnable,0.5447474286033771,651
16,SD,0.40974646130105774,651
16,S A. Diagonal,0.4536130841486853,651
16,S A. MultiDiagonal,0.4263124987226595,651
16,S A. Grid,0.4413247330128617,651
16,Learnable,0.4376250722721531,651
32,SD,0.32834446074008455,651
32,S A. Diagonal,0.36498673230247536,651
32,S A. MultiDiagonal,0.3468192572217269,651
32,S A. Grid,0.35200576531342,651
32,Learnable,0.31908359624749016,651
64,SD,0.21979069878774207,651
64,S A. Diagonal,0.26400165003348847,651
64,S A. MultiDiagonal,0.24844777310400004,651
64,S A. Grid,0.23783045535856678,651
8,SD,0.4910449815619473,652
8,S A. Diagonal,0.5373049725355445,652
8,S A. MultiDiagonal,0.5118756686932665,652
8,S A. Grid,0.5278860501767079,652
8,Learnable,0.5319697127253495,652
16,SD,0.4120977801303835,652
16,S A. Diagonal,0.4560783995445619,652
16,S A. MultiDiagonal,0.4242266642984072,652
16,S A. Grid,0.4429570886077087,652
16,Learnable,0.4314247588626996,652
32,SD,0.3267906749497528,652
32,S A. Diagonal,0.36097303337406433,652
32,S A. MultiDiagonal,0.337452568286862,652
32,S A. Grid,0.353607916467665,652
32,Learnable,0.32105567476953045,652
64,SD,0.22469649911523118,652
64,S A. Diagonal,0.259659319632505,652
64,S A. MultiDiagonal,0.2499640159094765,652
64,S A. Grid,0.23774023886211226,652
8,SD,0.49245091623367393,653
8,S A. Diagonal,0.5441320105520968,653
8,S A. MultiDiagonal,0.5305630100072444,653
8,S A. Grid,0.5325795266482208,653
8,Learnable,0.5262323493170049,653
16,SD,0.4148701919591383,653
16,S A. Diagonal,0.4581609901500498,653
16,S A. MultiDiagonal,0.41564324904880645,653
16,S A. Grid,0.44363705717933083,653
16,Learnable,0.43811595665476344,653
32,SD,0.3248632880778772,653
32,S A. Diagonal,0.3592557302973465,653
32,S A. MultiDiagonal,0.3344751394239705,653
32,S A. Grid,0.34835769980782055,653
32,Learnable,0.32270363157871895,653
64,SD,0.21966353716574694,653
64,S A. Diagonal,0.2538343519757357,653
64,S A. MultiDiagonal,0.2564574205173553,653
64,S A. Grid,0.23873547589028118,653
8,SD,0.4808576921648873,654
8,S A. Diagonal,0.5365471908981798,654
8,S A. MultiDiagonal,0.509466911825038,654
8,S A. Grid,0.5287617828956446,654
8,Learnable,0.5347928318979329,654
16,SD,0.41133826862519374,654
16,S A. Diagonal,0.45533487101423203,654
16,S A. MultiDiagonal,0.42643427450801197,654
16,S A. Grid,0.4436783238398785,654
16,Learnable,0.4657884642518746,654
32,SD,0.32607785602932926,654
32,S A. Diagonal,0.3641849862717044,654
32,S A. MultiDiagonal,0.3355299709882314,654
32,S A. Grid,0.3562016556279748,654
32,Learnable,0.32380194401598433,654
64,SD,0.21734848869527248,654
64,S A. Diagonal,0.26308079979595034,654
64,S A. MultiDiagonal,0.255102267472215,654
64,S A. Grid,0.24782684813638867,654
8,SD,0.4880686528901672,655
8,S A. Diagonal,0.5455400565797162,655
8,S A. MultiDiagonal,0.514187892826206,655
8,S A. Grid,0.5303640736648205,655
8,Learnable,0.5138508029793007,655
16,SD,0.40951592784960233,655
16,S A. Diagonal,0.45517737752863924,655
16,S A. MultiDiagonal,0.4339947200343438,655
16,S A. Grid,0.43530804950163704,655
16,Learnable,0.45245663282473836,655
32,SD,0.3256116870440767,655
32,S A. Diagonal,0.3608018660395222,655
32,S A. MultiDiagonal,0.34020738541990797,655
32,S A. Grid,0.3529076093071927,655
32,Learnable,0.3278636000207504,655
64,SD,0.22373516684948747,655
64,S A. Diagonal,0.2723105386157735,655
64,S A. MultiDiagonal,0.2367435983408575,655
64,S A. Grid,0.2558438883391122,655
8,SD,0.49518115781109584,656
8,S A. Diagonal,0.5461810595525959,656
8,S A. MultiDiagonal,0.5189475348244287,656
8,S A. Grid,0.5363319250921801,656
8,Learnable,0.5214643056081298,656
16,SD,0.4132781971498649,656
16,S A. Diagonal,0.45409930225721334,656
16,S A. MultiDiagonal,0.41877188758399886,656
16,S A. Grid,0.44168674635024635,656
16,Learnable,0.43829072375462075,656
32,SD,0.3237686728830804,656
32,S A. Diagonal,0.3579264910788701,656
32,S A. MultiDiagonal,0.337967303853267,656
32,S A. Grid,0.3536521773077326,656
32,Learnable,0.3189877174885614,656
64,SD,0.22452118158461862,656
64,S A. Diagonal,0.2766762379153961,656
64,S A. MultiDiagonal,0.23915795553787036,656
64,S A. Grid,0.2528603750073762,656
8,SD,0.48523416761564847,657
8,S A. Diagonal,0.534614251773669,657
8,S A. MultiDiagonal,0.5161418434231766,657
8,S A. Grid,0.5240780341101651,657
8,Learnable,0.540177485149178,657
16,SD,0.40989538018774485,657
16,S A. Diagonal,0.45224576615373013,657
16,S A. MultiDiagonal,0.43373435731012216,657
16,S A. Grid,0.4418717911291525,657
16,Learnable,0.41443594890458807,657
32,SD,0.32890772258635315,657
32,S A. Diagonal,0.35953044809520823,657
32,S A. MultiDiagonal,0.332064330013841,657
32,S A. Grid,0.36078468517135975,657
32,Learnable,0.30560687993562097,657
64,SD,0.22499550710692273,657
64,S A. Diagonal,0.25501072517444234,657
64,S A. MultiDiagonal,0.24244681805084367,657
64,S A. Grid,0.24082170037607248,657
8,SD,0.48599444046069784,658
8,S A. Diagonal,0.5458720417412583,658
8,S A. MultiDiagonal,0.5274318573624222,658
8,S A. Grid,0.515809050198131,658
8,Learnable,0.5067753096076103,658
16,SD,0.41511952855824463,658
16,S A. Diagonal,0.4531388059166639,658
16,S A. MultiDiagonal,0.4218592597652627,658
16,S A. Grid,0.4425388130185598,658
16,Learnable,0.44688202455693216,658
32,SD,0.3271157337809444,658
32,S A. Diagonal,0.3625268488543697,658
32,S A. MultiDiagonal,0.33847359198276283,658
32,S A. Grid,0.35527295524023184,658
32,Learnable,0.32503650075325363,658
64,SD,0.21638287414315674,658
64,S A. Diagonal,0.262345505584736,658
64,S A. MultiDiagonal,0.243794593655702,658
64,S A. Grid,0.24519530613635893,658
8,SD,0.4927216554614907,659
8,S A. Diagonal,0.5401289166775205,659
8,S A. MultiDiagonal,0.5265037682794377,659
8,S A. Grid,0.5334644016283607,659
8,Learnable,0.5336716204296437,659
16,SD,0.41215803098965526,659
16,S A. Diagonal,0.4614866985096019,659
16,S A. MultiDiagonal,0.42743185031629627,659
16,S A. Grid,0.4417404271948402,659
16,Learnable,0.460724010607135,659
32,SD,0.32857237895291763,659
32,S A. Diagonal,0.361093660851464,659
32,S A. MultiDiagonal,0.33274191202226766,659
32,S A. Grid,0.35591871722836976,659
32,Learnable,0.33276825538022226,659
64,SD,0.22569512244832904,659
64,S A. Diagonal,0.25485243383189105,659
64,S A. MultiDiagonal,0.24401526928989747,659
64,S A. Grid,0.24423923858614396,659
8,SD,0.49238275217978444,660
8,S A. Diagonal,0.5407107796645769,660
8,S A. MultiDiagonal,0.5207482022500962,660
8,S A. Grid,0.5382906232782918,660
8,Learnable,0.5404228402500331,660
16,SD,0.4095695280544718,660
16,S A. Diagonal,0.4513049244777534,660
16,S A. MultiDiagonal,0.42066764825740255,660
16,S A. Grid,0.4459429223884378,660
16,Learnable,0.4306636064221074,660
32,SD,0.32538247987113245,660
32,S A. Diagonal,0.36228953034594763,660
32,S A. MultiDiagonal,0.3339910764326521,660
32,S A. Grid,0.34160212261019307,660
32,Learnable,0.3219025442631066,660
64,SD,0.224318254900266,660
64,S A. Diagonal,0.26698486335966554,660
64,S A. MultiDiagonal,0.25513891447236975,660
64,S A. Grid,0.24767770992815713,660
8,SD,0.49443339637345596,661
8,S A. Diagonal,0.5358039913008604,661
8,S A. MultiDiagonal,0.5291808784020884,661
8,S A. Grid,0.533754469131607,661
8,Learnable,0.5093453948422293,661
16,SD,0.40564854173000275,661
16,S A. Diagonal,0.45046733223206986,661
16,S A. MultiDiagonal,0.4128937399801171,661
16,S A. Grid,0.44717213814815227,661
16,Learnable,0.43906998893407423,661
32,SD,0.32600917541020524,661
32,S A. Diagonal,0.35858235990299836,661
32,S A. MultiDiagonal,0.3457091435125948,661
32,S A. Grid,0.3460384638701154,661
32,Learnable,0.3127462359425459,661
64,SD,0.2169969348944776,661
64,S A. Diagonal,0.25246501429032653,661
64,S A. MultiDiagonal,0.2413625503486832,661
64,S A. Grid,0.24697625376244003,661
8,SD,0.4941063623840904,662
8,S A. Diagonal,0.535015703424027,662
8,S A. MultiDiagonal,0.5184564725694862,662
8,S A. Grid,0.533756243127241,662
8,Learnable,0.5049360964188772,662
16,SD,0.40616814370255283,662
16,S A. Diagonal,0.4527085537715727,662
16,S A. MultiDiagonal,0.43639660920800644,662
16,S A. Grid,0.4376253312855605,662
16,Learnable,0.4388599788605321,662
32,SD,0.32678504048199775,662
32,S A. Diagonal,0.36169977891213917,662
32,S A. MultiDiagonal,0.3325876624514027,662
32,S A. Grid,0.354921046184384,662
32,Learnable,0.3095353377243662,662
64,SD,0.2187284080409887,662
64,S A. Diagonal,0.27118000693325345,662
64,S A. MultiDiagonal,0.2486575443763866,662
64,S A. Grid,0.2439688973764918,662
8,SD,0.4921398372692819,663
8,S A. Diagonal,0.5422862671545535,663
8,S A. MultiDiagonal,0.5326623641992205,663
8,S A. Grid,0.5436944501731793,663
8,Learnable,0.5376819177517904,663
16,SD,0.41286750138581363,663
16,S A. Diagonal,0.4542319401623011,663
16,S A. MultiDiagonal,0.42598963923609034,663
16,S A. Grid,0.44608078884680413,663
16,Learnable,0.4399875293172583,663
32,SD,0.32816923985539254,663
32,S A. Diagonal,0.3606035887497664,663
32,S A. MultiDiagonal,0.3391808648648822,663
32,S A. Grid,0.35512003833354444,663
32,Learnable,0.30299416113433886,663
64,SD,0.2132594250657388,663
64,S A. Diagonal,0.2592895208617186,663
64,S A. MultiDiagonal,0.2452950705764407,663
64,S A. Grid,0.25050018989134676,663
8,SD,0.5026354107785078,664
8,S A. Diagonal,0.5361668279583199,664
8,S A. MultiDiagonal,0.5260385285343961,664
8,S A. Grid,0.5206098082001468,664
8,Learnable,0.46615475856908406,664
16,SD,0.4134350422591195,664
16,S A. Diagonal,0.452045249217491,664
16,S A. MultiDiagonal,0.42950497151575784,664
16,S A. Grid,0.4387990176619974,664
16,Learnable,0.4382755305467269,664
32,SD,0.32455987572122624,664
32,S A. Diagonal,0.36337362827887076,664
32,S A. MultiDiagonal,0.3368247733671742,664
32,S A. Grid,0.3568730617725541,664
32,Learnable,0.31553122766109265,664
64,SD,0.21882281325223968,664
64,S A. Diagonal,0.26189342799655835,664
64,S A. MultiDiagonal,0.24419482049155394,664
64,S A. Grid,0.24040961574748565,664
8,SD,0.49641385358935225,665
8,S A. Diagonal,0.5433663985442824,665
8,S A. MultiDiagonal,0.5284125052302482,665
8,S A. Grid,0.5353666761029868,665
8,Learnable,0.5270533600797371,665
16,SD,0.41330800974842524,665
16,S A. Diagonal,0.4500058718146075,665
16,S A. MultiDiagonal,0.42938622381346236,665
16,S A. Grid,0.4401909698114188,665
16,Learnable,0.4255029539305467,665
32,SD,0.3241221072176719,665
32,S A. Diagonal,0.35844985415553987,665
32,S A. MultiDiagonal,0.335328867322364,665
32,S A. Grid,0.35549103596208687,665
32,Learnable,0.31794092274535046,665
64,SD,0.2215874267563696,665
64,S A. Diagonal,0.26723968986833024,665
64,S A. MultiDiagonal,0.24195141556300886,665
64,S A. Grid,0.25023597757419064,665
8,SD,0.48729877726478626,666
8,S A. Diagonal,0.540681658466434,666
8,S A. MultiDiagonal,0.5305797668473865,666
8,S A. Grid,0.5267243033161909,666
8,Learnable,0.536607381266871,666
16,SD,0.4080239454489043,666
16,S A. Diagonal,0.45098917937722505,666
16,S A. MultiDiagonal,0.4218495067565158,666
16,S A. Grid,0.4425456083876991,666
16,Learnable,0.44042909419622783,666
32,SD,0.3272895136536107,666
32,S A. Diagonal,0.362309863467705,666
32,S A. MultiDiagonal,0.33834476733642815,666
32,S A. Grid,0.3522161232336325,666
32,Learnable,0.3274857939772652,666
64,SD,0.22567696440310506,666
64,S A. Diagonal,0.26185978350219663,666
64,S A. MultiDiagonal,0.24399529016829755,666
64,S A. Grid,0.24092589675709775,666
8,SD,0.48837992438279487,667
8,S A. Diagonal,0.538117842838521,667
8,S A. MultiDiagonal,0.5319861990542827,667
8,S A. Grid,0.5237857608115625,667
8,Learnable,0.5080006640122806,667
16,SD,0.41361187444658115,667
16,S A. Diagonal,0.4564065062711101,667
16,S A. MultiDiagonal,0.42287206632250146,667
16,S A. Grid,0.44328390838452275,667
16,Learnable,0.44208153082684554,667
32,SD,0.32312990262663577,667
32,S A. Diagonal,0.3602801275639186,667
32,S A. MultiDiagonal,0.33925738856310805,667
32,S A. Grid,0.34856893862823524,667
32,Learnable,0.3242107714751914,667
64,SD,0.22732776401387017,667
64,S A. Diagonal,0.2608560670824261,667
64,S A. MultiDiagonal,0.23848269956082957,667
64,S A. Grid,0.24807645474833784,667
8,SD,0.4960780833845514,668
8,S A. Diagonal,0.5401612374284207,668
8,S A. MultiDiagonal,0.521465503930886,668
8,S A. Grid,0.5373199606708217,668
8,Learnable,0.49964083467550063,668
16,SD,0.4072719993610283,668
16,S A. Diagonal,0.44664632557043094,668
16,S A. MultiDiagonal,0.4236298812865558,668
16,S A. Grid,0.4427323402927323,668
16,Learnable,0.42738680726213873,668
32,SD,0.32545531780348536,668
32,S A. Diagonal,0.3613575795639947,668
32,S A. MultiDiagonal,0.34514698503654795,668
32,S A. Grid,0.3528098303145395,668
32,Learnable,0.30650694053426486,668
64,SD,0.22456243997306805,668
64,S A. Diagonal,0.27445438670141414,668
64,S A. MultiDiagonal,0.24570702816225767,668
64,S A. Grid,0.2419542801395611,668
8,SD,0.48554529461589085,669
8,S A. Diagonal,0.545453947566506,669
8,S A. MultiDiagonal,0.5199489252053497,669
8,S A. Grid,0.5297892972420105,669
8,Learnable,0.5365990279465301,669
16,SD,0.4132257260943919,669
16,S A. Diagonal,0.4535682629736314,669
16,S A. MultiDiagonal,0.42575343206831134,669
16,S A. Grid,0.4395066025580747,669
16,Learnable,0.4431411453637425,669
32,SD,0.32557855651797973,669
32,S A. Diagonal,0.36160719309645684,669
32,S A. MultiDiagonal,0.3370834413085262,669
32,S A. Grid,0.35402619132052304,669
32,Learnable,0.33014850466346257,669
64,SD,0.21589842357594724,669
64,S A. Diagonal,0.2754908970554578,669
64,S A. MultiDiagonal,0.23825130151534324,669
64,S A. Grid,0.244390380878366,669
8,SD,0.4943944065348134,670
8,S A. Diagonal,0.545750298814912,670
8,S A. MultiDiagonal,0.5189581915814238,670
8,S A. Grid,0.5280084638077437,670
8,Learnable,0.5350841376149207,670
16,SD,0.4076672340673088,670
16,S A. Diagonal,0.4556892792831823,670
16,S A. MultiDiagonal,0.4252938532452613,670
16,S A. Grid,0.437319878018476,670
16,Learnable,0.4670662080237825,670
32,SD,0.32434664772612876,670
32,S A. Diagonal,0.36147781342853813,670
32,S A. MultiDiagonal,0.335588639538738,670
32,S A. Grid,0.3554411204065442,670
32,Learnable,0.3217757642949367,670
64,SD,0.22134034363449193,670
64,S A. Diagonal,0.2613100708624585,670
64,S A. MultiDiagonal,0.2393686299304589,670
64,S A. Grid,0.24584895064056522,670
8,SD,0.4926358322307316,671
8,S A. Diagonal,0.5354793726724101,671
8,S A. MultiDiagonal,0.5240480446870408,671
8,S A. Grid,0.5274416897523344,671
8,Learnable,0.5387132336452276,671
16,SD,0.4144926931907498,671
16,S A. Diagonal,0.45944750142259555,671
16,S A. MultiDiagonal,0.43632491063574375,671
16,S A. Grid,0.44361451993168505,671
16,Learnable,0.4399164481688425,671
32,SD,0.3280150498817517,671
32,S A. Diagonal,0.36508953792625876,671
32,S A. MultiDiagonal,0.3380681658538313,671
32,S A. Grid,0.3463712520643094,671
32,Learnable,0.3133921998461077,671
64,SD,0.2232665392585838,671
64,S A. Diagonal,0.26019329945064934,671
64,S A. MultiDiagonal,0.2368953105589214,671
64,S A. Grid,0.24829917686714043,671
8,SD,0.484347462519197,672
8,S A. Diagonal,0.5366198624937645,672
8,S A. MultiDiagonal,0.5192420734631535,672
8,S A. Grid,0.5312710160955907,672
8,Learnable,0.5440363383476815,672
16,SD,0.4111167320885467,672
16,S A. Diagonal,0.45195086286221675,672
16,S A. MultiDiagonal,0.42943234880094555,672
16,S A. Grid,0.44302315689478455,672
16,Learnable,0.4369919052404332,672
32,SD,0.32277371417529166,672
32,S A. Diagonal,0.3591064124273009,672
32,S A. MultiDiagonal,0.33672055254881783,672
32,S A. Grid,0.35120281367128764,672
32,Learnable,0.3120621075900559,672
64,SD,0.22247911855441435,672
64,S A. Diagonal,0.2729269612619244,672
64,S A. MultiDiagonal,0.24487030979969157,672
64,S A. Grid,0.24194301777615337,672
8,SD,0.49549408750614626,673
8,S A. Diagonal,0.5422156705831752,673
8,S A. MultiDiagonal,0.5273551024146119,673
8,S A. Grid,0.5314659994431015,673
8,Learnable,0.518584388063275,673
16,SD,0.4136028818898389,673
16,S A. Diagonal,0.4519150615642108,673
16,S A. MultiDiagonal,0.42573740838096896,673
16,S A. Grid,0.44480257620479124,673
16,Learnable,0.45104411032227704,673
32,SD,0.32760375750929993,673
32,S A. Diagonal,0.360139591541736,673
32,S A. MultiDiagonal,0.3349414726866815,673
32,S A. Grid,0.3549996304619339,673
32,Learnable,0.317017259654931,673
64,SD,0.2210689976999873,673
64,S A. Diagonal,0.25943940200755744,673
64,S A. MultiDiagonal,0.24009993321530637,673
64,S A. Grid,0.2576787905961605,673
8,SD,0.4912248737956397,674
8,S A. Diagonal,0.5370775455833083,674
8,S A. MultiDiagonal,0.5258623706948575,674
8,S A. Grid,0.5348093082659973,674
8,Learnable,0.540652243362787,674
16,SD,0.40741746400033885,674
16,S A. Diagonal,0.45355192118286514,674
16,S A. MultiDiagonal,0.4308630416952659,674
16,S A. Grid,0.4395071579097052,674
16,Learnable,0.4429263260075542,674
32,SD,0.3261895373537136,674
32,S A. Diagonal,0.35818323769516724,674
32,S A. MultiDiagonal,0.3444259694551022,674
32,S A. Grid,0.35751244220044753,674
32,Learnable,0.3205648517540204,674
64,SD,0.22677104630744005,674
64,S A. Diagonal,0.26300944020349437,674
64,S A. MultiDiagonal,0.23126790143727574,674
64,S A. Grid,0.2521853299527631,674
8,SD,0.4981306636815964,675
8,S A. Diagonal,0.5338233255177727,675
8,S A. MultiDiagonal,0.5199976035389822,675
8,S A. Grid,0.5249838263159543,675
8,Learnable,0.5350725846064467,675
16,SD,0.40860592487722464,675
16,S A. Diagonal,0.45007910182761346,675
16,S A. MultiDiagonal,0.4205541163433108,675
16,S A. Grid,0.439056465270998,675
16,Learnable,0.443863682989014,675
32,SD,0.3232476829612576,675
32,S A. Diagonal,0.36552055644081044,675
32,S A. MultiDiagonal,0.3354261169859289,675
32,S A. Grid,0.3494635677244975,675
32,Learnable,0.31618927743166864,675
64,SD,0.2194369114269154,675
64,S A. Diagonal,0.27428469125470145,675
64,S A. MultiDiagonal,0.2370370969495441,675
64,S A. Grid,0.25516210899885516,675
8,SD,0.49364428731503146,676
8,S A. Diagonal,0.5358688966381482,676
8,S A. MultiDiagonal,0.5264164059865728,676
8,S A. Grid,0.5357897760942241,676
8,Learnable,0.54654545560192,676
16,SD,0.40892528687049856,676
16,S A. Diagonal,0.45169615595803814,676
16,S A. MultiDiagonal,0.4286977965012674,676
16,S A. Grid,0.4466286364293328,676
16,Learnable,0.4519951408892192,676
32,SD,0.32911137038421556,676
32,S A. Diagonal,0.3635853817340469,676
32,S A. MultiDiagonal,0.33485072948924266,676
32,S A. Grid,0.3554396485178073,676
32,Learnable,0.3303488431639752,676
64,SD,0.2150188272563633,676
64,S A. Diagonal,0.27172677682420526,676
64,S A. MultiDiagonal,0.2536740427471533,676
64,S A. Grid,0.24524436090731255,676
8,SD,0.48649208947594585,677
8,S A. Diagonal,0.5402606725992127,677
8,S A. MultiDiagonal,0.5299554050110556,677
8,S A. Grid,0.5392029660668511,677
8,Learnable,0.5203430470481074,677
16,SD,0.41291384563712513,677
16,S A. Diagonal,0.4539357902713539,677
16,S A. MultiDiagonal,0.41444103015872896,677
16,S A. Grid,0.4382193362320903,677
16,Learnable,0.4411181484155646,677
32,SD,0.32220394093855814,677
32,S A. Diagonal,0.3652075176306041,677
32,S A. MultiDiagonal,0.3349206418715316,677
32,S A. Grid,0.3613493395746474,677
32,Learnable,0.31297078773177117,677
64,SD,0.22241355383833414,677
64,S A. Diagonal,0.26301293223522115,677
64,S A. MultiDiagonal,0.2342301368442251,677
64,S A. Grid,0.24655548849344727,677
8,SD,0.4894116676559786,678
8,S A. Diagonal,0.5392937017261483,678
8,S A. MultiDiagonal,0.5188556670229348,678
8,S A. Grid,0.538915190819819,678
8,Learnable,0.5513775493404339,678
16,SD,0.4179670011063947,678
16,S A. Diagonal,0.4534720267150416,678
16,S A. MultiDiagonal,0.4267218624059659,678
16,S A. Grid,0.4404352706634975,678
16,Learnable,0.4463280040591213,678
32,SD,0.3264626494706627,678
32,S A. Diagonal,0.36375126256076895,678
32,S A. MultiDiagonal,0.3362947557000109,678
32,S A. Grid,0.35613069220903176,678
32,Learnable,0.31002573745006184,678
64,SD,0.2150564934694706,678
64,S A. Diagonal,0.2556849638868861,678
64,S A. MultiDiagonal,0.23734018942552781,678
64,S A. Grid,0.2493465937799399,678
8,SD,0.49255855252840897,679
8,S A. Diagonal,0.5350728586546402,679
8,S A. MultiDiagonal,0.5283255897504319,679
8,S A. Grid,0.5294011250779711,679
8,Learnable,0.5238777897392877,679
16,SD,0.412159679004385,679
16,S A. Diagonal,0.45719334023248975,679
16,S A. MultiDiagonal,0.4336079742033919,679
16,S A. Grid,0.44735744051434806,679
16,Learnable,0.43796986629250545,679
32,SD,0.328499765046128,679
32,S A. Diagonal,0.36037990104228845,679
32,S A. MultiDiagonal,0.33571915710940886,679
32,S A. Grid,0.3539231368015051,679
32,Learnable,0.31498561058272045,679
64,SD,0.22359348956939032,679
64,S A. Diagonal,0.2658732864910963,679
64,S A. MultiDiagonal,0.24171665640994755,679
64,S A. Grid,0.24123605673106036,679
8,SD,0.49081040127288533,680
8,S A. Diagonal,0.5355205400127169,680
8,S A. MultiDiagonal,0.5206491940882111,680
8,S A. Grid,0.522702101967879,680
8,Learnable,0.5395549938139319,680
16,SD,0.4111059035957729,680
16,S A. Diagonal,0.4543202871299282,680
16,S A. MultiDiagonal,0.43212750025794266,680
16,S A. Grid,0.4362964814858162,680
16,Learnable,0.45140345009195815,680
32,SD,0.32608420146503164,680
32,S A. Diagonal,0.3621280333993231,680
32,S A. MultiDiagonal,0.3381203308633507,680
32,S A. Grid,0.35555598443758096,680
32,Learnable,0.3099050266101472,680
64,SD,0.2264660403659286,680
64,S A. Diagonal,0.2741754870749893,680
64,S A. MultiDiagonal,0.24777048932448004,680
64,S A. Grid,0.24754140418099396,680
8,SD,0.485622980929508,681
8,S A. Diagonal,0.5346589993604657,681
8,S A. MultiDiagonal,0.5222433170381411,681
8,S A. Grid,0.5394919119685335,681
8,Learnable,0.5373603611293469,681
16,SD,0.40967287832939947,681
16,S A. Diagonal,0.4521767811369898,681
16,S A. MultiDiagonal,0.4229287901126946,681
16,S A. Grid,0.44237443960642153,681
16,Learnable,0.420558519573744,681
32,SD,0.3276412807968171,681
32,S A. Diagonal,0.3621837455547168,681
32,S A. MultiDiagonal,0.33774745097789494,681
32,S A. Grid,0.35129218513878935,681
32,Learnable,0.3080266036110851,681
64,SD,0.22898491017695966,681
64,S A. Diagonal,0.2787182827175204,681
64,S A. MultiDiagonal,0.2689785919748404,681
64,S A. Grid,0.23531965921712805,681
8,SD,0.4919966876903333,682
8,S A. Diagonal,0.5356301442422422,682
8,S A. MultiDiagonal,0.5164204575268414,682
8,S A. Grid,0.5360429538288822,682
8,Learnable,0.541936501533382,682
16,SD,0.40724989753366947,682
16,S A. Diagonal,0.4580049407611747,682
16,S A. MultiDiagonal,0.4185249770812811,682
16,S A. Grid,0.44173605855770903,682
16,Learnable,0.43625108985041094,682
32,SD,0.3287782604386558,682
32,S A. Diagonal,0.3608284939605344,682
32,S A. MultiDiagonal,0.33163368926120135,682
32,S A. Grid,0.3595437319211974,682
32,Learnable,0.30674287937739525,682
64,SD,0.21974592919069325,682
64,S A. Diagonal,0.2609539330295537,682
64,S A. MultiDiagonal,0.24297114828345806,682
64,S A. Grid,0.24617078052783709,682
8,SD,0.4929102710304626,683
8,S A. Diagonal,0.5454900313156398,683
8,S A. MultiDiagonal,0.5155895947412934,683
8,S A. Grid,0.5316743463072462,683
8,Learnable,0.5151892558111413,683
16,SD,0.4113204588649937,683
16,S A. Diagonal,0.4539972527519823,683
16,S A. MultiDiagonal,0.4374683121001932,683
16,S A. Grid,0.4409098895561565,683
16,Learnable,0.4550628941223378,683
32,SD,0.32559962555634375,683
32,S A. Diagonal,0.3659633290175289,683
32,S A. MultiDiagonal,0.3344259748529971,683
32,S A. Grid,0.3557158912630444,683
32,Learnable,0.32722478311064207,683
64,SD,0.2173255547754387,683
64,S A. Diagonal,0.25766003269418825,683
64,S A. MultiDiagonal,0.24370263137380155,683
64,S A. Grid,0.24820893906518376,683
8,SD,0.49477687053411723,684
8,S A. Diagonal,0.539376165148705,684
8,S A. MultiDiagonal,0.5312513800456519,684
8,S A. Grid,0.533114810398882,684
8,Learnable,0.5482266542685634,684
16,SD,0.4089266925823206,684
16,S A. Diagonal,0.45519059731737166,684
16,S A. MultiDiagonal,0.42792028325796194,684
16,S A. Grid,0.43929955432537376,684
16,Learnable,0.4527656164505028,684
32,SD,0.3291277126804355,684
32,S A. Diagonal,0.3634164081631507,684
32,S A. MultiDiagonal,0.3372422168174863,684
32,S A. Grid,0.3519879317567989,684
32,Learnable,0.32782988962723136,684
64,SD,0.22116618241975386,684
64,S A. Diagonal,0.2635680874853153,684
64,S A. MultiDiagonal,0.24863208513971063,684
64,S A. Grid,0.24729244500739117,684
8,SD,0.4977997258779727,685
8,S A. Diagonal,0.534950175994696,685
8,S A. MultiDiagonal,0.5161490835501208,685
8,S A. Grid,0.5291019231744387,685
8,Learnable,0.5340461925596734,685
16,SD,0.414290021082725,685
16,S A. Diagonal,0.4545528889159746,685
16,S A. MultiDiagonal,0.41572894406278277,685
16,S A. Grid,0.4395158990551868,685
16,Learnable,0.4396115848415759,685
32,SD,0.3234433087481143,685
32,S A. Diagonal,0.35839755031182463,685
32,S A. MultiDiagonal,0.33410041333605,685
32,S A. Grid,0.3526062707251128,685
32,Learnable,0.3019361320613553,685
64,SD,0.2180472883843205,685
64,S A. Diagonal,0.2500743432431428,685
64,S A. MultiDiagonal,0.2524222271125486,685
64,S A. Grid,0.23440503415131184,685
8,SD,0.4897588114385368,686
8,S A. Diagonal,0.540833891971477,686
8,S A. MultiDiagonal,0.5352023215849532,686
8,S A. Grid,0.5350480292982407,686
8,Learnable,0.4961661612891092,686
16,SD,0.40807263928192594,686
16,S A. Diagonal,0.4505914484896866,686
16,S A. MultiDiagonal,0.4180884783740025,686
16,S A. Grid,0.43924440869802533,686
16,Learnable,0.4526506085914019,686
32,SD,0.32467572485807555,686
32,S A. Diagonal,0.3659825449473607,686
32,S A. MultiDiagonal,0.3411924316553497,686
32,S A. Grid,0.3565580381415596,686
32,Learnable,0.3215534842807807,686
64,SD,0.23688464291975425,686
64,S A. Diagonal,0.26575130271553093,686
64,S A. MultiDiagonal,0.25998765243552385,686
64,S A. Grid,0.2524613984851911,686
8,SD,0.4901415674714355,687
8,S A. Diagonal,0.5330355456288478,687
8,S A. MultiDiagonal,0.5240767700774491,687
8,S A. Grid,0.520067100969491,687
8,Learnable,0.5151220629771376,687
16,SD,0.4148499875751823,687
16,S A. Diagonal,0.4510125917271077,687
16,S A. MultiDiagonal,0.42084933072787356,687
16,S A. Grid,0.4416633598379278,687
16,Learnable,0.41908461791746476,687
32,SD,0.3282729638839125,687
32,S A. Diagonal,0.36327414048924483,687
32,S A. MultiDiagonal,0.3455960563197058,687
32,S A. Grid,0.3516706187598243,687
32,Learnable,0.31161997602361213,687
64,SD,0.2250915264770705,687
64,S A. Diagonal,0.2514184780476443,687
64,S A. MultiDiagonal,0.2477233788864054,687
64,S A. Grid,0.2501752642148861,687
8,SD,0.4909445832006437,688
8,S A. Diagonal,0.535620158915715,688
8,S A. MultiDiagonal,0.5213344642766813,688
8,S A. Grid,0.5316366220883996,688
8,Learnable,0.5415973320840958,688
16,SD,0.4158824557704509,688
16,S A. Diagonal,0.4564172190564584,688
16,S A. MultiDiagonal,0.4166689989703306,688
16,S A. Grid,0.4394871495571778,688
16,Learnable,0.43316908579260927,688
32,SD,0.32710114442022875,688
32,S A. Diagonal,0.3620077707367242,688
32,S A. MultiDiagonal,0.33540517529370106,688
32,S A. Grid,0.347473510956607,688
32,Learnable,0.30762441151284825,688
64,SD,0.2235789329390992,688
64,S A. Diagonal,0.26202110505523324,688
64,S A. MultiDiagonal,0.2436783975202378,688
64,S A. Grid,0.23514973189299043,688
8,SD,0.4938635219192159,689
8,S A. Diagonal,0.5361016596174681,689
8,S A. MultiDiagonal,0.5190649437648809,689
8,S A. Grid,0.5329766512151352,689
8,Learnable,0.5294260881741573,689
16,SD,0.41016187358712475,689
16,S A. Diagonal,0.45390277508458277,689
16,S A. MultiDiagonal,0.4300139516129122,689
16,S A. Grid,0.44646339928680717,689
16,Learnable,0.44017227614105797,689
32,SD,0.3250172593919372,689
32,S A. Diagonal,0.36424743103925916,689
32,S A. MultiDiagonal,0.3387161256995624,689
32,S A. Grid,0.3496046455653279,689
32,Learnable,0.3268069240084893,689
64,SD,0.2258211229160062,689
64,S A. Diagonal,0.267571115918382,689
64,S A. MultiDiagonal,0.24684664763565417,689
64,S A. Grid,0.2540677658043251,689
8,SD,0.4842402458520233,690
8,S A. Diagonal,0.5362048892921721,690
8,S A. MultiDiagonal,0.5178350363487806,690
8,S A. Grid,0.5404057572721929,690
8,Learnable,0.5480005739682025,690
16,SD,0.41122012234950744,690
16,S A. Diagonal,0.45357971180395024,690
16,S A. MultiDiagonal,0.43062043639839065,690
16,S A. Grid,0.4417965609168283,690
16,Learnable,0.44236414229650045,690
32,SD,0.3253316610936643,690
32,S A. Diagonal,0.3643514432031848,690
32,S A. MultiDiagonal,0.3408429524868852,690
32,S A. Grid,0.3494643582370155,690
32,Learnable,0.3264337917187448,690
64,SD,0.2282746528443546,690
64,S A. Diagonal,0.2733850533086307,690
64,S A. MultiDiagonal,0.24954364726866482,690
64,S A. Grid,0.24960508329334113,690
8,SD,0.4917630959163748,691
8,S A. Diagonal,0.5401414437657427,691
8,S A. MultiDiagonal,0.5193320144052982,691
8,S A. Grid,0.5259224680574631,691
8,Learnable,0.5224631188949367,691
16,SD,0.41065762658017746,691
16,S A. Diagonal,0.45381443519123804,691
16,S A. MultiDiagonal,0.4210584119200564,691
16,S A. Grid,0.4415875143745654,691
16,Learnable,0.42316434605088554,691
32,SD,0.32746586111727005,691
32,S A. Diagonal,0.36211451981364795,691
32,S A. MultiDiagonal,0.3334995228971138,691
32,S A. Grid,0.350891428491824,691
32,Learnable,0.31762281751398574,691
64,SD,0.22520600402857394,691
64,S A. Diagonal,0.2622026242117452,691
64,S A. MultiDiagonal,0.24601631402586926,691
64,S A. Grid,0.2505980791094049,691
8,SD,0.4907828567379279,692
8,S A. Diagonal,0.534442475770595,692
8,S A. MultiDiagonal,0.5195385599156185,692
8,S A. Grid,0.5432351887082673,692
8,Learnable,0.5394249351554272,692
16,SD,0.40726295273227614,692
16,S A. Diagonal,0.45837588623426906,692
16,S A. MultiDiagonal,0.417557027570338,692
16,S A. Grid,0.4405061879110067,692
16,Learnable,0.458042811927455,692
32,SD,0.3248295391318962,692
32,S A. Diagonal,0.3575817098485944,692
32,S A. MultiDiagonal,0.34427649353005174,692
32,S A. Grid,0.35176751147292157,692
32,Learnable,0.31164512102436875,692
64,SD,0.2236814527978304,692
64,S A. Diagonal,0.27371023702104086,692
64,S A. MultiDiagonal,0.24714634957797818,692
64,S A. Grid,0.24874431807215364,692
8,SD,0.4881479223666971,693
8,S A. Diagonal,0.5361741198412723,693
8,S A. MultiDiagonal,0.5209829156214115,693
8,S A. Grid,0.5237602728426398,693
8,Learnable,0.5111404402887445,693
16,SD,0.4150300110342531,693
16,S A. Diagonal,0.44976195701525123,693
16,S A. MultiDiagonal,0.4269952674039819,693
16,S A. Grid,0.4410555518195052,693
16,Learnable,0.4502191192970033,693
32,SD,0.3272300608554046,693
32,S A. Diagonal,0.35557914121532963,693
32,S A. MultiDiagonal,0.33623184253226174,693
32,S A. Grid,0.3527341317629361,693
32,Learnable,0.31177218388723776,693
64,SD,0.22239545702661612,693
64,S A. Diagonal,0.27884599595774945,693
64,S A. MultiDiagonal,0.2607726490977113,693
64,S A. Grid,0.25355424706106344,693
8,SD,0.4901907075022911,694
8,S A. Diagonal,0.5375992052669105,694
8,S A. MultiDiagonal,0.521819356027289,694
8,S A. Grid,0.5313919590629811,694
8,Learnable,0.5308090259042177,694
16,SD,0.41131783756326434,694
16,S A. Diagonal,0.45588289885742656,694
16,S A. MultiDiagonal,0.4220946751808806,694
16,S A. Grid,0.4402002086734248,694
16,Learnable,0.43163734745759635,694
32,SD,0.32841886214811405,694
32,S A. Diagonal,0.3652840460441845,694
32,S A. MultiDiagonal,0.3337371825842232,694
32,S A. Grid,0.35106464416029604,694
32,Learnable,0.32596329468077717,694
64,SD,0.2255413340777942,694
64,S A. Diagonal,0.27355206378715874,694
64,S A. MultiDiagonal,0.2518401903643913,694
64,S A. Grid,0.26214070037810966,694
8,SD,0.49175810412298965,695
8,S A. Diagonal,0.5376807534721764,695
8,S A. MultiDiagonal,0.5135597707332998,695
8,S A. Grid,0.5275359610107615,695
8,Learnable,0.5433318258532773,695
16,SD,0.41047576917899814,695
16,S A. Diagonal,0.4498472812248678,695
16,S A. MultiDiagonal,0.4255969844778622,695
16,S A. Grid,0.43482099186055523,695
16,Learnable,0.4362106826921423,695
32,SD,0.3277769017128951,695
32,S A. Diagonal,0.3576521795070167,695
32,S A. MultiDiagonal,0.3314682736121655,695
32,S A. Grid,0.3520336564616241,695
32,Learnable,0.3150068737130427,695
64,SD,0.2220590005162804,695
64,S A. Diagonal,0.25596436701572767,695
64,S A. MultiDiagonal,0.23880813656483124,695
64,S A. Grid,0.2520687395590051,695
8,SD,0.49424512279927085,696
8,S A. Diagonal,0.54306690551381,696
8,S A. MultiDiagonal,0.5329827079716146,696
8,S A. Grid,0.5298950695746797,696
8,Learnable,0.5378696609374721,696
16,SD,0.41084606809795343,696
16,S A. Diagonal,0.4540865523791203,696
16,S A. MultiDiagonal,0.4343913986409439,696
16,S A. Grid,0.4441520797128561,696
16,Learnable,0.4298934891674913,696
32,SD,0.3242521294049253,696
32,S A. Diagonal,0.3634554455175135,696
32,S A. MultiDiagonal,0.3336165102973113,696
32,S A. Grid,0.3474273754523222,696
32,Learnable,0.315936101959255,696
64,SD,0.21189732981544945,696
64,S A. Diagonal,0.2646506652273146,696
64,S A. MultiDiagonal,0.24876272256893991,696
64,S A. Grid,0.242451489209428,696
8,SD,0.4869778308188339,697
8,S A. Diagonal,0.5410007828537654,697
8,S A. MultiDiagonal,0.5220117836978502,697
8,S A. Grid,0.5322854615063266,697
8,Learnable,0.5250034422340883,697
16,SD,0.4093916824525423,697
16,S A. Diagonal,0.4584701514225837,697
16,S A. MultiDiagonal,0.4329290891206127,697
16,S A. Grid,0.43835024597915406,697
16,Learnable,0.447394824127914,697
32,SD,0.32264683175139397,697
32,S A. Diagonal,0.3582853855506484,697
32,S A. MultiDiagonal,0.33290692673375377,697
32,S A. Grid,0.34864855973853665,697
32,Learnable,0.3178038279729949,697
64,SD,0.22455612324018712,697
64,S A. Diagonal,0.25660554304278027,697
64,S A. MultiDiagonal,0.24302064184527303,697
64,S A. Grid,0.24926523902343767,697
8,SD,0.4967197906195193,698
8,S A. Diagonal,0.5442063516694233,698
8,S A. MultiDiagonal,0.5331768530168967,698
8,S A. Grid,0.5304802199622701,698
8,Learnable,0.49887211015134414,698
16,SD,0.40826606128562115,698
16,S A. Diagonal,0.4493721112890107,698
16,S A. MultiDiagonal,0.42492443871451097,698
16,S A. Grid,0.43696726400890595,698
16,Learnable,0.4336514923432861,698
32,SD,0.32950887788993793,698
32,S A. Diagonal,0.3599396376035444,698
32,S A. MultiDiagonal,0.3416952970051899,698
32,S A. Grid,0.348204397775712,698
32,Learnable,0.3111466445644573,698
64,SD,0.22082991259287932,698
64,S A. Diagonal,0.2637330753677836,698
64,S A. MultiDiagonal,0.24621541515827589,698
64,S A. Grid,0.23666396079020688,698
8,SD,0.49282143342730733,699
8,S A. Diagonal,0.5345889397244138,699
8,S A. MultiDiagonal,0.5206551371294942,699
8,S A. Grid,0.5249642868200008,699
8,Learnable,0.5377821170762644,699
16,SD,0.40437485711808974,699
16,S A. Diagonal,0.45259491564333715,699
16,S A. MultiDiagonal,0.4241902885898588,699
16,S A. Grid,0.44098651275579637,699
16,Learnable,0.43378756520617745,699
32,SD,0.32430084178065466,699
32,S A. Diagonal,0.35628040691762247,699
32,S A. MultiDiagonal,0.33528620599428377,699
32,S A. Grid,0.3512011089392476,699
32,Learnable,0.32228433486385405,699
64,SD,0.23138828610875423,699
64,S A. Diagonal,0.25835630431830187,699
64,S A. MultiDiagonal,0.2473842142699401,699
64,S A. Grid,0.23852749921014482,699
8,SD,0.4899015997095637,700
8,S A. Diagonal,0.5368786599437279,700
8,S A. MultiDiagonal,0.5281033851772609,700
8,S A. Grid,0.5347044160316041,700
8,Learnable,0.5389821070534051,700
16,SD,0.41285395080492715,700
16,S A. Diagonal,0.44961928608194746,700
16,S A. MultiDiagonal,0.41752444737741207,700
16,S A. Grid,0.4377908626036691,700
16,Learnable,0.44283164453220725,700
32,SD,0.3261771319485373,700
32,S A. Diagonal,0.3620845009164334,700
32,S A. MultiDiagonal,0.3346453855114083,700
32,S A. Grid,0.35746520446885743,700
32,Learnable,0.32874864858553043,700
64,SD,0.2351927421928945,700
64,S A. Diagonal,0.2647912788147439,700
64,S A. MultiDiagonal,0.24786584452353988,700
64,S A. Grid,0.2403200395098011,700
8,SD,0.482601352286045,701
8,S A. Diagonal,0.5409844055627345,701
8,S A. MultiDiagonal,0.5174258152908408,701
8,S A. Grid,0.5287700436376411,701
8,Learnable,0.5381940176641294,701
16,SD,0.41296436595036945,701
16,S A. Diagonal,0.44854644153526463,701
16,S A. MultiDiagonal,0.4226172964485158,701
16,S A. Grid,0.44614580207181725,701
16,Learnable,0.4254613880247232,701
32,SD,0.32477832424827957,701
32,S A. Diagonal,0.3661951689669318,701
32,S A. MultiDiagonal,0.33519129486813426,701
32,S A. Grid,0.35887493241419327,701
32,Learnable,0.31994719435595126,701
64,SD,0.2268826198850162,701
64,S A. Diagonal,0.26492800930075966,701
64,S A. MultiDiagonal,0.24201694366817206,701
64,S A. Grid,0.24479000900778985,701
8,SD,0.4898076396660719,702
8,S A. Diagonal,0.5302815238890258,702
8,S A. MultiDiagonal,0.5337222170502007,702
8,S A. Grid,0.5312869284182908,702
8,Learnable,0.5328090434568057,702
16,SD,0.41052360873010474,702
16,S A. Diagonal,0.4471484200050825,702
16,S A. MultiDiagonal,0.4165073329495057,702
16,S A. Grid,0.44695172172687614,702
16,Learnable,0.44032269392160883,702
32,SD,0.3225544735753847,702
32,S A. Diagonal,0.3581167519390218,702
32,S A. MultiDiagonal,0.33449959054834055,702
32,S A. Grid,0.34771500634444397,702
32,Learnable,0.31601475936586076,702
64,SD,0.2194375269319513,702
64,S A. Diagonal,0.26856375877825633,702
64,S A. MultiDiagonal,0.23882563702423987,702
64,S A. Grid,0.2404766835961707,702
8,SD,0.48385226312810575,703
8,S A. Diagonal,0.5391627881153135,703
8,S A. MultiDiagonal,0.5305347810907894,703
8,S A. Grid,0.5294100855750303,703
8,Learnable,0.5450027035439581,703
16,SD,0.4129155371743339,703
16,S A. Diagonal,0.4511485659875344,703
16,S A. MultiDiagonal,0.42559321799819105,703
16,S A. Grid,0.4454942365433592,703
16,Learnable,0.449382310027019,703
32,SD,0.32377453958123115,703
32,S A. Diagonal,0.36171439109117554,703
32,S A. MultiDiagonal,0.3414106129858027,703
32,S A. Grid,0.3522682826734796,703
32,Learnable,0.3384536446444558,703
64,SD,0.23057432757755414,703
64,S A. Diagonal,0.26845124646660073,703
64,S A. MultiDiagonal,0.24005840365972636,703
64,S A. Grid,0.24743798485804935,703
8,SD,0.4902348131506696,704
8,S A. Diagonal,0.5364930054686243,704
8,S A. MultiDiagonal,0.5167535411831403,704
8,S A. Grid,0.5254624345731147,704
8,Learnable,0.5376097399603156,704
16,SD,0.4117370444430374,704
16,S A. Diagonal,0.4501283992562536,704
16,S A. MultiDiagonal,0.4191592697698601,704
16,S A. Grid,0.44126386126881934,704
16,Learnable,0.43964096997266977,704
32,SD,0.3230390816355724,704
32,S A. Diagonal,0.3623786707197355,704
32,S A. MultiDiagonal,0.3369464174992484,704
32,S A. Grid,0.3531002408005045,704
32,Learnable,0.32481870057372025,704
64,SD,0.21610481819868216,704
64,S A. Diagonal,0.26671046125193576,704
64,S A. MultiDiagonal,0.25022287073018884,704
64,S A. Grid,0.2596835967002357,704
8,SD,0.4935346596390382,705
8,S A. Diagonal,0.5389015283846543,705
8,S A. MultiDiagonal,0.5141558437373763,705
8,S A. Grid,0.5320980337359407,705
8,Learnable,0.5283681452853085,705
16,SD,0.41620852806772235,705
16,S A. Diagonal,0.45033905262203533,705
16,S A. MultiDiagonal,0.424078327266039,705
16,S A. Grid,0.4390010862044733,705
16,Learnable,0.43561863788836097,705
32,SD,0.3238467383236452,705
32,S A. Diagonal,0.3640238297188888,705
32,S A. MultiDiagonal,0.33403472117587213,705
32,S A. Grid,0.3495124555065157,705
32,Learnable,0.31139300968201994,705
64,SD,0.22821878989234565,705
64,S A. Diagonal,0.2637714304901673,705
64,S A. MultiDiagonal,0.24721288693110677,705
64,S A. Grid,0.2446480324773837,705
8,SD,0.49027793496974087,706
8,S A. Diagonal,0.5493933838750155,706
8,S A. MultiDiagonal,0.5283951541649112,706
8,S A. Grid,0.5271599098114909,706
8,Learnable,0.5404314812107296,706
16,SD,0.4105808048503162,706
16,S A. Diagonal,0.454116614611941,706
16,S A. MultiDiagonal,0.42002744458541785,706
16,S A. Grid,0.44017355877952125,706
16,Learnable,0.43606978405808483,706
32,SD,0.3282110236405593,706
32,S A. Diagonal,0.362024512492871,706
32,S A. MultiDiagonal,0.3322772893919262,706
32,S A. Grid,0.34986981194935607,706
32,Learnable,0.3155340677988757,706
64,SD,0.2298301563098355,706
64,S A. Diagonal,0.26136665109656876,706
64,S A. MultiDiagonal,0.25078280589355456,706
64,S A. Grid,0.24466356105738746,706
8,SD,0.4868826716458697,707
8,S A. Diagonal,0.5381935908012143,707
8,S A. MultiDiagonal,0.5312306784026622,707
8,S A. Grid,0.5286895760417744,707
8,Learnable,0.537946151642702,707
16,SD,0.4092205262129478,707
16,S A. Diagonal,0.4562972166103355,707
16,S A. MultiDiagonal,0.42439424769342976,707
16,S A. Grid,0.43429870616774485,707
16,Learnable,0.44392669261360396,707
32,SD,0.3275503612078725,707
32,S A. Diagonal,0.3585549365177374,707
32,S A. MultiDiagonal,0.33373888995915413,707
32,S A. Grid,0.3580804959383846,707
32,Learnable,0.32467668700111285,707
64,SD,0.22697125206047142,707
64,S A. Diagonal,0.2738789597626391,707
64,S A. MultiDiagonal,0.24590456461942475,707
64,S A. Grid,0.255909388058639,707
8,SD,0.48827331462067514,708
8,S A. Diagonal,0.5382470365591894,708
8,S A. MultiDiagonal,0.5191856827403324,708
8,S A. Grid,0.5248287934013202,708
8,Learnable,0.5092788440862954,708
16,SD,0.41248445484142304,708
16,S A. Diagonal,0.4549650654118975,708
16,S A. MultiDiagonal,0.4189461749966282,708
16,S A. Grid,0.43671315034958447,708
16,Learnable,0.44769942550679653,708
32,SD,0.3244657711622777,708
32,S A. Diagonal,0.3616432872191432,708
32,S A. MultiDiagonal,0.3423087168655355,708
32,S A. Grid,0.3494006358413635,708
32,Learnable,0.3180861375339339,708
64,SD,0.22119622908070213,708
64,S A. Diagonal,0.26133338334267325,708
64,S A. MultiDiagonal,0.24293857399567403,708
64,S A. Grid,0.23684560319176656,708
8,SD,0.48800790252401116,709
8,S A. Diagonal,0.5359708585689461,709
8,S A. MultiDiagonal,0.5326797028238501,709
8,S A. Grid,0.5212201055878807,709
8,Learnable,0.5382211997503744,709
16,SD,0.41141959816820434,709
16,S A. Diagonal,0.4528804826624576,709
16,S A. MultiDiagonal,0.4177279068849178,709
16,S A. Grid,0.4424824633680323,709
16,Learnable,0.44261098189301545,709
32,SD,0.33066229453630663,709
32,S A. Diagonal,0.3666139524552763,709
32,S A. MultiDiagonal,0.3334449739757471,709
32,S A. Grid,0.35324802402828326,709
32,Learnable,0.3355829717558055,709
64,SD,0.21750561921957373,709
64,S A. Diagonal,0.2755462243602378,709
64,S A. MultiDiagonal,0.24932485467400017,709
64,S A. Grid,0.24593504029394817,709
8,SD,0.4911579398108552,710
8,S A. Diagonal,0.5371070703425851,710
8,S A. MultiDiagonal,0.5232674905444631,710
8,S A. Grid,0.5414435169037405,710
8,Learnable,0.5296582412801895,710
16,SD,0.411982329469065,710
16,S A. Diagonal,0.4519451622139029,710
16,S A. MultiDiagonal,0.4368940048380672,710
16,S A. Grid,0.43668862286597876,710
16,Learnable,0.428263338901045,710
32,SD,0.3289159692240534,710
32,S A. Diagonal,0.35861642961896956,710
32,S A. MultiDiagonal,0.33516670012733796,710
32,S A. Grid,0.35872087858209434,710
32,Learnable,0.3153115011892068,710
64,SD,0.21904209451027612,710
64,S A. Diagonal,0.2734136927997491,710
64,S A. MultiDiagonal,0.24606637676252174,710
64,S A. Grid,0.25485784836425274,710
8,SD,0.49019131640754365,711
8,S A. Diagonal,0.5415984464670324,711
8,S A. MultiDiagonal,0.5220182877869218,711
8,S A. Grid,0.5309033516555821,711
8,Learnable,0.5445321830866009,711
16,SD,0.4080940132576512,711
16,S A. Diagonal,0.45242525754630036,711
16,S A. MultiDiagonal,0.4305099169455518,711
16,S A. Grid,0.44275456356317505,711
16,Learnable,0.4303586788896564,711
32,SD,0.32456592538649554,711
32,S A. Diagonal,0.36174131299284196,711
32,S A. MultiDiagonal,0.3386876881908943,711
32,S A. Grid,0.3523711084817296,711
32,Learnable,0.3233605592822864,711
64,SD,0.21760316247139397,711
64,S A. Diagonal,0.26312486193735696,711
64,S A. MultiDiagonal,0.23699625880230202,711
64,S A. Grid,0.25745757618100257,711
8,SD,0.4976416387039202,712
8,S A. Diagonal,0.5376256401214912,712
8,S A. MultiDiagonal,0.5208766203132372,712
8,S A. Grid,0.5314916935753445,712
8,Learnable,0.5498466256770298,712
16,SD,0.41170770829308845,712
16,S A. Diagonal,0.4520766298012283,712
16,S A. MultiDiagonal,0.42866456334034025,712
16,S A. Grid,0.43589470522904517,712
16,Learnable,0.42384749455620385,712
32,SD,0.3258106377817498,712
32,S A. Diagonal,0.3618895243216246,712
32,S A. MultiDiagonal,0.3332528986423646,712
32,S A. Grid,0.3518300848749497,712
32,Learnable,0.3101881891371917,712
64,SD,0.21994589040462856,712
64,S A. Diagonal,0.25676418705049125,712
64,S A. MultiDiagonal,0.24717122868790517,712
64,S A. Grid,0.24006048389727458,712
8,SD,0.49099602807651765,713
8,S A. Diagonal,0.5393026684005395,713
8,S A. MultiDiagonal,0.5237985424011886,713
8,S A. Grid,0.5343904610667822,713
8,Learnable,0.5078232614466777,713
16,SD,0.4144979810797563,713
16,S A. Diagonal,0.45865982082222656,713
16,S A. MultiDiagonal,0.42634953720782354,713
16,S A. Grid,0.43949582730281767,713
16,Learnable,0.4488137262738305,713
32,SD,0.3250621642517223,713
32,S A. Diagonal,0.36118805547786403,713
32,S A. MultiDiagonal,0.3356514424200178,713
32,S A. Grid,0.356266335891729,713
32,Learnable,0.3221091705284991,713
64,SD,0.22150733359443375,713
64,S A. Diagonal,0.27084155459891396,713
64,S A. MultiDiagonal,0.2406510158861751,713
64,S A. Grid,0.2422928224126946,713
8,SD,0.49313307008574936,714
8,S A. Diagonal,0.5353933024432612,714
8,S A. MultiDiagonal,0.522480965671055,714
8,S A. Grid,0.5346576828102608,714
8,Learnable,0.5284846664006188,714
16,SD,0.4126671699206623,714
16,S A. Diagonal,0.4595490483531059,714
16,S A. MultiDiagonal,0.43000876856245895,714
16,S A. Grid,0.4400533705293146,714
16,Learnable,0.4285273359182754,714
32,SD,0.32531578763837377,714
32,S A. Diagonal,0.35669366469418984,714
32,S A. MultiDiagonal,0.3418388986932438,714
32,S A. Grid,0.3506812715216029,714
32,Learnable,0.3061290432128516,714
64,SD,0.2211023617081209,714
64,S A. Diagonal,0.270898412706352,714
64,S A. MultiDiagonal,0.2357429553989412,714
64,S A. Grid,0.2652172678020686,714
8,SD,0.4966046264514912,715
8,S A. Diagonal,0.5435244730038804,715
8,S A. MultiDiagonal,0.5316142734508891,715
8,S A. Grid,0.5287555610984547,715
8,Learnable,0.5158129782420979,715
16,SD,0.4133859669191523,715
16,S A. Diagonal,0.44911385179805907,715
16,S A. MultiDiagonal,0.42592730951894126,715
16,S A. Grid,0.4466422034133493,715
16,Learnable,0.4110734081912384,715
32,SD,0.3252714909854426,715
32,S A. Diagonal,0.3656337919575533,715
32,S A. MultiDiagonal,0.3354716357520047,715
32,S A. Grid,0.35930481437706835,715
32,Learnable,0.3201620244475244,715
64,SD,0.22946909144905298,715
64,S A. Diagonal,0.2526980803903933,715
64,S A. MultiDiagonal,0.24109398679099486,715
64,S A. Grid,0.2583265609098495,715
8,SD,0.49265514973517477,716
8,S A. Diagonal,0.5440181048535992,716
8,S A. MultiDiagonal,0.5193258099326258,716
8,S A. Grid,0.5305524298347866,716
8,Learnable,0.5516525853315362,716
16,SD,0.40800703778150266,716
16,S A. Diagonal,0.45141726162153384,716
16,S A. MultiDiagonal,0.42521495298546186,716
16,S A. Grid,0.43311582056936493,716
16,Learnable,0.4277260924802483,716
32,SD,0.3280038809847168,716
32,S A. Diagonal,0.365238224081841,716
32,S A. MultiDiagonal,0.33569385062125473,716
32,S A. Grid,0.3501177138179285,716
32,Learnable,0.31818698841979115,716
64,SD,0.2244543064964434,716
64,S A. Diagonal,0.26415830378326743,716
64,S A. MultiDiagonal,0.23951220534986645,716
64,S A. Grid,0.2513741204261314,716
8,SD,0.48867674429065033,717
8,S A. Diagonal,0.5406451002886941,717
8,S A. MultiDiagonal,0.5182144900368593,717
8,S A. Grid,0.5249928675998661,717
8,Learnable,0.5139305746587909,717
16,SD,0.41363262035905013,717
16,S A. Diagonal,0.451790008104473,717
16,S A. MultiDiagonal,0.4224985078586623,717
16,S A. Grid,0.43634388982820604,717
16,Learnable,0.4534648300089705,717
32,SD,0.3282936395970133,717
32,S A. Diagonal,0.36076257565119485,717
32,S A. MultiDiagonal,0.33354536903642706,717
32,S A. Grid,0.3570695089323632,717
32,Learnable,0.30404275401670183,717
64,SD,0.21685278578163858,717
64,S A. Diagonal,0.2689334870265464,717
64,S A. MultiDiagonal,0.24252160875944656,717
64,S A. Grid,0.241591400432673,717
8,SD,0.4892692599574792,718
8,S A. Diagonal,0.5367449201593224,718
8,S A. MultiDiagonal,0.5247913079708415,718
8,S A. Grid,0.5207699073463723,718
8,Learnable,0.5020691534630596,718
16,SD,0.41707096917575415,718
16,S A. Diagonal,0.45208941600485053,718
16,S A. MultiDiagonal,0.42675060693566735,718
16,S A. Grid,0.4390616691376825,718
16,Learnable,0.4305781321879934,718
32,SD,0.32331104438666064,718
32,S A. Diagonal,0.36376494274040394,718
32,S A. MultiDiagonal,0.34134260021839546,718
32,S A. Grid,0.34699866903314813,718
32,Learnable,0.3240897380489349,718
64,SD,0.21873955163057301,718
64,S A. Diagonal,0.2524007416376196,718
64,S A. MultiDiagonal,0.24313021919282185,718
64,S A. Grid,0.2382440368960362,718
8,SD,0.491554239717744,719
8,S A. Diagonal,0.5378490818708851,719
8,S A. MultiDiagonal,0.5239055515759343,719
8,S A. Grid,0.5373203864174972,719
8,Learnable,0.5565427219811648,719
16,SD,0.40756545233562214,719
16,S A. Diagonal,0.4481344160330061,719
16,S A. MultiDiagonal,0.42717503056806766,719
16,S A. Grid,0.44339815098096863,719
16,Learnable,0.4403947582496922,719
32,SD,0.32442431794838233,719
32,S A. Diagonal,0.3585208070048305,719
32,S A. MultiDiagonal,0.3420876108917528,719
32,S A. Grid,0.3572252180468465,719
32,Learnable,0.3135810779082563,719
64,SD,0.21642565892884477,719
64,S A. Diagonal,0.25925390046110264,719
64,S A. MultiDiagonal,0.2500854526204607,719
64,S A. Grid,0.25477660983163064,719
8,SD,0.49328413473627236,720
8,S A. Diagonal,0.541317080799802,720
8,S A. MultiDiagonal,0.519830276023068,720
8,S A. Grid,0.5228940332366714,720
8,Learnable,0.532721731370394,720
16,SD,0.41138497622620396,720
16,S A. Diagonal,0.4533330069103083,720
16,S A. MultiDiagonal,0.423453165632392,720
16,S A. Grid,0.438597019559513,720
16,Learnable,0.45197034519183554,720
32,SD,0.32389759580005817,720
32,S A. Diagonal,0.36421982260915,720
32,S A. MultiDiagonal,0.3304205665025764,720
32,S A. Grid,0.35060349178992406,720
32,Learnable,0.3144278411880505,720
64,SD,0.22287713137203927,720
64,S A. Diagonal,0.25569305335395764,720
64,S A. MultiDiagonal,0.24446827463535534,720
64,S A. Grid,0.24478175951826284,720
8,SD,0.49083304838555797,721
8,S A. Diagonal,0.5403743563652791,721
8,S A. MultiDiagonal,0.5328098544777585,721
8,S A. Grid,0.5406927677748525,721
8,Learnable,0.5248365372059005,721
16,SD,0.4098658549161926,721
16,S A. Diagonal,0.4613658847248696,721
16,S A. MultiDiagonal,0.42080582450626997,721
16,S A. Grid,0.4389337139122592,721
16,Learnable,0.4380780169539723,721
32,SD,0.32250386286417526,721
32,S A. Diagonal,0.36089391224354117,721
32,S A. MultiDiagonal,0.3411162946203365,721
32,S A. Grid,0.35442916113833545,721
32,Learnable,0.31917067658768583,721
64,SD,0.22206817406559073,721
64,S A. Diagonal,0.26015395472162783,721
64,S A. MultiDiagonal,0.2428100220708565,721
64,S A. Grid,0.2640230382481469,721
8,SD,0.4985767671941223,722
8,S A. Diagonal,0.5368988868495623,722
8,S A. MultiDiagonal,0.5178422374972601,722
8,S A. Grid,0.5292809943624109,722
8,Learnable,0.5390270653256242,722
16,SD,0.413121287816688,722
16,S A. Diagonal,0.44949232536555284,722
16,S A. MultiDiagonal,0.4261874916574302,722
16,S A. Grid,0.43789957435442106,722
16,Learnable,0.443165444901761,722
32,SD,0.32724560021655097,722
32,S A. Diagonal,0.36078629110890564,722
32,S A. MultiDiagonal,0.3315712787088605,722
32,S A. Grid,0.3489099581327262,722
32,Learnable,0.32327179922093174,722
64,SD,0.22129659757250897,722
64,S A. Diagonal,0.2563343037192561,722
64,S A. MultiDiagonal,0.2583467050857323,722
64,S A. Grid,0.2519839831245061,722
8,SD,0.4908775120747313,723
8,S A. Diagonal,0.5336267227389417,723
8,S A. MultiDiagonal,0.5256368201802673,723
8,S A. Grid,0.5358066220437754,723
8,Learnable,0.5459838818943705,723
16,SD,0.4127416010701229,723
16,S A. Diagonal,0.4549023894659447,723
16,S A. MultiDiagonal,0.41313011391756976,723
16,S A. Grid,0.4385322850401374,723
16,Learnable,0.45665956315790535,723
32,SD,0.32441754794683597,723
32,S A. Diagonal,0.35947943293109197,723
32,S A. MultiDiagonal,0.3323861596515313,723
32,S A. Grid,0.35937240886897176,723
32,Learnable,0.31998095869188337,723
64,SD,0.22199166555307473,723
64,S A. Diagonal,0.25201647468206984,723
64,S A. MultiDiagonal,0.2427511279570348,723
64,S A. Grid,0.24921343879040617,723
8,SD,0.4950036093339138,724
8,S A. Diagonal,0.5324182998544814,724
8,S A. MultiDiagonal,0.5262731116656333,724
8,S A. Grid,0.5178953665332685,724
8,Learnable,0.534485548723502,724
16,SD,0.4139627859471792,724
16,S A. Diagonal,0.45544943645637026,724
16,S A. MultiDiagonal,0.430026883481142,724
16,S A. Grid,0.44558746449836006,724
16,Learnable,0.423020774883881,724
32,SD,0.3295311023120886,724
32,S A. Diagonal,0.3594822760404588,724
32,S A. MultiDiagonal,0.33233886768040344,724
32,S A. Grid,0.351895129369314,724
32,Learnable,0.3211891702828208,724
64,SD,0.21969106150154163,724
64,S A. Diagonal,0.26357214933495,724
64,S A. MultiDiagonal,0.24336821611564335,724
64,S A. Grid,0.2523288314117308,724
8,SD,0.4908839529308364,725
8,S A. Diagonal,0.5333212790568402,725
8,S A. MultiDiagonal,0.5305065150603275,725
8,S A. Grid,0.5219360158170857,725
8,Learnable,0.5116558592294514,725
16,SD,0.41008100888374555,725
16,S A. Diagonal,0.4434378655285618,725
16,S A. MultiDiagonal,0.4287293833973814,725
16,S A. Grid,0.4427544265872336,725
16,Learnable,0.45421683148685954,725
32,SD,0.3278465154429595,725
32,S A. Diagonal,0.36413342747693167,725
32,S A. MultiDiagonal,0.3340755950591344,725
32,S A. Grid,0.3482822922737274,725
32,Learnable,0.30678254070489497,725
64,SD,0.21986301347446008,725
64,S A. Diagonal,0.2758737740206447,725
64,S A. MultiDiagonal,0.2428734237515566,725
64,S A. Grid,0.23671958942712895,725
8,SD,0.4913764691262435,726
8,S A. Diagonal,0.5330802958081621,726
8,S A. MultiDiagonal,0.5364585098171635,726
8,S A. Grid,0.5375297530979256,726
8,Learnable,0.541896494727777,726
16,SD,0.4132694093798134,726
16,S A. Diagonal,0.4555914146648263,726
16,S A. MultiDiagonal,0.423757129754638,726
16,S A. Grid,0.4429792813255081,726
16,Learnable,0.44181994193882157,726
32,SD,0.32621077059809556,726
32,S A. Diagonal,0.3621921856419643,726
32,S A. MultiDiagonal,0.3387545416942141,726
32,S A. Grid,0.3519846922180416,726
32,Learnable,0.2994422748634741,726
64,SD,0.2158769704090009,726
64,S A. Diagonal,0.26835041292738604,726
64,S A. MultiDiagonal,0.24416901215680578,726
64,S A. Grid,0.24537332023300576,726
8,SD,0.4957647643500629,727
8,S A. Diagonal,0.5389908580871272,727
8,S A. MultiDiagonal,0.518687976933334,727
8,S A. Grid,0.5126856510807816,727
8,Learnable,0.5084085705778425,727
16,SD,0.4099057875596676,727
16,S A. Diagonal,0.4519463636552988,727
16,S A. MultiDiagonal,0.43115928053211894,727
16,S A. Grid,0.44535519781128546,727
16,Learnable,0.4421019014345051,727
32,SD,0.32740034035031984,727
32,S A. Diagonal,0.3628030860742078,727
32,S A. MultiDiagonal,0.3360921909753307,727
32,S A. Grid,0.3517211806450597,727
32,Learnable,0.31528791709882165,727
64,SD,0.22736080684163176,727
64,S A. Diagonal,0.2691990343504087,727
64,S A. MultiDiagonal,0.2528544433391389,727
64,S A. Grid,0.2474981344101312,727
8,SD,0.4943501443874075,728
8,S A. Diagonal,0.5391384402210273,728
8,S A. MultiDiagonal,0.5258913884073468,728
8,S A. Grid,0.5314738791165412,728
8,Learnable,0.49899987097129106,728
16,SD,0.4102730883655516,728
16,S A. Diagonal,0.45182483556339337,728
16,S A. MultiDiagonal,0.4232848114747105,728
16,S A. Grid,0.43856827312122176,728
16,Learnable,0.4183327503748233,728
32,SD,0.32551326697819005,728
32,S A. Diagonal,0.36050367944145245,728
32,S A. MultiDiagonal,0.332152854302759,728
32,S A. Grid,0.3600632170391633,728
32,Learnable,0.3086364047508069,728
64,SD,0.2258213954144957,728
64,S A. Diagonal,0.27828036923042293,728
64,S A. MultiDiagonal,0.25719785099060866,728
64,S A. Grid,0.24191613196870038,728
8,SD,0.49231921275396273,729
8,S A. Diagonal,0.5381272455155758,729
8,S A. MultiDiagonal,0.5150323275042397,729
8,S A. Grid,0.5348346710125297,729
8,Learnable,0.5222658493535559,729
16,SD,0.4127585521486273,729
16,S A. Diagonal,0.45350763559167273,729
16,S A. MultiDiagonal,0.4116845302561304,729
16,S A. Grid,0.4409278309670574,729
16,Learnable,0.4475605074003064,729
32,SD,0.3246811167563701,729
32,S A. Diagonal,0.3640097440722607,729
32,S A. MultiDiagonal,0.34325932637309703,729
32,S A. Grid,0.35321274715827866,729
32,Learnable,0.30914890813021056,729
64,SD,0.22010581820924388,729
64,S A. Diagonal,0.27572295289686205,729
64,S A. MultiDiagonal,0.234129472917675,729
64,S A. Grid,0.2501738167981913,729
8,SD,0.4948114414234946,730
8,S A. Diagonal,0.5407068769069403,730
8,S A. MultiDiagonal,0.5220295463212687,730
8,S A. Grid,0.528263499902766,730
8,Learnable,0.5382855624137546,730
16,SD,0.41406986626292636,730
16,S A. Diagonal,0.4498583956197849,730
16,S A. MultiDiagonal,0.4227380427882845,730
16,S A. Grid,0.4434804077962073,730
16,Learnable,0.4330079327670108,730
32,SD,0.3239837612665004,730
32,S A. Diagonal,0.3649546057707803,730
32,S A. MultiDiagonal,0.332646722778337,730
32,S A. Grid,0.3515354963209296,730
32,Learnable,0.33671579301092114,730
64,SD,0.22653376555257732,730
64,S A. Diagonal,0.2754804599663573,730
64,S A. MultiDiagonal,0.23582730477710012,730
64,S A. Grid,0.24531368858497576,730
8,SD,0.48935453187955036,731
8,S A. Diagonal,0.5418402106315352,731
8,S A. MultiDiagonal,0.529790681102607,731
8,S A. Grid,0.5235184154090624,731
8,Learnable,0.5087007003182507,731
16,SD,0.41054589638354555,731
16,S A. Diagonal,0.4440636556158155,731
16,S A. MultiDiagonal,0.43265928497145045,731
16,S A. Grid,0.43913517020663917,731
16,Learnable,0.42721473912804914,731
32,SD,0.32515726715706605,731
32,S A. Diagonal,0.36258755709799206,731
32,S A. MultiDiagonal,0.33227601157434017,731
32,S A. Grid,0.34520706044976535,731
32,Learnable,0.31183386543480995,731
64,SD,0.21830104914208948,731
64,S A. Diagonal,0.26274427520371724,731
64,S A. MultiDiagonal,0.25506961174906595,731
64,S A. Grid,0.26458780267891546,731
8,SD,0.49379199931684814,732
8,S A. Diagonal,0.537273940148274,732
8,S A. MultiDiagonal,0.5256321766341282,732
8,S A. Grid,0.5394467789430655,732
8,Learnable,0.5411898498893665,732
16,SD,0.4115389180303509,732
16,S A. Diagonal,0.4501448855848271,732
16,S A. MultiDiagonal,0.4316483228889547,732
16,S A. Grid,0.4385332549828467,732
16,Learnable,0.42682550602924857,732
32,SD,0.3222480932555799,732
32,S A. Diagonal,0.3647936758931714,732
32,S A. MultiDiagonal,0.3311664656392601,732
32,S A. Grid,0.35083603512573014,732
32,Learnable,0.31903142295428355,732
64,SD,0.22865139117166097,732
64,S A. Diagonal,0.2577796959450479,732
64,S A. MultiDiagonal,0.25038647270762393,732
64,S A. Grid,0.2556939565259961,732
8,SD,0.48562282636485665,733
8,S A. Diagonal,0.5364946729854226,733
8,S A. MultiDiagonal,0.5103487517171972,733
8,S A. Grid,0.5325371914103472,733
8,Learnable,0.5186375346211277,733
16,SD,0.4118386476412105,733
16,S A. Diagonal,0.45222946288177035,733
16,S A. MultiDiagonal,0.4213994773806927,733
16,S A. Grid,0.44318643495245347,733
16,Learnable,0.4503758566231652,733
32,SD,0.323413669381797,733
32,S A. Diagonal,0.36338327744527044,733
32,S A. MultiDiagonal,0.33653307341695404,733
32,S A. Grid,0.3542205018871732,733
32,Learnable,0.3251557101791736,733
64,SD,0.22207356717779955,733
64,S A. Diagonal,0.2683074406941448,733
64,S A. MultiDiagonal,0.24197632215564668,733
64,S A. Grid,0.24204147902906104,733
8,SD,0.4871963291662058,734
8,S A. Diagonal,0.5290720524707776,734
8,S A. MultiDiagonal,0.5116869711916736,734
8,S A. Grid,0.5322825087928601,734
8,Learnable,0.541617552603102,734
16,SD,0.4124619869204954,734
16,S A. Diagonal,0.45059586391416945,734
16,S A. MultiDiagonal,0.4197232102211842,734
16,S A. Grid,0.4465479859564364,734
16,Learnable,0.44879707024654925,734
32,SD,0.32352724159278695,734
32,S A. Diagonal,0.3612743609438892,734
32,S A. MultiDiagonal,0.3346322561273265,734
32,S A. Grid,0.3514311736961391,734
32,Learnable,0.32107235439020754,734
64,SD,0.22400891570674625,734
64,S A. Diagonal,0.27529416594491585,734
64,S A. MultiDiagonal,0.2485775814842654,734
64,S A. Grid,0.23751295127286712,734
8,SD,0.48996641873023933,735
8,S A. Diagonal,0.5485973729333823,735
8,S A. MultiDiagonal,0.5251012543507464,735
8,S A. Grid,0.5415701965954473,735
8,Learnable,0.5107308529685887,735
16,SD,0.40895702761320146,735
16,S A. Diagonal,0.44760689464275616,735
16,S A. MultiDiagonal,0.422910741814547,735
16,S A. Grid,0.4367649894119722,735
16,Learnable,0.4392489609431045,735
32,SD,0.3238197977301106,735
32,S A. Diagonal,0.3636646585430125,735
32,S A. MultiDiagonal,0.3359601612408166,735
32,S A. Grid,0.36277501000318746,735
32,Learnable,0.31470701927530575,735
64,SD,0.23106014772449662,735
64,S A. Diagonal,0.25888995746481386,735
64,S A. MultiDiagonal,0.24117105997603877,735
64,S A. Grid,0.250365965149541,735
8,SD,0.48970166339238635,736
8,S A. Diagonal,0.5391052079043285,736
8,S A. MultiDiagonal,0.5182923669392224,736
8,S A. Grid,0.5188028137832108,736
8,Learnable,0.5039338879024295,736
16,SD,0.4120868271964735,736
16,S A. Diagonal,0.45348904096596654,736
16,S A. MultiDiagonal,0.4186049967562083,736
16,S A. Grid,0.44523971516123817,736
16,Learnable,0.42991088518262843,736
32,SD,0.3267646505404989,736
32,S A. Diagonal,0.35823166951357077,736
32,S A. MultiDiagonal,0.341522604701764,736
32,S A. Grid,0.3572970655563466,736
32,Learnable,0.32020201907873114,736
64,SD,0.21744804454035593,736
64,S A. Diagonal,0.279794951756822,736
64,S A. MultiDiagonal,0.23764081666354653,736
64,S A. Grid,0.25858297917844847,736
8,SD,0.4882637042084605,737
8,S A. Diagonal,0.5390001224310109,737
8,S A. MultiDiagonal,0.5128508629452675,737
8,S A. Grid,0.5241278387707066,737
8,Learnable,0.536072801143166,737
16,SD,0.41412788657582955,737
16,S A. Diagonal,0.4520774545158363,737
16,S A. MultiDiagonal,0.4172673973171156,737
16,S A. Grid,0.44503106125494835,737
16,Learnable,0.44624959508852957,737
32,SD,0.3265718488862325,737
32,S A. Diagonal,0.3620774002882575,737
32,S A. MultiDiagonal,0.33409085566898544,737
32,S A. Grid,0.3510729597315511,737
32,Learnable,0.3262560935285062,737
64,SD,0.22758609928431292,737
64,S A. Diagonal,0.25788144469513036,737
64,S A. MultiDiagonal,0.2542624419443561,737
64,S A. Grid,0.24057040409261432,737
8,SD,0.4907731496538106,738
8,S A. Diagonal,0.5374652223737636,738
8,S A. MultiDiagonal,0.5251866007999194,738
8,S A. Grid,0.5353590894065746,738
8,Learnable,0.5301440331750571,738
16,SD,0.41055711758111535,738
16,S A. Diagonal,0.45706105941871455,738
16,S A. MultiDiagonal,0.4205075404777582,738
16,S A. Grid,0.43871857400850234,738
16,Learnable,0.4571801976025944,738
32,SD,0.3262367682887475,738
32,S A. Diagonal,0.3678571983167645,738
32,S A. MultiDiagonal,0.3395659395767143,738
32,S A. Grid,0.3466535230001473,738
32,Learnable,0.3199751062782676,738
64,SD,0.220659418121012,738
64,S A. Diagonal,0.25423426121826564,738
64,S A. MultiDiagonal,0.2559554454563548,738
64,S A. Grid,0.2422920803688109,738
8,SD,0.48892877242087224,739
8,S A. Diagonal,0.5371751903102747,739
8,S A. MultiDiagonal,0.5352903904741708,739
8,S A. Grid,0.5268738196194545,739
8,Learnable,0.5390829027594319,739
16,SD,0.41362568854897086,739
16,S A. Diagonal,0.45400965585471986,739
16,S A. MultiDiagonal,0.42483866263251635,739
16,S A. Grid,0.4348710293613075,739
16,Learnable,0.44842278127549173,739
32,SD,0.3264319340344939,739
32,S A. Diagonal,0.36248380152821547,739
32,S A. MultiDiagonal,0.33623365884929624,739
32,S A. Grid,0.3461439637264758,739
32,Learnable,0.30754479360107245,739
64,SD,0.21856166924120804,739
64,S A. Diagonal,0.26365850902974436,739
64,S A. MultiDiagonal,0.24799082673035394,739
64,S A. Grid,0.2518268971467572,739
8,SD,0.4944075135663179,740
8,S A. Diagonal,0.5415321132847255,740
8,S A. MultiDiagonal,0.523976461592646,740
8,S A. Grid,0.5334086231218023,740
8,Learnable,0.5324031838556622,740
16,SD,0.4080364228884806,740
16,S A. Diagonal,0.457788983415739,740
16,S A. MultiDiagonal,0.42776767558482093,740
16,S A. Grid,0.4375688590321142,740
16,Learnable,0.4232792250501344,740
32,SD,0.32545382126957517,740
32,S A. Diagonal,0.3599581902378485,740
32,S A. MultiDiagonal,0.34503025921176445,740
32,S A. Grid,0.3482476918899393,740
32,Learnable,0.3305598023568581,740
64,SD,0.21622691342430705,740
64,S A. Diagonal,0.2695554124968071,740
64,S A. MultiDiagonal,0.25082460184426963,740
64,S A. Grid,0.260337384626288,740
8,SD,0.4898539953519698,741
8,S A. Diagonal,0.5359120900034252,741
8,S A. MultiDiagonal,0.5175222006400252,741
8,S A. Grid,0.5183646721346596,741
8,Learnable,0.5183976206967299,741
16,SD,0.4159924964293717,741
16,S A. Diagonal,0.45302963782727945,741
16,S A. MultiDiagonal,0.42070036945490724,741
16,S A. Grid,0.4421377679218416,741
16,Learnable,0.4353878484336731,741
32,SD,0.3255332923722933,741
32,S A. Diagonal,0.3617869616788246,741
32,S A. MultiDiagonal,0.3351117484597461,741
32,S A. Grid,0.3542642379436565,741
32,Learnable,0.3087680920566338,741
64,SD,0.22141310817264798,741
64,S A. Diagonal,0.2651249250149928,741
64,S A. MultiDiagonal,0.23733420257960475,741
64,S A. Grid,0.300575421682341,741
8,SD,0.49274026371428653,742
8,S A. Diagonal,0.5389169397626565,742
8,S A. MultiDiagonal,0.5197773873071405,742
8,S A. Grid,0.5320699037051739,742
8,Learnable,0.5420334291908008,742
16,SD,0.409865043911091,742
16,S A. Diagonal,0.45524867188627266,742
16,S A. MultiDiagonal,0.4245595687402995,742
16,S A. Grid,0.44578225484436107,742
16,Learnable,0.43598168653556035,742
32,SD,0.3272492246333096,742
32,S A. Diagonal,0.36665704989503517,742
32,S A. MultiDiagonal,0.33905152090966273,742
32,S A. Grid,0.3563538577131148,742
32,Learnable,0.3302438460408192,742
64,SD,0.23267871500703952,742
64,S A. Diagonal,0.2510139934130062,742
64,S A. MultiDiagonal,0.2505774308738604,742
64,S A. Grid,0.25527947447414223,742
8,SD,0.4966516629848204,743
8,S A. Diagonal,0.5408769716283098,743
8,S A. MultiDiagonal,0.5110057700947332,743
8,S A. Grid,0.5321890105905325,743
8,Learnable,0.5421456015632183,743
16,SD,0.4137178085694209,743
16,S A. Diagonal,0.45219635389011126,743
16,S A. MultiDiagonal,0.4259338407061578,743
16,S A. Grid,0.43729598052991614,743
16,Learnable,0.4416078273290425,743
32,SD,0.32736476059342734,743
32,S A. Diagonal,0.3665121451069959,743
32,S A. MultiDiagonal,0.3322017735895265,743
32,S A. Grid,0.3490115854084692,743
32,Learnable,0.3239794312758828,743
64,SD,0.22773898330568434,743
64,S A. Diagonal,0.2563513117010712,743
64,S A. MultiDiagonal,0.2468887583827155,743
64,S A. Grid,0.2475220499484709,743
8,SD,0.49506268824142197,744
8,S A. Diagonal,0.5367172225901493,744
8,S A. MultiDiagonal,0.5135621891994169,744
8,S A. Grid,0.5339176635856415,744
8,Learnable,0.5345597670207265,744
16,SD,0.40748845615412427,744
16,S A. Diagonal,0.4575981353721432,744
16,S A. MultiDiagonal,0.4164881246315049,744
16,S A. Grid,0.4432107999297139,744
16,Learnable,0.44607767243233115,744
32,SD,0.32652831026891554,744
32,S A. Diagonal,0.36039323608208185,744
32,S A. MultiDiagonal,0.3360341081075428,744
32,S A. Grid,0.3523480413080655,744
32,Learnable,0.30596999221266163,744
64,SD,0.22043956297427106,744
64,S A. Diagonal,0.2649770185118041,744
64,S A. MultiDiagonal,0.23890269184217816,744
64,S A. Grid,0.24757982685573227,744
8,SD,0.4888351421782302,745
8,S A. Diagonal,0.5404406660285382,745
8,S A. MultiDiagonal,0.5150509961961568,745
8,S A. Grid,0.5368895908715584,745
8,Learnable,0.5398877049030412,745
16,SD,0.40813141179881607,745
16,S A. Diagonal,0.45113772593413387,745
16,S A. MultiDiagonal,0.42852592867978695,745
16,S A. Grid,0.4414542173088212,745
16,Learnable,0.4442993077212141,745
32,SD,0.32417913078630556,745
32,S A. Diagonal,0.3616353277852563,745
32,S A. MultiDiagonal,0.3378569827744347,745
32,S A. Grid,0.3533909383179224,745
32,Learnable,0.32126647053489993,745
64,SD,0.22039948892055175,745
64,S A. Diagonal,0.260616100845615,745
64,S A. MultiDiagonal,0.24080633693656484,745
64,S A. Grid,0.24864884382935817,745
8,SD,0.4833725932973696,746
8,S A. Diagonal,0.5372057607637489,746
8,S A. MultiDiagonal,0.5310988511524787,746
8,S A. Grid,0.5279873307269832,746
8,Learnable,0.5050468020938896,746
16,SD,0.4166134702843612,746
16,S A. Diagonal,0.45344340715201814,746
16,S A. MultiDiagonal,0.42016395134261153,746
16,S A. Grid,0.44073991523466005,746
16,Learnable,0.44921460760286286,746
32,SD,0.3234850124123051,746
32,S A. Diagonal,0.3649299985501942,746
32,S A. MultiDiagonal,0.3345488815376093,746
32,S A. Grid,0.35383846928281454,746
32,Learnable,0.30731232301511996,746
64,SD,0.21903235408720517,746
64,S A. Diagonal,0.2602450592756165,746
64,S A. MultiDiagonal,0.24883435221419928,746
64,S A. Grid,0.2838689019131101,746
8,SD,0.4903724015650688,747
8,S A. Diagonal,0.5400006666019946,747
8,S A. MultiDiagonal,0.5191615762605911,747
8,S A. Grid,0.5335681751717405,747
8,Learnable,0.5301776759967309,747
16,SD,0.40943932920682535,747
16,S A. Diagonal,0.45421026695152855,747
16,S A. MultiDiagonal,0.43317922168809886,747
16,S A. Grid,0.44264329004139785,747
16,Learnable,0.43639746157044645,747
32,SD,0.3291238767825262,747
32,S A. Diagonal,0.36095481261861917,747
32,S A. MultiDiagonal,0.3349915067305405,747
32,S A. Grid,0.35660071965996387,747
32,Learnable,0.3174022632752555,747
64,SD,0.2247391690815917,747
64,S A. Diagonal,0.26918965825364144,747
64,S A. MultiDiagonal,0.24768496656147554,747
64,S A. Grid,0.24128732120588936,747
8,SD,0.4888095995268947,748
8,S A. Diagonal,0.5419778682253501,748
8,S A. MultiDiagonal,0.515608029714848,748
8,S A. Grid,0.5356371485147456,748
8,Learnable,0.5120462912397855,748
16,SD,0.4127233838176993,748
16,S A. Diagonal,0.4591368216512681,748
16,S A. MultiDiagonal,0.4227859096715896,748
16,S A. Grid,0.43731092310739905,748
16,Learnable,0.4212384071958395,748
32,SD,0.32402160428528737,748
32,S A. Diagonal,0.3628582495188204,748
32,S A. MultiDiagonal,0.3367734806205773,748
32,S A. Grid,0.35318578792593813,748
32,Learnable,0.3149472672453343,748
64,SD,0.2268238014842821,748
64,S A. Diagonal,0.27260959370233023,748
64,S A. MultiDiagonal,0.23867294644203718,748
64,S A. Grid,0.24702268921930004,748
8,SD,0.4900726900643616,749
8,S A. Diagonal,0.5419965300973906,749
8,S A. MultiDiagonal,0.5222800386984641,749
8,S A. Grid,0.5313565905232924,749
8,Learnable,0.538723311987407,749
16,SD,0.40727971181353384,749
16,S A. Diagonal,0.45567401911104405,749
16,S A. MultiDiagonal,0.4265121937970576,749
16,S A. Grid,0.4397717717060091,749
16,Learnable,0.43212843036797505,749
32,SD,0.32909691969582894,749
32,S A. Diagonal,0.3605920476595482,749
32,S A. MultiDiagonal,0.33670350068609056,749
32,S A. Grid,0.3569050168013139,749
32,Learnable,0.34111874175398327,749
64,SD,0.2205678076655473,749
64,S A. Diagonal,0.2769104267003822,749
64,S A. MultiDiagonal,0.25519825448419764,749
64,S A. Grid,0.24140288495407278,749
8,SD,0.49638248858867107,750
8,S A. Diagonal,0.5359833399919732,750
8,S A. MultiDiagonal,0.520706798662876,750
8,S A. Grid,0.5357844332743208,750
8,Learnable,0.5434090117132703,750
16,SD,0.41309005808143234,750
16,S A. Diagonal,0.4508006022345635,750
16,S A. MultiDiagonal,0.42395201370002444,750
16,S A. Grid,0.44030315086623306,750
16,Learnable,0.44506664075222874,750
32,SD,0.3249844224893703,750
32,S A. Diagonal,0.35937713823461614,750
32,S A. MultiDiagonal,0.3319950825361049,750
32,S A. Grid,0.35177986806911393,750
32,Learnable,0.316396651947068,750
64,SD,0.21442634920877895,750
64,S A. Diagonal,0.2618005031892044,750
64,S A. MultiDiagonal,0.24651854505662746,750
64,S A. Grid,0.24140528650525928,750
8,SD,0.4949395035954279,751
8,S A. Diagonal,0.5432582921905384,751
8,S A. MultiDiagonal,0.5297775371645278,751
8,S A. Grid,0.5290618739672878,751
8,Learnable,0.5400350455794868,751
16,SD,0.41187397170723716,751
16,S A. Diagonal,0.4542930182059104,751
16,S A. MultiDiagonal,0.4274000663390146,751
16,S A. Grid,0.44321039938737555,751
16,Learnable,0.4317067008971754,751
32,SD,0.3250279510699715,751
32,S A. Diagonal,0.3628635811998756,751
32,S A. MultiDiagonal,0.332669076950561,751
32,S A. Grid,0.35963481861630575,751
32,Learnable,0.3189960334817711,751
64,SD,0.21427679791396978,751
64,S A. Diagonal,0.27345210086874305,751
64,S A. MultiDiagonal,0.24369015544879147,751
64,S A. Grid,0.2512651448004285,751
8,SD,0.49123458786750507,752
8,S A. Diagonal,0.5390997797980766,752
8,S A. MultiDiagonal,0.5184024689052307,752
8,S A. Grid,0.5228165939684148,752
8,Learnable,0.5259374171103797,752
16,SD,0.4071291970528286,752
16,S A. Diagonal,0.45641030365001634,752
16,S A. MultiDiagonal,0.41808941231087327,752
16,S A. Grid,0.4395039121968191,752
16,Learnable,0.421011555332294,752
32,SD,0.3272444044495819,752
32,S A. Diagonal,0.36188773909424055,752
32,S A. MultiDiagonal,0.339902544465646,752
32,S A. Grid,0.35417033717123647,752
32,Learnable,0.3348087826344871,752
64,SD,0.23178373381962752,752
64,S A. Diagonal,0.26913991232326395,752
64,S A. MultiDiagonal,0.2537846528575963,752
64,S A. Grid,0.24708347858019503,752
8,SD,0.49143810450629266,753
8,S A. Diagonal,0.5416926227627643,753
8,S A. MultiDiagonal,0.520097650520163,753
8,S A. Grid,0.525924838091897,753
8,Learnable,0.5515113582670444,753
16,SD,0.41028178765890433,753
16,S A. Diagonal,0.4471014863189827,753
16,S A. MultiDiagonal,0.42033502897563857,753
16,S A. Grid,0.44034804433005503,753
16,Learnable,0.4529427331461326,753
32,SD,0.32772367980276096,753
32,S A. Diagonal,0.358922711100949,753
32,S A. MultiDiagonal,0.3405146943471278,753
32,S A. Grid,0.35727388150763056,753
32,Learnable,0.31708704413211114,753
64,SD,0.2295409787281127,753
64,S A. Diagonal,0.2653963151092346,753
64,S A. MultiDiagonal,0.24669657745377005,753
64,S A. Grid,0.2438872783839927,753
8,SD,0.49463839236372237,754
8,S A. Diagonal,0.538985250198436,754
8,S A. MultiDiagonal,0.5244678734051509,754
8,S A. Grid,0.5193868192950629,754
8,Learnable,0.5288621321925492,754
16,SD,0.4148914350002429,754
16,S A. Diagonal,0.4554647723349559,754
16,S A. MultiDiagonal,0.41761906701737306,754
16,S A. Grid,0.4395916849791149,754
16,Learnable,0.4446921334468048,754
32,SD,0.3226759880143146,754
32,S A. Diagonal,0.3597559860180628,754
32,S A. MultiDiagonal,0.3326950446866302,754
32,S A. Grid,0.35078633686171634,754
32,Learnable,0.3373510625863929,754
64,SD,0.22218664246161876,754
64,S A. Diagonal,0.25835938042372947,754
64,S A. MultiDiagonal,0.2507606892865646,754
64,S A. Grid,0.2511725677747934,754
8,SD,0.4931877835581355,755
8,S A. Diagonal,0.5304563028028344,755
8,S A. MultiDiagonal,0.522726753384843,755
8,S A. Grid,0.5335379585016546,755
8,Learnable,0.5390015012297937,755
16,SD,0.40713238813865127,755
16,S A. Diagonal,0.455036726417929,755
16,S A. MultiDiagonal,0.4134866116730421,755
16,S A. Grid,0.43921293619396085,755
16,Learnable,0.4646920752845339,755
32,SD,0.32694604960170337,755
32,S A. Diagonal,0.36544102069866136,755
32,S A. MultiDiagonal,0.33540007518728876,755
32,S A. Grid,0.3492253525592651,755
32,Learnable,0.30872634669535465,755
64,SD,0.21190107984162218,755
64,S A. Diagonal,0.26509162009483556,755
64,S A. MultiDiagonal,0.2691519705634219,755
64,S A. Grid,0.26237008744197354,755
8,SD,0.48848666269312574,756
8,S A. Diagonal,0.5400211996588936,756
8,S A. MultiDiagonal,0.5271425126369389,756
8,S A. Grid,0.5292600349259318,756
8,Learnable,0.5554948270195282,756
16,SD,0.4146458367500505,756
16,S A. Diagonal,0.4558123802042695,756
16,S A. MultiDiagonal,0.4345484903293642,756
16,S A. Grid,0.4430416411009077,756
16,Learnable,0.4171575210332097,756
32,SD,0.3232760677616194,756
32,S A. Diagonal,0.3650168137713379,756
32,S A. MultiDiagonal,0.3366810939836111,756
32,S A. Grid,0.358063840208426,756
32,Learnable,0.33683020569641153,756
64,SD,0.22071437619876813,756
64,S A. Diagonal,0.2537768632706703,756
64,S A. MultiDiagonal,0.24021160857626775,756
64,S A. Grid,0.2410640748144044,756
8,SD,0.49006163501685895,757
8,S A. Diagonal,0.5382185542099376,757
8,S A. MultiDiagonal,0.5285634517602982,757
8,S A. Grid,0.5351168177043761,757
8,Learnable,0.5491716735554268,757
16,SD,0.4156444438089989,757
16,S A. Diagonal,0.44992469581205036,757
16,S A. MultiDiagonal,0.4321793033970024,757
16,S A. Grid,0.44053308781311284,757
16,Learnable,0.4355071546733479,757
32,SD,0.32495362436126474,757
32,S A. Diagonal,0.3657461106202998,757
32,S A. MultiDiagonal,0.33702823532148,757
32,S A. Grid,0.34892224872793354,757
32,Learnable,0.3273032767265615,757
64,SD,0.22524546818973584,757
64,S A. Diagonal,0.2658482149306992,757
64,S A. MultiDiagonal,0.24841143173007968,757
64,S A. Grid,0.2393986452204872,757
8,SD,0.49003158693214177,758
8,S A. Diagonal,0.5344662820982196,758
8,S A. MultiDiagonal,0.5229604901656437,758
8,S A. Grid,0.5296467493984969,758
8,Learnable,0.5035280763077671,758
16,SD,0.4087492891961903,758
16,S A. Diagonal,0.46345731742502255,758
16,S A. MultiDiagonal,0.428376171542284,758
16,S A. Grid,0.4424695098445833,758
16,Learnable,0.44498975497370274,758
32,SD,0.3244380709147301,758
32,S A. Diagonal,0.362176362761845,758
32,S A. MultiDiagonal,0.3313670257113565,758
32,S A. Grid,0.34886466201170424,758
32,Learnable,0.3184711649578229,758
64,SD,0.22596002991036374,758
64,S A. Diagonal,0.27308066065572395,758
64,S A. MultiDiagonal,0.2520863514834659,758
64,S A. Grid,0.24702681853788222,758
8,SD,0.48769737939331714,759
8,S A. Diagonal,0.5400118588694878,759
8,S A. MultiDiagonal,0.5283930638402082,759
8,S A. Grid,0.5392173820721947,759
8,Learnable,0.5498666436642873,759
16,SD,0.4129494347444451,759
16,S A. Diagonal,0.4584383862626175,759
16,S A. MultiDiagonal,0.42925900146228724,759
16,S A. Grid,0.44155574896194,759
16,Learnable,0.44178481230835265,759
32,SD,0.3258761771488818,759
32,S A. Diagonal,0.36091197088717464,759
32,S A. MultiDiagonal,0.3296527452834233,759
32,S A. Grid,0.34997972644692676,759
32,Learnable,0.3180744440394297,759
64,SD,0.2203159526605832,759
64,S A. Diagonal,0.2760601205400159,759
64,S A. MultiDiagonal,0.24443070733226432,759
64,S A. Grid,0.23941045017881163,759
8,SD,0.4868663694527366,760
8,S A. Diagonal,0.5427303871101428,760
8,S A. MultiDiagonal,0.5208029079694169,760
8,S A. Grid,0.5343365391021315,760
8,Learnable,0.5586619826369358,760
16,SD,0.41003088402313814,760
16,S A. Diagonal,0.4563967768683665,760
16,S A. MultiDiagonal,0.4266329369651913,760
16,S A. Grid,0.44178939755580227,760
16,Learnable,0.47308681392795554,760
32,SD,0.3235600401527695,760
32,S A. Diagonal,0.363218979885063,760
32,S A. MultiDiagonal,0.3313426651664722,760
32,S A. Grid,0.3465230893342971,760
32,Learnable,0.29597333234755807,760
64,SD,0.21116170752721297,760
64,S A. Diagonal,0.2622496299619449,760
64,S A. MultiDiagonal,0.24446133545942436,760
64,S A. Grid,0.25912420128835834,760
8,SD,0.4901981509201566,761
8,S A. Diagonal,0.5340549299747441,761
8,S A. MultiDiagonal,0.5256885581561623,761
8,S A. Grid,0.5292601485943139,761
8,Learnable,0.5319181922219036,761
16,SD,0.410682662426468,761
16,S A. Diagonal,0.449183627514228,761
16,S A. MultiDiagonal,0.42267671249941663,761
16,S A. Grid,0.4389416416977594,761
16,Learnable,0.4152143373192578,761
32,SD,0.3310962905346838,761
32,S A. Diagonal,0.36334860662440577,761
32,S A. MultiDiagonal,0.3391497725249187,761
32,S A. Grid,0.3567274929547632,761
32,Learnable,0.3255320005668643,761
64,SD,0.22008571073729033,761
64,S A. Diagonal,0.2725006611505857,761
64,S A. MultiDiagonal,0.22978919364997238,761
64,S A. Grid,0.24260305373128366,761
8,SD,0.48442339511904076,762
8,S A. Diagonal,0.5442993989401106,762
8,S A. MultiDiagonal,0.5248845979827014,762
8,S A. Grid,0.5307380034504523,762
8,Learnable,0.542377895902348,762
16,SD,0.4119391091518957,762
16,S A. Diagonal,0.45808837660432866,762
16,S A. MultiDiagonal,0.42276719480284375,762
16,S A. Grid,0.44220439647749554,762
16,Learnable,0.44934495251525275,762
32,SD,0.32335630230684254,762
32,S A. Diagonal,0.36187959930261676,762
32,S A. MultiDiagonal,0.3383383117111285,762
32,S A. Grid,0.3509821180601602,762
32,Learnable,0.3091089283739396,762
64,SD,0.23562884496442169,762
64,S A. Diagonal,0.27780655733000903,762
64,S A. MultiDiagonal,0.24592835276396147,762
64,S A. Grid,0.23954653471334442,762
8,SD,0.49049441537606076,763
8,S A. Diagonal,0.532853462407557,763
8,S A. MultiDiagonal,0.5281971712951514,763
8,S A. Grid,0.5396969563109002,763
8,Learnable,0.5095004506354506,763
16,SD,0.40981704256536633,763
16,S A. Diagonal,0.4520632224088181,763
16,S A. MultiDiagonal,0.42355358609238936,763
16,S A. Grid,0.4424356183903239,763
16,Learnable,0.4397619216951525,763
32,SD,0.32736610310967207,763
32,S A. Diagonal,0.3637749834484404,763
32,S A. MultiDiagonal,0.3343564901465406,763
32,S A. Grid,0.35177760640589756,763
32,Learnable,0.30896015828336026,763
64,SD,0.2185267887102366,763
64,S A. Diagonal,0.2706405666008008,763
64,S A. MultiDiagonal,0.24110625367780492,763
64,S A. Grid,0.24731820031655027,763
8,SD,0.4953071166465517,764
8,S A. Diagonal,0.539826791030435,764
8,S A. MultiDiagonal,0.5262743008992843,764
8,S A. Grid,0.5352980493682776,764
8,Learnable,0.5623285340061214,764
16,SD,0.41056126850834046,764
16,S A. Diagonal,0.45291849875641677,764
16,S A. MultiDiagonal,0.4157613637473997,764
16,S A. Grid,0.4382225688469358,764
16,Learnable,0.4401641475909362,764
32,SD,0.32586712505573834,764
32,S A. Diagonal,0.3652330053272741,764
32,S A. MultiDiagonal,0.3317724120653943,764
32,S A. Grid,0.35912143279097425,764
32,Learnable,0.3255837084724979,764
64,SD,0.21726027332591985,764
64,S A. Diagonal,0.25909060723733984,764
64,S A. MultiDiagonal,0.25648734808516566,764
64,S A. Grid,0.25974002605813934,764
8,SD,0.4857911342928914,765
8,S A. Diagonal,0.5361619779741312,765
8,S A. MultiDiagonal,0.5177978392272988,765
8,S A. Grid,0.5323662674120042,765
8,Learnable,0.5425111554169249,765
16,SD,0.4070843459092254,765
16,S A. Diagonal,0.45742676771295127,765
16,S A. MultiDiagonal,0.4196136101752421,765
16,S A. Grid,0.4451471754152143,765
16,Learnable,0.43750464479321766,765
32,SD,0.3243670865801266,765
32,S A. Diagonal,0.3616176287316175,765
32,S A. MultiDiagonal,0.3383492409809169,765
32,S A. Grid,0.35309339821776203,765
32,Learnable,0.3145575036099941,765
64,SD,0.2285086343337261,765
64,S A. Diagonal,0.26271981062584954,765
64,S A. MultiDiagonal,0.24993197731989503,765
64,S A. Grid,0.24500700460035457,765
8,SD,0.49407103073461084,766
8,S A. Diagonal,0.5419551741438572,766
8,S A. MultiDiagonal,0.5314457786265226,766
8,S A. Grid,0.524062447356316,766
8,Learnable,0.5643767676391885,766
16,SD,0.4108966026131106,766
16,S A. Diagonal,0.4578014002447718,766
16,S A. MultiDiagonal,0.4237973442277012,766
16,S A. Grid,0.444882598321997,766
16,Learnable,0.4321092394397697,766
32,SD,0.32395958613883935,766
32,S A. Diagonal,0.36535478529832593,766
32,S A. MultiDiagonal,0.33510048088929845,766
32,S A. Grid,0.3560617069037655,766
32,Learnable,0.3236744658223737,766
64,SD,0.2164287958791048,766
64,S A. Diagonal,0.2785794772778062,766
64,S A. MultiDiagonal,0.256915514493826,766
64,S A. Grid,0.2448588612555456,766
8,SD,0.48822669477919783,767
8,S A. Diagonal,0.5423925617026238,767
8,S A. MultiDiagonal,0.5233825060338166,767
8,S A. Grid,0.5217798092765632,767
8,Learnable,0.541432553144196,767
16,SD,0.4079573676134295,767
16,S A. Diagonal,0.4521998510981431,767
16,S A. MultiDiagonal,0.4218584313204575,767
16,S A. Grid,0.44000846939343174,767
16,Learnable,0.4400772553965735,767
32,SD,0.3271864001514122,767
32,S A. Diagonal,0.36003711877795885,767
32,S A. MultiDiagonal,0.3426336457624201,767
32,S A. Grid,0.3560515207880337,767
32,Learnable,0.32508487815038944,767
64,SD,0.22035135979671033,767
64,S A. Diagonal,0.2590249192746637,767
64,S A. MultiDiagonal,0.23874713265829495,767
64,S A. Grid,0.248029427389921,767
8,SD,0.4919337701211524,768
8,S A. Diagonal,0.5364645341781362,768
8,S A. MultiDiagonal,0.5285399501868178,768
8,S A. Grid,0.5272166209482214,768
8,Learnable,0.5257360673557532,768
16,SD,0.4116740225305941,768
16,S A. Diagonal,0.45151157735746117,768
16,S A. MultiDiagonal,0.42762311404379,768
16,S A. Grid,0.4439682596954259,768
16,Learnable,0.4550307856986446,768
32,SD,0.3258156572222274,768
32,S A. Diagonal,0.36424906292014536,768
32,S A. MultiDiagonal,0.3383887917373489,768
32,S A. Grid,0.3560284195212367,768
32,Learnable,0.3161276362181378,768
64,SD,0.21801093328697052,768
64,S A. Diagonal,0.2740075082381824,768
64,S A. MultiDiagonal,0.2414752202415654,768
64,S A. Grid,0.24344267681405646,768
8,SD,0.49181798536098587,769
8,S A. Diagonal,0.537058863499023,769
8,S A. MultiDiagonal,0.524172508815464,769
8,S A. Grid,0.5316413375422776,769
8,Learnable,0.548540545916236,769
16,SD,0.41250806858781375,769
16,S A. Diagonal,0.4533418378012398,769
16,S A. MultiDiagonal,0.42703004457496935,769
16,S A. Grid,0.43396223306179704,769
16,Learnable,0.44051054824750197,769
32,SD,0.3306919615585334,769
32,S A. Diagonal,0.36643183029797577,769
32,S A. MultiDiagonal,0.32850301951692107,769
32,S A. Grid,0.35160758453659446,769
32,Learnable,0.30816022052715747,769
64,SD,0.2268511586410556,769
64,S A. Diagonal,0.25775856965280625,769
64,S A. MultiDiagonal,0.2385285782612815,769
64,S A. Grid,0.24455915779207482,769
8,SD,0.4947826516084863,770
8,S A. Diagonal,0.5389801489671626,770
8,S A. MultiDiagonal,0.5218036973715398,770
8,S A. Grid,0.5297374702848986,770
8,Learnable,0.5046223087252534,770
16,SD,0.41313044976017543,770
16,S A. Diagonal,0.4567275066127914,770
16,S A. MultiDiagonal,0.4261797888089231,770
16,S A. Grid,0.4374595487151886,770
16,Learnable,0.4616019036324276,770
32,SD,0.3284913823397074,770
32,S A. Diagonal,0.36267784838370576,770
32,S A. MultiDiagonal,0.34070979127725043,770
32,S A. Grid,0.3531799225134141,770
32,Learnable,0.3356136953010549,770
64,SD,0.22486428386105298,770
64,S A. Diagonal,0.25254857863278046,770
64,S A. MultiDiagonal,0.24668540396916966,770
64,S A. Grid,0.23874033228750666,770
8,SD,0.4886713525113088,771
8,S A. Diagonal,0.5331868386560178,771
8,S A. MultiDiagonal,0.5142027109304178,771
8,S A. Grid,0.5352273943817497,771
8,Learnable,0.5119259353206965,771
16,SD,0.41325734281790283,771
16,S A. Diagonal,0.4486133641899694,771
16,S A. MultiDiagonal,0.4202907504664365,771
16,S A. Grid,0.4412623995999839,771
16,Learnable,0.4450125541203193,771
32,SD,0.3277986242363571,771
32,S A. Diagonal,0.3615539685923158,771
32,S A. MultiDiagonal,0.3351467440752866,771
32,S A. Grid,0.3518893692562948,771
32,Learnable,0.32770887028201695,771
64,SD,0.22338235951307164,771
64,S A. Diagonal,0.25979767422775824,771
64,S A. MultiDiagonal,0.24737278727948708,771
64,S A. Grid,0.2402483418417149,771
8,SD,0.4928924836575435,772
8,S A. Diagonal,0.5454354745221096,772
8,S A. MultiDiagonal,0.5248668003585364,772
8,S A. Grid,0.5363924374001262,772
8,Learnable,0.5219564791257518,772
16,SD,0.41340617540420055,772
16,S A. Diagonal,0.45787095176091586,772
16,S A. MultiDiagonal,0.42294539723856084,772
16,S A. Grid,0.4431958085781821,772
16,Learnable,0.4297815906461022,772
32,SD,0.3278819153846669,772
32,S A. Diagonal,0.36304602043599266,772
32,S A. MultiDiagonal,0.33640524409976336,772
32,S A. Grid,0.35983363402277324,772
32,Learnable,0.32930528219236055,772
64,SD,0.2184997501944272,772
64,S A. Diagonal,0.27581230560001085,772
64,S A. MultiDiagonal,0.2341828691165495,772
64,S A. Grid,0.24456480073546588,772
8,SD,0.4924791339032245,773
8,S A. Diagonal,0.541950130242811,773
8,S A. MultiDiagonal,0.5208688644168787,773
8,S A. Grid,0.524875173430223,773
8,Learnable,0.5328241105585877,773
16,SD,0.41155938821541527,773
16,S A. Diagonal,0.45616332472123916,773
16,S A. MultiDiagonal,0.43000285770001534,773
16,S A. Grid,0.43575532944037965,773
16,Learnable,0.43849159257445813,773
32,SD,0.32713954413332,773
32,S A. Diagonal,0.362036641377774,773
32,S A. MultiDiagonal,0.3322928319813902,773
32,S A. Grid,0.34921551507360005,773
32,Learnable,0.31961509492040263,773
64,SD,0.22340306413138053,773
64,S A. Diagonal,0.2632493512525268,773
64,S A. MultiDiagonal,0.23909614867224924,773
64,S A. Grid,0.24870508085402152,773
8,SD,0.4920653768125445,774
8,S A. Diagonal,0.5370321141006034,774
8,S A. MultiDiagonal,0.5174378576328499,774
8,S A. Grid,0.5360074055238331,774
8,Learnable,0.5409384208346243,774
16,SD,0.40858421431064695,774
16,S A. Diagonal,0.45561129602694983,774
16,S A. MultiDiagonal,0.4209305884609935,774
16,S A. Grid,0.44503432885974625,774
16,Learnable,0.4472257565929382,774
32,SD,0.32376553417315634,774
32,S A. Diagonal,0.36112289478632376,774
32,S A. MultiDiagonal,0.3300927957531835,774
32,S A. Grid,0.3530207927620147,774
32,Learnable,0.32137620514567544,774
64,SD,0.2309447018434347,774
64,S A. Diagonal,0.27509836019031453,774
64,S A. MultiDiagonal,0.2539490652320764,774
64,S A. Grid,0.24816167073103068,774
8,SD,0.4881379036535064,775
8,S A. Diagonal,0.5454407140243742,775
8,S A. MultiDiagonal,0.5224319659805777,775
8,S A. Grid,0.529608239172651,775
8,Learnable,0.5264848772603725,775
16,SD,0.4181632246587121,775
16,S A. Diagonal,0.45420358451267395,775
16,S A. MultiDiagonal,0.42801404080670524,775
16,S A. Grid,0.43759535588732057,775
16,Learnable,0.4309276435952782,775
32,SD,0.3267001901589237,775
32,S A. Diagonal,0.35887419498458295,775
32,S A. MultiDiagonal,0.3324925522051979,775
32,S A. Grid,0.3555729063942697,775
32,Learnable,0.33134587766666623,775
64,SD,0.22708573550239133,775
64,S A. Diagonal,0.2714191777544939,775
64,S A. MultiDiagonal,0.23519652629624324,775
64,S A. Grid,0.24423981533759972,775
8,SD,0.48697546845454953,776
8,S A. Diagonal,0.5362729345822925,776
8,S A. MultiDiagonal,0.5134172070450721,776
8,S A. Grid,0.5296918216241013,776
8,Learnable,0.5390003012806168,776
16,SD,0.4086603940424376,776
16,S A. Diagonal,0.44986512058494066,776
16,S A. MultiDiagonal,0.4234327354647871,776
16,S A. Grid,0.44128661291756627,776
16,Learnable,0.4381438217484633,776
32,SD,0.3248240037676935,776
32,S A. Diagonal,0.360607664877698,776
32,S A. MultiDiagonal,0.3353718466922851,776
32,S A. Grid,0.34936288959549067,776
32,Learnable,0.3114732479344765,776
64,SD,0.23208654827721534,776
64,S A. Diagonal,0.2676131404029857,776
64,S A. MultiDiagonal,0.25005682295163967,776
64,S A. Grid,0.25611691455419117,776
8,SD,0.49306887918618086,777
8,S A. Diagonal,0.5423276485138164,777
8,S A. MultiDiagonal,0.5238533428275037,777
8,S A. Grid,0.5293428639923892,777
8,Learnable,0.5206250657177414,777
16,SD,0.41354574331625926,777
16,S A. Diagonal,0.4527363508467533,777
16,S A. MultiDiagonal,0.4295651547827072,777
16,S A. Grid,0.4439826669504826,777
16,Learnable,0.4307959093743679,777
32,SD,0.3236046497821722,777
32,S A. Diagonal,0.35930980520122335,777
32,S A. MultiDiagonal,0.3360075888471543,777
32,S A. Grid,0.3544184924468857,777
32,Learnable,0.3209212777027528,777
64,SD,0.23094966477073997,777
64,S A. Diagonal,0.255985823356045,777
64,S A. MultiDiagonal,0.2451479454606989,777
64,S A. Grid,0.24533042297655566,777
8,SD,0.4894057695159398,778
8,S A. Diagonal,0.5352087716335564,778
8,S A. MultiDiagonal,0.5257113704250028,778
8,S A. Grid,0.5349461671523624,778
8,Learnable,0.5176828773904053,778
16,SD,0.4167740153120944,778
16,S A. Diagonal,0.4548495386053095,778
16,S A. MultiDiagonal,0.43332845462658837,778
16,S A. Grid,0.4355971583720444,778
16,Learnable,0.4513329643675902,778
32,SD,0.3326269536134042,778
32,S A. Diagonal,0.36729696571093445,778
32,S A. MultiDiagonal,0.326803680638842,778
32,S A. Grid,0.3528091221020943,778
32,Learnable,0.3306879674661698,778
64,SD,0.22640532278138303,778
64,S A. Diagonal,0.267946683287617,778
64,S A. MultiDiagonal,0.24635968746849346,778
64,S A. Grid,0.2503676575396731,778
8,SD,0.49098184209625384,779
8,S A. Diagonal,0.5405277427561845,779
8,S A. MultiDiagonal,0.5266406469520253,779
8,S A. Grid,0.5332901483118675,779
8,Learnable,0.4934911909497314,779
16,SD,0.41432579477920906,779
16,S A. Diagonal,0.45018399018307254,779
16,S A. MultiDiagonal,0.41905286657199636,779
16,S A. Grid,0.43805641458930034,779
16,Learnable,0.4319369174109309,779
32,SD,0.3219210758281843,779
32,S A. Diagonal,0.3648557113871881,779
32,S A. MultiDiagonal,0.340009753695741,779
32,S A. Grid,0.34493821336971464,779
32,Learnable,0.31805010399514294,779
64,SD,0.22308758728046038,779
64,S A. Diagonal,0.2713955782957346,779
64,S A. MultiDiagonal,0.24768227951061583,779
64,S A. Grid,0.2521117907197326,779
8,SD,0.4862022107911936,780
8,S A. Diagonal,0.5351524263902074,780
8,S A. MultiDiagonal,0.5225651514779857,780
8,S A. Grid,0.5370459001363892,780
8,Learnable,0.5280146649233581,780
16,SD,0.415100257813783,780
16,S A. Diagonal,0.4485246894375907,780
16,S A. MultiDiagonal,0.42480589710607175,780
16,S A. Grid,0.44557614208896246,780
16,Learnable,0.43360734766476944,780
32,SD,0.3280009800365451,780
32,S A. Diagonal,0.3676531555600222,780
32,S A. MultiDiagonal,0.33317855354521586,780
32,S A. Grid,0.35213455445322595,780
32,Learnable,0.32342343002903273,780
64,SD,0.2222168038082561,780
64,S A. Diagonal,0.2656479978032703,780
64,S A. MultiDiagonal,0.23920485517708467,780
64,S A. Grid,0.24620768137139015,780
8,SD,0.4930025467043731,781
8,S A. Diagonal,0.541582707142109,781
8,S A. MultiDiagonal,0.529320867152485,781
8,S A. Grid,0.5334479752164454,781
8,Learnable,0.5376554797543931,781
16,SD,0.41426662160133815,781
16,S A. Diagonal,0.45559737405287726,781
16,S A. MultiDiagonal,0.41486644411085505,781
16,S A. Grid,0.43933091545979486,781
16,Learnable,0.44174396840912455,781
32,SD,0.32356272415132076,781
32,S A. Diagonal,0.35930321014110134,781
32,S A. MultiDiagonal,0.33314668684260085,781
32,S A. Grid,0.3457893232462094,781
32,Learnable,0.30659877499985005,781
64,SD,0.21763293431094075,781
64,S A. Diagonal,0.2736907503892375,781
64,S A. MultiDiagonal,0.24275859669499983,781
64,S A. Grid,0.23828903097486137,781
8,SD,0.4972562108622141,782
8,S A. Diagonal,0.5400933971242299,782
8,S A. MultiDiagonal,0.5255358627024455,782
8,S A. Grid,0.5366036132222771,782
8,Learnable,0.5321135679277808,782
16,SD,0.4095170324520543,782
16,S A. Diagonal,0.45644897237718807,782
16,S A. MultiDiagonal,0.4253950313376109,782
16,S A. Grid,0.44049695766672775,782
16,Learnable,0.44009800495297724,782
32,SD,0.3236846432590702,782
32,S A. Diagonal,0.3615982985499916,782
32,S A. MultiDiagonal,0.34096838509875693,782
32,S A. Grid,0.35176945004095506,782
32,Learnable,0.3232641212820324,782
64,SD,0.21523345670779573,782
64,S A. Diagonal,0.27328805011789814,782
64,S A. MultiDiagonal,0.24950081351473508,782
64,S A. Grid,0.2509666087270904,782
8,SD,0.4921482671043104,783
8,S A. Diagonal,0.5362859399454758,783
8,S A. MultiDiagonal,0.5288699962810194,783
8,S A. Grid,0.5285339256435796,783
8,Learnable,0.5275640287929406,783
16,SD,0.4130215856698757,783
16,S A. Diagonal,0.45867260704409674,783
16,S A. MultiDiagonal,0.4268801745197436,783
16,S A. Grid,0.4456041042919266,783
16,Learnable,0.42646945231455236,783
32,SD,0.32681530979246187,783
32,S A. Diagonal,0.35969066151631957,783
32,S A. MultiDiagonal,0.33726496891851426,783
32,S A. Grid,0.3500915652368616,783
32,Learnable,0.32220288395203556,783
64,SD,0.2227981298150339,783
64,S A. Diagonal,0.26976041639248344,783
64,S A. MultiDiagonal,0.2481001170803961,783
64,S A. Grid,0.2469146657042675,783
8,SD,0.4921936661900498,784
8,S A. Diagonal,0.5421280822560863,784
8,S A. MultiDiagonal,0.5164987428758377,784
8,S A. Grid,0.5336804846571308,784
8,Learnable,0.5297012772292395,784
16,SD,0.40976727934191404,784
16,S A. Diagonal,0.4507176480093111,784
16,S A. MultiDiagonal,0.42228255368876066,784
16,S A. Grid,0.4454392790477587,784
16,Learnable,0.4499540630286919,784
32,SD,0.32568733463846833,784
32,S A. Diagonal,0.35798576324414605,784
32,S A. MultiDiagonal,0.33937317070567713,784
32,S A. Grid,0.35982697429589744,784
32,Learnable,0.32518115194692976,784
64,SD,0.2201733750651,784
64,S A. Diagonal,0.2562866474832136,784
64,S A. MultiDiagonal,0.2547458512603747,784
64,S A. Grid,0.2467261978148513,784
8,SD,0.4873556408461243,785
8,S A. Diagonal,0.5356047449047319,785
8,S A. MultiDiagonal,0.5257133063345856,785
8,S A. Grid,0.5262888252039299,785
8,Learnable,0.5638948369752899,785
16,SD,0.40890348677330557,785
16,S A. Diagonal,0.45111060186316776,785
16,S A. MultiDiagonal,0.4140431744403493,785
16,S A. Grid,0.4375605284443033,785
16,Learnable,0.43473015690994704,785
32,SD,0.32444214502671753,785
32,S A. Diagonal,0.36516051728651033,785
32,S A. MultiDiagonal,0.333796509387872,785
32,S A. Grid,0.35677870218780516,785
32,Learnable,0.3397941993391683,785
64,SD,0.22734115768395305,785
64,S A. Diagonal,0.2618947832317354,785
64,S A. MultiDiagonal,0.23589670614838698,785
64,S A. Grid,0.24776826565772214,785
8,SD,0.4931208385263429,786
8,S A. Diagonal,0.5420500751250218,786
8,S A. MultiDiagonal,0.5184352987999715,786
8,S A. Grid,0.5315088427752208,786
8,Learnable,0.5444542286016042,786
16,SD,0.41011588424810064,786
16,S A. Diagonal,0.4591034152061208,786
16,S A. MultiDiagonal,0.4211238606702965,786
16,S A. Grid,0.4429677526453938,786
16,Learnable,0.4535541558943501,786
32,SD,0.32731310307872247,786
32,S A. Diagonal,0.36770139701381965,786
32,S A. MultiDiagonal,0.33790715515691166,786
32,S A. Grid,0.349044869243498,786
32,Learnable,0.32451558030340755,786
64,SD,0.21196105867045922,786
64,S A. Diagonal,0.2698554604825919,786
64,S A. MultiDiagonal,0.23981359988920775,786
64,S A. Grid,0.2496989514230783,786
8,SD,0.4902545201439681,787
8,S A. Diagonal,0.542499794041054,787
8,S A. MultiDiagonal,0.5259251888090238,787
8,S A. Grid,0.5388651354015622,787
8,Learnable,0.5228575617999617,787
16,SD,0.41022501470878475,787
16,S A. Diagonal,0.45712247505140813,787
16,S A. MultiDiagonal,0.4205811437080928,787
16,S A. Grid,0.4410434657830297,787
16,Learnable,0.4531728647815441,787
32,SD,0.3242491642577621,787
32,S A. Diagonal,0.36218915391788253,787
32,S A. MultiDiagonal,0.3385027884438381,787
32,S A. Grid,0.3515600317374817,787
32,Learnable,0.3230635717192013,787
64,SD,0.2235096821027571,787
64,S A. Diagonal,0.26485583462892576,787
64,S A. MultiDiagonal,0.24259296669420247,787
64,S A. Grid,0.23815477087983036,787
8,SD,0.48697824928446537,788
8,S A. Diagonal,0.5324098995282993,788
8,S A. MultiDiagonal,0.5311551163557102,788
8,S A. Grid,0.53191545914905,788
8,Learnable,0.5168849627535278,788
16,SD,0.4084495846951379,788
16,S A. Diagonal,0.45728473976294864,788
16,S A. MultiDiagonal,0.42334518412326444,788
16,S A. Grid,0.4449693834479894,788
16,Learnable,0.42851174850962004,788
32,SD,0.3255136910444171,788
32,S A. Diagonal,0.36025441848858086,788
32,S A. MultiDiagonal,0.3383536958533584,788
32,S A. Grid,0.35050730579093153,788
32,Learnable,0.3303594860607331,788
64,SD,0.22629755351488884,788
64,S A. Diagonal,0.26208567358550233,788
64,S A. MultiDiagonal,0.2399159463263138,788
64,S A. Grid,0.2426410274971735,788
8,SD,0.48861752262107405,789
8,S A. Diagonal,0.539945662899586,789
8,S A. MultiDiagonal,0.5245086071935947,789
8,S A. Grid,0.5298707808547434,789
8,Learnable,0.5338624499296969,789
16,SD,0.4163887205268648,789
16,S A. Diagonal,0.45036544990407096,789
16,S A. MultiDiagonal,0.42644234729391967,789
16,S A. Grid,0.44058688825279096,789
16,Learnable,0.4765410817509116,789
32,SD,0.32694705115624134,789
32,S A. Diagonal,0.3606460757155445,789
32,S A. MultiDiagonal,0.33604802577702564,789
32,S A. Grid,0.3498882431207671,789
32,Learnable,0.33061259629461376,789
64,SD,0.21880839269576902,789
64,S A. Diagonal,0.264136249963853,789
64,S A. MultiDiagonal,0.2491079901630073,789
64,S A. Grid,0.24790536579415295,789
8,SD,0.49488023325147595,790
8,S A. Diagonal,0.5484743502219054,790
8,S A. MultiDiagonal,0.5288201581708469,790
8,S A. Grid,0.5281141491050165,790
8,Learnable,0.554551826678748,790
16,SD,0.4131232106266831,790
16,S A. Diagonal,0.4520332594562671,790
16,S A. MultiDiagonal,0.4315770897667956,790
16,S A. Grid,0.44126278033291555,790
16,Learnable,0.4468539901108479,790
32,SD,0.3219981200545682,790
32,S A. Diagonal,0.36359797194413324,790
32,S A. MultiDiagonal,0.3365638260222081,790
32,S A. Grid,0.3515443843981514,790
32,Learnable,0.3336368992436163,790
64,SD,0.22237341287237444,790
64,S A. Diagonal,0.2633223682136022,790
64,S A. MultiDiagonal,0.24858085083483505,790
64,S A. Grid,0.25098101354386687,790
8,SD,0.4825518365692143,791
8,S A. Diagonal,0.5365393261635615,791
8,S A. MultiDiagonal,0.5254629881146707,791
8,S A. Grid,0.5245031948926514,791
8,Learnable,0.5393848793871558,791
16,SD,0.4059351441166854,791
16,S A. Diagonal,0.4556440083316636,791
16,S A. MultiDiagonal,0.4203130933492007,791
16,S A. Grid,0.4378266930407903,791
16,Learnable,0.45469406628145426,791
32,SD,0.3236482114911695,791
32,S A. Diagonal,0.36429736602749496,791
32,S A. MultiDiagonal,0.33611077088663444,791
32,S A. Grid,0.34726823507955706,791
32,Learnable,0.3208846319181633,791
64,SD,0.22657810377305893,791
64,S A. Diagonal,0.27298680636477285,791
64,S A. MultiDiagonal,0.23725313944948412,791
64,S A. Grid,0.2442495758345196,791
8,SD,0.48491752088005197,792
8,S A. Diagonal,0.5344005745912545,792
8,S A. MultiDiagonal,0.5242501946445896,792
8,S A. Grid,0.5278504644200241,792
8,Learnable,0.5214541855142096,792
16,SD,0.4123148946934536,792
16,S A. Diagonal,0.45003455153363314,792
16,S A. MultiDiagonal,0.421351117004681,792
16,S A. Grid,0.4346427841729258,792
16,Learnable,0.44080626421202085,792
32,SD,0.3224080822746338,792
32,S A. Diagonal,0.36100799613380663,792
32,S A. MultiDiagonal,0.33543376572267886,792
32,S A. Grid,0.3504266800864996,792
32,Learnable,0.30636982339370167,792
64,SD,0.2225034584193642,792
64,S A. Diagonal,0.27864090422913307,792
64,S A. MultiDiagonal,0.23317538170007132,792
64,S A. Grid,0.24005504892032592,792
8,SD,0.4903170646495116,793
8,S A. Diagonal,0.5439132786948211,793
8,S A. MultiDiagonal,0.5207712813234209,793
8,S A. Grid,0.5288630442928925,793
8,Learnable,0.532638460480218,793
16,SD,0.4095124556764312,793
16,S A. Diagonal,0.45277194446413743,793
16,S A. MultiDiagonal,0.42247473444336847,793
16,S A. Grid,0.4434395554987979,793
16,Learnable,0.4391748281620099,793
32,SD,0.32824437768249426,793
32,S A. Diagonal,0.3611055201485142,793
32,S A. MultiDiagonal,0.3450657551007693,793
32,S A. Grid,0.3543814839261732,793
32,Learnable,0.30894167126039807,793
64,SD,0.21793188244603823,793
64,S A. Diagonal,0.27733585147720413,793
64,S A. MultiDiagonal,0.2513282543766272,793
64,S A. Grid,0.24144949399664023,793
8,SD,0.48712726822362823,794
8,S A. Diagonal,0.5527859749111395,794
8,S A. MultiDiagonal,0.515958173313118,794
8,S A. Grid,0.5258092620306853,794
8,Learnable,0.5394502588175306,794
16,SD,0.4063199650928031,794
16,S A. Diagonal,0.4492476242734966,794
16,S A. MultiDiagonal,0.4210588602145837,794
16,S A. Grid,0.4464606921688733,794
16,Learnable,0.43796279708353175,794
32,SD,0.3240914631768115,794
32,S A. Diagonal,0.36436450828590605,794
32,S A. MultiDiagonal,0.3358204863566887,794
32,S A. Grid,0.3497682589867588,794
32,Learnable,0.30986214375000837,794
64,SD,0.22735818111895023,794
64,S A. Diagonal,0.2711890841226684,794
64,S A. MultiDiagonal,0.24065525756352404,794
64,S A. Grid,0.2560639815543245,794
8,SD,0.4966028369237069,795
8,S A. Diagonal,0.5411641572035351,795
8,S A. MultiDiagonal,0.5235128253894463,795
8,S A. Grid,0.5216415246020294,795
8,Learnable,0.5385330552161884,795
16,SD,0.40984385278206603,795
16,S A. Diagonal,0.4528097049806905,795
16,S A. MultiDiagonal,0.43298165638777597,795
16,S A. Grid,0.44777350081620354,795
16,Learnable,0.4408546829936083,795
32,SD,0.3262622166391922,795
32,S A. Diagonal,0.3573610038078633,795
32,S A. MultiDiagonal,0.3365488441099593,795
32,S A. Grid,0.35381842893265486,795
32,Learnable,0.31593140143547166,795
64,SD,0.23315636915098908,795
64,S A. Diagonal,0.26772511448866265,795
64,S A. MultiDiagonal,0.26529533044572545,795
64,S A. Grid,0.2371799774827425,795
8,SD,0.48939306494481066,796
8,S A. Diagonal,0.5359913936941255,796
8,S A. MultiDiagonal,0.5138384653190675,796
8,S A. Grid,0.5415940788445088,796
8,Learnable,0.5309256759642937,796
16,SD,0.41183179095712724,796
16,S A. Diagonal,0.4533529060152395,796
16,S A. MultiDiagonal,0.429898056651107,796
16,S A. Grid,0.4383747482338094,796
16,Learnable,0.4360344898862695,796
32,SD,0.3270511120606883,796
32,S A. Diagonal,0.3646127115937196,796
32,S A. MultiDiagonal,0.3445091222241709,796
32,S A. Grid,0.35574313253311374,796
32,Learnable,0.29971892515719123,796
64,SD,0.22251838005890384,796
64,S A. Diagonal,0.26430944768547415,796
64,S A. MultiDiagonal,0.247801769807016,796
64,S A. Grid,0.2537070061456394,796
8,SD,0.4939245581019506,797
8,S A. Diagonal,0.5408358364313977,797
8,S A. MultiDiagonal,0.5232579268550919,797
8,S A. Grid,0.5244367686241087,797
8,Learnable,0.5360046110149348,797
16,SD,0.40896957151501206,797
16,S A. Diagonal,0.45199414265355753,797
16,S A. MultiDiagonal,0.4201587594330991,797
16,S A. Grid,0.4402956734717853,797
16,Learnable,0.4289209864457684,797
32,SD,0.32880893376712916,797
32,S A. Diagonal,0.36594994967789757,797
32,S A. MultiDiagonal,0.3338035513093416,797
32,S A. Grid,0.3540640562870908,797
32,Learnable,0.32016981416188345,797
64,SD,0.21670185180675197,797
64,S A. Diagonal,0.2655883065389887,797
64,S A. MultiDiagonal,0.24707908196989514,797
64,S A. Grid,0.2617368468363024,797
8,SD,0.4893703936152786,798
8,S A. Diagonal,0.5437346742089838,798
8,S A. MultiDiagonal,0.5244849413240705,798
8,S A. Grid,0.5349225572223392,798
8,Learnable,0.5312270831560996,798
16,SD,0.4075506205809796,798
16,S A. Diagonal,0.44415873469757383,798
16,S A. MultiDiagonal,0.42142865527894835,798
16,S A. Grid,0.44222897113417003,798
16,Learnable,0.44591797730073157,798
32,SD,0.32600320868222327,798
32,S A. Diagonal,0.36099260731572236,798
32,S A. MultiDiagonal,0.3318307306033603,798
32,S A. Grid,0.35794749642934315,798
32,Learnable,0.34105439221549144,798
64,SD,0.23205849920190574,798
64,S A. Diagonal,0.2750494105944432,798
64,S A. MultiDiagonal,0.255942719575589,798
64,S A. Grid,0.2712072208964668,798
8,SD,0.49569923726228327,799
8,S A. Diagonal,0.5392064632810387,799
8,S A. MultiDiagonal,0.5192524142663609,799
8,S A. Grid,0.5290435169856084,799
8,Learnable,0.5315376758861912,799
16,SD,0.4079247436875526,799
16,S A. Diagonal,0.45606694178328944,799
16,S A. MultiDiagonal,0.42272025931020835,799
16,S A. Grid,0.43680588617750027,799
16,Learnable,0.43486099491455027,799
32,SD,0.328411147262979,799
32,S A. Diagonal,0.3674424676764364,799
32,S A. MultiDiagonal,0.33401788673454774,799
32,S A. Grid,0.3584186193515234,799
32,Learnable,0.3041587471711099,799
64,SD,0.22152505606536407,799
64,S A. Diagonal,0.2630222288356069,799
64,S A. MultiDiagonal,0.25238026069500524,799
64,S A. Grid,0.26000224298636343,799
8,SD,0.49388355200900813,800
8,S A. Diagonal,0.5366830291503965,800
8,S A. MultiDiagonal,0.5172413809002242,800
8,S A. Grid,0.5217421083875062,800
8,Learnable,0.5458996032690953,800
16,SD,0.41220943401078103,800
16,S A. Diagonal,0.4538487267538023,800
16,S A. MultiDiagonal,0.42031346302846123,800
16,S A. Grid,0.44041682705451934,800
16,Learnable,0.4439296056040069,800
32,SD,0.3265709861417739,800
32,S A. Diagonal,0.3644553022148945,800
32,S A. MultiDiagonal,0.33626589516565264,800
32,S A. Grid,0.3603797838043723,800
32,Learnable,0.3251726308221338,800
64,SD,0.2178869257675268,800
64,S A. Diagonal,0.2713579569420578,800
64,S A. MultiDiagonal,0.24456460897862342,800
64,S A. Grid,0.26792668664190405,800
8,SD,0.4843647377913615,801
8,S A. Diagonal,0.53441337250252,801
8,S A. MultiDiagonal,0.5264245667217478,801
8,S A. Grid,0.5245086334730664,801
8,Learnable,0.5237690013695881,801
16,SD,0.4111315851487658,801
16,S A. Diagonal,0.44959380485170075,801
16,S A. MultiDiagonal,0.4201976028042487,801
16,S A. Grid,0.43565999700058056,801
16,Learnable,0.4404858904905605,801
32,SD,0.32451724048546726,801
32,S A. Diagonal,0.36085129401034777,801
32,S A. MultiDiagonal,0.33604648220666516,801
32,S A. Grid,0.3523376507619065,801
32,Learnable,0.3230827452751929,801
64,SD,0.23406298694220248,801
64,S A. Diagonal,0.262933852808072,801
64,S A. MultiDiagonal,0.24154266049869672,801
64,S A. Grid,0.24947080192909693,801
8,SD,0.5007073433510223,802
8,S A. Diagonal,0.538554745066395,802
8,S A. MultiDiagonal,0.526834293478793,802
8,S A. Grid,0.5293788220613532,802
8,Learnable,0.5388401325238404,802
16,SD,0.41818121979152906,802
16,S A. Diagonal,0.45242729990275954,802
16,S A. MultiDiagonal,0.42928069272244007,802
16,S A. Grid,0.44039224815482064,802
16,Learnable,0.4259954994105263,802
32,SD,0.3264559047653781,802
32,S A. Diagonal,0.3612903876740794,802
32,S A. MultiDiagonal,0.3356849888461593,802
32,S A. Grid,0.35397942783476166,802
32,Learnable,0.32434246785600646,802
64,SD,0.2249092080457948,802
64,S A. Diagonal,0.2699045787104958,802
64,S A. MultiDiagonal,0.239638032716034,802
64,S A. Grid,0.24210918658935132,802
8,SD,0.4945914752989485,803
8,S A. Diagonal,0.5348774140868487,803
8,S A. MultiDiagonal,0.5151348246442958,803
8,S A. Grid,0.5363006310616896,803
8,Learnable,0.5204924514872786,803
16,SD,0.41058999090458964,803
16,S A. Diagonal,0.4486568936953146,803
16,S A. MultiDiagonal,0.42010326272581,803
16,S A. Grid,0.44852150984659445,803
16,Learnable,0.4307354611592448,803
32,SD,0.3274023296894153,803
32,S A. Diagonal,0.3624916531522431,803
32,S A. MultiDiagonal,0.3319492968626321,803
32,S A. Grid,0.3530059721555604,803
32,Learnable,0.3266019665901626,803
64,SD,0.2212635255533156,803
64,S A. Diagonal,0.2753358510096146,803
64,S A. MultiDiagonal,0.236530732404152,803
64,S A. Grid,0.23903847162041048,803
8,SD,0.4922577474338662,804
8,S A. Diagonal,0.5388577974233628,804
8,S A. MultiDiagonal,0.5175574979832497,804
8,S A. Grid,0.5282948246860569,804
8,Learnable,0.5061595009035929,804
16,SD,0.413310775617692,804
16,S A. Diagonal,0.44477511615958953,804
16,S A. MultiDiagonal,0.42726596274998074,804
16,S A. Grid,0.43573251196745977,804
16,Learnable,0.451735833440671,804
32,SD,0.3282845633931827,804
32,S A. Diagonal,0.3627745934388519,804
32,S A. MultiDiagonal,0.3415009585125437,804
32,S A. Grid,0.3559892558937904,804
32,Learnable,0.3309682316915251,804
64,SD,0.2178882239666387,804
64,S A. Diagonal,0.2611172895138706,804
64,S A. MultiDiagonal,0.24735198362188499,804
64,S A. Grid,0.25480579058039127,804
8,SD,0.494162667556503,805
8,S A. Diagonal,0.5340783843513776,805
8,S A. MultiDiagonal,0.526359199927965,805
8,S A. Grid,0.535856584753839,805
8,Learnable,0.539655180813667,805
16,SD,0.4116728652899722,805
16,S A. Diagonal,0.455694755253719,805
16,S A. MultiDiagonal,0.42759478538729234,805
16,S A. Grid,0.4460128547047143,805
16,Learnable,0.44370490439063215,805
32,SD,0.324985703724855,805
32,S A. Diagonal,0.3598085870726201,805
32,S A. MultiDiagonal,0.34323528192075914,805
32,S A. Grid,0.3488208493933217,805
32,Learnable,0.3156774377966469,805
64,SD,0.23817652372745407,805
64,S A. Diagonal,0.25757669741024497,805
64,S A. MultiDiagonal,0.23930355735942888,805
64,S A. Grid,0.25485674015330045,805
8,SD,0.48718036574288887,806
8,S A. Diagonal,0.5407341790400083,806
8,S A. MultiDiagonal,0.5193001671017987,806
8,S A. Grid,0.5378249054661768,806
8,Learnable,0.5051658225425296,806
16,SD,0.41070228226261085,806
16,S A. Diagonal,0.4501679900681226,806
16,S A. MultiDiagonal,0.43544641405509127,806
16,S A. Grid,0.4433752298249965,806
16,Learnable,0.42110657838644094,806
32,SD,0.3252259875773762,806
32,S A. Diagonal,0.360841381754741,806
32,S A. MultiDiagonal,0.32721863396173473,806
32,S A. Grid,0.34360453645012096,806
32,Learnable,0.3072630784209771,806
64,SD,0.23050982361800565,806
64,S A. Diagonal,0.267743472336169,806
64,S A. MultiDiagonal,0.23893642964401243,806
64,S A. Grid,0.23797860888925554,806
8,SD,0.48570463454548984,807
8,S A. Diagonal,0.5341208319400315,807
8,S A. MultiDiagonal,0.5303534514056134,807
8,S A. Grid,0.5169245104975999,807
8,Learnable,0.5275161460297481,807
16,SD,0.41228856685369564,807
16,S A. Diagonal,0.45128215874894784,807
16,S A. MultiDiagonal,0.42962716257003325,807
16,S A. Grid,0.4423841664840693,807
16,Learnable,0.43194985815096937,807
32,SD,0.3246713320525894,807
32,S A. Diagonal,0.3593638075193185,807
32,S A. MultiDiagonal,0.34356841152705525,807
32,S A. Grid,0.35141805411433114,807
32,Learnable,0.32488894108259975,807
64,SD,0.22235514119409008,807
64,S A. Diagonal,0.2598355945712198,807
64,S A. MultiDiagonal,0.2583508913961332,807
64,S A. Grid,0.24929414156872554,807
8,SD,0.49083421050849785,808
8,S A. Diagonal,0.532710029910019,808
8,S A. MultiDiagonal,0.5240579347673389,808
8,S A. Grid,0.5330434216294699,808
8,Learnable,0.49889327603447436,808
16,SD,0.41047259295752125,808
16,S A. Diagonal,0.4532768667579028,808
16,S A. MultiDiagonal,0.4281864565941177,808
16,S A. Grid,0.4410515131145595,808
16,Learnable,0.4303582068657859,808
32,SD,0.3250982245387833,808
32,S A. Diagonal,0.3611500827878381,808
32,S A. MultiDiagonal,0.3308663277709609,808
32,S A. Grid,0.3514703152017812,808
32,Learnable,0.30285029543464353,808
64,SD,0.21996102770309026,808
64,S A. Diagonal,0.2602905800612565,808
64,S A. MultiDiagonal,0.2375194901410727,808
64,S A. Grid,0.24090769146573715,808
8,SD,0.48909485052618085,809
8,S A. Diagonal,0.5391226507193659,809
8,S A. MultiDiagonal,0.5246438907149289,809
8,S A. Grid,0.5278463257725553,809
8,Learnable,0.5166535674561554,809
16,SD,0.41273445451263846,809
16,S A. Diagonal,0.4518099164918834,809
16,S A. MultiDiagonal,0.4339242479787379,809
16,S A. Grid,0.44052502218005074,809
16,Learnable,0.41768580260674015,809
32,SD,0.3257484119452811,809
32,S A. Diagonal,0.36063862988253187,809
32,S A. MultiDiagonal,0.3392340087753569,809
32,S A. Grid,0.35483303093959717,809
32,Learnable,0.3191791567658384,809
64,SD,0.2196899718866819,809
64,S A. Diagonal,0.267236485335869,809
64,S A. MultiDiagonal,0.23385045634752127,809
64,S A. Grid,0.25479074837523985,809
8,SD,0.49260457889275966,810
8,S A. Diagonal,0.539202594491266,810
8,S A. MultiDiagonal,0.524622973585074,810
8,S A. Grid,0.5301914299415602,810
8,Learnable,0.546053765324512,810
16,SD,0.4107662526446663,810
16,S A. Diagonal,0.45568516334957243,810
16,S A. MultiDiagonal,0.42451368349383056,810
16,S A. Grid,0.4395329347729231,810
16,Learnable,0.4258378433344245,810
32,SD,0.3217935795146058,810
32,S A. Diagonal,0.36180881609204596,810
32,S A. MultiDiagonal,0.3331386918945868,810
32,S A. Grid,0.3518800717194407,810
32,Learnable,0.3155630525910934,810
64,SD,0.2235793537433335,810
64,S A. Diagonal,0.2598664888826704,810
64,S A. MultiDiagonal,0.24345566286221285,810
64,S A. Grid,0.2502523807148625,810
8,SD,0.49535685374184457,811
8,S A. Diagonal,0.5388794698920524,811
8,S A. MultiDiagonal,0.5202140021950025,811
8,S A. Grid,0.5340174520374119,811
8,Learnable,0.5302483189467853,811
16,SD,0.41052686665534066,811
16,S A. Diagonal,0.461051662856242,811
16,S A. MultiDiagonal,0.4246670566979624,811
16,S A. Grid,0.43712350439405184,811
16,Learnable,0.4373432806079314,811
32,SD,0.3240706348407947,811
32,S A. Diagonal,0.3606062965707937,811
32,S A. MultiDiagonal,0.3358278023812786,811
32,S A. Grid,0.3491624547102674,811
32,Learnable,0.311482088601782,811
64,SD,0.21687706625124278,811
64,S A. Diagonal,0.2608194962028436,811
64,S A. MultiDiagonal,0.24859629477066889,811
64,S A. Grid,0.25300220451664635,811
8,SD,0.4856005084222318,812
8,S A. Diagonal,0.5411097924628578,812
8,S A. MultiDiagonal,0.5215045767602677,812
8,S A. Grid,0.5336196417513849,812
8,Learnable,0.5504892476953316,812
16,SD,0.40778273535392284,812
16,S A. Diagonal,0.4483509181923855,812
16,S A. MultiDiagonal,0.426673170387867,812
16,S A. Grid,0.44094400780065174,812
16,Learnable,0.4335040621754512,812
32,SD,0.3261963596820347,812
32,S A. Diagonal,0.366166919893136,812
32,S A. MultiDiagonal,0.33420248508414463,812
32,S A. Grid,0.34999826803476464,812
32,Learnable,0.32197198406622984,812
64,SD,0.22491199940594522,812
64,S A. Diagonal,0.26757058285446655,812
64,S A. MultiDiagonal,0.23841024559078763,812
64,S A. Grid,0.2433785745162107,812
8,SD,0.4892581184137862,813
8,S A. Diagonal,0.544705671094561,813
8,S A. MultiDiagonal,0.5278361880188198,813
8,S A. Grid,0.5347788071627826,813
8,Learnable,0.5415069869155072,813
16,SD,0.4103641906823885,813
16,S A. Diagonal,0.45164590140619437,813
16,S A. MultiDiagonal,0.4189397400903757,813
16,S A. Grid,0.4447282580429752,813
16,Learnable,0.4481374270711376,813
32,SD,0.32524766253245596,813
32,S A. Diagonal,0.36187292640456714,813
32,S A. MultiDiagonal,0.34684846960072657,813
32,S A. Grid,0.3536704063083939,813
32,Learnable,0.32041005203755707,813
64,SD,0.215169475861654,813
64,S A. Diagonal,0.2627149168476437,813
64,S A. MultiDiagonal,0.23575527912438732,813
64,S A. Grid,0.24395185031726105,813
8,SD,0.49123493324025086,814
8,S A. Diagonal,0.5378616496924813,814
8,S A. MultiDiagonal,0.522675264370448,814
8,S A. Grid,0.5327893380591179,814
8,Learnable,0.5436427165479845,814
16,SD,0.4049518815219686,814
16,S A. Diagonal,0.45332446191003806,814
16,S A. MultiDiagonal,0.43811148012975065,814
16,S A. Grid,0.44214050569250407,814
16,Learnable,0.44228319200599064,814
32,SD,0.3227342992653376,814
32,S A. Diagonal,0.3635248121363567,814
32,S A. MultiDiagonal,0.3332539071814854,814
32,S A. Grid,0.35525291744819437,814
32,Learnable,0.3194808388523216,814
64,SD,0.22647150046783152,814
64,S A. Diagonal,0.2539653452482325,814
64,S A. MultiDiagonal,0.23942407345268812,814
64,S A. Grid,0.24234912617463467,814
8,SD,0.4990392321695445,815
8,S A. Diagonal,0.5408908642072745,815
8,S A. MultiDiagonal,0.5254285429302492,815
8,S A. Grid,0.5398159925925261,815
8,Learnable,0.5260474462149565,815
16,SD,0.40944248749022477,815
16,S A. Diagonal,0.4536077230613621,815
16,S A. MultiDiagonal,0.42372206797999046,815
16,S A. Grid,0.4416068289075413,815
16,Learnable,0.41601472869840783,815
32,SD,0.3254462622279929,815
32,S A. Diagonal,0.36080495895792486,815
32,S A. MultiDiagonal,0.3439046594293381,815
32,S A. Grid,0.35397778150413645,815
32,Learnable,0.32805649873887494,815
64,SD,0.22271381284235248,815
64,S A. Diagonal,0.28196737230233765,815
64,S A. MultiDiagonal,0.2409413670975637,815
64,S A. Grid,0.25224560660816664,815
8,SD,0.49607912124316433,816
8,S A. Diagonal,0.5356947607078464,816
8,S A. MultiDiagonal,0.5277916535944697,816
8,S A. Grid,0.5318280199662793,816
8,Learnable,0.5468901360632689,816
16,SD,0.4124751602528337,816
16,S A. Diagonal,0.45304259850537965,816
16,S A. MultiDiagonal,0.4220194690602066,816
16,S A. Grid,0.4395022839920856,816
16,Learnable,0.4421626164715979,816
32,SD,0.3272435595216455,816
32,S A. Diagonal,0.35922903415617025,816
32,S A. MultiDiagonal,0.3344314460681778,816
32,S A. Grid,0.35262199575924214,816
32,Learnable,0.3330226116320564,816
64,SD,0.22026915070053718,816
64,S A. Diagonal,0.2608617497624382,816
64,S A. MultiDiagonal,0.2561241444655957,816
64,S A. Grid,0.25633483671073454,816
8,SD,0.48652877135141825,817
8,S A. Diagonal,0.5303860481979062,817
8,S A. MultiDiagonal,0.51898014511758,817
8,S A. Grid,0.5357642047185094,817
8,Learnable,0.5208562022471,817
16,SD,0.4052184078458958,817
16,S A. Diagonal,0.4505256422063848,817
16,S A. MultiDiagonal,0.425290728166677,817
16,S A. Grid,0.4467767819735601,817
16,Learnable,0.4411694551893488,817
32,SD,0.3251201803731556,817
32,S A. Diagonal,0.3638420543074091,817
32,S A. MultiDiagonal,0.34197160513486313,817
32,S A. Grid,0.3525149838339268,817
32,Learnable,0.3102405945834099,817
64,SD,0.22956777889051097,817
64,S A. Diagonal,0.2620933883834798,817
64,S A. MultiDiagonal,0.24376001205676182,817
64,S A. Grid,0.2464598016372328,817
8,SD,0.4944927256824989,818
8,S A. Diagonal,0.5377994680632119,818
8,S A. MultiDiagonal,0.520289715740534,818
8,S A. Grid,0.5269632010427712,818
8,Learnable,0.544817492514713,818
16,SD,0.4164812472928833,818
16,S A. Diagonal,0.45344870334017795,818
16,S A. MultiDiagonal,0.4249622851394456,818
16,S A. Grid,0.4432737733621018,818
16,Learnable,0.42564392635133774,818
32,SD,0.32425404800570523,818
32,S A. Diagonal,0.3625395254164975,818
32,S A. MultiDiagonal,0.3391875683561417,818
32,S A. Grid,0.3566159952559344,818
32,Learnable,0.3155304022013363,818
64,SD,0.22221087665353503,818
64,S A. Diagonal,0.2661746234310613,818
64,S A. MultiDiagonal,0.25056132948483356,818
64,S A. Grid,0.24949653351578666,818
8,SD,0.4920940747879312,819
8,S A. Diagonal,0.5400259272938335,819
8,S A. MultiDiagonal,0.5229138065587805,819
8,S A. Grid,0.5271182363471337,819
8,Learnable,0.531815380693763,819
16,SD,0.4063223546810545,819
16,S A. Diagonal,0.44855755944059084,819
16,S A. MultiDiagonal,0.4317959791046047,819
16,S A. Grid,0.44549317420150925,819
16,Learnable,0.45646812186458857,819
32,SD,0.3249444260663451,819
32,S A. Diagonal,0.3654029424921819,819
32,S A. MultiDiagonal,0.33557300162515596,819
32,S A. Grid,0.35319527256328015,819
32,Learnable,0.3233465455422483,819
64,SD,0.21980280040418013,819
64,S A. Diagonal,0.2610447567227218,819
64,S A. MultiDiagonal,0.23715430915814106,819
64,S A. Grid,0.2505373891230775,819
8,SD,0.4871683248668458,820
8,S A. Diagonal,0.5380928167261091,820
8,S A. MultiDiagonal,0.522949069559016,820
8,S A. Grid,0.5288531411953882,820
8,Learnable,0.5105543701981355,820
16,SD,0.41139992959747845,820
16,S A. Diagonal,0.4475409487572607,820
16,S A. MultiDiagonal,0.42053201900578385,820
16,S A. Grid,0.4390259610575442,820
16,Learnable,0.4290642651610292,820
32,SD,0.3275522022085659,820
32,S A. Diagonal,0.3595269741343543,820
32,S A. MultiDiagonal,0.33948303863419405,820
32,S A. Grid,0.347022638820364,820
32,Learnable,0.31466241669196904,820
64,SD,0.22202786883550352,820
64,S A. Diagonal,0.2535680176486126,820
64,S A. MultiDiagonal,0.24350914278206753,820
64,S A. Grid,0.24896225973517036,820
8,SD,0.496229175115761,821
8,S A. Diagonal,0.5371238670833424,821
8,S A. MultiDiagonal,0.5279069656173568,821
8,S A. Grid,0.5312860177355162,821
8,Learnable,0.521481534960767,821
16,SD,0.41062371381015306,821
16,S A. Diagonal,0.4561506783359255,821
16,S A. MultiDiagonal,0.43656992852851667,821
16,S A. Grid,0.4396802968244954,821
16,Learnable,0.4398801004363067,821
32,SD,0.33062061803728526,821
32,S A. Diagonal,0.36283747991390947,821
32,S A. MultiDiagonal,0.33377037935564224,821
32,S A. Grid,0.3519010515325489,821
32,Learnable,0.3205620447564428,821
64,SD,0.22496142899413074,821
64,S A. Diagonal,0.2681828351013574,821
64,S A. MultiDiagonal,0.26001371855194433,821
64,S A. Grid,0.25259746789960935,821
8,SD,0.49450527297946956,822
8,S A. Diagonal,0.5445540822196037,822
8,S A. MultiDiagonal,0.5177794479849351,822
8,S A. Grid,0.5259682307426562,822
8,Learnable,0.526902531689355,822
16,SD,0.4092023300661263,822
16,S A. Diagonal,0.4516131364620333,822
16,S A. MultiDiagonal,0.41780572383144243,822
16,S A. Grid,0.43886433359761745,822
16,Learnable,0.4295881451324348,822
32,SD,0.329123566453433,822
32,S A. Diagonal,0.36180843440600485,822
32,S A. MultiDiagonal,0.33818191213667925,822
32,S A. Grid,0.3572762340262702,822
32,Learnable,0.3170037488965708,822
64,SD,0.22107457911333966,822
64,S A. Diagonal,0.2847494226063042,822
64,S A. MultiDiagonal,0.2371647866860509,822
64,S A. Grid,0.24032067625076636,822
8,SD,0.4952970476603242,823
8,S A. Diagonal,0.5397455449321565,823
8,S A. MultiDiagonal,0.5259109903738105,823
8,S A. Grid,0.5345083423727165,823
8,Learnable,0.5508402423710765,823
16,SD,0.4093338577315766,823
16,S A. Diagonal,0.44456187211032727,823
16,S A. MultiDiagonal,0.4268323777859779,823
16,S A. Grid,0.4400578778724744,823
16,Learnable,0.45404169132011396,823
32,SD,0.32606201976947363,823
32,S A. Diagonal,0.3621345760471658,823
32,S A. MultiDiagonal,0.33419164242469046,823
32,S A. Grid,0.3539162426145617,823
32,Learnable,0.32705527952787916,823
64,SD,0.2250247064450298,823
64,S A. Diagonal,0.2613829870947566,823
64,S A. MultiDiagonal,0.24261763647913398,823
64,S A. Grid,0.24138584895212778,823
8,SD,0.48778551141900545,824
8,S A. Diagonal,0.5400355095510555,824
8,S A. MultiDiagonal,0.5296618428371964,824
8,S A. Grid,0.5276830452400263,824
8,Learnable,0.5385200866183034,824
16,SD,0.40901228688734326,824
16,S A. Diagonal,0.45314451024412566,824
16,S A. MultiDiagonal,0.42784945876225555,824
16,S A. Grid,0.43478241840943477,824
16,Learnable,0.44087162841701394,824
32,SD,0.32590170719068423,824
32,S A. Diagonal,0.3619676241480376,824
32,S A. MultiDiagonal,0.338767331529106,824
32,S A. Grid,0.3617887521916657,824
32,Learnable,0.31389353518109603,824
64,SD,0.2217941769697498,824
64,S A. Diagonal,0.2689725001034904,824
64,S A. MultiDiagonal,0.23841812631781534,824
64,S A. Grid,0.2402995232462499,824
8,SD,0.4930438345634751,825
8,S A. Diagonal,0.5402357680348706,825
8,S A. MultiDiagonal,0.522625852688964,825
8,S A. Grid,0.5332734179397232,825
8,Learnable,0.550604550470335,825
16,SD,0.41034601507766033,825
16,S A. Diagonal,0.4504848824914658,825
16,S A. MultiDiagonal,0.4165644176147824,825
16,S A. Grid,0.4401618142721176,825
16,Learnable,0.42379259901529764,825
32,SD,0.3231688563325673,825
32,S A. Diagonal,0.3595392126510259,825
32,S A. MultiDiagonal,0.3419951376257606,825
32,S A. Grid,0.3586144074037585,825
32,Learnable,0.33754842371103166,825
64,SD,0.21342841777590096,825
64,S A. Diagonal,0.2656683187246591,825
64,S A. MultiDiagonal,0.25042048778691883,825
64,S A. Grid,0.25778897121935795,825
8,SD,0.493236048717664,826
8,S A. Diagonal,0.5332355749901241,826
8,S A. MultiDiagonal,0.5238208725824169,826
8,S A. Grid,0.5240142297940547,826
8,Learnable,0.5374864291562378,826
16,SD,0.4157167925293031,826
16,S A. Diagonal,0.45412477734561185,826
16,S A. MultiDiagonal,0.431512487758965,826
16,S A. Grid,0.4380388740589128,826
16,Learnable,0.4262741125331851,826
32,SD,0.32603253487229783,826
32,S A. Diagonal,0.3661537609295298,826
32,S A. MultiDiagonal,0.33769187019838925,826
32,S A. Grid,0.35361993226541844,826
32,Learnable,0.3123373825511262,826
64,SD,0.21710493049767413,826
64,S A. Diagonal,0.2606510262343795,826
64,S A. MultiDiagonal,0.24833158217067294,826
64,S A. Grid,0.2511710747423143,826
8,SD,0.49349041241896846,827
8,S A. Diagonal,0.5402162619337924,827
8,S A. MultiDiagonal,0.5214229913000422,827
8,S A. Grid,0.5203567466856907,827
8,Learnable,0.5271429921654472,827
16,SD,0.41038234880754426,827
16,S A. Diagonal,0.45694634573470083,827
16,S A. MultiDiagonal,0.4245964806711585,827
16,S A. Grid,0.44185759120080514,827
16,Learnable,0.4219347050324732,827
32,SD,0.32304999661002676,827
32,S A. Diagonal,0.36150732629431936,827
32,S A. MultiDiagonal,0.33236228150574987,827
32,S A. Grid,0.3513763597329753,827
32,Learnable,0.3270569511253037,827
64,SD,0.21804651695847987,827
64,S A. Diagonal,0.25993020146511603,827
64,S A. MultiDiagonal,0.2494857090342998,827
64,S A. Grid,0.24168471963744426,827
8,SD,0.48719552863371274,828
8,S A. Diagonal,0.5359011302831289,828
8,S A. MultiDiagonal,0.5157103804723531,828
8,S A. Grid,0.5242436723189876,828
8,Learnable,0.5486484874544754,828
16,SD,0.4104694372717651,828
16,S A. Diagonal,0.4475270865358118,828
16,S A. MultiDiagonal,0.4379680619869768,828
16,S A. Grid,0.43926859708124777,828
16,Learnable,0.4416949723204391,828
32,SD,0.3257922165922793,828
32,S A. Diagonal,0.35944331619459435,828
32,S A. MultiDiagonal,0.34191675719789905,828
32,S A. Grid,0.3499494776085236,828
32,Learnable,0.31675405071058227,828
64,SD,0.22433557829195802,828
64,S A. Diagonal,0.26398251030615344,828
64,S A. MultiDiagonal,0.25402032401097374,828
64,S A. Grid,0.24237655599367708,828
8,SD,0.4834717381074254,829
8,S A. Diagonal,0.5305549875349841,829
8,S A. MultiDiagonal,0.5208957883145632,829
8,S A. Grid,0.5368842733782893,829
8,Learnable,0.5328004434964918,829
16,SD,0.4109344541868252,829
16,S A. Diagonal,0.4535249491907094,829
16,S A. MultiDiagonal,0.42912229260591533,829
16,S A. Grid,0.44325906688215405,829
16,Learnable,0.4338080515359965,829
32,SD,0.3224626351398303,829
32,S A. Diagonal,0.3583657848815762,829
32,S A. MultiDiagonal,0.3347623509758558,829
32,S A. Grid,0.3490657839095156,829
32,Learnable,0.3247871423234984,829
64,SD,0.21420954027430308,829
64,S A. Diagonal,0.26933913476499904,829
64,S A. MultiDiagonal,0.24291608783949198,829
64,S A. Grid,0.23435928763284977,829
8,SD,0.4938149889895224,830
8,S A. Diagonal,0.5387910322072684,830
8,S A. MultiDiagonal,0.5202000334725931,830
8,S A. Grid,0.5315418832981674,830
8,Learnable,0.5381865035117303,830
16,SD,0.40926637018786954,830
16,S A. Diagonal,0.45346249532298477,830
16,S A. MultiDiagonal,0.4304719724479382,830
16,S A. Grid,0.4381708133858946,830
16,Learnable,0.4424492365636977,830
32,SD,0.3240498836058354,830
32,S A. Diagonal,0.3621641052971455,830
32,S A. MultiDiagonal,0.3329931107751793,830
32,S A. Grid,0.3532402246064197,830
32,Learnable,0.31331726197087173,830
64,SD,0.22332687520496558,830
64,S A. Diagonal,0.27243650744509285,830
64,S A. MultiDiagonal,0.23806818059749138,830
64,S A. Grid,0.24101399449871203,830
8,SD,0.49249739181081853,831
8,S A. Diagonal,0.543120931535702,831
8,S A. MultiDiagonal,0.5217800998078941,831
8,S A. Grid,0.5367952236532342,831
8,Learnable,0.5269152508698034,831
16,SD,0.40797613090703866,831
16,S A. Diagonal,0.4561768862403888,831
16,S A. MultiDiagonal,0.43187668806932744,831
16,S A. Grid,0.4432723958943611,831
16,Learnable,0.4321354855266477,831
32,SD,0.3262964642254969,831
32,S A. Diagonal,0.36173554457721696,831
32,S A. MultiDiagonal,0.3432050919078362,831
32,S A. Grid,0.3607891522951963,831
32,Learnable,0.31783361092518925,831
64,SD,0.2224844919193083,831
64,S A. Diagonal,0.2613086871988215,831
64,S A. MultiDiagonal,0.24934637741386745,831
64,S A. Grid,0.2512945457663301,831
8,SD,0.48691994973541064,832
8,S A. Diagonal,0.5386126320559357,832
8,S A. MultiDiagonal,0.5229936881543533,832
8,S A. Grid,0.5320472951641768,832
8,Learnable,0.5360452379291888,832
16,SD,0.41073913225245595,832
16,S A. Diagonal,0.4470832574025916,832
16,S A. MultiDiagonal,0.4278313793865357,832
16,S A. Grid,0.4484624362761928,832
16,Learnable,0.4553258181800738,832
32,SD,0.3250402747536436,832
32,S A. Diagonal,0.361177951885964,832
32,S A. MultiDiagonal,0.33592830482975794,832
32,S A. Grid,0.35645604891321253,832
32,Learnable,0.326897408621552,832
64,SD,0.2240574520674766,832
64,S A. Diagonal,0.2550001636448821,832
64,S A. MultiDiagonal,0.26133495753397207,832
64,S A. Grid,0.2531344748120892,832
8,SD,0.496114963593648,833
8,S A. Diagonal,0.5425290702250927,833
8,S A. MultiDiagonal,0.5077354962115874,833
8,S A. Grid,0.5345053829056646,833
8,Learnable,0.5487389104546629,833
16,SD,0.40477540442378557,833
16,S A. Diagonal,0.4561725441085094,833
16,S A. MultiDiagonal,0.43019756804426146,833
16,S A. Grid,0.44670065472189724,833
16,Learnable,0.42135491463726665,833
32,SD,0.32647725549621553,833
32,S A. Diagonal,0.36415610859066827,833
32,S A. MultiDiagonal,0.3386860892749054,833
32,S A. Grid,0.3499959617294547,833
32,Learnable,0.3322525193902509,833
64,SD,0.22115324646830498,833
64,S A. Diagonal,0.25545882769139583,833
64,S A. MultiDiagonal,0.23711759726822185,833
64,S A. Grid,0.24849533369688703,833
8,SD,0.49872161731349895,834
8,S A. Diagonal,0.54000333281598,834
8,S A. MultiDiagonal,0.5252621993201259,834
8,S A. Grid,0.5322238351090591,834
8,Learnable,0.5108335264551802,834
16,SD,0.41548087038913273,834
16,S A. Diagonal,0.45255452377479477,834
16,S A. MultiDiagonal,0.43008793446459026,834
16,S A. Grid,0.4427314278744582,834
16,Learnable,0.4469801007102876,834
32,SD,0.32981923803902113,834
32,S A. Diagonal,0.36285084184831706,834
32,S A. MultiDiagonal,0.342301373609533,834
32,S A. Grid,0.34771924883171756,834
32,Learnable,0.3189280759754645,834
64,SD,0.22580669685996205,834
64,S A. Diagonal,0.26596671989033926,834
64,S A. MultiDiagonal,0.2408671198720463,834
64,S A. Grid,0.27870723320659313,834
8,SD,0.4855008144905035,835
8,S A. Diagonal,0.5446159084455644,835
8,S A. MultiDiagonal,0.5326912632892871,835
8,S A. Grid,0.5448739139286611,835
8,Learnable,0.5286237687788765,835
16,SD,0.41097312625143856,835
16,S A. Diagonal,0.45718631968124646,835
16,S A. MultiDiagonal,0.4227443261295727,835
16,S A. Grid,0.44386655318163215,835
16,Learnable,0.42076764283181506,835
32,SD,0.3271641076603713,835
32,S A. Diagonal,0.3653104796477464,835
32,S A. MultiDiagonal,0.33500992951982067,835
32,S A. Grid,0.3523642795207205,835
32,Learnable,0.3231888817444605,835
64,SD,0.22114387662791582,835
64,S A. Diagonal,0.2707215700439483,835
64,S A. MultiDiagonal,0.24551752845741734,835
64,S A. Grid,0.24241378334648722,835
8,SD,0.4929444413183942,836
8,S A. Diagonal,0.536329897476842,836
8,S A. MultiDiagonal,0.5198275105081941,836
8,S A. Grid,0.5403975247742181,836
8,Learnable,0.5349872704544709,836
16,SD,0.41031404495870905,836
16,S A. Diagonal,0.44846322256259274,836
16,S A. MultiDiagonal,0.43186830969669854,836
16,S A. Grid,0.4382878941699375,836
16,Learnable,0.4267650665332323,836
32,SD,0.3259334466275813,836
32,S A. Diagonal,0.36665847992796097,836
32,S A. MultiDiagonal,0.33107888706811517,836
32,S A. Grid,0.350800692831366,836
32,Learnable,0.30220485655541324,836
64,SD,0.2222821116913767,836
64,S A. Diagonal,0.26047798022580804,836
64,S A. MultiDiagonal,0.23993764248402855,836
64,S A. Grid,0.2544072115484495,836
8,SD,0.4959900392987213,837
8,S A. Diagonal,0.5407986080274116,837
8,S A. MultiDiagonal,0.5272592156187574,837
8,S A. Grid,0.5316607687824262,837
8,Learnable,0.5331942822589989,837
16,SD,0.4128500245407186,837
16,S A. Diagonal,0.44758425498640086,837
16,S A. MultiDiagonal,0.4324362214574017,837
16,S A. Grid,0.4399845571726628,837
16,Learnable,0.42822636620888166,837
32,SD,0.3256098081137434,837
32,S A. Diagonal,0.3588768825093499,837
32,S A. MultiDiagonal,0.3329826965643668,837
32,S A. Grid,0.35008662532805235,837
32,Learnable,0.3160249194530659,837
64,SD,0.2212662461768055,837
64,S A. Diagonal,0.26407246496375975,837
64,S A. MultiDiagonal,0.25594998162647076,837
64,S A. Grid,0.24127708285325455,837
8,SD,0.49368288327466225,838
8,S A. Diagonal,0.537962133299601,838
8,S A. MultiDiagonal,0.5219340278867277,838
8,S A. Grid,0.5357910935591377,838
8,Learnable,0.5155530015099088,838
16,SD,0.4079030819324648,838
16,S A. Diagonal,0.4581164165275163,838
16,S A. MultiDiagonal,0.4334568071465038,838
16,S A. Grid,0.44437572190347485,838
16,Learnable,0.4251572149123187,838
32,SD,0.32560354765819916,838
32,S A. Diagonal,0.36591064982783106,838
32,S A. MultiDiagonal,0.3387410519879554,838
32,S A. Grid,0.34943243443386285,838
32,Learnable,0.32577818713507195,838
64,SD,0.2238282983829611,838
64,S A. Diagonal,0.25330168369072514,838
64,S A. MultiDiagonal,0.23433614946657325,838
64,S A. Grid,0.24981758623365663,838
8,SD,0.49218827590607617,839
8,S A. Diagonal,0.5334457307250852,839
8,S A. MultiDiagonal,0.5172283905846927,839
8,S A. Grid,0.5354139452341132,839
8,Learnable,0.5559436644073841,839
16,SD,0.40854490767646184,839
16,S A. Diagonal,0.44915531795409813,839
16,S A. MultiDiagonal,0.4216638129633896,839
16,S A. Grid,0.44359844270705984,839
16,Learnable,0.4383424027026859,839
32,SD,0.3288469743332463,839
32,S A. Diagonal,0.36474019402786906,839
32,S A. MultiDiagonal,0.3343099452549219,839
32,S A. Grid,0.35346159906499464,839
32,Learnable,0.3243863560863275,839
64,SD,0.22363472673031637,839
64,S A. Diagonal,0.2460795187045867,839
64,S A. MultiDiagonal,0.2574679881318283,839
64,S A. Grid,0.24378649217510726,839
8,SD,0.48372866742620624,840
8,S A. Diagonal,0.5312332105250502,840
8,S A. MultiDiagonal,0.5231594274486736,840
8,S A. Grid,0.5351268192121805,840
8,Learnable,0.5117875199581705,840
16,SD,0.40746582598536435,840
16,S A. Diagonal,0.4565598429251978,840
16,S A. MultiDiagonal,0.4271238153060902,840
16,S A. Grid,0.43895678976227503,840
16,Learnable,0.43145571135584526,840
32,SD,0.32718838642199943,840
32,S A. Diagonal,0.36183758198102106,840
32,S A. MultiDiagonal,0.3327539013010852,840
32,S A. Grid,0.34589174773869846,840
32,Learnable,0.3023476038897896,840
64,SD,0.21857741004086992,840
64,S A. Diagonal,0.26074953279299556,840
64,S A. MultiDiagonal,0.23960086183276386,840
64,S A. Grid,0.2471792670703091,840
8,SD,0.5005187471417759,841
8,S A. Diagonal,0.5317534963046875,841
8,S A. MultiDiagonal,0.5300546536173198,841
8,S A. Grid,0.5303648875497108,841
8,Learnable,0.5399338366101676,841
16,SD,0.41385570793083587,841
16,S A. Diagonal,0.44525981588700014,841
16,S A. MultiDiagonal,0.42169172894969414,841
16,S A. Grid,0.4405835423540178,841
16,Learnable,0.44781373887750375,841
32,SD,0.32733773640368324,841
32,S A. Diagonal,0.35959248206534733,841
32,S A. MultiDiagonal,0.33384612053685586,841
32,S A. Grid,0.352168565487002,841
32,Learnable,0.3231432290509075,841
64,SD,0.2201539513588883,841
64,S A. Diagonal,0.261363397904518,841
64,S A. MultiDiagonal,0.24816309887606708,841
64,S A. Grid,0.262677736054321,841
8,SD,0.4914042556082149,842
8,S A. Diagonal,0.5377196113060874,842
8,S A. MultiDiagonal,0.5261188458647587,842
8,S A. Grid,0.5275321311858081,842
8,Learnable,0.5395015856970261,842
16,SD,0.4139203607369046,842
16,S A. Diagonal,0.44982547886198654,842
16,S A. MultiDiagonal,0.4293989154413941,842
16,S A. Grid,0.43844235461488634,842
16,Learnable,0.4501770243340598,842
32,SD,0.32452511150943764,842
32,S A. Diagonal,0.3638286125072969,842
32,S A. MultiDiagonal,0.33486366795712386,842
32,S A. Grid,0.35210461560955864,842
32,Learnable,0.31651259996563147,842
64,SD,0.21871148147974026,842
64,S A. Diagonal,0.2733013262846231,842
64,S A. MultiDiagonal,0.25298010579536234,842
64,S A. Grid,0.23640363038937823,842
8,SD,0.4981260397760913,843
8,S A. Diagonal,0.5311810200979902,843
8,S A. MultiDiagonal,0.518138273703218,843
8,S A. Grid,0.5355357374132588,843
8,Learnable,0.5223672801732762,843
16,SD,0.4088210858535185,843
16,S A. Diagonal,0.4450407417117737,843
16,S A. MultiDiagonal,0.4158559220142291,843
16,S A. Grid,0.44083435816926364,843
16,Learnable,0.44793098845432444,843
32,SD,0.3245981804346153,843
32,S A. Diagonal,0.3633533189636476,843
32,S A. MultiDiagonal,0.3333334141244246,843
32,S A. Grid,0.35549356010434136,843
32,Learnable,0.31986931186990336,843
64,SD,0.22034795277702465,843
64,S A. Diagonal,0.2730333961481515,843
64,S A. MultiDiagonal,0.2370946307586343,843
64,S A. Grid,0.2573829966896851,843
8,SD,0.49301988652416295,844
8,S A. Diagonal,0.5380757805148171,844
8,S A. MultiDiagonal,0.5244525499093965,844
8,S A. Grid,0.5306494076434234,844
8,Learnable,0.5392443416692447,844
16,SD,0.41865136452791135,844
16,S A. Diagonal,0.45710112642461787,844
16,S A. MultiDiagonal,0.41902680286207217,844
16,S A. Grid,0.43492025122993555,844
16,Learnable,0.4440841819110275,844
32,SD,0.3301731517824208,844
32,S A. Diagonal,0.3593168582296312,844
32,S A. MultiDiagonal,0.3428479052728383,844
32,S A. Grid,0.3526676577732621,844
32,Learnable,0.31978686637306497,844
64,SD,0.21900178657499045,844
64,S A. Diagonal,0.2566064197086525,844
64,S A. MultiDiagonal,0.25098429314922505,844
64,S A. Grid,0.24520356439034824,844
8,SD,0.4988079491197157,845
8,S A. Diagonal,0.5378732915887381,845
8,S A. MultiDiagonal,0.5127361781665207,845
8,S A. Grid,0.5333755179471058,845
8,Learnable,0.5323595860365344,845
16,SD,0.4070329311374851,845
16,S A. Diagonal,0.4559235912952746,845
16,S A. MultiDiagonal,0.4227966558555577,845
16,S A. Grid,0.4444667040436735,845
16,Learnable,0.43870865372835083,845
32,SD,0.3263575718385936,845
32,S A. Diagonal,0.36244956241159676,845
32,S A. MultiDiagonal,0.33468179059301856,845
32,S A. Grid,0.35153798597926017,845
32,Learnable,0.32619643120881603,845
64,SD,0.21893242107332345,845
64,S A. Diagonal,0.2769196667023591,845
64,S A. MultiDiagonal,0.23502745083795346,845
64,S A. Grid,0.24473509207145955,845
8,SD,0.5003606539186237,846
8,S A. Diagonal,0.53695855859522,846
8,S A. MultiDiagonal,0.5253713535579554,846
8,S A. Grid,0.5399946230907078,846
8,Learnable,0.5430358899050421,846
16,SD,0.4155178515890706,846
16,S A. Diagonal,0.4476099882222774,846
16,S A. MultiDiagonal,0.4357156718014996,846
16,S A. Grid,0.4393959015048998,846
16,Learnable,0.424103882727337,846
32,SD,0.3253483409787076,846
32,S A. Diagonal,0.36588036736348817,846
32,S A. MultiDiagonal,0.32987179240929176,846
32,S A. Grid,0.35133268360347036,846
32,Learnable,0.32630491728568733,846
64,SD,0.21876764956180614,846
64,S A. Diagonal,0.25600341014643996,846
64,S A. MultiDiagonal,0.23950748876546227,846
64,S A. Grid,0.24088479076467753,846
8,SD,0.4940789650052001,847
8,S A. Diagonal,0.5384336420076887,847
8,S A. MultiDiagonal,0.5284741233554685,847
8,S A. Grid,0.5288966070511106,847
8,Learnable,0.5144594000787647,847
16,SD,0.408062343475133,847
16,S A. Diagonal,0.45745529505404636,847
16,S A. MultiDiagonal,0.42590622587322857,847
16,S A. Grid,0.43885155430091094,847
16,Learnable,0.4258328603314888,847
32,SD,0.3236150963298831,847
32,S A. Diagonal,0.3618136537224129,847
32,S A. MultiDiagonal,0.33753506884736995,847
32,S A. Grid,0.3510015741000514,847
32,Learnable,0.33245170032984267,847
64,SD,0.212816898992542,847
64,S A. Diagonal,0.25753785606209634,847
64,S A. MultiDiagonal,0.2348329599136395,847
64,S A. Grid,0.2397478281872656,847
8,SD,0.485157231944078,848
8,S A. Diagonal,0.5359624152353,848
8,S A. MultiDiagonal,0.5292056411968884,848
8,S A. Grid,0.5319215046406114,848
8,Learnable,0.5369944702605265,848
16,SD,0.4174472001108051,848
16,S A. Diagonal,0.4593041222080201,848
16,S A. MultiDiagonal,0.4234586688317522,848
16,S A. Grid,0.44280724889197337,848
16,Learnable,0.44242455947570203,848
32,SD,0.3249941517102602,848
32,S A. Diagonal,0.35707480770719613,848
32,S A. MultiDiagonal,0.33789911608936624,848
32,S A. Grid,0.3570418871927026,848
32,Learnable,0.3211900554380675,848
64,SD,0.2178842675852045,848
64,S A. Diagonal,0.25493969149777385,848
64,S A. MultiDiagonal,0.2508583875229901,848
64,S A. Grid,0.2517530886652495,848
8,SD,0.48634925128402356,849
8,S A. Diagonal,0.5475489231446924,849
8,S A. MultiDiagonal,0.5284150626236905,849
8,S A. Grid,0.5330241762314873,849
8,Learnable,0.5399525205830167,849
16,SD,0.4141638036051097,849
16,S A. Diagonal,0.4581214132971776,849
16,S A. MultiDiagonal,0.4289544270761999,849
16,S A. Grid,0.4410639720324311,849
16,Learnable,0.4355659672650496,849
32,SD,0.32218744959473206,849
32,S A. Diagonal,0.3676587527806664,849
32,S A. MultiDiagonal,0.34078212129541935,849
32,S A. Grid,0.3476204133517497,849
32,Learnable,0.3038613267640242,849
64,SD,0.21717709662222856,849
64,S A. Diagonal,0.26730668724740864,849
64,S A. MultiDiagonal,0.23421402093049443,849
64,S A. Grid,0.24419623680209462,849
8,SD,0.4879925879856647,850
8,S A. Diagonal,0.5348055095401689,850
8,S A. MultiDiagonal,0.5206849508316264,850
8,S A. Grid,0.5314466857609019,850
8,Learnable,0.5330720543858007,850
16,SD,0.4154699481402501,850
16,S A. Diagonal,0.458101503095509,850
16,S A. MultiDiagonal,0.4187226803813738,850
16,S A. Grid,0.4489791473213801,850
16,Learnable,0.4220082272917029,850
32,SD,0.32522511917217173,850
32,S A. Diagonal,0.36046375716685797,850
32,S A. MultiDiagonal,0.3405250390574375,850
32,S A. Grid,0.348198625255139,850
32,Learnable,0.3252021369389273,850
64,SD,0.2299694745962144,850
64,S A. Diagonal,0.26567690441868935,850
64,S A. MultiDiagonal,0.2430917078514248,850
64,S A. Grid,0.25102706630010413,850
8,SD,0.4918296007082279,851
8,S A. Diagonal,0.5425578929686393,851
8,S A. MultiDiagonal,0.5328701778904812,851
8,S A. Grid,0.5369065414263544,851
8,Learnable,0.5231984121909253,851
16,SD,0.40969687471378385,851
16,S A. Diagonal,0.4475515029393786,851
16,S A. MultiDiagonal,0.42359909635761306,851
16,S A. Grid,0.44751668906636954,851
16,Learnable,0.4476006637233752,851
32,SD,0.3277060463070584,851
32,S A. Diagonal,0.35847470220229216,851
32,S A. MultiDiagonal,0.33595921690140435,851
32,S A. Grid,0.3591484582633664,851
32,Learnable,0.32132415742491116,851
64,SD,0.22490796315729938,851
64,S A. Diagonal,0.27594109832494623,851
64,S A. MultiDiagonal,0.2386030647716173,851
64,S A. Grid,0.24789187380565098,851
8,SD,0.4868428882220069,852
8,S A. Diagonal,0.532676850772318,852
8,S A. MultiDiagonal,0.5274616838884428,852
8,S A. Grid,0.5369754596429182,852
8,Learnable,0.5388679409204721,852
16,SD,0.4146353334332453,852
16,S A. Diagonal,0.4487521806166098,852
16,S A. MultiDiagonal,0.42359549766083915,852
16,S A. Grid,0.44138286767006446,852
16,Learnable,0.4196256132856414,852
32,SD,0.3263744131837697,852
32,S A. Diagonal,0.3595419738916844,852
32,S A. MultiDiagonal,0.33979726685069767,852
32,S A. Grid,0.3517375549078484,852
32,Learnable,0.3200733637525016,852
64,SD,0.21431107684629713,852
64,S A. Diagonal,0.2682051673934889,852
64,S A. MultiDiagonal,0.24035226239309468,852
64,S A. Grid,0.24999868880339135,852
8,SD,0.48863250266383373,853
8,S A. Diagonal,0.5416046013693367,853
8,S A. MultiDiagonal,0.5101406337935546,853
8,S A. Grid,0.5277877847020724,853
8,Learnable,0.5561924196841217,853
16,SD,0.40871577369607576,853
16,S A. Diagonal,0.45399327265342587,853
16,S A. MultiDiagonal,0.4222333751084274,853
16,S A. Grid,0.44311706806875495,853
16,Learnable,0.4324577974966084,853
32,SD,0.32446534779238817,853
32,S A. Diagonal,0.3607231306865032,853
32,S A. MultiDiagonal,0.3313796387758594,853
32,S A. Grid,0.3465413292691628,853
32,Learnable,0.3170254913795104,853
64,SD,0.216684093047193,853
64,S A. Diagonal,0.271389321372133,853
64,S A. MultiDiagonal,0.24928647312522972,853
64,S A. Grid,0.23883359117244485,853
8,SD,0.49367053570905345,854
8,S A. Diagonal,0.5380899579034413,854
8,S A. MultiDiagonal,0.5210845400288439,854
8,S A. Grid,0.5298675502679757,854
8,Learnable,0.5458777929864482,854
16,SD,0.4117942443187501,854
16,S A. Diagonal,0.4509108705112168,854
16,S A. MultiDiagonal,0.4246480453349636,854
16,S A. Grid,0.4479124485060809,854
16,Learnable,0.4491983425013871,854
32,SD,0.32448784289556637,854
32,S A. Diagonal,0.35823427517239814,854
32,S A. MultiDiagonal,0.3348752181957887,854
32,S A. Grid,0.35355250724229687,854
32,Learnable,0.33636355203351964,854
64,SD,0.22095457709562702,854
64,S A. Diagonal,0.2678351005901115,854
64,S A. MultiDiagonal,0.2537387704082863,854
64,S A. Grid,0.24759785032889348,854
8,SD,0.48195146646810455,855
8,S A. Diagonal,0.5359148290885843,855
8,S A. MultiDiagonal,0.5209852585576381,855
8,S A. Grid,0.5351529823195262,855
8,Learnable,0.5367898195636074,855
16,SD,0.4136182290347846,855
16,S A. Diagonal,0.4581392362677472,855
16,S A. MultiDiagonal,0.4172475890133015,855
16,S A. Grid,0.44485972410709096,855
16,Learnable,0.4496460180502068,855
32,SD,0.32623237385475135,855
32,S A. Diagonal,0.363980556194618,855
32,S A. MultiDiagonal,0.3357459845473086,855
32,S A. Grid,0.35506171566701383,855
32,Learnable,0.32307532709605685,855
64,SD,0.2163940780077009,855
64,S A. Diagonal,0.2683567007469149,855
64,S A. MultiDiagonal,0.2383381840463281,855
64,S A. Grid,0.24996384294405166,855
8,SD,0.4845956402768231,856
8,S A. Diagonal,0.5371450797030685,856
8,S A. MultiDiagonal,0.5230581783283275,856
8,S A. Grid,0.5301317683322743,856
8,Learnable,0.5081420269969048,856
16,SD,0.4173503219823253,856
16,S A. Diagonal,0.45657488200871277,856
16,S A. MultiDiagonal,0.432252782458528,856
16,S A. Grid,0.44292838638075815,856
16,Learnable,0.44397763513703636,856
32,SD,0.32929471055821014,856
32,S A. Diagonal,0.35971662414806926,856
32,S A. MultiDiagonal,0.34112948670362087,856
32,S A. Grid,0.35297812919716365,856
32,Learnable,0.31919815726346257,856
64,SD,0.22792079103895385,856
64,S A. Diagonal,0.27400755715634506,856
64,S A. MultiDiagonal,0.24109076507842125,856
64,S A. Grid,0.2405953869875998,856
8,SD,0.49578036551868776,857
8,S A. Diagonal,0.5374953634104368,857
8,S A. MultiDiagonal,0.5144157411548066,857
8,S A. Grid,0.5217189584217387,857
8,Learnable,0.505632749512068,857
16,SD,0.40997956398733704,857
16,S A. Diagonal,0.4545368568222239,857
16,S A. MultiDiagonal,0.4256558258625523,857
16,S A. Grid,0.44348665291123746,857
16,Learnable,0.4350427108220647,857
32,SD,0.3230087834874941,857
32,S A. Diagonal,0.36092944299012186,857
32,S A. MultiDiagonal,0.34108200087024415,857
32,S A. Grid,0.3530440109813118,857
32,Learnable,0.33814620578257326,857
64,SD,0.22025146862153358,857
64,S A. Diagonal,0.2571958349363954,857
64,S A. MultiDiagonal,0.2430664094639285,857
64,S A. Grid,0.24904879599718804,857
8,SD,0.49387214270633045,858
8,S A. Diagonal,0.5372834920312477,858
8,S A. MultiDiagonal,0.5208447395977727,858
8,S A. Grid,0.5335649874050394,858
8,Learnable,0.5089364935386775,858
16,SD,0.4118218998757666,858
16,S A. Diagonal,0.4546030774404007,858
16,S A. MultiDiagonal,0.4335172852770057,858
16,S A. Grid,0.44174323909071467,858
16,Learnable,0.435929891085439,858
32,SD,0.3239160856088023,858
32,S A. Diagonal,0.36400105525589577,858
32,S A. MultiDiagonal,0.33558843956215534,858
32,S A. Grid,0.366397678634729,858
32,Learnable,0.3117139307763518,858
64,SD,0.2200325118335194,858
64,S A. Diagonal,0.266267989080336,858
64,S A. MultiDiagonal,0.25026422686926386,858
64,S A. Grid,0.2566890739575436,858
8,SD,0.4880341118307693,859
8,S A. Diagonal,0.5347022448766066,859
8,S A. MultiDiagonal,0.5217364738657271,859
8,S A. Grid,0.5369814225478347,859
8,Learnable,0.543346209302716,859
16,SD,0.4125219979666211,859
16,S A. Diagonal,0.450068857039274,859
16,S A. MultiDiagonal,0.4181284167496022,859
16,S A. Grid,0.4438223787453559,859
16,Learnable,0.4414180179036812,859
32,SD,0.3225341737337526,859
32,S A. Diagonal,0.3601546965119109,859
32,S A. MultiDiagonal,0.34064750245984154,859
32,S A. Grid,0.3529741961333335,859
32,Learnable,0.31904448134810237,859
64,SD,0.2301044797847043,859
64,S A. Diagonal,0.26352315920778896,859
64,S A. MultiDiagonal,0.24828264409828532,859
64,S A. Grid,0.2579486941772322,859
8,SD,0.48574967473439556,860
8,S A. Diagonal,0.5395452791773698,860
8,S A. MultiDiagonal,0.5215223068802053,860
8,S A. Grid,0.5356935201392566,860
8,Learnable,0.5209354619112854,860
16,SD,0.409105226510744,860
16,S A. Diagonal,0.45432160254244314,860
16,S A. MultiDiagonal,0.4221611780201847,860
16,S A. Grid,0.4443760655934431,860
16,Learnable,0.4406302865070725,860
32,SD,0.3257249319073915,860
32,S A. Diagonal,0.36245497695550244,860
32,S A. MultiDiagonal,0.33440058912805093,860
32,S A. Grid,0.3593760805383898,860
32,Learnable,0.3314530227347967,860
64,SD,0.23103473117975667,860
64,S A. Diagonal,0.26382066938318577,860
64,S A. MultiDiagonal,0.24172217042442806,860
64,S A. Grid,0.2476433528056377,860
8,SD,0.48627201746529536,861
8,S A. Diagonal,0.544484441067866,861
8,S A. MultiDiagonal,0.5175302005888429,861
8,S A. Grid,0.5254622357202915,861
8,Learnable,0.537500040456621,861
16,SD,0.4087721813490056,861
16,S A. Diagonal,0.45023575289298545,861
16,S A. MultiDiagonal,0.4222620097819402,861
16,S A. Grid,0.43813820476420173,861
16,Learnable,0.43488501983962297,861
32,SD,0.3232840715914955,861
32,S A. Diagonal,0.3635220737503415,861
32,S A. MultiDiagonal,0.3385823987077399,861
32,S A. Grid,0.3510819867154237,861
32,Learnable,0.32103075724467645,861
64,SD,0.22453949950675012,861
64,S A. Diagonal,0.2537948596232923,861
64,S A. MultiDiagonal,0.24258671502488172,861
64,S A. Grid,0.25554897973423885,861
8,SD,0.4919950893598993,862
8,S A. Diagonal,0.5369150885580333,862
8,S A. MultiDiagonal,0.5225147001388828,862
8,S A. Grid,0.5229473133664716,862
8,Learnable,0.5359077342171024,862
16,SD,0.4107303658847802,862
16,S A. Diagonal,0.45200297697831426,862
16,S A. MultiDiagonal,0.42408346732024493,862
16,S A. Grid,0.44374765444356795,862
16,Learnable,0.4204477433116883,862
32,SD,0.3264258865823151,862
32,S A. Diagonal,0.3682568035499877,862
32,S A. MultiDiagonal,0.3315778108423214,862
32,S A. Grid,0.35351103563765374,862
32,Learnable,0.3278401582467988,862
64,SD,0.22158045425159442,862
64,S A. Diagonal,0.2522830024917683,862
64,S A. MultiDiagonal,0.2425494335285847,862
64,S A. Grid,0.25535814628701725,862
8,SD,0.48766851987938886,863
8,S A. Diagonal,0.5434853719772778,863
8,S A. MultiDiagonal,0.5264748351841527,863
8,S A. Grid,0.5227993340986252,863
8,Learnable,0.535771030373991,863
16,SD,0.4148196150399553,863
16,S A. Diagonal,0.45198839049432327,863
16,S A. MultiDiagonal,0.4222651126931676,863
16,S A. Grid,0.44122492222804444,863
16,Learnable,0.4396565422622188,863
32,SD,0.32933882154240296,863
32,S A. Diagonal,0.3629093619523709,863
32,S A. MultiDiagonal,0.33110042992074085,863
32,S A. Grid,0.356924625595298,863
32,Learnable,0.3223024515376035,863
64,SD,0.21868782776834772,863
64,S A. Diagonal,0.2728373027401213,863
64,S A. MultiDiagonal,0.2398971558237502,863
64,S A. Grid,0.2343655614878865,863
8,SD,0.4890093573659875,864
8,S A. Diagonal,0.5367030692983196,864
8,S A. MultiDiagonal,0.5224601283333148,864
8,S A. Grid,0.5265309042513073,864
8,Learnable,0.5191756050920134,864
16,SD,0.40922787030170743,864
16,S A. Diagonal,0.4508276844082538,864
16,S A. MultiDiagonal,0.421464723320363,864
16,S A. Grid,0.44391882305206176,864
16,Learnable,0.4565000316351827,864
32,SD,0.3267967417928498,864
32,S A. Diagonal,0.36103597473220445,864
32,S A. MultiDiagonal,0.33540837579993155,864
32,S A. Grid,0.3553459853271802,864
32,Learnable,0.29706031012645745,864
64,SD,0.21902979007411805,864
64,S A. Diagonal,0.25207890576777037,864
64,S A. MultiDiagonal,0.24689141710536058,864
64,S A. Grid,0.2447967976223491,864
8,SD,0.49722389582439486,865
8,S A. Diagonal,0.5375690876679297,865
8,S A. MultiDiagonal,0.5255205812569841,865
8,S A. Grid,0.5330739200313396,865
8,Learnable,0.5453652064011987,865
16,SD,0.4081790594784208,865
16,S A. Diagonal,0.4489325365722684,865
16,S A. MultiDiagonal,0.4132229436546493,865
16,S A. Grid,0.4396327018247264,865
16,Learnable,0.43308843049002327,865
32,SD,0.32414262863447296,865
32,S A. Diagonal,0.36345038051948997,865
32,S A. MultiDiagonal,0.3330697930399219,865
32,S A. Grid,0.3517917051880347,865
32,Learnable,0.30332073229052703,865
64,SD,0.22524095822702572,865
64,S A. Diagonal,0.25288206528938917,865
64,S A. MultiDiagonal,0.24185371528992033,865
64,S A. Grid,0.2519210463296113,865
8,SD,0.4877868176284147,866
8,S A. Diagonal,0.5397943212976097,866
8,S A. MultiDiagonal,0.5210807029005422,866
8,S A. Grid,0.5218475158995733,866
8,Learnable,0.5600868443932684,866
16,SD,0.4115260993025008,866
16,S A. Diagonal,0.45362079558445856,866
16,S A. MultiDiagonal,0.4329116093642214,866
16,S A. Grid,0.43482921679684317,866
16,Learnable,0.433071558187632,866
32,SD,0.3267036708147442,866
32,S A. Diagonal,0.36451616036173917,866
32,S A. MultiDiagonal,0.3344521629655021,866
32,S A. Grid,0.35336923047545,866
32,Learnable,0.3070725982309026,866
64,SD,0.2263614949331717,866
64,S A. Diagonal,0.2646805507685676,866
64,S A. MultiDiagonal,0.251353673714401,866
64,S A. Grid,0.24306121115919477,866
8,SD,0.49302935275558574,867
8,S A. Diagonal,0.5382442225291639,867
8,S A. MultiDiagonal,0.5234061672094089,867
8,S A. Grid,0.5390662221904263,867
8,Learnable,0.5032539548976882,867
16,SD,0.4129127535921186,867
16,S A. Diagonal,0.4574309399910268,867
16,S A. MultiDiagonal,0.42181750647063543,867
16,S A. Grid,0.43686979697399564,867
16,Learnable,0.42954455441328393,867
32,SD,0.3276491954436458,867
32,S A. Diagonal,0.36389924524335426,867
32,S A. MultiDiagonal,0.3356099184360297,867
32,S A. Grid,0.3571516888705738,867
32,Learnable,0.32273502171988155,867
64,SD,0.21656174837967335,867
64,S A. Diagonal,0.26878292953486405,867
64,S A. MultiDiagonal,0.2524386547299779,867
64,S A. Grid,0.24204549718955704,867
8,SD,0.4940094584380605,868
8,S A. Diagonal,0.5414393447938634,868
8,S A. MultiDiagonal,0.5195732946650595,868
8,S A. Grid,0.5361070452782234,868
8,Learnable,0.5430667444728479,868
16,SD,0.41074714015251534,868
16,S A. Diagonal,0.45460005724296404,868
16,S A. MultiDiagonal,0.4208211527792539,868
16,S A. Grid,0.4421402402021197,868
16,Learnable,0.45022107551089735,868
32,SD,0.32876024767883627,868
32,S A. Diagonal,0.3660738043477615,868
32,S A. MultiDiagonal,0.3330052536793102,868
32,S A. Grid,0.34727984543375257,868
32,Learnable,0.32585567158813533,868
64,SD,0.22215055176192058,868
64,S A. Diagonal,0.2542441397443082,868
64,S A. MultiDiagonal,0.25276751190803737,868
64,S A. Grid,0.2563718966389593,868
8,SD,0.4881509908155435,869
8,S A. Diagonal,0.5359809661282297,869
8,S A. MultiDiagonal,0.5157258383364567,869
8,S A. Grid,0.5336007390309592,869
8,Learnable,0.48913037713285207,869
16,SD,0.41060648897009433,869
16,S A. Diagonal,0.449090236653818,869
16,S A. MultiDiagonal,0.42654387147622586,869
16,S A. Grid,0.4404374727307742,869
16,Learnable,0.4271620596940157,869
32,SD,0.3234257894678083,869
32,S A. Diagonal,0.36546374671307047,869
32,S A. MultiDiagonal,0.33148706284159096,869
32,S A. Grid,0.35136233937929795,869
32,Learnable,0.3307149343389849,869
64,SD,0.21861166634542623,869
64,S A. Diagonal,0.27520745127966056,869
64,S A. MultiDiagonal,0.2395072355152955,869
64,S A. Grid,0.24225282046725807,869
8,SD,0.49813803881811375,870
8,S A. Diagonal,0.5453863828154412,870
8,S A. MultiDiagonal,0.5207788923339527,870
8,S A. Grid,0.5345900276053551,870
8,Learnable,0.5400153114563271,870
16,SD,0.40978389737680027,870
16,S A. Diagonal,0.4472223717169208,870
16,S A. MultiDiagonal,0.4380778472913691,870
16,S A. Grid,0.4411257053149554,870
16,Learnable,0.42881380544965697,870
32,SD,0.3307213207032822,870
32,S A. Diagonal,0.3622804419411102,870
32,S A. MultiDiagonal,0.3299828317092074,870
32,S A. Grid,0.3511610095554804,870
32,Learnable,0.31724961187462325,870
64,SD,0.2297027652467897,870
64,S A. Diagonal,0.26812748952935,870
64,S A. MultiDiagonal,0.23934317971113345,870
64,S A. Grid,0.247759565544927,870
8,SD,0.48110005708149356,871
8,S A. Diagonal,0.531909026466844,871
8,S A. MultiDiagonal,0.5256095610189216,871
8,S A. Grid,0.5281608551790629,871
8,Learnable,0.5355615602815694,871
16,SD,0.4079096372031666,871
16,S A. Diagonal,0.45479409073692895,871
16,S A. MultiDiagonal,0.4227353738187296,871
16,S A. Grid,0.4420839834996031,871
16,Learnable,0.4301198090817468,871
32,SD,0.32339424983924825,871
32,S A. Diagonal,0.3609796854606634,871
32,S A. MultiDiagonal,0.33716999058424335,871
32,S A. Grid,0.35579904431259185,871
32,Learnable,0.3236913641329876,871
64,SD,0.22116542988846108,871
64,S A. Diagonal,0.27573648020227887,871
64,S A. MultiDiagonal,0.24839859254601,871
64,S A. Grid,0.25499882030154714,871
8,SD,0.48590112472950225,872
8,S A. Diagonal,0.5368908245673338,872
8,S A. MultiDiagonal,0.5167310527432064,872
8,S A. Grid,0.5307458747542574,872
8,Learnable,0.49949842014595897,872
16,SD,0.4118455094645582,872
16,S A. Diagonal,0.45491035300186544,872
16,S A. MultiDiagonal,0.4226815269650197,872
16,S A. Grid,0.4377358981788937,872
16,Learnable,0.45570626291617966,872
32,SD,0.32509211836445,872
32,S A. Diagonal,0.36388092510372383,872
32,S A. MultiDiagonal,0.3355749193735922,872
32,S A. Grid,0.3527460263730014,872
32,Learnable,0.32447289559012427,872
64,SD,0.22935468156197944,872
64,S A. Diagonal,0.26281172184773416,872
64,S A. MultiDiagonal,0.2508131475585246,872
64,S A. Grid,0.24468115872366972,872
8,SD,0.492248704811756,873
8,S A. Diagonal,0.5373814003080222,873
8,S A. MultiDiagonal,0.5176371414826244,873
8,S A. Grid,0.5361984971981099,873
8,Learnable,0.5406508223139337,873
16,SD,0.4127491974734844,873
16,S A. Diagonal,0.452244373118152,873
16,S A. MultiDiagonal,0.4323061625314596,873
16,S A. Grid,0.4423779156669153,873
16,Learnable,0.4594814062834864,873
32,SD,0.3232144721094649,873
32,S A. Diagonal,0.3598181120837187,873
32,S A. MultiDiagonal,0.334402368099135,873
32,S A. Grid,0.35940424940934357,873
32,Learnable,0.3211830214570194,873
64,SD,0.226784132461828,873
64,S A. Diagonal,0.2549429530697176,873
64,S A. MultiDiagonal,0.23650058094316545,873
64,S A. Grid,0.24391344225734418,873
8,SD,0.49352831818455306,874
8,S A. Diagonal,0.5360052120399263,874
8,S A. MultiDiagonal,0.5235993659533796,874
8,S A. Grid,0.5279444210205436,874
8,Learnable,0.5389319086091761,874
16,SD,0.41756979023129803,874
16,S A. Diagonal,0.45264025094538674,874
16,S A. MultiDiagonal,0.42611294438649383,874
16,S A. Grid,0.44957422044271533,874
16,Learnable,0.4423420277003509,874
32,SD,0.3271073477180795,874
32,S A. Diagonal,0.36117981430808327,874
32,S A. MultiDiagonal,0.34217284042297436,874
32,S A. Grid,0.35552313874622415,874
32,Learnable,0.3304782360398595,874
64,SD,0.22267144397284483,874
64,S A. Diagonal,0.26782101866469565,874
64,S A. MultiDiagonal,0.2659413798377106,874
64,S A. Grid,0.257502214822875,874
8,SD,0.49320003781124067,875
8,S A. Diagonal,0.5371060201595282,875
8,S A. MultiDiagonal,0.5331454391877722,875
8,S A. Grid,0.5285525723639952,875
8,Learnable,0.5427335311384307,875
16,SD,0.41033449590961024,875
16,S A. Diagonal,0.44817583343903017,875
16,S A. MultiDiagonal,0.41932933359015906,875
16,S A. Grid,0.4456207621109588,875
16,Learnable,0.4492025905903029,875
32,SD,0.32924261580002046,875
32,S A. Diagonal,0.36443323410669526,875
32,S A. MultiDiagonal,0.33864335551517644,875
32,S A. Grid,0.36294207940135226,875
32,Learnable,0.32045937585131756,875
64,SD,0.23100272699467553,875
64,S A. Diagonal,0.2645076305523002,875
64,S A. MultiDiagonal,0.2362719931120521,875
64,S A. Grid,0.24575504775476287,875
8,SD,0.4901457612675514,876
8,S A. Diagonal,0.5415092893769088,876
8,S A. MultiDiagonal,0.529209119106841,876
8,S A. Grid,0.5336010160591244,876
8,Learnable,0.5447086771680589,876
16,SD,0.41169253240769366,876
16,S A. Diagonal,0.45033178980176053,876
16,S A. MultiDiagonal,0.43041937790596385,876
16,S A. Grid,0.4477132536407328,876
16,Learnable,0.4467177309354036,876
32,SD,0.32462979821711335,876
32,S A. Diagonal,0.3624986799480882,876
32,S A. MultiDiagonal,0.34339555957799733,876
32,S A. Grid,0.3471074292325409,876
32,Learnable,0.32811204582719034,876
64,SD,0.21395086886104164,876
64,S A. Diagonal,0.2554929518297035,876
64,S A. MultiDiagonal,0.2457114767097629,876
64,S A. Grid,0.2623905497363629,876
8,SD,0.4920678376996887,877
8,S A. Diagonal,0.5390460385052994,877
8,S A. MultiDiagonal,0.5188854525059423,877
8,S A. Grid,0.532207938205041,877
8,Learnable,0.52929129446969,877
16,SD,0.40937636122795834,877
16,S A. Diagonal,0.44864199272608174,877
16,S A. MultiDiagonal,0.42515358788210217,877
16,S A. Grid,0.4424258390252169,877
16,Learnable,0.4390475659771885,877
32,SD,0.3270617484795879,877
32,S A. Diagonal,0.3625440343088482,877
32,S A. MultiDiagonal,0.3422665418479235,877
32,S A. Grid,0.3476804343196486,877
32,Learnable,0.314955172638304,877
64,SD,0.2276268092224639,877
64,S A. Diagonal,0.2743142293058139,877
64,S A. MultiDiagonal,0.2479704832226933,877
64,S A. Grid,0.25400371769388586,877
8,SD,0.48749468126303247,878
8,S A. Diagonal,0.532384477321358,878
8,S A. MultiDiagonal,0.5219065450797467,878
8,S A. Grid,0.5396334765649324,878
8,Learnable,0.5304237557486907,878
16,SD,0.4113014046436064,878
16,S A. Diagonal,0.4588412006141759,878
16,S A. MultiDiagonal,0.43479757329131413,878
16,S A. Grid,0.44152308445642263,878
16,Learnable,0.4437935826989261,878
32,SD,0.32597257590608975,878
32,S A. Diagonal,0.3615316840803011,878
32,S A. MultiDiagonal,0.34267382643756106,878
32,S A. Grid,0.3488347043901618,878
32,Learnable,0.326588105979781,878
64,SD,0.22398167828232227,878
64,S A. Diagonal,0.2593319076647412,878
64,S A. MultiDiagonal,0.25670808529920064,878
64,S A. Grid,0.25135583312636967,878
8,SD,0.4888613946173428,879
8,S A. Diagonal,0.5379964130584092,879
8,S A. MultiDiagonal,0.5218437960813617,879
8,S A. Grid,0.5309946144955774,879
8,Learnable,0.5234285434585183,879
16,SD,0.40821449088377326,879
16,S A. Diagonal,0.44955250316186013,879
16,S A. MultiDiagonal,0.4243379578204181,879
16,S A. Grid,0.44498485054836157,879
16,Learnable,0.41865086320659095,879
32,SD,0.32746542857776134,879
32,S A. Diagonal,0.3659135521257883,879
32,S A. MultiDiagonal,0.3419552704141522,879
32,S A. Grid,0.3570126128078435,879
32,Learnable,0.29780040037175975,879
64,SD,0.2227939262790507,879
64,S A. Diagonal,0.26926565074454817,879
64,S A. MultiDiagonal,0.2549934478675324,879
64,S A. Grid,0.24182840533060831,879
8,SD,0.49644388103583037,880
8,S A. Diagonal,0.5338982925330851,880
8,S A. MultiDiagonal,0.5299505797641865,880
8,S A. Grid,0.51941618446194,880
8,Learnable,0.5409381688403534,880
16,SD,0.4127223210802168,880
16,S A. Diagonal,0.45703585532300117,880
16,S A. MultiDiagonal,0.42860156701261964,880
16,S A. Grid,0.4413008136025054,880
16,Learnable,0.46741105545620987,880
32,SD,0.3273787061789899,880
32,S A. Diagonal,0.36722061103731796,880
32,S A. MultiDiagonal,0.33324079491678527,880
32,S A. Grid,0.3511509451151146,880
32,Learnable,0.31248116904173795,880
64,SD,0.22544696741517542,880
64,S A. Diagonal,0.24818696452523728,880
64,S A. MultiDiagonal,0.25526557125952615,880
64,S A. Grid,0.25651677787788985,880
8,SD,0.4927880059382792,881
8,S A. Diagonal,0.5482966579023225,881
8,S A. MultiDiagonal,0.514670442870887,881
8,S A. Grid,0.5353346455429626,881
8,Learnable,0.5499804809020887,881
16,SD,0.4122115357326886,881
16,S A. Diagonal,0.44845155521776625,881
16,S A. MultiDiagonal,0.4245339278935518,881
16,S A. Grid,0.4379354210873487,881
16,Learnable,0.4426376398100779,881
32,SD,0.3247123594397318,881
32,S A. Diagonal,0.3653639275696402,881
32,S A. MultiDiagonal,0.33607635078412357,881
32,S A. Grid,0.34975352167487384,881
32,Learnable,0.31397920837339505,881
64,SD,0.22685011506473637,881
64,S A. Diagonal,0.2650339819415159,881
64,S A. MultiDiagonal,0.24868493711242917,881
64,S A. Grid,0.2498778552669001,881
8,SD,0.48864242817013415,882
8,S A. Diagonal,0.5371955882767286,882
8,S A. MultiDiagonal,0.5184137193316867,882
8,S A. Grid,0.5229002619712833,882
8,Learnable,0.5247801178398647,882
16,SD,0.4138293217424868,882
16,S A. Diagonal,0.450391855574521,882
16,S A. MultiDiagonal,0.42128878892000066,882
16,S A. Grid,0.44019569675899217,882
16,Learnable,0.4404570682808069,882
32,SD,0.3255993497039722,882
32,S A. Diagonal,0.36044754309326543,882
32,S A. MultiDiagonal,0.33126004572717416,882
32,S A. Grid,0.3535334679899208,882
32,Learnable,0.32946775463107675,882
64,SD,0.22448087148261867,882
64,S A. Diagonal,0.27096762433842003,882
64,S A. MultiDiagonal,0.2503315805934971,882
64,S A. Grid,0.24541635094602207,882
8,SD,0.49275029721399277,883
8,S A. Diagonal,0.5395912089613396,883
8,S A. MultiDiagonal,0.5260560221871874,883
8,S A. Grid,0.5339143081584551,883
8,Learnable,0.5449725722280723,883
16,SD,0.41249781013194853,883
16,S A. Diagonal,0.4450925943764773,883
16,S A. MultiDiagonal,0.41856939798839676,883
16,S A. Grid,0.44483192125957166,883
16,Learnable,0.44398256703394157,883
32,SD,0.3253925247391406,883
32,S A. Diagonal,0.3609390526163798,883
32,S A. MultiDiagonal,0.3450561562427598,883
32,S A. Grid,0.35502416315863383,883
32,Learnable,0.3221129953304786,883
64,SD,0.22581932165320923,883
64,S A. Diagonal,0.26008405501067683,883
64,S A. MultiDiagonal,0.23612191568229074,883
64,S A. Grid,0.24205601267077692,883
8,SD,0.4913393060438843,884
8,S A. Diagonal,0.5377619706583285,884
8,S A. MultiDiagonal,0.5191304503270366,884
8,S A. Grid,0.5394398579241275,884
8,Learnable,0.5368166413590392,884
16,SD,0.4088368966072425,884
16,S A. Diagonal,0.4555639373521748,884
16,S A. MultiDiagonal,0.43023037390303087,884
16,S A. Grid,0.4410695670536175,884
16,Learnable,0.439684825852348,884
32,SD,0.32926923890195936,884
32,S A. Diagonal,0.3592829134880944,884
32,S A. MultiDiagonal,0.33752031165403334,884
32,S A. Grid,0.34126534345122395,884
32,Learnable,0.33475522662388424,884
64,SD,0.21855805087225785,884
64,S A. Diagonal,0.2800560460022994,884
64,S A. MultiDiagonal,0.24709993984685433,884
64,S A. Grid,0.2451044750864277,884
8,SD,0.4928547502314406,885
8,S A. Diagonal,0.5328550538458232,885
8,S A. MultiDiagonal,0.5205213564742572,885
8,S A. Grid,0.5361177312169538,885
8,Learnable,0.5310525966070325,885
16,SD,0.41204303771721495,885
16,S A. Diagonal,0.44950767627515925,885
16,S A. MultiDiagonal,0.42242766886853184,885
16,S A. Grid,0.4445622051833474,885
16,Learnable,0.4661484538791336,885
32,SD,0.32317114127109947,885
32,S A. Diagonal,0.36038033920717294,885
32,S A. MultiDiagonal,0.33437762356954137,885
32,S A. Grid,0.3539204562372527,885
32,Learnable,0.3176426794361845,885
64,SD,0.22341309458575082,885
64,S A. Diagonal,0.27081971882121103,885
64,S A. MultiDiagonal,0.25247228156415324,885
64,S A. Grid,0.24324481389128425,885
8,SD,0.49700598422964326,886
8,S A. Diagonal,0.5381825922444587,886
8,S A. MultiDiagonal,0.5245477971318739,886
8,S A. Grid,0.5319551075751041,886
8,Learnable,0.5448344325066925,886
16,SD,0.41511207336698697,886
16,S A. Diagonal,0.45234767416164795,886
16,S A. MultiDiagonal,0.4225862536346954,886
16,S A. Grid,0.43984775698558065,886
16,Learnable,0.45929402975892186,886
32,SD,0.32426119814099896,886
32,S A. Diagonal,0.36631067138007045,886
32,S A. MultiDiagonal,0.33374788594964544,886
32,S A. Grid,0.3558552971698614,886
32,Learnable,0.3171330142474571,886
64,SD,0.22318129004439335,886
64,S A. Diagonal,0.26009220283969714,886
64,S A. MultiDiagonal,0.24254273490004596,886
64,S A. Grid,0.24823407338106682,886
8,SD,0.49089306828662505,887
8,S A. Diagonal,0.5307572320718716,887
8,S A. MultiDiagonal,0.525527496988872,887
8,S A. Grid,0.5258739391406653,887
8,Learnable,0.5447258156851316,887
16,SD,0.41373036304469357,887
16,S A. Diagonal,0.4489937627096816,887
16,S A. MultiDiagonal,0.4363720938815191,887
16,S A. Grid,0.44246092622742356,887
16,Learnable,0.4328739031613389,887
32,SD,0.3232232893125069,887
32,S A. Diagonal,0.3594539303560489,887
32,S A. MultiDiagonal,0.3392787718715582,887
32,S A. Grid,0.35225181795097416,887
32,Learnable,0.31383727084246626,887
64,SD,0.21884096204420342,887
64,S A. Diagonal,0.27614304475865137,887
64,S A. MultiDiagonal,0.25397407032033614,887
64,S A. Grid,0.24239274848890194,887
8,SD,0.4994948011764975,888
8,S A. Diagonal,0.5404807344928773,888
8,S A. MultiDiagonal,0.5281846647487716,888
8,S A. Grid,0.5337550087308253,888
8,Learnable,0.5318519462481044,888
16,SD,0.415095874817045,888
16,S A. Diagonal,0.4545227195262983,888
16,S A. MultiDiagonal,0.42177930036699535,888
16,S A. Grid,0.4408953912788469,888
16,Learnable,0.42832748877632976,888
32,SD,0.32488676239651104,888
32,S A. Diagonal,0.3687944075772416,888
32,S A. MultiDiagonal,0.33580470392758893,888
32,S A. Grid,0.3555589213150934,888
32,Learnable,0.3173884928986146,888
64,SD,0.2195992299586328,888
64,S A. Diagonal,0.2756032950414913,888
64,S A. MultiDiagonal,0.24423485786370042,888
64,S A. Grid,0.2589856403293334,888
8,SD,0.49144103408943823,889
8,S A. Diagonal,0.5436379256064456,889
8,S A. MultiDiagonal,0.5237265159127558,889
8,S A. Grid,0.534843965964662,889
8,Learnable,0.5250756290377114,889
16,SD,0.4068429692292948,889
16,S A. Diagonal,0.45203300112240186,889
16,S A. MultiDiagonal,0.4341406444642558,889
16,S A. Grid,0.44473753126852966,889
16,Learnable,0.4330205772974305,889
32,SD,0.32475503860071436,889
32,S A. Diagonal,0.3643011969618734,889
32,S A. MultiDiagonal,0.33240057967000436,889
32,S A. Grid,0.34793622790399636,889
32,Learnable,0.3179158952954144,889
64,SD,0.2176867303866072,889
64,S A. Diagonal,0.270931539425387,889
64,S A. MultiDiagonal,0.25060590285761425,889
64,S A. Grid,0.23896155877984981,889
8,SD,0.4925174446939462,890
8,S A. Diagonal,0.5424446501909463,890
8,S A. MultiDiagonal,0.5228962207097619,890
8,S A. Grid,0.5326844163704778,890
8,Learnable,0.4977356766156891,890
16,SD,0.41504358192956736,890
16,S A. Diagonal,0.455084260934031,890
16,S A. MultiDiagonal,0.42195159593687703,890
16,S A. Grid,0.44318101601445414,890
16,Learnable,0.41117650032263875,890
32,SD,0.3261210930512284,890
32,S A. Diagonal,0.36137227634712665,890
32,S A. MultiDiagonal,0.3378760318219056,890
32,S A. Grid,0.3482929502219932,890
32,Learnable,0.3289520238107772,890
64,SD,0.21579761189194963,890
64,S A. Diagonal,0.2537669578715184,890
64,S A. MultiDiagonal,0.25692416608960045,890
64,S A. Grid,0.24702675308640398,890
8,SD,0.4891746327815276,891
8,S A. Diagonal,0.5433499907196557,891
8,S A. MultiDiagonal,0.5328601942721178,891
8,S A. Grid,0.5325791620669889,891
8,Learnable,0.5088916026311492,891
16,SD,0.4138508693251736,891
16,S A. Diagonal,0.4541627273394063,891
16,S A. MultiDiagonal,0.432737918530377,891
16,S A. Grid,0.44151279247309605,891
16,Learnable,0.43561616660464864,891
32,SD,0.32776701714787404,891
32,S A. Diagonal,0.3608043062758507,891
32,S A. MultiDiagonal,0.3319198508635528,891
32,S A. Grid,0.3565608352645362,891
32,Learnable,0.3058174959111515,891
64,SD,0.22032653462996465,891
64,S A. Diagonal,0.2605306480619134,891
64,S A. MultiDiagonal,0.24139402213611383,891
64,S A. Grid,0.2561921543737864,891
8,SD,0.49380040635922645,892
8,S A. Diagonal,0.5357833350758217,892
8,S A. MultiDiagonal,0.5281051704087995,892
8,S A. Grid,0.5338361951374615,892
8,Learnable,0.540342306252596,892
16,SD,0.407120904530503,892
16,S A. Diagonal,0.457518875411161,892
16,S A. MultiDiagonal,0.422591788827646,892
16,S A. Grid,0.4403507100596663,892
16,Learnable,0.45354998783825873,892
32,SD,0.32475887669914283,892
32,S A. Diagonal,0.363559129065545,892
32,S A. MultiDiagonal,0.3284582501236751,892
32,S A. Grid,0.360883544381246,892
32,Learnable,0.3288907246361584,892
64,SD,0.21416153550745537,892
64,S A. Diagonal,0.26550732003109034,892
64,S A. MultiDiagonal,0.2562479289332124,892
64,S A. Grid,0.24872218446805783,892
8,SD,0.49948223901250355,893
8,S A. Diagonal,0.5391605011560157,893
8,S A. MultiDiagonal,0.5222329410370781,893
8,S A. Grid,0.5292179156692774,893
8,Learnable,0.5394943455698551,893
16,SD,0.41725773767994423,893
16,S A. Diagonal,0.4509494925649331,893
16,S A. MultiDiagonal,0.42090863919930804,893
16,S A. Grid,0.4431061123036212,893
16,Learnable,0.43896237755411294,893
32,SD,0.3229634837147805,893
32,S A. Diagonal,0.36332216274612894,893
32,S A. MultiDiagonal,0.343753595893856,893
32,S A. Grid,0.34992666490064017,893
32,Learnable,0.325599392167414,893
64,SD,0.2275681302995811,893
64,S A. Diagonal,0.25225723646520126,893
64,S A. MultiDiagonal,0.25775561158968857,893
64,S A. Grid,0.24920408100662964,893
8,SD,0.49306652344316365,894
8,S A. Diagonal,0.5359927008197974,894
8,S A. MultiDiagonal,0.5270307748515826,894
8,S A. Grid,0.5237396187733995,894
8,Learnable,0.5471323555623647,894
16,SD,0.41187992066945645,894
16,S A. Diagonal,0.4578936403933649,894
16,S A. MultiDiagonal,0.427037893994101,894
16,S A. Grid,0.43973366297339445,894
16,Learnable,0.43548103414522754,894
32,SD,0.323021620733344,894
32,S A. Diagonal,0.3652885470852995,894
32,S A. MultiDiagonal,0.3322978257374915,894
32,S A. Grid,0.3536801322775065,894
32,Learnable,0.3259362201051993,894
64,SD,0.2252256896471327,894
64,S A. Diagonal,0.26726885133880607,894
64,S A. MultiDiagonal,0.2517150858428299,894
64,S A. Grid,0.24593969762119844,894
8,SD,0.48990506967736575,895
8,S A. Diagonal,0.5405542173708597,895
8,S A. MultiDiagonal,0.5153230087760728,895
8,S A. Grid,0.5315957567309576,895
8,Learnable,0.5227913613817332,895
16,SD,0.408702820163503,895
16,S A. Diagonal,0.4539624559418577,895
16,S A. MultiDiagonal,0.4289713771413665,895
16,S A. Grid,0.4487737902813889,895
16,Learnable,0.4301436529337345,895
32,SD,0.3270080123387729,895
32,S A. Diagonal,0.36280978295930577,895
32,S A. MultiDiagonal,0.33466823230747167,895
32,S A. Grid,0.35468024227853556,895
32,Learnable,0.323742720970874,895
64,SD,0.22843527281801634,895
64,S A. Diagonal,0.272228087234643,895
64,S A. MultiDiagonal,0.24962216648299967,895
64,S A. Grid,0.23550960415055805,895
8,SD,0.4930012663766482,896
8,S A. Diagonal,0.5333637530774877,896
8,S A. MultiDiagonal,0.5220019072697668,896
8,S A. Grid,0.5360681846575465,896
8,Learnable,0.5377562890919552,896
16,SD,0.4052588432919994,896
16,S A. Diagonal,0.4496762345325161,896
16,S A. MultiDiagonal,0.42588893762677915,896
16,S A. Grid,0.44509337923564746,896
16,Learnable,0.4460243181951855,896
32,SD,0.32629831071986715,896
32,S A. Diagonal,0.3592660731445238,896
32,S A. MultiDiagonal,0.3352692423966843,896
32,S A. Grid,0.35047939356093566,896
32,Learnable,0.3170621104339575,896
64,SD,0.22834941524699492,896
64,S A. Diagonal,0.26301805627419605,896
64,S A. MultiDiagonal,0.26099949156640245,896
64,S A. Grid,0.2425324968932745,896
8,SD,0.4929455122788579,897
8,S A. Diagonal,0.5382197317844746,897
8,S A. MultiDiagonal,0.5222170633490614,897
8,S A. Grid,0.5271030419792085,897
8,Learnable,0.5063697685908833,897
16,SD,0.41632858260852207,897
16,S A. Diagonal,0.4532117347317818,897
16,S A. MultiDiagonal,0.42640289383861263,897
16,S A. Grid,0.4434451622943123,897
16,Learnable,0.42947812067425134,897
32,SD,0.32496532876623974,897
32,S A. Diagonal,0.3606536516039611,897
32,S A. MultiDiagonal,0.33603462320467226,897
32,S A. Grid,0.35744032969230005,897
32,Learnable,0.3006967622197376,897
64,SD,0.21520669407836493,897
64,S A. Diagonal,0.2633778055153546,897
64,S A. MultiDiagonal,0.257177627236021,897
64,S A. Grid,0.24385024602070066,897
8,SD,0.49117332208583026,898
8,S A. Diagonal,0.5304594911306767,898
8,S A. MultiDiagonal,0.5230481607735671,898
8,S A. Grid,0.5268676087360855,898
8,Learnable,0.539178658048616,898
16,SD,0.40793084012652403,898
16,S A. Diagonal,0.4566505293026463,898
16,S A. MultiDiagonal,0.4180720517602372,898
16,S A. Grid,0.4392740374306423,898
16,Learnable,0.4643474962532833,898
32,SD,0.32684872618759686,898
32,S A. Diagonal,0.35991946100005046,898
32,S A. MultiDiagonal,0.33423628356853796,898
32,S A. Grid,0.35516148357380456,898
32,Learnable,0.322340355978209,898
64,SD,0.22050414316391656,898
64,S A. Diagonal,0.25506154082722016,898
64,S A. MultiDiagonal,0.24152739011701183,898
64,S A. Grid,0.24101715350432223,898
8,SD,0.4914205425874124,899
8,S A. Diagonal,0.5351073531656033,899
8,S A. MultiDiagonal,0.5185934176238909,899
8,S A. Grid,0.5320424755741324,899
8,Learnable,0.5424997694872353,899
16,SD,0.4119071438742251,899
16,S A. Diagonal,0.453100984269269,899
16,S A. MultiDiagonal,0.41831098913816445,899
16,S A. Grid,0.4420399691998336,899
16,Learnable,0.470951928694658,899
32,SD,0.3255681845583005,899
32,S A. Diagonal,0.364428217956318,899
32,S A. MultiDiagonal,0.3331793115230753,899
32,S A. Grid,0.3543219981090709,899
32,Learnable,0.3235015753394488,899
64,SD,0.22205577692171294,899
64,S A. Diagonal,0.26270943663465246,899
64,S A. MultiDiagonal,0.2456944678121492,899
64,S A. Grid,0.24191393043333964,899
8,SD,0.49194290439902677,900
8,S A. Diagonal,0.53565637128854,900
8,S A. MultiDiagonal,0.5254791973775268,900
8,S A. Grid,0.5343384386206008,900
8,Learnable,0.5235039152120979,900
16,SD,0.41262846905876227,900
16,S A. Diagonal,0.4558158099072097,900
16,S A. MultiDiagonal,0.4296947041594287,900
16,S A. Grid,0.4487514794333535,900
16,Learnable,0.42834358701530484,900
32,SD,0.32609842645357356,900
32,S A. Diagonal,0.36553913369851726,900
32,S A. MultiDiagonal,0.3404509610275895,900
32,S A. Grid,0.3558158451985203,900
32,Learnable,0.31945770085504704,900
64,SD,0.2221533007106203,900
64,S A. Diagonal,0.26048668393059266,900
64,S A. MultiDiagonal,0.23460543083772115,900
64,S A. Grid,0.25596497930263706,900
8,SD,0.49446043558897645,901
8,S A. Diagonal,0.5332365530838962,901
8,S A. MultiDiagonal,0.5229115256957858,901
8,S A. Grid,0.5342793764289202,901
8,Learnable,0.5396931041545674,901
16,SD,0.4118647865636409,901
16,S A. Diagonal,0.45496012224586246,901
16,S A. MultiDiagonal,0.42084450017479264,901
16,S A. Grid,0.44694421053204303,901
16,Learnable,0.4501792164783399,901
32,SD,0.3244943555302441,901
32,S A. Diagonal,0.3641873419453067,901
32,S A. MultiDiagonal,0.3420302805526617,901
32,S A. Grid,0.34930116758403734,901
32,Learnable,0.30560282188502325,901
64,SD,0.22541234261206877,901
64,S A. Diagonal,0.27059138168987723,901
64,S A. MultiDiagonal,0.23472057780287636,901
64,S A. Grid,0.25505602689748097,901
8,SD,0.4960411137413105,902
8,S A. Diagonal,0.5389072560218201,902
8,S A. MultiDiagonal,0.5200032302978568,902
8,S A. Grid,0.5311286329437669,902
8,Learnable,0.48696175737422076,902
16,SD,0.41162753260074414,902
16,S A. Diagonal,0.45048603737207177,902
16,S A. MultiDiagonal,0.4248680687994541,902
16,S A. Grid,0.4431735417209401,902
16,Learnable,0.46004813636815267,902
32,SD,0.3233394152529704,902
32,S A. Diagonal,0.3617697197119725,902
32,S A. MultiDiagonal,0.33270263666146194,902
32,S A. Grid,0.35072634237679773,902
32,Learnable,0.32191899419009207,902
64,SD,0.2195217590228673,902
64,S A. Diagonal,0.2497077005514385,902
64,S A. MultiDiagonal,0.2384220958105918,902
64,S A. Grid,0.24627829198457005,902
8,SD,0.4874188511352314,903
8,S A. Diagonal,0.5375144057067652,903
8,S A. MultiDiagonal,0.5311097832114227,903
8,S A. Grid,0.5316115949433396,903
8,Learnable,0.5412159954406914,903
16,SD,0.4115342991072862,903
16,S A. Diagonal,0.44790573080996376,903
16,S A. MultiDiagonal,0.422097825712903,903
16,S A. Grid,0.4440902056859155,903
16,Learnable,0.4530185315278025,903
32,SD,0.3255340444246001,903
32,S A. Diagonal,0.36326827273214024,903
32,S A. MultiDiagonal,0.3440695771883561,903
32,S A. Grid,0.34795750334575326,903
32,Learnable,0.3270696538345091,903
64,SD,0.21828994578615799,903
64,S A. Diagonal,0.2521243312645867,903
64,S A. MultiDiagonal,0.24036258072601913,903
64,S A. Grid,0.25024998635457374,903
8,SD,0.49428030406568135,904
8,S A. Diagonal,0.5400438564774742,904
8,S A. MultiDiagonal,0.5241082860203756,904
8,S A. Grid,0.5337534817751368,904
8,Learnable,0.5058129642401041,904
16,SD,0.4095642769812504,904
16,S A. Diagonal,0.4519608191088501,904
16,S A. MultiDiagonal,0.42413198730436064,904
16,S A. Grid,0.4390771676710561,904
16,Learnable,0.43541032241331307,904
32,SD,0.3283421651454774,904
32,S A. Diagonal,0.36258381322130795,904
32,S A. MultiDiagonal,0.3442821157324768,904
32,S A. Grid,0.3447623574955627,904
32,Learnable,0.3295986628279042,904
64,SD,0.2113375110819476,904
64,S A. Diagonal,0.2600413160105456,904
64,S A. MultiDiagonal,0.23429125178584326,904
64,S A. Grid,0.2522816473299275,904
8,SD,0.49301016865338454,905
8,S A. Diagonal,0.5420248424489362,905
8,S A. MultiDiagonal,0.5245095572805182,905
8,S A. Grid,0.5256361856430322,905
8,Learnable,0.5200486859522063,905
16,SD,0.412690280325833,905
16,S A. Diagonal,0.4471792531174189,905
16,S A. MultiDiagonal,0.4324794522000338,905
16,S A. Grid,0.44444357430519055,905
16,Learnable,0.43539657909662666,905
32,SD,0.32247926072739974,905
32,S A. Diagonal,0.363180578717167,905
32,S A. MultiDiagonal,0.3386512621705955,905
32,S A. Grid,0.3462947161531532,905
32,Learnable,0.3122146248354131,905
64,SD,0.2259137141957544,905
64,S A. Diagonal,0.24760883337711784,905
64,S A. MultiDiagonal,0.2530592023456447,905
64,S A. Grid,0.2511056475376582,905
8,SD,0.4947560364371272,906
8,S A. Diagonal,0.5332250444164894,906
8,S A. MultiDiagonal,0.5170912352207127,906
8,S A. Grid,0.5313771356173825,906
8,Learnable,0.5477152776987482,906
16,SD,0.40726022475975343,906
16,S A. Diagonal,0.4531628940355873,906
16,S A. MultiDiagonal,0.42633327861752757,906
16,S A. Grid,0.4376094783994309,906
16,Learnable,0.4426463912880063,906
32,SD,0.3227129592004575,906
32,S A. Diagonal,0.3616682431828339,906
32,S A. MultiDiagonal,0.33361773315317156,906
32,S A. Grid,0.35296047260734204,906
32,Learnable,0.30576356884001216,906
64,SD,0.20870015947560466,906
64,S A. Diagonal,0.263540485471935,906
64,S A. MultiDiagonal,0.25536663532835824,906
64,S A. Grid,0.24857674434988708,906
8,SD,0.490981160267027,907
8,S A. Diagonal,0.5467025242774626,907
8,S A. MultiDiagonal,0.5234820636160912,907
8,S A. Grid,0.5279308517867533,907
8,Learnable,0.5313872615162833,907
16,SD,0.4138056044865003,907
16,S A. Diagonal,0.45521243834085257,907
16,S A. MultiDiagonal,0.4335936132317542,907
16,S A. Grid,0.44498373502464805,907
16,Learnable,0.4354870816848088,907
32,SD,0.32656665667547846,907
32,S A. Diagonal,0.36536953400896444,907
32,S A. MultiDiagonal,0.3306324615239683,907
32,S A. Grid,0.3582231332907511,907
32,Learnable,0.3234137069023594,907
64,SD,0.2214850119125178,907
64,S A. Diagonal,0.25663964805496625,907
64,S A. MultiDiagonal,0.2373123684105593,907
64,S A. Grid,0.24801609221009424,907
8,SD,0.49363529544882234,908
8,S A. Diagonal,0.5447796526869545,908
8,S A. MultiDiagonal,0.5344944104050536,908
8,S A. Grid,0.5309478113360722,908
8,Learnable,0.5398962066552108,908
16,SD,0.4118270395541747,908
16,S A. Diagonal,0.45329726219055977,908
16,S A. MultiDiagonal,0.4184017347112528,908
16,S A. Grid,0.4454459897794967,908
16,Learnable,0.42691372113632114,908
32,SD,0.32431797329048184,908
32,S A. Diagonal,0.36175073379392586,908
32,S A. MultiDiagonal,0.3419919825232427,908
32,S A. Grid,0.3550493313385988,908
32,Learnable,0.33688914605198617,908
64,SD,0.21680017824972384,908
64,S A. Diagonal,0.2669497411984747,908
64,S A. MultiDiagonal,0.24906018114567308,908
64,S A. Grid,0.24742329080189818,908
8,SD,0.49823887185812815,909
8,S A. Diagonal,0.5401513227294881,909
8,S A. MultiDiagonal,0.5220898830463121,909
8,S A. Grid,0.5345407176593566,909
8,Learnable,0.5352516677881247,909
16,SD,0.40925536980959193,909
16,S A. Diagonal,0.4468484525330811,909
16,S A. MultiDiagonal,0.4177981768802391,909
16,S A. Grid,0.4371223150890248,909
16,Learnable,0.44273178830118604,909
32,SD,0.3247825545801498,909
32,S A. Diagonal,0.36260955766109537,909
32,S A. MultiDiagonal,0.34251304405931565,909
32,S A. Grid,0.34508658556035626,909
32,Learnable,0.32599866118077664,909
64,SD,0.21596866581265983,909
64,S A. Diagonal,0.2686340795686985,909
64,S A. MultiDiagonal,0.25160508962867467,909
64,S A. Grid,0.24636888725810546,909
8,SD,0.48474498515930825,910
8,S A. Diagonal,0.5410630420863576,910
8,S A. MultiDiagonal,0.525351777616277,910
8,S A. Grid,0.5310618675544041,910
8,Learnable,0.5003475583393535,910
16,SD,0.41294581185570267,910
16,S A. Diagonal,0.45976756299045884,910
16,S A. MultiDiagonal,0.4233278145286876,910
16,S A. Grid,0.43889860678956544,910
16,Learnable,0.4463953035354627,910
32,SD,0.3261725574405504,910
32,S A. Diagonal,0.3594806534692197,910
32,S A. MultiDiagonal,0.3363866198828654,910
32,S A. Grid,0.3532466012605571,910
32,Learnable,0.3278594696084002,910
64,SD,0.21930094301377992,910
64,S A. Diagonal,0.27207437435266213,910
64,S A. MultiDiagonal,0.240787565533628,910
64,S A. Grid,0.25113778489775596,910
8,SD,0.48992027127210286,911
8,S A. Diagonal,0.5355023779294276,911
8,S A. MultiDiagonal,0.5108264442205679,911
8,S A. Grid,0.524334790357052,911
8,Learnable,0.5360839203619255,911
16,SD,0.4083364036400491,911
16,S A. Diagonal,0.44975723352179886,911
16,S A. MultiDiagonal,0.4267546527704011,911
16,S A. Grid,0.44591393473510743,911
16,Learnable,0.44214753850884725,911
32,SD,0.32588018858571355,911
32,S A. Diagonal,0.36271199232065165,911
32,S A. MultiDiagonal,0.33215590843144954,911
32,S A. Grid,0.35168047289065746,911
32,Learnable,0.30035065521182547,911
64,SD,0.21295167360509884,911
64,S A. Diagonal,0.26815370892926405,911
64,S A. MultiDiagonal,0.24111799694311126,911
64,S A. Grid,0.24585134848874898,911
8,SD,0.49467099974612816,912
8,S A. Diagonal,0.5367684032840048,912
8,S A. MultiDiagonal,0.5224140561297037,912
8,S A. Grid,0.5259441048692288,912
8,Learnable,0.5416965485108882,912
16,SD,0.4093540818207168,912
16,S A. Diagonal,0.44825088853642936,912
16,S A. MultiDiagonal,0.42711635062737907,912
16,S A. Grid,0.43694437206379066,912
16,Learnable,0.4478824920344841,912
32,SD,0.3282535537612844,912
32,S A. Diagonal,0.3634868499800956,912
32,S A. MultiDiagonal,0.3318340970465843,912
32,S A. Grid,0.35787086839916615,912
32,Learnable,0.3266890683293051,912
64,SD,0.22288987836841628,912
64,S A. Diagonal,0.2591588977693446,912
64,S A. MultiDiagonal,0.23385717902346725,912
64,S A. Grid,0.24444592521209096,912
8,SD,0.491262329015612,913
8,S A. Diagonal,0.5479820110942453,913
8,S A. MultiDiagonal,0.5268615901040509,913
8,S A. Grid,0.5296589783582235,913
8,Learnable,0.5347405186084905,913
16,SD,0.4154001614904804,913
16,S A. Diagonal,0.4527375631149345,913
16,S A. MultiDiagonal,0.4241822555604582,913
16,S A. Grid,0.4426661056193577,913
16,Learnable,0.43443490428089654,913
32,SD,0.33040991315468055,913
32,S A. Diagonal,0.3633820502593691,913
32,S A. MultiDiagonal,0.33829255038736616,913
32,S A. Grid,0.3571976490260691,913
32,Learnable,0.3155509444083088,913
64,SD,0.22584055156112484,913
64,S A. Diagonal,0.26252826423470993,913
64,S A. MultiDiagonal,0.25059439165591013,913
64,S A. Grid,0.23804376473063282,913
8,SD,0.4921615695257893,914
8,S A. Diagonal,0.5375146355917627,914
8,S A. MultiDiagonal,0.5145251317372334,914
8,S A. Grid,0.5340448726022294,914
8,Learnable,0.4615607467697499,914
16,SD,0.40719535612065905,914
16,S A. Diagonal,0.45530874451498177,914
16,S A. MultiDiagonal,0.421313539627507,914
16,S A. Grid,0.44445896162298903,914
16,Learnable,0.4326843415213977,914
32,SD,0.32592540588049324,914
32,S A. Diagonal,0.36204831465205967,914
32,S A. MultiDiagonal,0.33262924690367124,914
32,S A. Grid,0.35595965126205054,914
32,Learnable,0.3115093275613104,914
64,SD,0.23695788820293734,914
64,S A. Diagonal,0.26524712374283793,914
64,S A. MultiDiagonal,0.23944409446786807,914
64,S A. Grid,0.2406605790651835,914
8,SD,0.4857324613337462,915
8,S A. Diagonal,0.5446605300418277,915
8,S A. MultiDiagonal,0.5162989354140863,915
8,S A. Grid,0.5342205067673664,915
8,Learnable,0.5291023664803434,915
16,SD,0.40951914731653827,915
16,S A. Diagonal,0.45764332509341066,915
16,S A. MultiDiagonal,0.4214850772988248,915
16,S A. Grid,0.43764441523063585,915
16,Learnable,0.4443005199388759,915
32,SD,0.32622315147004943,915
32,S A. Diagonal,0.3617059152221306,915
32,S A. MultiDiagonal,0.3468410937130595,915
32,S A. Grid,0.3559406377735045,915
32,Learnable,0.32064585748419144,915
64,SD,0.22054190279714736,915
64,S A. Diagonal,0.25681153673380885,915
64,S A. MultiDiagonal,0.24693791273319393,915
64,S A. Grid,0.24647404440664672,915
8,SD,0.4894704191484532,916
8,S A. Diagonal,0.5383240402184881,916
8,S A. MultiDiagonal,0.5147197592116496,916
8,S A. Grid,0.534740137622317,916
8,Learnable,0.5055698119001376,916
16,SD,0.41252662726025807,916
16,S A. Diagonal,0.45007684604137677,916
16,S A. MultiDiagonal,0.4325124746045397,916
16,S A. Grid,0.4418587235247042,916
16,Learnable,0.44374106724731943,916
32,SD,0.3262098906576939,916
32,S A. Diagonal,0.3619661327536714,916
32,S A. MultiDiagonal,0.34042763077396765,916
32,S A. Grid,0.3492505240628292,916
32,Learnable,0.31646840283647254,916
64,SD,0.216199680081312,916
64,S A. Diagonal,0.2679982186352462,916
64,S A. MultiDiagonal,0.2386375413494034,916
64,S A. Grid,0.24484105116257904,916
8,SD,0.4925853843656053,917
8,S A. Diagonal,0.5348500393398357,917
8,S A. MultiDiagonal,0.53471005308669,917
8,S A. Grid,0.5337885193929959,917
8,Learnable,0.5382406717214299,917
16,SD,0.4144021238598097,917
16,S A. Diagonal,0.45484010176939665,917
16,S A. MultiDiagonal,0.4284315849866251,917
16,S A. Grid,0.4360627437732347,917
16,Learnable,0.42942615114814686,917
32,SD,0.3254553488756793,917
32,S A. Diagonal,0.3614569742216521,917
32,S A. MultiDiagonal,0.33221227960915783,917
32,S A. Grid,0.3512580938933056,917
32,Learnable,0.3232281353914478,917
64,SD,0.22540710394507563,917
64,S A. Diagonal,0.27858163637642613,917
64,S A. MultiDiagonal,0.2542645611561023,917
64,S A. Grid,0.24358263410198763,917
8,SD,0.49171439879666046,918
8,S A. Diagonal,0.5445449208758184,918
8,S A. MultiDiagonal,0.5315673894805768,918
8,S A. Grid,0.5272189174516488,918
8,Learnable,0.5312074367275312,918
16,SD,0.4162033007484285,918
16,S A. Diagonal,0.45003758071181243,918
16,S A. MultiDiagonal,0.42108984769247304,918
16,S A. Grid,0.4414048936926268,918
16,Learnable,0.45927746840133415,918
32,SD,0.3259195283571861,918
32,S A. Diagonal,0.362773365001575,918
32,S A. MultiDiagonal,0.33796376721347315,918
32,S A. Grid,0.34831672779779177,918
32,Learnable,0.3230101870223484,918
64,SD,0.21785562683669799,918
64,S A. Diagonal,0.2671163797358285,918
64,S A. MultiDiagonal,0.23877071135390923,918
64,S A. Grid,0.25430128036808886,918
8,SD,0.48586011597963125,919
8,S A. Diagonal,0.5393507817073473,919
8,S A. MultiDiagonal,0.5281320019806643,919
8,S A. Grid,0.5290717118722753,919
8,Learnable,0.5229202997411614,919
16,SD,0.4100978443435767,919
16,S A. Diagonal,0.45449476906698094,919
16,S A. MultiDiagonal,0.4169030077709976,919
16,S A. Grid,0.44211978796118523,919
16,Learnable,0.44068817061545534,919
32,SD,0.32680528410349485,919
32,S A. Diagonal,0.35943223653039796,919
32,S A. MultiDiagonal,0.34864070094664223,919
32,S A. Grid,0.3578929344933267,919
32,Learnable,0.3222376769031603,919
64,SD,0.23250674310235722,919
64,S A. Diagonal,0.2532183878928106,919
64,S A. MultiDiagonal,0.24186054410805707,919
64,S A. Grid,0.2532598637479389,919
8,SD,0.4894124222768704,920
8,S A. Diagonal,0.5435878624075713,920
8,S A. MultiDiagonal,0.5251868625925274,920
8,S A. Grid,0.5357580524749125,920
8,Learnable,0.536753865803141,920
16,SD,0.41755171517887246,920
16,S A. Diagonal,0.4617409056394866,920
16,S A. MultiDiagonal,0.4270261581241984,920
16,S A. Grid,0.4408253061231481,920
16,Learnable,0.4341207622265467,920
32,SD,0.32633522067145726,920
32,S A. Diagonal,0.3615003189803414,920
32,S A. MultiDiagonal,0.33285991235543033,920
32,S A. Grid,0.3502862909031477,920
32,Learnable,0.32720242197901106,920
64,SD,0.22333778762741735,920
64,S A. Diagonal,0.2726842731070333,920
64,S A. MultiDiagonal,0.23748115927083746,920
64,S A. Grid,0.23622977574025122,920
8,SD,0.49553372101963344,921
8,S A. Diagonal,0.5409109471251962,921
8,S A. MultiDiagonal,0.5215665869183054,921
8,S A. Grid,0.530119671137588,921
8,Learnable,0.5301399816933672,921
16,SD,0.41290913015767217,921
16,S A. Diagonal,0.4506905011222372,921
16,S A. MultiDiagonal,0.4342240799541601,921
16,S A. Grid,0.442860342700443,921
16,Learnable,0.4451982966006994,921
32,SD,0.3259435590073204,921
32,S A. Diagonal,0.36379600131774326,921
32,S A. MultiDiagonal,0.3274602266047614,921
32,S A. Grid,0.3551439489358249,921
32,Learnable,0.3381843397980674,921
64,SD,0.2267120159773391,921
64,S A. Diagonal,0.28216689940982964,921
64,S A. MultiDiagonal,0.2446797792958626,921
64,S A. Grid,0.2594731806786198,921
8,SD,0.4973784810767712,922
8,S A. Diagonal,0.5394477476983802,922
8,S A. MultiDiagonal,0.5229841798602787,922
8,S A. Grid,0.5247715591082648,922
8,Learnable,0.5419474587815327,922
16,SD,0.40774755514637306,922
16,S A. Diagonal,0.45452994839794236,922
16,S A. MultiDiagonal,0.4181985875813215,922
16,S A. Grid,0.43854428031616494,922
16,Learnable,0.4375188444435679,922
32,SD,0.3283280695241164,922
32,S A. Diagonal,0.3632717506277553,922
32,S A. MultiDiagonal,0.34304172682105355,922
32,S A. Grid,0.35328192353856847,922
32,Learnable,0.3218646882746401,922
64,SD,0.21975749231688135,922
64,S A. Diagonal,0.2695134692127111,922
64,S A. MultiDiagonal,0.2443170206892193,922
64,S A. Grid,0.23454415841562914,922
8,SD,0.49079215190381126,923
8,S A. Diagonal,0.5327302426391728,923
8,S A. MultiDiagonal,0.5208749735893399,923
8,S A. Grid,0.53002745102125,923
8,Learnable,0.5382259386746432,923
16,SD,0.4159066193964379,923
16,S A. Diagonal,0.45528787796952574,923
16,S A. MultiDiagonal,0.42302329833235314,923
16,S A. Grid,0.44079272608574094,923
16,Learnable,0.42777699467005836,923
32,SD,0.3242349165192033,923
32,S A. Diagonal,0.36730357112049716,923
32,S A. MultiDiagonal,0.3436707382228187,923
32,S A. Grid,0.3501853031168497,923
32,Learnable,0.320012311377392,923
64,SD,0.21884273473708193,923
64,S A. Diagonal,0.2648223587690633,923
64,S A. MultiDiagonal,0.2399037823091738,923
64,S A. Grid,0.24382366114561654,923
8,SD,0.4952328689076563,924
8,S A. Diagonal,0.5383772448212119,924
8,S A. MultiDiagonal,0.5183955175023716,924
8,S A. Grid,0.5374188917113603,924
8,Learnable,0.5260716881173214,924
16,SD,0.4106813044313484,924
16,S A. Diagonal,0.45852294733396476,924
16,S A. MultiDiagonal,0.42425919748985047,924
16,S A. Grid,0.4442980112809488,924
16,Learnable,0.4317016908085092,924
32,SD,0.3275036207198094,924
32,S A. Diagonal,0.3658617578836253,924
32,S A. MultiDiagonal,0.33611054386068506,924
32,S A. Grid,0.35403363505213303,924
32,Learnable,0.3234701766479229,924
64,SD,0.22258535583024686,924
64,S A. Diagonal,0.27371260135592024,924
64,S A. MultiDiagonal,0.23616871057675906,924
64,S A. Grid,0.25780820759458045,924
8,SD,0.4916746448018073,925
8,S A. Diagonal,0.5364010612589348,925
8,S A. MultiDiagonal,0.5228736287538486,925
8,S A. Grid,0.5307740780961169,925
8,Learnable,0.5539997200338045,925
16,SD,0.4067800483959595,925
16,S A. Diagonal,0.45440242009073545,925
16,S A. MultiDiagonal,0.4221835811259807,925
16,S A. Grid,0.44233347179254934,925
16,Learnable,0.4246120525773841,925
32,SD,0.3269356897181368,925
32,S A. Diagonal,0.36524149143357226,925
32,S A. MultiDiagonal,0.33296694414376404,925
32,S A. Grid,0.35302575610667614,925
32,Learnable,0.2989328281025426,925
64,SD,0.2176751580434336,925
64,S A. Diagonal,0.2598107994288787,925
64,S A. MultiDiagonal,0.25046125580603135,925
64,S A. Grid,0.26536700459661244,925
8,SD,0.49851391367633513,926
8,S A. Diagonal,0.5431079111563162,926
8,S A. MultiDiagonal,0.518527158755606,926
8,S A. Grid,0.5295454639918667,926
8,Learnable,0.48470472617160953,926
16,SD,0.4075272293226548,926
16,S A. Diagonal,0.4450166825283073,926
16,S A. MultiDiagonal,0.41864331862903537,926
16,S A. Grid,0.437416699110595,926
16,Learnable,0.44606009615802555,926
32,SD,0.32913814579015166,926
32,S A. Diagonal,0.3641142132778802,926
32,S A. MultiDiagonal,0.3335184699811934,926
32,S A. Grid,0.3493810715088248,926
32,Learnable,0.3279255980476474,926
64,SD,0.23316847250160547,926
64,S A. Diagonal,0.2721549610157548,926
64,S A. MultiDiagonal,0.2544877818854548,926
64,S A. Grid,0.24003430382493612,926
8,SD,0.48667073915594883,927
8,S A. Diagonal,0.5373008398714486,927
8,S A. MultiDiagonal,0.5246985622169464,927
8,S A. Grid,0.535293697661244,927
8,Learnable,0.5438086947841573,927
16,SD,0.40759421266755,927
16,S A. Diagonal,0.4586705420081686,927
16,S A. MultiDiagonal,0.41911627721347566,927
16,S A. Grid,0.44137844937958537,927
16,Learnable,0.4336962020499592,927
32,SD,0.3262083672448826,927
32,S A. Diagonal,0.3614293888221932,927
32,S A. MultiDiagonal,0.33457821302476554,927
32,S A. Grid,0.3560374930923974,927
32,Learnable,0.3084133960377445,927
64,SD,0.22413442800443914,927
64,S A. Diagonal,0.26873615925607514,927
64,S A. MultiDiagonal,0.2438698906117336,927
64,S A. Grid,0.24578801938827327,927
8,SD,0.4858007352712322,928
8,S A. Diagonal,0.5488848216114839,928
8,S A. MultiDiagonal,0.527044039282797,928
8,S A. Grid,0.5279832348219596,928
8,Learnable,0.5442930814288639,928
16,SD,0.4058198799640194,928
16,S A. Diagonal,0.4516286390338201,928
16,S A. MultiDiagonal,0.42142675438590266,928
16,S A. Grid,0.44168255191559336,928
16,Learnable,0.46101665719098855,928
32,SD,0.3249141712987341,928
32,S A. Diagonal,0.36267753913482503,928
32,S A. MultiDiagonal,0.33900978663518855,928
32,S A. Grid,0.3560020273792423,928
32,Learnable,0.31811341452705594,928
64,SD,0.21820602619517177,928
64,S A. Diagonal,0.26313157220971894,928
64,S A. MultiDiagonal,0.23703571267834217,928
64,S A. Grid,0.2790359738117691,928
8,SD,0.48540000219056567,929
8,S A. Diagonal,0.5422363342049974,929
8,S A. MultiDiagonal,0.5174499081636929,929
8,S A. Grid,0.5376840913129556,929
8,Learnable,0.5400019724975477,929
16,SD,0.409019617242283,929
16,S A. Diagonal,0.45036514210632095,929
16,S A. MultiDiagonal,0.4380775646813559,929
16,S A. Grid,0.4424789514017653,929
16,Learnable,0.43657356554083754,929
32,SD,0.3264372895404002,929
32,S A. Diagonal,0.36267824581639374,929
32,S A. MultiDiagonal,0.34212475666367986,929
32,S A. Grid,0.3565365445807858,929
32,Learnable,0.31421970048666076,929
64,SD,0.21601534123183128,929
64,S A. Diagonal,0.2532932966204565,929
64,S A. MultiDiagonal,0.2504624646588941,929
64,S A. Grid,0.2601241412524915,929
8,SD,0.4880234105808551,930
8,S A. Diagonal,0.5351375449514517,930
8,S A. MultiDiagonal,0.525160985338814,930
8,S A. Grid,0.5355470469330108,930
8,Learnable,0.5494976529542406,930
16,SD,0.40808733112800466,930
16,S A. Diagonal,0.44631403307042344,930
16,S A. MultiDiagonal,0.4201447934365057,930
16,S A. Grid,0.4440181390263258,930
16,Learnable,0.4309177063450749,930
32,SD,0.32758619623183605,930
32,S A. Diagonal,0.36241889951447176,930
32,S A. MultiDiagonal,0.333723046114077,930
32,S A. Grid,0.3628739143504471,930
32,Learnable,0.3397101023882461,930
64,SD,0.22231879118961595,930
64,S A. Diagonal,0.27124994225773635,930
64,S A. MultiDiagonal,0.2514117865473999,930
64,S A. Grid,0.24160667823602422,930
8,SD,0.4918789634635252,931
8,S A. Diagonal,0.536410166343213,931
8,S A. MultiDiagonal,0.5185711392032017,931
8,S A. Grid,0.5330187097497406,931
8,Learnable,0.5465412253570657,931
16,SD,0.4061321968103759,931
16,S A. Diagonal,0.45157659821528406,931
16,S A. MultiDiagonal,0.43099321023483667,931
16,S A. Grid,0.4449077956471811,931
16,Learnable,0.4472086292604707,931
32,SD,0.3270176258735188,931
32,S A. Diagonal,0.363319220086864,931
32,S A. MultiDiagonal,0.33655080710502816,931
32,S A. Grid,0.3530664025888429,931
32,Learnable,0.3149599340493498,931
64,SD,0.22531770575051419,931
64,S A. Diagonal,0.26436558653576436,931
64,S A. MultiDiagonal,0.247780656788468,931
64,S A. Grid,0.23884878109486407,931
8,SD,0.4879264870555545,932
8,S A. Diagonal,0.534746589982378,932
8,S A. MultiDiagonal,0.5145240826948778,932
8,S A. Grid,0.5419904803441326,932
8,Learnable,0.5387357105359663,932
16,SD,0.4081888392917492,932
16,S A. Diagonal,0.45032545241673383,932
16,S A. MultiDiagonal,0.42812133340567404,932
16,S A. Grid,0.44003307420023774,932
16,Learnable,0.4413269308033634,932
32,SD,0.32445535580952245,932
32,S A. Diagonal,0.362071936717951,932
32,S A. MultiDiagonal,0.33068219899640705,932
32,S A. Grid,0.36746605836128365,932
32,Learnable,0.32536828387449956,932
64,SD,0.21096445511324421,932
64,S A. Diagonal,0.26533027883505317,932
64,S A. MultiDiagonal,0.25258639322719767,932
64,S A. Grid,0.24491346423006266,932
8,SD,0.49236611413223574,933
8,S A. Diagonal,0.5396287320473823,933
8,S A. MultiDiagonal,0.5258400653585427,933
8,S A. Grid,0.519661255997954,933
8,Learnable,0.5388686426802606,933
16,SD,0.4072328759770032,933
16,S A. Diagonal,0.45638924560235705,933
16,S A. MultiDiagonal,0.4188344416721425,933
16,S A. Grid,0.4432354798126006,933
16,Learnable,0.44007122818988653,933
32,SD,0.32644065791032106,933
32,S A. Diagonal,0.3647671309003119,933
32,S A. MultiDiagonal,0.3341311901338613,933
32,S A. Grid,0.3547729496278902,933
32,Learnable,0.3212189969498368,933
64,SD,0.22035569230529156,933
64,S A. Diagonal,0.2592001844199976,933
64,S A. MultiDiagonal,0.24012693988876588,933
64,S A. Grid,0.25546216305839203,933
8,SD,0.4928845200834468,934
8,S A. Diagonal,0.5381162942164156,934
8,S A. MultiDiagonal,0.5273830180727687,934
8,S A. Grid,0.5323952904623247,934
8,Learnable,0.511287431808642,934
16,SD,0.4103769326171362,934
16,S A. Diagonal,0.451941006579746,934
16,S A. MultiDiagonal,0.41897724883079285,934
16,S A. Grid,0.4392080315594763,934
16,Learnable,0.4388962870180873,934
32,SD,0.327432466595015,934
32,S A. Diagonal,0.3631742433120315,934
32,S A. MultiDiagonal,0.3454944772032699,934
32,S A. Grid,0.35294718413383996,934
32,Learnable,0.32536936060213184,934
64,SD,0.21965891331764895,934
64,S A. Diagonal,0.2650401801931752,934
64,S A. MultiDiagonal,0.25827054441044606,934
64,S A. Grid,0.23561068572326205,934
8,SD,0.4948046619268485,935
8,S A. Diagonal,0.5320745081393348,935
8,S A. MultiDiagonal,0.5319476044116502,935
8,S A. Grid,0.5261007005959019,935
8,Learnable,0.5309474654781902,935
16,SD,0.4078595297023969,935
16,S A. Diagonal,0.45821665714741866,935
16,S A. MultiDiagonal,0.43186006489122625,935
16,S A. Grid,0.4414274673221864,935
16,Learnable,0.42866776976429766,935
32,SD,0.3250991838549183,935
32,S A. Diagonal,0.35761299134686586,935
32,S A. MultiDiagonal,0.33676094469246554,935
32,S A. Grid,0.34990901626016724,935
32,Learnable,0.3192461261545743,935
64,SD,0.22885073865395736,935
64,S A. Diagonal,0.2782992824828165,935
64,S A. MultiDiagonal,0.25047826656724603,935
64,S A. Grid,0.2642731940095068,935
8,SD,0.49425888275660756,936
8,S A. Diagonal,0.5368627018096981,936
8,S A. MultiDiagonal,0.5228960331805528,936
8,S A. Grid,0.5296167673520277,936
8,Learnable,0.5462911956625129,936
16,SD,0.41058257536506226,936
16,S A. Diagonal,0.45767669084409535,936
16,S A. MultiDiagonal,0.41668742718857216,936
16,S A. Grid,0.4450346101370791,936
16,Learnable,0.4481450936588282,936
32,SD,0.32707424953471187,936
32,S A. Diagonal,0.3554727434717677,936
32,S A. MultiDiagonal,0.33626632364723597,936
32,S A. Grid,0.3586484099842596,936
32,Learnable,0.3348920578679064,936
64,SD,0.22303553640084356,936
64,S A. Diagonal,0.2725143284228738,936
64,S A. MultiDiagonal,0.24678233798790922,936
64,S A. Grid,0.24950563847233181,936
8,SD,0.4977573722301907,937
8,S A. Diagonal,0.5405039873311622,937
8,S A. MultiDiagonal,0.5235810852587824,937
8,S A. Grid,0.5199066683904141,937
8,Learnable,0.5194884364654322,937
16,SD,0.4109049291712986,937
16,S A. Diagonal,0.45348669191020974,937
16,S A. MultiDiagonal,0.425515699455031,937
16,S A. Grid,0.43979576801283815,937
16,Learnable,0.4454569874493086,937
32,SD,0.32659074573632874,937
32,S A. Diagonal,0.3611850739729998,937
32,S A. MultiDiagonal,0.33517417288204077,937
32,S A. Grid,0.3489477011373838,937
32,Learnable,0.32318068549638823,937
64,SD,0.2248347810060258,937
64,S A. Diagonal,0.27166246433286806,937
64,S A. MultiDiagonal,0.24166574880900382,937
64,S A. Grid,0.25280524686638894,937
8,SD,0.49073338451836507,938
8,S A. Diagonal,0.5351098571845518,938
8,S A. MultiDiagonal,0.5234932074092185,938
8,S A. Grid,0.5286292412840914,938
8,Learnable,0.5524666639301737,938
16,SD,0.41590797788455164,938
16,S A. Diagonal,0.4508501285103993,938
16,S A. MultiDiagonal,0.4254385432577452,938
16,S A. Grid,0.4420628676463219,938
16,Learnable,0.450692820319168,938
32,SD,0.3285624816093152,938
32,S A. Diagonal,0.36341594336520466,938
32,S A. MultiDiagonal,0.32902618025629615,938
32,S A. Grid,0.35375982811353424,938
32,Learnable,0.3290865212174628,938
64,SD,0.22026712254324635,938
64,S A. Diagonal,0.26792420536887634,938
64,S A. MultiDiagonal,0.2509638883951773,938
64,S A. Grid,0.24293139540140768,938
8,SD,0.4912068753568556,939
8,S A. Diagonal,0.5461062731040855,939
8,S A. MultiDiagonal,0.5259001016004338,939
8,S A. Grid,0.5303439359826412,939
8,Learnable,0.5397885572230146,939
16,SD,0.4095787718003388,939
16,S A. Diagonal,0.4532469112147795,939
16,S A. MultiDiagonal,0.4308440461524492,939
16,S A. Grid,0.44413733472915856,939
16,Learnable,0.4364500038560504,939
32,SD,0.32191662331242044,939
32,S A. Diagonal,0.35838556008179123,939
32,S A. MultiDiagonal,0.33386766058766426,939
32,S A. Grid,0.3505354422047612,939
32,Learnable,0.32554244069331084,939
64,SD,0.22150968587510372,939
64,S A. Diagonal,0.25894778306151806,939
64,S A. MultiDiagonal,0.24425884267585696,939
64,S A. Grid,0.23894829801050776,939
8,SD,0.48934240900470927,940
8,S A. Diagonal,0.542050383641984,940
8,S A. MultiDiagonal,0.5165148291846342,940
8,S A. Grid,0.5293587159194983,940
8,Learnable,0.5315140365604197,940
16,SD,0.41454620670506215,940
16,S A. Diagonal,0.4558283383109086,940
16,S A. MultiDiagonal,0.42009705959440335,940
16,S A. Grid,0.4452219988813298,940
16,Learnable,0.4435501789559719,940
32,SD,0.32732263871340966,940
32,S A. Diagonal,0.35794104191238163,940
32,S A. MultiDiagonal,0.336015312915257,940
32,S A. Grid,0.34984325412778394,940
32,Learnable,0.3065337776897049,940
64,SD,0.21786917966441377,940
64,S A. Diagonal,0.26595844665461077,940
64,S A. MultiDiagonal,0.23293339598298496,940
64,S A. Grid,0.24001695524125688,940
8,SD,0.48998457116997574,941
8,S A. Diagonal,0.5424179140526973,941
8,S A. MultiDiagonal,0.5154228308180937,941
8,S A. Grid,0.5306525276064633,941
8,Learnable,0.5322213209479139,941
16,SD,0.41360142925218396,941
16,S A. Diagonal,0.45508166200892,941
16,S A. MultiDiagonal,0.42403659026614426,941
16,S A. Grid,0.4313333212783409,941
16,Learnable,0.45088182694122814,941
32,SD,0.3242973728216202,941
32,S A. Diagonal,0.3626798559149941,941
32,S A. MultiDiagonal,0.33165579668706324,941
32,S A. Grid,0.3543059045600192,941
32,Learnable,0.32024285701921124,941
64,SD,0.2232072178839382,941
64,S A. Diagonal,0.2646180279890178,941
64,S A. MultiDiagonal,0.2387603754377528,941
64,S A. Grid,0.2352849217583052,941
8,SD,0.4883633511480842,942
8,S A. Diagonal,0.5373078802930176,942
8,S A. MultiDiagonal,0.5240688310293069,942
8,S A. Grid,0.5294398109258808,942
8,Learnable,0.50887599528075,942
16,SD,0.4112435151378082,942
16,S A. Diagonal,0.44858386293582797,942
16,S A. MultiDiagonal,0.42329740121433995,942
16,S A. Grid,0.44206645620907215,942
16,Learnable,0.43661939859194143,942
32,SD,0.32363355427947355,942
32,S A. Diagonal,0.3632379940547019,942
32,S A. MultiDiagonal,0.33025484914728387,942
32,S A. Grid,0.3551496928245409,942
32,Learnable,0.3208367939969311,942
64,SD,0.21518507045226,942
64,S A. Diagonal,0.2662293910570801,942
64,S A. MultiDiagonal,0.25674125684898763,942
64,S A. Grid,0.2391899687798164,942
8,SD,0.4867346826978658,943
8,S A. Diagonal,0.5387698954265718,943
8,S A. MultiDiagonal,0.5291384440590883,943
8,S A. Grid,0.5422941957170715,943
8,Learnable,0.5428152197288172,943
16,SD,0.4082543072353173,943
16,S A. Diagonal,0.45390948418623445,943
16,S A. MultiDiagonal,0.42986222166988547,943
16,S A. Grid,0.43814147365226636,943
16,Learnable,0.43514391951620524,943
32,SD,0.3270318345383233,943
32,S A. Diagonal,0.36362209658582756,943
32,S A. MultiDiagonal,0.33893764581317853,943
32,S A. Grid,0.3548529832829128,943
32,Learnable,0.31650938568883524,943
64,SD,0.2248747859615294,943
64,S A. Diagonal,0.27844082919710306,943
64,S A. MultiDiagonal,0.2413773568539575,943
64,S A. Grid,0.24561017813929173,943
8,SD,0.4841552816695348,944
8,S A. Diagonal,0.5378046898810849,944
8,S A. MultiDiagonal,0.5219404089193196,944
8,S A. Grid,0.534196799338297,944
8,Learnable,0.5353427203569328,944
16,SD,0.4115919867365309,944
16,S A. Diagonal,0.4584208432094951,944
16,S A. MultiDiagonal,0.43838977375830623,944
16,S A. Grid,0.4432099608701331,944
16,Learnable,0.47312612145966376,944
32,SD,0.328096561989245,944
32,S A. Diagonal,0.3620419162223605,944
32,S A. MultiDiagonal,0.33898719789904597,944
32,S A. Grid,0.3539285210533295,944
32,Learnable,0.3159785322691119,944
64,SD,0.22443960402161378,944
64,S A. Diagonal,0.2716816720192963,944
64,S A. MultiDiagonal,0.23749616088793418,944
64,S A. Grid,0.2446874417493332,944
8,SD,0.4953372377499584,945
8,S A. Diagonal,0.5408396694550297,945
8,S A. MultiDiagonal,0.5221022209354926,945
8,S A. Grid,0.5354506419234174,945
8,Learnable,0.5402403357850472,945
16,SD,0.41279371287579836,945
16,S A. Diagonal,0.45597159296742396,945
16,S A. MultiDiagonal,0.43642515330418036,945
16,S A. Grid,0.4410907773791748,945
16,Learnable,0.4301217998274368,945
32,SD,0.3278047442972184,945
32,S A. Diagonal,0.36258791008630564,945
32,S A. MultiDiagonal,0.33318507832547983,945
32,S A. Grid,0.35529382863398706,945
32,Learnable,0.2996378520990291,945
64,SD,0.22011411588620575,945
64,S A. Diagonal,0.26276146053840527,945
64,S A. MultiDiagonal,0.23450432025551815,945
64,S A. Grid,0.2553653265510955,945
8,SD,0.4953791670790816,946
8,S A. Diagonal,0.541403775109748,946
8,S A. MultiDiagonal,0.5180764201380251,946
8,S A. Grid,0.5355050864125177,946
8,Learnable,0.527408839870594,946
16,SD,0.4124532126148473,946
16,S A. Diagonal,0.4551877268050759,946
16,S A. MultiDiagonal,0.42246683917432315,946
16,S A. Grid,0.4420358776027925,946
16,Learnable,0.420086966922707,946
32,SD,0.325136585445239,946
32,S A. Diagonal,0.35904200664935987,946
32,S A. MultiDiagonal,0.33712837221332265,946
32,S A. Grid,0.3534555585013129,946
32,Learnable,0.32760966113770207,946
64,SD,0.22082414450829127,946
64,S A. Diagonal,0.2609685831910038,946
64,S A. MultiDiagonal,0.2450982553484109,946
64,S A. Grid,0.24664508896845133,946
8,SD,0.4921782948168527,947
8,S A. Diagonal,0.5369747903223063,947
8,S A. MultiDiagonal,0.5246447188699342,947
8,S A. Grid,0.5197394709893641,947
8,Learnable,0.5264094964241046,947
16,SD,0.4093893799553727,947
16,S A. Diagonal,0.4524874104148322,947
16,S A. MultiDiagonal,0.4171347089561983,947
16,S A. Grid,0.436941871941516,947
16,Learnable,0.45216872374453676,947
32,SD,0.3254866458624647,947
32,S A. Diagonal,0.36847890930233207,947
32,S A. MultiDiagonal,0.3325920645292747,947
32,S A. Grid,0.35220063335261437,947
32,Learnable,0.32118792866823,947
64,SD,0.2169129342408298,947
64,S A. Diagonal,0.26365856129006,947
64,S A. MultiDiagonal,0.25197958281982563,947
64,S A. Grid,0.254557702882004,947
8,SD,0.4922945983319299,948
8,S A. Diagonal,0.541898278725917,948
8,S A. MultiDiagonal,0.5255804612816175,948
8,S A. Grid,0.5312356692293069,948
8,Learnable,0.5401397833557275,948
16,SD,0.4139825480817305,948
16,S A. Diagonal,0.4579527969817244,948
16,S A. MultiDiagonal,0.42223214216082255,948
16,S A. Grid,0.4411612816112538,948
16,Learnable,0.43203114914419377,948
32,SD,0.32772637027786544,948
32,S A. Diagonal,0.36210927292550177,948
32,S A. MultiDiagonal,0.33865132614307114,948
32,S A. Grid,0.3551762356719046,948
32,Learnable,0.3308041208180576,948
64,SD,0.22166737451704283,948
64,S A. Diagonal,0.26575197574325343,948
64,S A. MultiDiagonal,0.24359096201076386,948
64,S A. Grid,0.25171750761641176,948
8,SD,0.48434677992566266,949
8,S A. Diagonal,0.5419854897202493,949
8,S A. MultiDiagonal,0.5303838779922723,949
8,S A. Grid,0.5326065607432707,949
8,Learnable,0.5128783464872886,949
16,SD,0.4102382286291938,949
16,S A. Diagonal,0.4527343135416172,949
16,S A. MultiDiagonal,0.4199926484204021,949
16,S A. Grid,0.43988800102501385,949
16,Learnable,0.4453174758449949,949
32,SD,0.3248292347707501,949
32,S A. Diagonal,0.36297974469159955,949
32,S A. MultiDiagonal,0.34622005606261597,949
32,S A. Grid,0.35698587380147784,949
32,Learnable,0.329737597991296,949
64,SD,0.22630540304771182,949
64,S A. Diagonal,0.26214473126083015,949
64,S A. MultiDiagonal,0.25166565839062227,949
64,S A. Grid,0.24161812416643053,949
8,SD,0.500149530351535,950
8,S A. Diagonal,0.5362980885080726,950
8,S A. MultiDiagonal,0.5249401979485632,950
8,S A. Grid,0.5320802896142411,950
8,Learnable,0.537343121338079,950
16,SD,0.411279943825031,950
16,S A. Diagonal,0.44601482691301564,950
16,S A. MultiDiagonal,0.43096688053618104,950
16,S A. Grid,0.43829527646423194,950
16,Learnable,0.42765402833434174,950
32,SD,0.32440391095122706,950
32,S A. Diagonal,0.36299244116496243,950
32,S A. MultiDiagonal,0.33726796056839714,950
32,S A. Grid,0.3513480790185679,950
32,Learnable,0.3118108674770204,950
64,SD,0.21930738443266945,950
64,S A. Diagonal,0.2642190631178154,950
64,S A. MultiDiagonal,0.2653251493945169,950
64,S A. Grid,0.24093852972855473,950
8,SD,0.48848246064371403,951
8,S A. Diagonal,0.5334972674122055,951
8,S A. MultiDiagonal,0.5231564463494964,951
8,S A. Grid,0.5337488902629176,951
8,Learnable,0.5419595858288824,951
16,SD,0.41290116969663626,951
16,S A. Diagonal,0.45334479842894476,951
16,S A. MultiDiagonal,0.4218850039327499,951
16,S A. Grid,0.4409627629703688,951
16,Learnable,0.4211431105073015,951
32,SD,0.3297135613871559,951
32,S A. Diagonal,0.3608261026283267,951
32,S A. MultiDiagonal,0.3355273050349862,951
32,S A. Grid,0.35338699908747906,951
32,Learnable,0.312335778880724,951
64,SD,0.2256548366908677,951
64,S A. Diagonal,0.2608401226227479,951
64,S A. MultiDiagonal,0.2503208771941459,951
64,S A. Grid,0.24387079615025542,951
8,SD,0.49303642190501906,952
8,S A. Diagonal,0.5382881397943016,952
8,S A. MultiDiagonal,0.5265074184862911,952
8,S A. Grid,0.5339944204451438,952
8,Learnable,0.5441107883103725,952
16,SD,0.4088178008230309,952
16,S A. Diagonal,0.4606263605449361,952
16,S A. MultiDiagonal,0.4197866450184006,952
16,S A. Grid,0.44273803624348895,952
16,Learnable,0.4242556397650047,952
32,SD,0.32741060268611877,952
32,S A. Diagonal,0.35818020114497723,952
32,S A. MultiDiagonal,0.3398013211406343,952
32,S A. Grid,0.3516409346142409,952
32,Learnable,0.3273687489697481,952
64,SD,0.22989993155857422,952
64,S A. Diagonal,0.255297227867619,952
64,S A. MultiDiagonal,0.24622030681219875,952
64,S A. Grid,0.24849116642623478,952
8,SD,0.4925376278214727,953
8,S A. Diagonal,0.5383490172024988,953
8,S A. MultiDiagonal,0.5303285035455306,953
8,S A. Grid,0.5331677470050561,953
8,Learnable,0.5324505069283053,953
16,SD,0.4109428999199398,953
16,S A. Diagonal,0.454650181763761,953
16,S A. MultiDiagonal,0.421764678384435,953
16,S A. Grid,0.43871881479906005,953
16,Learnable,0.4420115126701673,953
32,SD,0.3254586588099657,953
32,S A. Diagonal,0.3592400592216516,953
32,S A. MultiDiagonal,0.332856816852593,953
32,S A. Grid,0.3536222158202381,953
32,Learnable,0.33025308076719473,953
64,SD,0.2194050058755301,953
64,S A. Diagonal,0.2554674859792217,953
64,S A. MultiDiagonal,0.24853216214385482,953
64,S A. Grid,0.2388926083800204,953
8,SD,0.4918509872260616,954
8,S A. Diagonal,0.5345437941986958,954
8,S A. MultiDiagonal,0.5191914595491645,954
8,S A. Grid,0.5279396721385838,954
8,Learnable,0.5243129850759631,954
16,SD,0.4118462373435834,954
16,S A. Diagonal,0.45317087807691725,954
16,S A. MultiDiagonal,0.42828825582248536,954
16,S A. Grid,0.44350871347791876,954
16,Learnable,0.4426233136589005,954
32,SD,0.32622826766682733,954
32,S A. Diagonal,0.3628812671658781,954
32,S A. MultiDiagonal,0.3411123489439045,954
32,S A. Grid,0.34723340823426907,954
32,Learnable,0.325155162253299,954
64,SD,0.22296110443152198,954
64,S A. Diagonal,0.27176844000618827,954
64,S A. MultiDiagonal,0.2649607764088944,954
64,S A. Grid,0.24683635461653736,954
8,SD,0.4944031942581829,955
8,S A. Diagonal,0.534722659285905,955
8,S A. MultiDiagonal,0.5257084139987543,955
8,S A. Grid,0.529704688975395,955
8,Learnable,0.5249001684885866,955
16,SD,0.416294596674652,955
16,S A. Diagonal,0.45359785320920326,955
16,S A. MultiDiagonal,0.432451819166103,955
16,S A. Grid,0.4482937421242472,955
16,Learnable,0.44327545994132533,955
32,SD,0.3258379777220673,955
32,S A. Diagonal,0.36249988341758455,955
32,S A. MultiDiagonal,0.33417839545557815,955
32,S A. Grid,0.3485071561630076,955
32,Learnable,0.31714567446663255,955
64,SD,0.2204357294979129,955
64,S A. Diagonal,0.27960180702675047,955
64,S A. MultiDiagonal,0.2553458200694333,955
64,S A. Grid,0.24003460405325522,955
8,SD,0.4995643365294639,956
8,S A. Diagonal,0.5347076635971075,956
8,S A. MultiDiagonal,0.5220008132921035,956
8,S A. Grid,0.5384863888891124,956
8,Learnable,0.5535186834770374,956
16,SD,0.4124973486009519,956
16,S A. Diagonal,0.45758198887574064,956
16,S A. MultiDiagonal,0.42275799102066536,956
16,S A. Grid,0.44273625783541626,956
16,Learnable,0.46619426431307176,956
32,SD,0.3291307401463556,956
32,S A. Diagonal,0.3620165361593629,956
32,S A. MultiDiagonal,0.33700617429672364,956
32,S A. Grid,0.35411591179521096,956
32,Learnable,0.3237815399886873,956
64,SD,0.21970547507019078,956
64,S A. Diagonal,0.2608369899108994,956
64,S A. MultiDiagonal,0.24541640033123702,956
64,S A. Grid,0.24774788591945876,956
8,SD,0.49644776484622266,957
8,S A. Diagonal,0.536861346428838,957
8,S A. MultiDiagonal,0.5258031612412338,957
8,S A. Grid,0.5292547192769911,957
8,Learnable,0.5005469545837061,957
16,SD,0.4065563020728118,957
16,S A. Diagonal,0.4556683558766213,957
16,S A. MultiDiagonal,0.420145020028596,957
16,S A. Grid,0.43591506383350365,957
16,Learnable,0.44268251317210183,957
32,SD,0.3262814074709086,957
32,S A. Diagonal,0.3586621216996462,957
32,S A. MultiDiagonal,0.33781400950046236,957
32,S A. Grid,0.3533428900634865,957
32,Learnable,0.3275552368946541,957
64,SD,0.21488293091901153,957
64,S A. Diagonal,0.2699020712281214,957
64,S A. MultiDiagonal,0.2432206149932335,957
64,S A. Grid,0.23734320234184952,957
8,SD,0.4959687535979094,958
8,S A. Diagonal,0.5421572457247272,958
8,S A. MultiDiagonal,0.5243954405470738,958
8,S A. Grid,0.5316150652075464,958
8,Learnable,0.5451113505096733,958
16,SD,0.40960107807204416,958
16,S A. Diagonal,0.4524904504476457,958
16,S A. MultiDiagonal,0.4295058659284948,958
16,S A. Grid,0.44343737617989365,958
16,Learnable,0.4177144627603276,958
32,SD,0.3292353816982391,958
32,S A. Diagonal,0.36633743928764717,958
32,S A. MultiDiagonal,0.3497757512503029,958
32,S A. Grid,0.3616596330189802,958
32,Learnable,0.3137073470125042,958
64,SD,0.23053783173172307,958
64,S A. Diagonal,0.2662482209653743,958
64,S A. MultiDiagonal,0.26122843374349314,958
64,S A. Grid,0.24672804593635037,958
8,SD,0.4940562530354248,959
8,S A. Diagonal,0.5389051806940365,959
8,S A. MultiDiagonal,0.5199276301187129,959
8,S A. Grid,0.5372587125953641,959
8,Learnable,0.5375323810428492,959
16,SD,0.41221557250570323,959
16,S A. Diagonal,0.44781276061659564,959
16,S A. MultiDiagonal,0.427523571970111,959
16,S A. Grid,0.43801047536363535,959
16,Learnable,0.4265402522318884,959
32,SD,0.32708193919376194,959
32,S A. Diagonal,0.36267802585344944,959
32,S A. MultiDiagonal,0.33746285034978507,959
32,S A. Grid,0.35094558591358566,959
32,Learnable,0.3380145901526598,959
64,SD,0.21395280943102604,959
64,S A. Diagonal,0.2799154950394831,959
64,S A. MultiDiagonal,0.251627014861634,959
64,S A. Grid,0.24650211806854228,959
8,SD,0.4950455220369444,960
8,S A. Diagonal,0.539942360520651,960
8,S A. MultiDiagonal,0.528572893843621,960
8,S A. Grid,0.5293928681428811,960
8,Learnable,0.5318106182668566,960
16,SD,0.4086664244749882,960
16,S A. Diagonal,0.4511002742214285,960
16,S A. MultiDiagonal,0.4224698434341523,960
16,S A. Grid,0.44436996424763975,960
16,Learnable,0.45169345321111853,960
32,SD,0.32955288263814964,960
32,S A. Diagonal,0.36377928194034903,960
32,S A. MultiDiagonal,0.33614838945921555,960
32,S A. Grid,0.3517137026269456,960
32,Learnable,0.3059510153135423,960
64,SD,0.22477017960615758,960
64,S A. Diagonal,0.2637893698012766,960
64,S A. MultiDiagonal,0.24626140272416902,960
64,S A. Grid,0.24569425262160555,960
8,SD,0.4989025682743454,961
8,S A. Diagonal,0.5367814618418094,961
8,S A. MultiDiagonal,0.5221975095662532,961
8,S A. Grid,0.5287813318339577,961
8,Learnable,0.5399224932790377,961
16,SD,0.40832860081612316,961
16,S A. Diagonal,0.4500792665365467,961
16,S A. MultiDiagonal,0.4138558854839011,961
16,S A. Grid,0.44759125344661266,961
16,Learnable,0.42995848156872385,961
32,SD,0.3275396593725424,961
32,S A. Diagonal,0.36725197351957256,961
32,S A. MultiDiagonal,0.33158693629190866,961
32,S A. Grid,0.3486624696414833,961
32,Learnable,0.3192626643563977,961
64,SD,0.23099274710299084,961
64,S A. Diagonal,0.26487049413605107,961
64,S A. MultiDiagonal,0.25741021934742403,961
64,S A. Grid,0.24647988595632705,961
8,SD,0.4877312932259398,962
8,S A. Diagonal,0.5399197883683714,962
8,S A. MultiDiagonal,0.5251069235768293,962
8,S A. Grid,0.5354167923021524,962
8,Learnable,0.5454028634578716,962
16,SD,0.4154020136914251,962
16,S A. Diagonal,0.4549444987891762,962
16,S A. MultiDiagonal,0.42167839545511093,962
16,S A. Grid,0.44920070104590865,962
16,Learnable,0.43982243069102733,962
32,SD,0.32557074655662044,962
32,S A. Diagonal,0.3599640611691194,962
32,S A. MultiDiagonal,0.33783839942076904,962
32,S A. Grid,0.3452301194480183,962
32,Learnable,0.3253305314089715,962
64,SD,0.21620951660048668,962
64,S A. Diagonal,0.2622467047783814,962
64,S A. MultiDiagonal,0.23750703343513202,962
64,S A. Grid,0.24898002838119815,962
8,SD,0.49215132037117915,963
8,S A. Diagonal,0.5369043666891438,963
8,S A. MultiDiagonal,0.5184184691046099,963
8,S A. Grid,0.5223933442976236,963
8,Learnable,0.5128501829404292,963
16,SD,0.40774472831528075,963
16,S A. Diagonal,0.45634050116261915,963
16,S A. MultiDiagonal,0.43473095340324275,963
16,S A. Grid,0.4390777377636941,963
16,Learnable,0.4395385722333181,963
32,SD,0.32429835098186927,963
32,S A. Diagonal,0.3628869400575437,963
32,S A. MultiDiagonal,0.33398616508189644,963
32,S A. Grid,0.35611406307594606,963
32,Learnable,0.32891356220573736,963
64,SD,0.2146381011773816,963
64,S A. Diagonal,0.26638859467469705,963
64,S A. MultiDiagonal,0.25869355632591906,963
64,S A. Grid,0.24002258967714135,963
8,SD,0.4942975885805632,964
8,S A. Diagonal,0.5344610974425577,964
8,S A. MultiDiagonal,0.5256362926465641,964
8,S A. Grid,0.5336127462089924,964
8,Learnable,0.520627921887615,964
16,SD,0.4065948956087231,964
16,S A. Diagonal,0.4572935718035199,964
16,S A. MultiDiagonal,0.4256946880449599,964
16,S A. Grid,0.4443508603142533,964
16,Learnable,0.4434137227712398,964
32,SD,0.3270742359713344,964
32,S A. Diagonal,0.3646868860636967,964
32,S A. MultiDiagonal,0.3342703840571568,964
32,S A. Grid,0.3516666225337284,964
32,Learnable,0.3180714202364789,964
64,SD,0.21170896348798002,964
64,S A. Diagonal,0.27343239936621255,964
64,S A. MultiDiagonal,0.23734802385235415,964
64,S A. Grid,0.24740648844929075,964
8,SD,0.49751697719040583,965
8,S A. Diagonal,0.5402259449055973,965
8,S A. MultiDiagonal,0.5311434420667884,965
8,S A. Grid,0.533370354997912,965
8,Learnable,0.5343948624990662,965
16,SD,0.4142410752227951,965
16,S A. Diagonal,0.44731120999700325,965
16,S A. MultiDiagonal,0.4234397681777411,965
16,S A. Grid,0.4411968335067359,965
16,Learnable,0.42474207962231314,965
32,SD,0.32356335102847317,965
32,S A. Diagonal,0.36470138633122007,965
32,S A. MultiDiagonal,0.33823028963205626,965
32,S A. Grid,0.3569805909203883,965
32,Learnable,0.310072144067032,965
64,SD,0.22304875638023647,965
64,S A. Diagonal,0.27270398740702884,965
64,S A. MultiDiagonal,0.23524345139864722,965
64,S A. Grid,0.2611884596279977,965
8,SD,0.49639948725323146,966
8,S A. Diagonal,0.5420848767345647,966
8,S A. MultiDiagonal,0.5331400168634087,966
8,S A. Grid,0.5372839991450002,966
8,Learnable,0.5352235757055377,966
16,SD,0.40881592453198523,966
16,S A. Diagonal,0.44746119851768806,966
16,S A. MultiDiagonal,0.419268714407274,966
16,S A. Grid,0.4358473295021279,966
16,Learnable,0.4275901457111365,966
32,SD,0.32637316729129595,966
32,S A. Diagonal,0.36196019117493605,966
32,S A. MultiDiagonal,0.33633692245698066,966
32,S A. Grid,0.3508910494190386,966
32,Learnable,0.3149753719288796,966
64,SD,0.22227770686288426,966
64,S A. Diagonal,0.2654817692267898,966
64,S A. MultiDiagonal,0.24063576937002196,966
64,S A. Grid,0.2503864854932309,966
8,SD,0.4861260191833703,967
8,S A. Diagonal,0.545877712308975,967
8,S A. MultiDiagonal,0.5303940226935958,967
8,S A. Grid,0.5263392366098087,967
8,Learnable,0.5312117718325109,967
16,SD,0.40976326071806346,967
16,S A. Diagonal,0.4452037114628137,967
16,S A. MultiDiagonal,0.4264485344405534,967
16,S A. Grid,0.4394899845685913,967
16,Learnable,0.4514806005359895,967
32,SD,0.324966605726443,967
32,S A. Diagonal,0.3639139616579299,967
32,S A. MultiDiagonal,0.3291459451132709,967
32,S A. Grid,0.3629401345420251,967
32,Learnable,0.32742909706566925,967
64,SD,0.21924231124249527,967
64,S A. Diagonal,0.2565745844017288,967
64,S A. MultiDiagonal,0.25408094718337787,967
64,S A. Grid,0.25373930610450757,967
8,SD,0.49155185821675335,968
8,S A. Diagonal,0.535057147489423,968
8,S A. MultiDiagonal,0.5311199329521574,968
8,S A. Grid,0.5365496004066566,968
8,Learnable,0.5250384131857394,968
16,SD,0.41480678971607066,968
16,S A. Diagonal,0.4574830217627293,968
16,S A. MultiDiagonal,0.43491265834362114,968
16,S A. Grid,0.437401564107069,968
16,Learnable,0.4455380922967612,968
32,SD,0.3258945290473673,968
32,S A. Diagonal,0.3578871325218125,968
32,S A. MultiDiagonal,0.33443650989506285,968
32,S A. Grid,0.3498640002600426,968
32,Learnable,0.3314265724248069,968
64,SD,0.2096166058184652,968
64,S A. Diagonal,0.27078993034945764,968
64,S A. MultiDiagonal,0.24506127114422582,968
64,S A. Grid,0.24517621153979383,968
8,SD,0.49603034994924733,969
8,S A. Diagonal,0.5375236688737481,969
8,S A. MultiDiagonal,0.5137048014457344,969
8,S A. Grid,0.527890360032167,969
8,Learnable,0.5433709177195338,969
16,SD,0.412769845971752,969
16,S A. Diagonal,0.4603111419976481,969
16,S A. MultiDiagonal,0.43866145527287154,969
16,S A. Grid,0.43952118193870465,969
16,Learnable,0.46395762585836087,969
32,SD,0.3265551243225442,969
32,S A. Diagonal,0.3605466780171057,969
32,S A. MultiDiagonal,0.3384315600475536,969
32,S A. Grid,0.3528729545128857,969
32,Learnable,0.3086074480675356,969
64,SD,0.21806052636554593,969
64,S A. Diagonal,0.2634120812856029,969
64,S A. MultiDiagonal,0.24413611497974796,969
64,S A. Grid,0.2571511286651291,969
8,SD,0.4887006471498864,970
8,S A. Diagonal,0.5368047892811272,970
8,S A. MultiDiagonal,0.5236511145484581,970
8,S A. Grid,0.5373826906434591,970
8,Learnable,0.5402859964677506,970
16,SD,0.41138158809995506,970
16,S A. Diagonal,0.45193927394685723,970
16,S A. MultiDiagonal,0.4211733180098395,970
16,S A. Grid,0.44421750333680976,970
16,Learnable,0.4315294841414414,970
32,SD,0.3243732919578647,970
32,S A. Diagonal,0.3612587280620196,970
32,S A. MultiDiagonal,0.3306617913243659,970
32,S A. Grid,0.34986440649971845,970
32,Learnable,0.3136046448725689,970
64,SD,0.22611076071645367,970
64,S A. Diagonal,0.27038010267454526,970
64,S A. MultiDiagonal,0.23970581330660473,970
64,S A. Grid,0.2416255347298283,970
8,SD,0.48876177393588827,971
8,S A. Diagonal,0.5356912535832523,971
8,S A. MultiDiagonal,0.5239063202759177,971
8,S A. Grid,0.5314345693903464,971
8,Learnable,0.5389767732621153,971
16,SD,0.4163351683980505,971
16,S A. Diagonal,0.4519632026014784,971
16,S A. MultiDiagonal,0.42188156553255385,971
16,S A. Grid,0.446429702150711,971
16,Learnable,0.46333383071073664,971
32,SD,0.32452320249881184,971
32,S A. Diagonal,0.36198452621402655,971
32,S A. MultiDiagonal,0.33823226552698926,971
32,S A. Grid,0.3551546605753312,971
32,Learnable,0.3108658272482191,971
64,SD,0.22723573347937995,971
64,S A. Diagonal,0.2602555607469832,971
64,S A. MultiDiagonal,0.24027566408696108,971
64,S A. Grid,0.2464965470337944,971
8,SD,0.4893079450425907,972
8,S A. Diagonal,0.5433567189541954,972
8,S A. MultiDiagonal,0.5109561039740657,972
8,S A. Grid,0.5288968059359209,972
8,Learnable,0.5476278751625347,972
16,SD,0.41240517386985237,972
16,S A. Diagonal,0.4504287638958403,972
16,S A. MultiDiagonal,0.4335011229424149,972
16,S A. Grid,0.44310565257882495,972
16,Learnable,0.41312807079597563,972
32,SD,0.32913857853926687,972
32,S A. Diagonal,0.36456747968135955,972
32,S A. MultiDiagonal,0.3412755731530318,972
32,S A. Grid,0.35929522782793116,972
32,Learnable,0.3198731727540858,972
64,SD,0.2255371427591249,972
64,S A. Diagonal,0.2668122544115918,972
64,S A. MultiDiagonal,0.24679134612893244,972
64,S A. Grid,0.25945101423451755,972
8,SD,0.4915192346453622,973
8,S A. Diagonal,0.5308316831960777,973
8,S A. MultiDiagonal,0.5247972781880217,973
8,S A. Grid,0.5321286217827916,973
8,Learnable,0.5085553798104319,973
16,SD,0.40930416474019166,973
16,S A. Diagonal,0.453910159600643,973
16,S A. MultiDiagonal,0.42726245461738194,973
16,S A. Grid,0.4366382934750886,973
16,Learnable,0.44109830075056466,973
32,SD,0.3253993032830217,973
32,S A. Diagonal,0.36300515913566933,973
32,S A. MultiDiagonal,0.33382699443379593,973
32,S A. Grid,0.3525398464439365,973
32,Learnable,0.3186466545425395,973
64,SD,0.2173810127726876,973
64,S A. Diagonal,0.27681750275181216,973
64,S A. MultiDiagonal,0.2542976185674517,973
64,S A. Grid,0.25427588648564825,973
8,SD,0.4926326613785757,974
8,S A. Diagonal,0.5374592351721758,974
8,S A. MultiDiagonal,0.5216949468111061,974
8,S A. Grid,0.5372169614057087,974
8,Learnable,0.5370653043093839,974
16,SD,0.4142980530710183,974
16,S A. Diagonal,0.45431298828308775,974
16,S A. MultiDiagonal,0.42240994398423404,974
16,S A. Grid,0.43743671813648344,974
16,Learnable,0.4327951769806032,974
32,SD,0.33220769260137417,974
32,S A. Diagonal,0.3664603112770436,974
32,S A. MultiDiagonal,0.34004153096693257,974
32,S A. Grid,0.3531752182563531,974
32,Learnable,0.3129733765696284,974
64,SD,0.21844020571181585,974
64,S A. Diagonal,0.2583904289729726,974
64,S A. MultiDiagonal,0.23818878260466586,974
64,S A. Grid,0.24368368322610126,974
8,SD,0.491300050901733,975
8,S A. Diagonal,0.532691173489197,975
8,S A. MultiDiagonal,0.5287195629413239,975
8,S A. Grid,0.5209933426738249,975
8,Learnable,0.5304433751476968,975
16,SD,0.41308737034732373,975
16,S A. Diagonal,0.46047541288790067,975
16,S A. MultiDiagonal,0.4188986629786262,975
16,S A. Grid,0.44415899912473267,975
16,Learnable,0.43543207382379157,975
32,SD,0.3227170837127865,975
32,S A. Diagonal,0.36012708844907004,975
32,S A. MultiDiagonal,0.3306136622921949,975
32,S A. Grid,0.35002036477022536,975
32,Learnable,0.3062296108782832,975
64,SD,0.2337518036035597,975
64,S A. Diagonal,0.2782229290123188,975
64,S A. MultiDiagonal,0.25002726978127177,975
64,S A. Grid,0.24606896184301308,975
8,SD,0.48427612029269296,976
8,S A. Diagonal,0.5386506500396815,976
8,S A. MultiDiagonal,0.521099663625591,976
8,S A. Grid,0.5320142566653653,976
8,Learnable,0.5157043278578134,976
16,SD,0.4103883570850839,976
16,S A. Diagonal,0.4561227673109204,976
16,S A. MultiDiagonal,0.42012859944439196,976
16,S A. Grid,0.43447492997664383,976
16,Learnable,0.435104981102963,976
32,SD,0.3255054191108452,976
32,S A. Diagonal,0.36123899518249075,976
32,S A. MultiDiagonal,0.3389205375281318,976
32,S A. Grid,0.35327631600980813,976
32,Learnable,0.3221862505611269,976
64,SD,0.23470769987496745,976
64,S A. Diagonal,0.26712790796845565,976
64,S A. MultiDiagonal,0.23644103706723077,976
64,S A. Grid,0.2453566566387524,976
8,SD,0.4933789385288183,977
8,S A. Diagonal,0.53547928744359,977
8,S A. MultiDiagonal,0.5214286193627078,977
8,S A. Grid,0.5353913575698017,977
8,Learnable,0.5412440476231548,977
16,SD,0.40725195496882255,977
16,S A. Diagonal,0.45134035854530474,977
16,S A. MultiDiagonal,0.4238407515755044,977
16,S A. Grid,0.44820188221474677,977
16,Learnable,0.4360920464752983,977
32,SD,0.32485957857839604,977
32,S A. Diagonal,0.36054202199823987,977
32,S A. MultiDiagonal,0.33943070372901174,977
32,S A. Grid,0.3600600585835997,977
32,Learnable,0.32466433562375746,977
64,SD,0.22713548574043094,977
64,S A. Diagonal,0.274268849265181,977
64,S A. MultiDiagonal,0.24459131275100554,977
64,S A. Grid,0.2491159557687495,977
8,SD,0.4965061484607552,978
8,S A. Diagonal,0.5385472995991093,978
8,S A. MultiDiagonal,0.5231403489116676,978
8,S A. Grid,0.5304599639150227,978
8,Learnable,0.5330997249956851,978
16,SD,0.40766601126427926,978
16,S A. Diagonal,0.45467284762881754,978
16,S A. MultiDiagonal,0.4223753442853855,978
16,S A. Grid,0.4466464721105189,978
16,Learnable,0.4378002815617351,978
32,SD,0.32801590219767895,978
32,S A. Diagonal,0.36265453029414824,978
32,S A. MultiDiagonal,0.3392856622830287,978
32,S A. Grid,0.3548640231188207,978
32,Learnable,0.3266733461295271,978
64,SD,0.22217213584861484,978
64,S A. Diagonal,0.2509085409352409,978
64,S A. MultiDiagonal,0.24919993392320064,978
64,S A. Grid,0.2531580898931533,978
8,SD,0.4936732599985832,979
8,S A. Diagonal,0.533659278298917,979
8,S A. MultiDiagonal,0.5205033176420127,979
8,S A. Grid,0.5305826945702389,979
8,Learnable,0.5396859899012733,979
16,SD,0.4069228143085647,979
16,S A. Diagonal,0.4561295231899838,979
16,S A. MultiDiagonal,0.42249036683412877,979
16,S A. Grid,0.4422753470402769,979
16,Learnable,0.43099074174427016,979
32,SD,0.3275094978838273,979
32,S A. Diagonal,0.3628826983689424,979
32,S A. MultiDiagonal,0.34051709082470155,979
32,S A. Grid,0.35887566733425563,979
32,Learnable,0.33156301236177493,979
64,SD,0.21819870332074312,979
64,S A. Diagonal,0.26678154253583364,979
64,S A. MultiDiagonal,0.23874067426657308,979
64,S A. Grid,0.2508908008842305,979
8,SD,0.4887093115758665,980
8,S A. Diagonal,0.5372159015827749,980
8,S A. MultiDiagonal,0.513288573475983,980
8,S A. Grid,0.5268243308158701,980
8,Learnable,0.509166671100347,980
16,SD,0.41135972249573377,980
16,S A. Diagonal,0.4554082639050787,980
16,S A. MultiDiagonal,0.4230029645806034,980
16,S A. Grid,0.4447927317275152,980
16,Learnable,0.46208015732404273,980
32,SD,0.32533760250715543,980
32,S A. Diagonal,0.3622442017870414,980
32,S A. MultiDiagonal,0.3480225647910924,980
32,S A. Grid,0.35419526682245756,980
32,Learnable,0.3223391036104962,980
64,SD,0.21816543421293735,980
64,S A. Diagonal,0.26090014225509417,980
64,S A. MultiDiagonal,0.24968115963726029,980
64,S A. Grid,0.24935097646339444,980
8,SD,0.4871102262331145,981
8,S A. Diagonal,0.5466422661161687,981
8,S A. MultiDiagonal,0.5307620161570414,981
8,S A. Grid,0.5292974860350343,981
8,Learnable,0.5492913822307657,981
16,SD,0.41599245753185876,981
16,S A. Diagonal,0.4488573525960316,981
16,S A. MultiDiagonal,0.43282879277173963,981
16,S A. Grid,0.44460651798957695,981
16,Learnable,0.4292843521220803,981
32,SD,0.3246882969094604,981
32,S A. Diagonal,0.3629744413470748,981
32,S A. MultiDiagonal,0.3364648975370901,981
32,S A. Grid,0.3595473183679795,981
32,Learnable,0.32933597992506336,981
64,SD,0.22315569904041793,981
64,S A. Diagonal,0.25883146494479553,981
64,S A. MultiDiagonal,0.24828094280859303,981
64,S A. Grid,0.24707068731182985,981
8,SD,0.4847350199437458,982
8,S A. Diagonal,0.5385653976426678,982
8,S A. MultiDiagonal,0.5262013709962843,982
8,S A. Grid,0.5281481735996999,982
8,Learnable,0.5511648566433469,982
16,SD,0.41142272384067347,982
16,S A. Diagonal,0.45398898649604036,982
16,S A. MultiDiagonal,0.42661512988753997,982
16,S A. Grid,0.4402787451694501,982
16,Learnable,0.4669342009827787,982
32,SD,0.32608287654871804,982
32,S A. Diagonal,0.3605751004440655,982
32,S A. MultiDiagonal,0.3383133003417592,982
32,S A. Grid,0.35276289007086364,982
32,Learnable,0.31591564480250955,982
64,SD,0.22240753302560104,982
64,S A. Diagonal,0.25411488147645783,982
64,S A. MultiDiagonal,0.24483374175507489,982
64,S A. Grid,0.2638011969732486,982
8,SD,0.4902842093900581,983
8,S A. Diagonal,0.5388639876047306,983
8,S A. MultiDiagonal,0.5309616208981782,983
8,S A. Grid,0.5367009965615203,983
8,Learnable,0.533647712521112,983
16,SD,0.41444777134024285,983
16,S A. Diagonal,0.45636736489420265,983
16,S A. MultiDiagonal,0.4181705369450674,983
16,S A. Grid,0.43619473085576455,983
16,Learnable,0.4579915583400383,983
32,SD,0.32535705150361716,983
32,S A. Diagonal,0.359781069486545,983
32,S A. MultiDiagonal,0.3428101449314171,983
32,S A. Grid,0.34822417320624527,983
32,Learnable,0.29396050853242434,983
64,SD,0.22537705724572513,983
64,S A. Diagonal,0.2710794505991634,983
64,S A. MultiDiagonal,0.26388581903727326,983
64,S A. Grid,0.2516650694770869,983
8,SD,0.49197322554097855,984
8,S A. Diagonal,0.5503436563509306,984
8,S A. MultiDiagonal,0.5259059221475064,984
8,S A. Grid,0.5174245968199503,984
8,Learnable,0.5066732979564789,984
16,SD,0.4102780683763556,984
16,S A. Diagonal,0.44986821050746284,984
16,S A. MultiDiagonal,0.41744817411434343,984
16,S A. Grid,0.44243980336620614,984
16,Learnable,0.46737871713231427,984
32,SD,0.32545075553647995,984
32,S A. Diagonal,0.36139588701433917,984
32,S A. MultiDiagonal,0.33314336171029246,984
32,S A. Grid,0.35635664096973463,984
32,Learnable,0.33371391500874714,984
64,SD,0.24322442578914108,984
64,S A. Diagonal,0.27821009168946376,984
64,S A. MultiDiagonal,0.241941513053726,984
64,S A. Grid,0.2456875890455338,984
8,SD,0.49896798826581945,985
8,S A. Diagonal,0.5360602311547505,985
8,S A. MultiDiagonal,0.5276728469511912,985
8,S A. Grid,0.5285459169724311,985
8,Learnable,0.5246434780478051,985
16,SD,0.4116197198768281,985
16,S A. Diagonal,0.4504442485951189,985
16,S A. MultiDiagonal,0.43447814585827954,985
16,S A. Grid,0.43921604847449636,985
16,Learnable,0.4272172541931766,985
32,SD,0.3252418986888957,985
32,S A. Diagonal,0.36283059673535634,985
32,S A. MultiDiagonal,0.3411329014777034,985
32,S A. Grid,0.34911350702133775,985
32,Learnable,0.32577571589234516,985
64,SD,0.22330208128627402,985
64,S A. Diagonal,0.27796993173053863,985
64,S A. MultiDiagonal,0.23909418507935198,985
64,S A. Grid,0.2500404135340879,985
8,SD,0.4896231667167206,986
8,S A. Diagonal,0.5421211751790747,986
8,S A. MultiDiagonal,0.5289845244043113,986
8,S A. Grid,0.5396184363294336,986
8,Learnable,0.5244166335393797,986
16,SD,0.4127179473700189,986
16,S A. Diagonal,0.443381886997327,986
16,S A. MultiDiagonal,0.42959404391974176,986
16,S A. Grid,0.437743403521009,986
16,Learnable,0.4355744639100376,986
32,SD,0.32643454729040844,986
32,S A. Diagonal,0.36595813954278966,986
32,S A. MultiDiagonal,0.34779843473807565,986
32,S A. Grid,0.35296800952534213,986
32,Learnable,0.321603758194257,986
64,SD,0.22659642549591466,986
64,S A. Diagonal,0.2635592711209199,986
64,S A. MultiDiagonal,0.25024299004816253,986
64,S A. Grid,0.2429832074982144,986
8,SD,0.48746277920436204,987
8,S A. Diagonal,0.5390543372216634,987
8,S A. MultiDiagonal,0.5215042427959871,987
8,S A. Grid,0.5138482984028039,987
8,Learnable,0.5616364365835599,987
16,SD,0.41366373459228595,987
16,S A. Diagonal,0.4480358073766087,987
16,S A. MultiDiagonal,0.4233553833637671,987
16,S A. Grid,0.43967124298477056,987
16,Learnable,0.4301763805566864,987
32,SD,0.32622351325942944,987
32,S A. Diagonal,0.35540527132492017,987
32,S A. MultiDiagonal,0.3390465130710639,987
32,S A. Grid,0.35632972178132893,987
32,Learnable,0.33239313744978993,987
64,SD,0.22213001944938304,987
64,S A. Diagonal,0.2675973837473508,987
64,S A. MultiDiagonal,0.23854902114934076,987
64,S A. Grid,0.23764525436152661,987
8,SD,0.49627627231918,988
8,S A. Diagonal,0.5379417861317608,988
8,S A. MultiDiagonal,0.5234848009110643,988
8,S A. Grid,0.5327122939591196,988
8,Learnable,0.5445237265046081,988
16,SD,0.4106274438733853,988
16,S A. Diagonal,0.45398342880037745,988
16,S A. MultiDiagonal,0.4204035712533846,988
16,S A. Grid,0.43449195684631436,988
16,Learnable,0.42698105323382946,988
32,SD,0.3267883622583245,988
32,S A. Diagonal,0.36408526896037474,988
32,S A. MultiDiagonal,0.3427943748228642,988
32,S A. Grid,0.3551722336222657,988
32,Learnable,0.32250112702593237,988
64,SD,0.21903038680946224,988
64,S A. Diagonal,0.26164023736144154,988
64,S A. MultiDiagonal,0.24376139827511573,988
64,S A. Grid,0.23856557619874008,988
8,SD,0.4940621115707001,989
8,S A. Diagonal,0.5347883098691715,989
8,S A. MultiDiagonal,0.530526010229389,989
8,S A. Grid,0.5349893075658995,989
8,Learnable,0.5328202647613993,989
16,SD,0.4157845950093857,989
16,S A. Diagonal,0.454233770675203,989
16,S A. MultiDiagonal,0.4236856559557533,989
16,S A. Grid,0.44112127545445123,989
16,Learnable,0.42514531989046356,989
32,SD,0.32521690332778946,989
32,S A. Diagonal,0.3604494065059264,989
32,S A. MultiDiagonal,0.33611096119426964,989
32,S A. Grid,0.35224445598874937,989
32,Learnable,0.31945650464079545,989
64,SD,0.21427344597863202,989
64,S A. Diagonal,0.2636972618177068,989
64,S A. MultiDiagonal,0.2589315050034585,989
64,S A. Grid,0.2498652945942022,989
8,SD,0.4866023373831977,990
8,S A. Diagonal,0.5430764689945192,990
8,S A. MultiDiagonal,0.5263911750755335,990
8,S A. Grid,0.5343826448715137,990
8,Learnable,0.5401753844254591,990
16,SD,0.4111385346858084,990
16,S A. Diagonal,0.4523253460626867,990
16,S A. MultiDiagonal,0.43056152332245523,990
16,S A. Grid,0.4411210776024691,990
16,Learnable,0.4315889063387734,990
32,SD,0.3307779895280182,990
32,S A. Diagonal,0.3594401198380097,990
32,S A. MultiDiagonal,0.32923209365218103,990
32,S A. Grid,0.3543242285836825,990
32,Learnable,0.32085496534369284,990
64,SD,0.23015600325872856,990
64,S A. Diagonal,0.27674613874211107,990
64,S A. MultiDiagonal,0.2578392723447104,990
64,S A. Grid,0.2432674588086608,990
8,SD,0.48989105952030304,991
8,S A. Diagonal,0.5330711838572338,991
8,S A. MultiDiagonal,0.5130105197584041,991
8,S A. Grid,0.5305495643904881,991
8,Learnable,0.4806631229665649,991
16,SD,0.41374214518098384,991
16,S A. Diagonal,0.44914668007617553,991
16,S A. MultiDiagonal,0.4338987730435348,991
16,S A. Grid,0.43946189495667276,991
16,Learnable,0.4440842416916625,991
32,SD,0.3249213779016957,991
32,S A. Diagonal,0.35837536708639095,991
32,S A. MultiDiagonal,0.33676207558548,991
32,S A. Grid,0.3608216056729121,991
32,Learnable,0.3336713257387972,991
64,SD,0.2226627942411837,991
64,S A. Diagonal,0.2651616001147673,991
64,S A. MultiDiagonal,0.23943567107340286,991
64,S A. Grid,0.24877351817316562,991
8,SD,0.4975885579972888,992
8,S A. Diagonal,0.5349528216416629,992
8,S A. MultiDiagonal,0.5136469916646007,992
8,S A. Grid,0.5335196825480742,992
8,Learnable,0.5381367021060061,992
16,SD,0.411571047039634,992
16,S A. Diagonal,0.45269877512518464,992
16,S A. MultiDiagonal,0.4354224024508468,992
16,S A. Grid,0.4445912141650983,992
16,Learnable,0.4467719885607257,992
32,SD,0.32566985185656877,992
32,S A. Diagonal,0.36688021052946496,992
32,S A. MultiDiagonal,0.34371937829774685,992
32,S A. Grid,0.35869585737784826,992
32,Learnable,0.3236996675609938,992
64,SD,0.2273178618285709,992
64,S A. Diagonal,0.25947382743197445,992
64,S A. MultiDiagonal,0.24307769282995006,992
64,S A. Grid,0.2350400627125668,992
8,SD,0.49438601660515036,993
8,S A. Diagonal,0.5376998889851744,993
8,S A. MultiDiagonal,0.5177731131638951,993
8,S A. Grid,0.5322704243804224,993
8,Learnable,0.5174977635331617,993
16,SD,0.4107896311062641,993
16,S A. Diagonal,0.45425971054451053,993
16,S A. MultiDiagonal,0.41733084844046153,993
16,S A. Grid,0.44069348026892413,993
16,Learnable,0.4266904825668556,993
32,SD,0.3230764715788482,993
32,S A. Diagonal,0.3585657701951038,993
32,S A. MultiDiagonal,0.3343636818369202,993
32,S A. Grid,0.3529131342651971,993
32,Learnable,0.30602076485030705,993
64,SD,0.2186691548125824,993
64,S A. Diagonal,0.2792935969010141,993
64,S A. MultiDiagonal,0.24909056422508752,993
64,S A. Grid,0.24227804430643202,993
8,SD,0.484784224932162,994
8,S A. Diagonal,0.5391012084565004,994
8,S A. MultiDiagonal,0.5251396277496039,994
8,S A. Grid,0.5212438100503294,994
8,Learnable,0.5466986382841356,994
16,SD,0.4132504643717325,994
16,S A. Diagonal,0.45860212705319603,994
16,S A. MultiDiagonal,0.42899786599529843,994
16,S A. Grid,0.4378881074651938,994
16,Learnable,0.4431175990242927,994
32,SD,0.32978133935031284,994
32,S A. Diagonal,0.36075682695240685,994
32,S A. MultiDiagonal,0.3402612127521049,994
32,S A. Grid,0.355094618899487,994
32,Learnable,0.32382863410832136,994
64,SD,0.21814032406764605,994
64,S A. Diagonal,0.25737138288485445,994
64,S A. MultiDiagonal,0.2472624134842683,994
64,S A. Grid,0.2518461238577154,994
8,SD,0.4848740404867695,995
8,S A. Diagonal,0.5366016467396452,995
8,S A. MultiDiagonal,0.5156706890470126,995
8,S A. Grid,0.5352541149615301,995
8,Learnable,0.538379752172834,995
16,SD,0.4153394492569187,995
16,S A. Diagonal,0.4522377142408417,995
16,S A. MultiDiagonal,0.41853717744311897,995
16,S A. Grid,0.4417940199722954,995
16,Learnable,0.43138274606346094,995
32,SD,0.3256566309244208,995
32,S A. Diagonal,0.3631557731390406,995
32,S A. MultiDiagonal,0.33427780896179227,995
32,S A. Grid,0.34981665089422354,995
32,Learnable,0.31368850976598567,995
64,SD,0.225553903558808,995
64,S A. Diagonal,0.27214047205489544,995
64,S A. MultiDiagonal,0.24396651084888574,995
64,S A. Grid,0.2375710147287015,995
8,SD,0.4943069034868667,996
8,S A. Diagonal,0.5345815076740899,996
8,S A. MultiDiagonal,0.5233329796133481,996
8,S A. Grid,0.5387784726256051,996
8,Learnable,0.5395430150694691,996
16,SD,0.4100402883790266,996
16,S A. Diagonal,0.4538346585821534,996
16,S A. MultiDiagonal,0.4173977879936088,996
16,S A. Grid,0.4460576794215362,996
16,Learnable,0.44204801229449053,996
32,SD,0.3255787338923162,996
32,S A. Diagonal,0.3635572434727702,996
32,S A. MultiDiagonal,0.3350089761507158,996
32,S A. Grid,0.3565467485710113,996
32,Learnable,0.3248062212590441,996
64,SD,0.21698103033632954,996
64,S A. Diagonal,0.2653836608614058,996
64,S A. MultiDiagonal,0.24227614025991953,996
64,S A. Grid,0.24701767058203153,996
8,SD,0.4888590769698756,997
8,S A. Diagonal,0.5365532505927018,997
8,S A. MultiDiagonal,0.5300723094913972,997
8,S A. Grid,0.5256446470085455,997
8,Learnable,0.5343842617122445,997
16,SD,0.4146798538943701,997
16,S A. Diagonal,0.46177373816748046,997
16,S A. MultiDiagonal,0.42050447354740833,997
16,S A. Grid,0.4382883994067617,997
16,Learnable,0.4200480618700867,997
32,SD,0.3240068274067458,997
32,S A. Diagonal,0.36095777212546715,997
32,S A. MultiDiagonal,0.3314932460038784,997
32,S A. Grid,0.3546564898040738,997
32,Learnable,0.3218165091126896,997
64,SD,0.2192511301176655,997
64,S A. Diagonal,0.2590002426031365,997
64,S A. MultiDiagonal,0.2505596735970332,997
64,S A. Grid,0.25423768653634704,997
8,SD,0.49457468865422705,998
8,S A. Diagonal,0.5430377911777631,998
8,S A. MultiDiagonal,0.5203654144369528,998
8,S A. Grid,0.5382087199193535,998
8,Learnable,0.5411910379642827,998
16,SD,0.4085247572226834,998
16,S A. Diagonal,0.4536497217975204,998
16,S A. MultiDiagonal,0.41670735818312477,998
16,S A. Grid,0.4473578781220855,998
16,Learnable,0.4607008698196955,998
32,SD,0.3253629647090628,998
32,S A. Diagonal,0.3622855667901109,998
32,S A. MultiDiagonal,0.3433748296379066,998
32,S A. Grid,0.347574434420449,998
32,Learnable,0.3119707184664584,998
64,SD,0.22271613673178134,998
64,S A. Diagonal,0.2612922877201848,998
64,S A. MultiDiagonal,0.23796791993854613,998
64,S A. Grid,0.24940710536809804,998
8,SD,0.4879029991914617,999
8,S A. Diagonal,0.539734349154398,999
8,S A. MultiDiagonal,0.5286993192604315,999
8,S A. Grid,0.5312279178763173,999
8,Learnable,0.507117731543818,999
16,SD,0.4078244015418635,999
16,S A. Diagonal,0.45306416521018067,999
16,S A. MultiDiagonal,0.42288859374019866,999
16,S A. Grid,0.44407220313064544,999
16,Learnable,0.4506874778589098,999
32,SD,0.32887214997204056,999
32,S A. Diagonal,0.3609889816620364,999
32,S A. MultiDiagonal,0.33697865929003495,999
32,S A. Grid,0.3648058451097337,999
32,Learnable,0.3211595803536902,999
64,SD,0.22759406139300425,999
64,S A. Diagonal,0.2616053466700181,999
64,S A. MultiDiagonal,0.23727174355389355,999
64,S A. Grid,0.2493351353570198,999


==> results_plot_table/step=10k_phase-summary_allBeta/mean_75/random_gaussian/initial_0/hypervolume_efficiency_phases/max_infidelity_all/hypervolume_bootstrap_samples=1000_summary_phases_loglog_global.csv <==
d,architecture,hv_mean,hv_std,hv_q025,hv_q975
8,Learnable,0.5314549283324421,0.015465666901628207,0.49754286621182303,0.5545603340031392
8,S A. Diagonal,0.5386309975096639,0.0039723681435353325,0.5315030254782654,0.5473923627124837
8,S A. Grid,0.530920172506956,0.00559472091500138,0.5188013485300503,0.5406445968750485
8,S A. MultiDiagonal,0.5228908431842055,0.005701004328428407,0.512239343741562,0.5337231660187062
8,SD,0.49132819126748095,0.00416893504931559,0.4837013380435409,0.4996056053403899
16,Learnable,0.4401064000135172,0.012250043644235284,0.4187311064165883,0.4674121511479424
16,S A. Diagonal,0.45311522453605524,0.003638434664231547,0.44580657028864756,0.4604940272076816
16,S A. Grid,0.4413653888116295,0.0033319054791424003,0.4349126433207531,0.4481735371884592
16,S A. MultiDiagonal,0.4250440031006816,0.005372235759144466,0.4156607843822095,0.43618012552360136
16,SD,0.41118978102025366,0.0028850035384197564,0.40605577059924797,0.4173968088819368
32,Learnable,0.3205228398346859,0.00893447882868297,0.3022011178973629,0.3380664854787314
32,S A. Diagonal,0.3624238272598701,0.0026125960690683977,0.3576088822923448,0.3676214949898775
32,S A. Grid,0.35295098768823374,0.00408872588382239,0.3452040485775301,0.3613554374930893
32,S A. MultiDiagonal,0.3367311907177385,0.004378058416724393,0.32932992528598026,0.3462216025054397
32,SD,0.325943756002732,0.0019622153757575147,0.322407604699108,0.3298193513534908
64,S A. Diagonal,0.2650315488661994,0.007610195752298155,0.25089966204048886,0.2798058063234717
64,S A. Grid,0.2480802792423694,0.008539277044813718,0.23528154201167234,0.26761074137593877
64,S A. MultiDiagonal,0.2458793265978429,0.007235425011247648,0.23423155812886462,0.26123109683825513
64,SD,0.22216474537541017,0.005485007499015355,0.2124841439565902,0.23370159814670177

